Table inference for combinatorial origin-destination choices in agent-based population synthesis

A key challenge in agent-based mobility simulations is the synthesis of individual agent socioeconomic profiles. Such profiles include locations of agent activities, which dictate the quality of the simulated travel patterns. These locations are typically represented in origin-destination matrices that are sampled using coarse travel surveys. This is because fine-grained trip profiles are scarce and fragmented due to privacy and cost reasons. The discrepancy between data and sampling resolutions renders agent traits non-identifiable due to the combinatorial space of data-consistent individual attributes. This problem is pertinent to any agent-based inference setting where the latent state is discrete. Existing approaches have used continuous relaxations of the underlying location assignments and subsequent ad-hoc discretisation thereof. We propose a framework to efficiently navigate this space offering improved reconstruction and coverage as well as linear-time sampling of the ground truth origin-destination table. This allows us to avoid factorially growing rejection rates and poor summary statistic consistency inherent in discrete choice modelling. We achieve this by introducing joint sampling schemes for the continuous intensity and discrete table of agent trips, as well as Markov bases that can efficiently traverse this combinatorial space subject to summary statistic constraints. Our framework's benefits are demonstrated in multiple controlled experiments and a large-scale application to agent work trip reconstruction in Cambridge, UK.

==> tex_figures/mean_table_heatmaps/old_backups/intensity_mean,0_69x13_SIMLatentMCMC_tabular_burnin10000_thinning1_N100000_high_noise.tikz <==
\begin{tikzpicture}

    \pgfplotsset{
            every tick label/.append style={font=\tiny},
            every non boxed x axis/.append style={x axis line style=-},
            every non boxed y axis/.append style={y axis line style=-}
    }
    
    \begin{axis}[
            axis x line=top,
            axis y line=right,
            scale only axis,
            y dir=reverse,
            xmin=0,
            ymin=0.0,
            width=\textwidth,
            height=4cm,
            xtick = {0,1,2,3,...,70},
            xtick style={color=black},
            %xtick pos=right,
            xtick align = center,
            xticklabel=\empty,
            %xticklabel={
            %\ifdim \tick cm < 70 cm
            %        $\pgfmathprintnumber{\tick}$
            %\fi},
            xticklabel style = {xshift=0.1cm},
            ytick align = center,
            ytick = {0,1,2,...,13},
            ytick pos=right,
            ytick style={color=black},
            yticklabel={
            \ifdim \tick cm > 0 cm
                    $\pgfmathprintnumber{\tick}$
            \fi},
            yticklabel style = {yshift=0.1cm},
            ylabel style={rotate=180.0},
            ylabel={Destinations}
            ]
            \addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=69, ymin=0, ymax=13] {./tex_figures/mean_table_heatmaps/intensity_mean,0_69x13_SIMLatentMCMC_tabular_burnin10000_thinning1_N100000_high_noise-000.png};
            %\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=69, ymin=0, ymax=1] {./tex_figures/mean_table_heatmaps/intensity_mean,0_69x13_SIMLatentMCMC_tabular_burnin10000_thinning1_N100000_high_noise-001.png};
            \addplot graphics [includegraphics cmd=\pgfimage,xmin=69, xmax=70, ymin=0, ymax=13] {./tex_figures/mean_table_heatmaps/intensity_mean,0_69x13_SIMLatentMCMC_tabular_burnin10000_thinning1_N100000_high_noise-002.png};
    \end{axis}
    
    \end{tikzpicture}

==> tex_figures/mean_table_heatmaps/old_backups/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N1000000_both_marginals_constrained_low_noise.tikz <==
\begin{tikzpicture}

    \pgfplotsset{
            every tick label/.append style={font=\tiny},
            every non boxed x axis/.append style={x axis line style=-},
            every non boxed y axis/.append style={y axis line style=-}
    }
    
    \begin{axis}[
            axis x line=top,
            axis y line=right,
            scale only axis,
            y dir=reverse,
            xmin=0,
            ymin=0.0,
            width=\textwidth,
            height=4cm,
            xtick = {0,1,2,3,...,70},
            xtick style={color=black},
            %xtick pos=right,
            xtick align = center,
            xticklabel=\empty,
            %xticklabel={
            %\ifdim \tick cm < 70 cm
            %        $\pgfmathprintnumber{\tick}$
            %\fi},
            xticklabel style = {xshift=0.1cm},
            ytick align = center,
            ytick = {0,1,2,...,13},
            ytick pos=right,
            ytick style={color=black},
            yticklabel={
            \ifdim \tick cm > 0 cm
                    $\pgfmathprintnumber{\tick}$
            \fi},
            yticklabel style = {yshift=0.1cm},
            ylabel style={rotate=180.0},
            ylabel={Destinations}
            ]
            \addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=69, ymin=0, ymax=13] {./tex_figures/mean_table_heatmaps/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N1000000_both_margins_constrained_low_noise-000.png};
            %\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=69, ymin=0, ymax=1] {./tex_figures/mean_table_heatmaps/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N1000000_both_margins_constrained_low_noise-001.png};
            \addplot graphics [includegraphics cmd=\pgfimage,xmin=69, xmax=70, ymin=0, ymax=13] {./tex_figures/mean_table_heatmaps/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N1000000_both_margins_constrained_low_noise-002.png};
    \end{axis}
    
    \end{tikzpicture}

==> tex_figures/mean_table_heatmaps/old_backups/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N100000_high_noise.tikz <==
\begin{tikzpicture}

    \pgfplotsset{
            every tick label/.append style={font=\tiny},
            every non boxed x axis/.append style={x axis line style=-},
            every non boxed y axis/.append style={y axis line style=-}
    }
    
    \begin{axis}[
            axis x line=top,
            axis y line=right,
            scale only axis,
            y dir=reverse,
            xmin=0,
            ymin=0.0,
            width=\textwidth,
            height=4cm,
            xtick = {0,1,2,3,...,70},
            xtick style={color=black},
            %xtick pos=right,
            xtick align = center,
            xticklabel=\empty,
            %xticklabel={
            %\ifdim \tick cm < 70 cm
            %        $\pgfmathprintnumber{\tick}$
            %\fi},
        %     xticklabel style = {xshift=0.1cm},
            ytick align = center,
            ytick = {0,1,2,...,13},
            ytick pos=right,
            ytick style={color=black},
            yticklabel={
            \ifdim \tick cm > 0 cm
                    $\pgfmathprintnumber{\tick}$
            \fi},
            yticklabel style = {yshift=0.1cm},
            ylabel style={rotate=180.0},
            ylabel={Destinations}
            ]
            \addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=69, ymin=0, ymax=13] {./tex_figures/mean_table_heatmaps/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N100000_high_noise-000.png};
            %\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=69, ymin=0, ymax=1] {./tex_figures/mean_table_heatmaps/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N100000_high_noise-001.png};
            \addplot graphics [includegraphics cmd=\pgfimage,xmin=69, xmax=70, ymin=0, ymax=13] {./tex_figures/mean_table_heatmaps/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N100000_high_noise-002.png};
    \end{axis}
    
    \end{tikzpicture}

==> tex_figures/mean_table_heatmaps/old_backups/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N100000_low_noise.tikz <==
\begin{tikzpicture}

    \pgfplotsset{
            every tick label/.append style={font=\tiny},
            every non boxed x axis/.append style={x axis line style=-},
            every non boxed y axis/.append style={y axis line style=-}
    }
    
    \begin{axis}[
            axis x line=top,
            axis y line=right,
            scale only axis,
            y dir=reverse,
            xmin=0,
            ymin=0.0,
            width=\textwidth,
            height=4cm,
            xtick = {1,2,3,...,70},
            xtick style={color=black},
            %xtick pos=right,
            xtick align = center,
            xticklabel=\empty,
            xticklabel={
            \ifdim \tick cm < 70 cm
                   $\pgfmathprintnumber{\tick}$
            \fi},
            xticklabel style = {xshift=-0.1cm},
            ytick align = center,
            ytick = {0,1,2,...,13},
            ytick pos=right,
            ytick style={color=black},
            yticklabel={
            \ifdim \tick cm > 0 cm
                    $\pgfmathprintnumber{\tick}$
            \fi},
            yticklabel style = {yshift=-0.1cm},
            ylabel style={rotate=180.0},
            ylabel={Destinations}
            ]
            \addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=69, ymin=1, ymax=14] {./tex_figures/mean_table_heatmaps/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N100000_low_noise-000.png};
            \addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=69, ymin=0, ymax=1] {./tex_figures/mean_table_heatmaps/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N100000_low_noise-001.png};
            \addplot graphics [includegraphics cmd=\pgfimage,xmin=69, xmax=70, ymin=1, ymax=14] {./tex_figures/mean_table_heatmaps/table_mean,0_69x13_33704_JointTableSIMLatentMCMC_tabular_burnin10000_thinning1_N100000_low_noise-002.png};
    \end{axis}
    
    \end{tikzpicture}

==> tex_tables/2d_sample_projections/backup/ground_truth_intensity.dat <==
x y
0.019515 0.006778


==> tex_tables/2d_sample_projections/backup/ground_truth_table.dat <==
x y
-0.110294 0.012291


==> tex_tables/2d_sample_projections/backup/intensity_JointTableSIMLatentMCMC_both_margins_high_noise.dat <==
x y
-0.017148 0.027678
-0.015552 0.023875
-0.017002 0.027373
-0.017280 0.028063
-0.016939 0.027232
-0.016753 0.026767
-0.016472 0.026184
-0.017225 0.027895
-0.018199 0.030167
-0.017438 0.028381
-0.016696 0.026617
-0.017689 0.028961
-0.016831 0.026928
-0.017623 0.028798
-0.017234 0.027878
-0.017306 0.028071
-0.015732 0.024297
-0.017488 0.028485
-0.018499 0.030867
-0.017398 0.028284
-0.017034 0.027400
-0.016767 0.026807
-0.015984 0.024907
-0.017570 0.028689
-0.017395 0.028277
-0.017933 0.029535
-0.016827 0.026920
-0.016871 0.027026
-0.018016 0.029739
-0.016929 0.027170
-0.016352 0.025803
-0.016621 0.026444
-0.016384 0.025903
-0.017769 0.029136
-0.018520 0.030894
-0.016739 0.026718
-0.017258 0.027962
-0.017728 0.029038
-0.016751 0.026742
-0.017421 0.028333
-0.018693 0.031304
-0.017695 0.028964
-0.016652 0.026503
-0.017508 0.028542
-0.017999 0.029675
-0.016353 0.025974
-0.015138 0.023180
-0.015493 0.024044
-0.012864 0.017862
-0.017905 0.029637
-0.015377 0.023761
-0.015134 0.023190
-0.015879 0.024949
-0.015230 0.023398
-0.013420 0.019138
-0.015553 0.024136
-0.014613 0.021916
-0.016777 0.026990
-0.015904 0.024906
-0.014212 0.020931
-0.015675 0.024404
-0.014345 0.021310
-0.014207 0.020886
-0.015142 0.023116
-0.015030 0.022842
-0.016234 0.025703
-0.016370 0.026033
-0.014913 0.022554
-0.015699 0.024418
-0.016362 0.025921
-0.016907 0.027178
-0.016301 0.025802
-0.017742 0.029189
-0.016875 0.027080
-0.017670 0.028977
-0.016772 0.026869
-0.016912 0.027202
-0.018049 0.029849
-0.015403 0.023580
-0.016219 0.025516
-0.016262 0.025703
-0.015580 0.024089
-0.016918 0.027175
-0.016785 0.026874
-0.015919 0.024800
-0.017618 0.028789
-0.016944 0.027176
-0.016798 0.026874
-0.017014 0.027390
-0.016330 0.025746


==> tex_tables/2d_sample_projections/backup/intensity_JointTableSIMLatentMCMC_both_margins_low_noise.dat <==
x y
-0.029167 -0.013419
-0.034356 -0.017266
-0.035526 -0.018131
-0.032728 -0.016087
-0.033903 -0.016978
-0.032533 -0.015980
-0.029229 -0.013666
-0.027373 -0.012051
-0.035872 -0.018379
-0.034404 -0.017330
-0.035256 -0.017943
-0.030020 -0.014173
-0.028123 -0.012729
-0.027133 -0.012324
-0.034537 -0.017400
-0.028187 -0.013193
-0.033052 -0.016310
-0.037321 -0.019413
-0.030653 -0.014615
-0.028697 -0.013239
-0.033420 -0.016622
-0.032226 -0.015731
-0.030836 -0.014743
-0.032669 -0.016067
-0.027060 -0.011941
-0.030669 -0.014621
-0.033617 -0.016765
-0.032346 -0.015740
-0.029028 -0.013488
-0.033179 -0.016418
-0.031766 -0.015404
-0.030492 -0.014514
-0.035392 -0.017944
-0.034694 -0.017496
-0.029039 -0.013427
-0.032233 -0.015780
-0.035230 -0.017922
-0.033629 -0.016759
-0.032709 -0.016078
-0.030845 -0.014787
-0.035015 -0.017758
-0.034891 -0.017663
-0.034161 -0.017127
-0.030477 -0.014505
-0.033135 -0.016425
-0.029786 -0.013991
-0.034419 -0.017321
-0.037486 -0.019498
-0.031533 -0.015241
-0.034225 -0.017205
-0.027654 -0.012508
-0.029697 -0.013949
-0.032994 -0.016306
-0.036029 -0.018479
-0.030033 -0.014208
-0.032176 -0.015732
-0.029513 -0.013873
-0.033744 -0.016869
-0.036068 -0.018520
-0.035842 -0.018338
-0.032646 -0.016044
-0.034874 -0.017674
-0.032479 -0.015925
-0.027121 -0.012142
-0.034813 -0.017625
-0.032750 -0.016117
-0.032908 -0.016245
-0.028150 -0.013139
-0.030843 -0.014750
-0.032204 -0.015744
-0.031738 -0.015334
-0.029466 -0.013739
-0.032267 -0.015766
-0.034293 -0.017246
-0.031179 -0.014987
-0.035352 -0.017972
-0.029876 -0.013966
-0.029437 -0.013735
-0.029952 -0.014156
-0.030838 -0.014743
-0.033843 -0.016931
-0.028069 -0.012807
-0.029470 -0.013756
-0.033654 -0.016796
-0.031248 -0.015064
-0.032948 -0.016251
-0.029740 -0.014014
-0.027380 -0.012444
-0.031246 -0.015017
-0.032636 -0.016057


==> tex_tables/2d_sample_projections/backup/intensity_JointTableSIMLatentMCMC_both_margins_permuted_cells_10percent_high_noise.dat <==
x y
-0.015590 0.024209
-0.015837 0.024789
-0.014235 0.020979
-0.014065 0.020568
-0.014212 0.020889
-0.015056 0.022963
-0.016186 0.025604
-0.016206 0.025690
-0.014516 0.021627
-0.014806 0.022302
-0.016466 0.026265
-0.017746 0.029260
-0.015297 0.023533
-0.015646 0.024353
-0.014072 0.020579
-0.016721 0.026862
-0.015761 0.024595
-0.016153 0.025492
-0.016459 0.026249
-0.014933 0.022616
-0.015186 0.023186
-0.015004 0.022781
-0.016088 0.025340
-0.015587 0.024176
-0.016619 0.026613
-0.015786 0.024641
-0.015248 0.023384
-0.014287 0.021087
-0.014753 0.022187
-0.016443 0.026205
-0.015994 0.025159
-0.016318 0.025913
-0.013503 0.019256
-0.015044 0.022874
-0.015239 0.023355
-0.016241 0.025720
-0.017526 0.028712
-0.015802 0.024704
-0.016427 0.026138
-0.015804 0.024664
-0.016350 0.025962
-0.014156 0.020706
-0.017781 0.029285
-0.016482 0.026294
-0.016463 0.026267
-0.013703 0.019859
-0.014879 0.022620
-0.016522 0.026463
-0.015112 0.023164
-0.015954 0.025112
-0.016468 0.026321
-0.013364 0.019039
-0.015897 0.024945
-0.015503 0.024010
-0.014317 0.021240
-0.017712 0.029188
-0.015936 0.025042
-0.013495 0.019345
-0.014029 0.020549
-0.015828 0.024811
-0.017002 0.027557
-0.016466 0.026309
-0.018209 0.030342
-0.015946 0.025055
-0.018017 0.029860
-0.014853 0.022386
-0.015726 0.024529
-0.014413 0.021367
-0.015763 0.024574
-0.016889 0.027233
-0.015229 0.023326
-0.014923 0.022589
-0.017184 0.027957
-0.015855 0.024829
-0.017007 0.027513
-0.014527 0.021619
-0.014413 0.021423
-0.014999 0.022824
-0.017338 0.028329
-0.015805 0.024746
-0.016534 0.026452
-0.015772 0.024678
-0.015224 0.023376
-0.016279 0.025844
-0.016879 0.027232
-0.015816 0.024747
-0.016642 0.026682
-0.014351 0.021306
-0.012956 0.017901
-0.015988 0.025158


==> tex_tables/2d_sample_projections/backup/intensity_JointTableSIMLatentMCMC_both_margins_permuted_cells_10percent_low_noise.dat <==
x y
-0.027127 -0.012108
-0.030243 -0.014288
-0.033462 -0.016650
-0.032810 -0.016266
-0.028232 -0.012755
-0.028002 -0.012766
-0.037237 -0.019324
-0.027142 -0.012121
-0.033094 -0.016383
-0.029817 -0.013994
-0.032232 -0.015731
-0.037241 -0.019365
-0.029055 -0.013426
-0.026657 -0.011745
-0.033363 -0.016591
-0.029595 -0.013886
-0.031247 -0.015050
-0.032065 -0.015642
-0.033017 -0.016408
-0.033388 -0.016576
-0.031625 -0.015339
-0.028761 -0.013254
-0.033973 -0.017016
-0.027264 -0.012249
-0.032073 -0.015665
-0.034713 -0.017565
-0.033318 -0.016521
-0.037629 -0.019619
-0.034101 -0.017097
-0.036486 -0.018831
-0.034977 -0.017837
-0.036145 -0.018574
-0.028357 -0.013127
-0.028121 -0.012809
-0.036023 -0.018484
-0.027222 -0.012161
-0.033645 -0.016857
-0.030952 -0.014785
-0.030810 -0.014706
-0.031993 -0.015573
-0.031199 -0.014975
-0.031273 -0.015040
-0.039548 -0.020971
-0.035759 -0.018298
-0.035527 -0.018110
-0.031375 -0.015165
-0.035520 -0.018125
-0.033355 -0.016572
-0.031060 -0.014892
-0.028139 -0.012660
-0.035372 -0.018006
-0.034301 -0.017234
-0.036045 -0.018494
-0.031511 -0.015229
-0.033762 -0.016847
-0.034796 -0.017591
-0.031142 -0.014936
-0.030318 -0.014544
-0.037219 -0.019326
-0.032842 -0.016196
-0.032882 -0.016250
-0.031744 -0.015383
-0.031262 -0.015075
-0.029905 -0.014066
-0.029853 -0.014049
-0.033214 -0.016457
-0.031127 -0.014974
-0.030972 -0.014843
-0.034292 -0.017250
-0.035752 -0.018302
-0.031944 -0.015578
-0.029619 -0.013851
-0.030757 -0.014717
-0.033708 -0.016838
-0.034819 -0.017627
-0.030840 -0.014774
-0.032231 -0.015740
-0.031315 -0.015040
-0.030882 -0.014769
-0.033842 -0.016939
-0.024057 -0.009943
-0.031200 -0.015063
-0.034775 -0.017613
-0.031248 -0.015140
-0.035073 -0.017817
-0.032181 -0.015860
-0.031321 -0.015049
-0.036280 -0.018652
-0.031634 -0.015310
-0.026971 -0.011927


==> tex_tables/2d_sample_projections/backup/intensity_JointTableSIMLatentMCMC_both_margins_permuted_cells_20percent_high_noise.dat <==
x y
-0.012071 0.016035
-0.013719 0.019869
-0.012725 0.017542
-0.012998 0.018157
-0.017560 0.028853
-0.013273 0.018830
-0.016272 0.025883
-0.015458 0.023976
-0.012882 0.017893
-0.016180 0.025657
-0.012582 0.017191
-0.016965 0.027482
-0.014935 0.022756
-0.013831 0.020150
-0.015141 0.023245
-0.014055 0.020628
-0.014282 0.021208
-0.016660 0.026773
-0.013526 0.019419
-0.013075 0.018373
-0.012120 0.016147
-0.014538 0.021813
-0.014296 0.021227
-0.011177 0.013932
-0.011624 0.014991
-0.015194 0.023352
-0.015303 0.023634
-0.015532 0.024153
-0.014684 0.022177
-0.014337 0.021343
-0.015343 0.023694
-0.016515 0.026440
-0.015803 0.024792
-0.012636 0.017292
-0.015052 0.023037
-0.014712 0.022227
-0.014043 0.020600
-0.015197 0.023353
-0.015962 0.025162
-0.014361 0.021393
-0.013929 0.020372
-0.017728 0.029235
-0.016762 0.027016
-0.015934 0.025090
-0.015864 0.024933
-0.006667 0.001247
-0.009120 0.002419
-0.006809 0.003891
-0.010839 0.013096
-0.011211 0.013936
-0.011820 0.015396
-0.010908 0.013291
-0.012179 0.016268
-0.012197 0.016302
-0.017004 0.027571
-0.015982 0.025208
-0.014275 0.021175
-0.012482 0.016974
-0.013944 0.020399
-0.013944 0.020377
-0.014002 0.020538
-0.015161 0.023287
-0.017579 0.028884
-0.016661 0.026780
-0.013960 0.020408
-0.016583 0.026603
-0.013383 0.019054
-0.012710 0.017473
-0.014420 0.021547
-0.015831 0.024847
-0.015005 0.022907
-0.014429 0.021513
-0.015240 0.023476
-0.012628 0.017267
-0.013683 0.019774
-0.013649 0.019719
-0.015081 0.023100
-0.014551 0.021864
-0.013643 0.019719
-0.015000 0.022918
-0.015565 0.024238
-0.013443 0.019225
-0.014464 0.021652
-0.013337 0.018968
-0.014437 0.021597
-0.016576 0.026582
-0.015151 0.023250
-0.014965 0.022819
-0.014575 0.021898
-0.013254 0.018793


==> tex_tables/2d_sample_projections/backup/intensity_JointTableSIMLatentMCMC_both_margins_permuted_cells_20percent_low_noise.dat <==
x y
-0.032666 -0.016073
-0.030537 -0.014560
-0.030461 -0.014599
-0.031461 -0.015209
-0.035510 -0.018081
-0.032757 -0.016158
-0.028518 -0.013109
-0.034209 -0.017180
-0.034764 -0.017607
-0.033464 -0.016646
-0.033531 -0.016714
-0.031604 -0.015273
-0.032456 -0.015934
-0.032675 -0.016115
-0.030905 -0.014787
-0.032650 -0.016076
-0.030333 -0.014400
-0.030025 -0.014096
-0.034910 -0.017709
-0.029886 -0.014095
-0.027860 -0.012648
-0.034679 -0.017518
-0.028523 -0.013100
-0.034655 -0.017504
-0.035391 -0.018041
-0.030853 -0.014785
-0.032955 -0.016296
-0.030591 -0.014567
-0.036138 -0.018564
-0.033114 -0.016362
-0.034808 -0.017600
-0.033470 -0.016643
-0.029784 -0.014005
-0.030347 -0.014395
-0.037124 -0.019255
-0.033914 -0.016955
-0.030139 -0.014287
-0.033621 -0.016744
-0.029954 -0.014066
-0.032736 -0.016125
-0.036134 -0.018559
-0.033316 -0.016607
-0.029857 -0.014094
-0.031929 -0.015501
-0.035270 -0.017948
-0.029746 -0.013872
-0.033903 -0.016929
-0.032716 -0.016071
-0.035657 -0.018225
-0.032120 -0.015695
-0.031610 -0.015281
-0.035435 -0.018063
-0.024428 -0.010474
-0.033831 -0.016908
-0.031494 -0.015247
-0.027957 -0.012682
-0.033908 -0.016954
-0.029199 -0.013398
-0.031324 -0.015122
-0.029389 -0.013738
-0.033971 -0.017008
-0.028763 -0.013226
-0.028716 -0.013069
-0.033169 -0.016475
-0.034723 -0.017563
-0.027857 -0.012692
-0.033115 -0.016406
-0.030586 -0.014588
-0.030308 -0.014286
-0.035692 -0.018254
-0.035739 -0.018286
-0.031928 -0.015537
-0.036734 -0.018979
-0.034401 -0.017322
-0.029182 -0.013526
-0.032981 -0.016321
-0.032294 -0.015830
-0.036593 -0.018906
-0.025922 -0.011243
-0.033364 -0.016606
-0.033661 -0.016796
-0.033727 -0.016847
-0.030307 -0.014370
-0.027704 -0.012477
-0.030336 -0.014233
-0.033368 -0.016579
-0.029394 -0.013693
-0.031441 -0.015223
-0.037205 -0.019321
-0.031710 -0.015372


==> tex_tables/2d_sample_projections/backup/intensity_JointTableSIMLatentMCMC_row_margin_high_noise.dat <==
x y
-0.013738 -0.003208
-0.016408 -0.003990
-0.018567 -0.006129
-0.024253 -0.009497
-0.015136 -0.003804
-0.018012 -0.006173
-0.018277 -0.006229
-0.016629 -0.004153
-0.016718 -0.004165
-0.013263 -0.000231
-0.019850 -0.006700
-0.025614 -0.011155
-0.021663 -0.007568
-0.019258 -0.004834
-0.014935 -0.002430
-0.014674 -0.002539
-0.016676 -0.003862
-0.024812 -0.010077
-0.019530 -0.005936
-0.019151 -0.005898
-0.020099 -0.006612
-0.020864 -0.007212
-0.018306 -0.004422
-0.020023 -0.006187
-0.016543 -0.004293
-0.013449 -0.001133
-0.019744 -0.006211
-0.019040 -0.006272
-0.019800 -0.006677
-0.014341 -0.004086
-0.010384 0.000377
-0.013534 -0.000928
-0.021282 -0.007652
-0.018448 -0.005393
-0.019380 -0.005368
-0.016683 -0.002788
-0.021241 -0.008137
-0.016496 -0.004075
-0.017955 -0.006205
-0.017506 -0.006182
-0.019735 -0.006601
-0.012721 -0.001283
-0.012934 -0.001477
-0.020200 -0.007687
-0.015126 -0.002342
-0.018267 -0.004481
-0.027625 -0.012426
-0.016831 -0.004800
-0.019956 -0.006987
-0.014333 -0.002886
-0.010850 0.000960
-0.016648 -0.003032
-0.015035 -0.003459
-0.013471 -0.002349
-0.017600 -0.006318
-0.017977 -0.005435
-0.014278 -0.002540
-0.019813 -0.006332
-0.017748 -0.003682
-0.023386 -0.009601
-0.013881 -0.000755
-0.013683 -0.001490
-0.015086 -0.003613
-0.017084 -0.004237
-0.016784 -0.004042
-0.012736 0.000631
-0.014267 -0.000568
-0.017183 -0.003605
-0.016401 -0.003349
-0.018275 -0.005674
-0.017924 -0.005352
-0.015828 -0.002611
-0.017591 -0.003922
-0.025194 -0.010824
-0.022775 -0.008934
-0.020493 -0.006562
-0.017395 -0.004098
-0.018169 -0.005241
-0.017822 -0.004838
-0.017813 -0.005282
-0.014038 -0.002491
-0.014430 -0.001528
-0.015013 -0.003334
-0.017551 -0.003963
-0.014031 -0.000166
-0.020243 -0.006632
-0.020648 -0.006662
-0.016624 -0.003742
-0.015100 -0.003334
-0.016826 -0.003863


==> tex_tables/2d_sample_projections/backup/intensity_JointTableSIMLatentMCMC_row_margin_low_noise.dat <==
x y
-0.036102 -0.018542
-0.030866 -0.014775
-0.035125 -0.017823
-0.030430 -0.014451
-0.036230 -0.018647
-0.038564 -0.020307
-0.034359 -0.017292
-0.038775 -0.020416
-0.037791 -0.019735
-0.033389 -0.016605
-0.033699 -0.016804
-0.035462 -0.018066
-0.029361 -0.013693
-0.033869 -0.016960
-0.032954 -0.016266
-0.037443 -0.019505
-0.034885 -0.017740
-0.036969 -0.019143
-0.032859 -0.016209
-0.036303 -0.018669
-0.033299 -0.016531
-0.033545 -0.016678
-0.036688 -0.018947
-0.034839 -0.017627
-0.031577 -0.015285
-0.038635 -0.020347
-0.036910 -0.019107
-0.033557 -0.016675
-0.039230 -0.020764
-0.035090 -0.017812
-0.039618 -0.021033
-0.034542 -0.017420
-0.031860 -0.015522
-0.031724 -0.015378
-0.034372 -0.017295
-0.036302 -0.018700
-0.032712 -0.016128
-0.032732 -0.016139
-0.032879 -0.016227
-0.034130 -0.017146
-0.035864 -0.018331
-0.035745 -0.018282
-0.038445 -0.020193
-0.034683 -0.017523
-0.038114 -0.019925
-0.034720 -0.017552
-0.038645 -0.020341
-0.037110 -0.019247
-0.037216 -0.019319
-0.036669 -0.018924
-0.036569 -0.018886
-0.032761 -0.016143
-0.036551 -0.018852
-0.031037 -0.014896
-0.029625 -0.013845
-0.041079 -0.022064
-0.038410 -0.020181
-0.033332 -0.016575
-0.036796 -0.019049
-0.039201 -0.020732
-0.037035 -0.019192
-0.034456 -0.017362
-0.036974 -0.019162
-0.034814 -0.017628
-0.033800 -0.016895
-0.035708 -0.018251
-0.036248 -0.018632
-0.032689 -0.016080
-0.034464 -0.017383
-0.034476 -0.017357
-0.034233 -0.017147
-0.033454 -0.016659
-0.034624 -0.017468
-0.033358 -0.016588
-0.032932 -0.016332
-0.037168 -0.019296
-0.036500 -0.018809
-0.038477 -0.020235
-0.034164 -0.017159
-0.033662 -0.016798
-0.038249 -0.020067
-0.036776 -0.019019
-0.032237 -0.015788
-0.038230 -0.020052
-0.033725 -0.016824
-0.034854 -0.017654
-0.035289 -0.017964
-0.030430 -0.014492
-0.036103 -0.018557
-0.034507 -0.017380


==> tex_tables/2d_sample_projections/backup/intensity_JointTableSIMLatentMCMC_unconstrained_high_noise.dat <==
x y
-0.014618 -0.001612
-0.018393 -0.004571
-0.012662 -0.000186
-0.018895 -0.004818
-0.017611 -0.005248
-0.013653 -0.002269
-0.017322 -0.005007
-0.013028 -0.001757
-0.018704 -0.005744
-0.020600 -0.007371
-0.017923 -0.005837
-0.017374 -0.005701
-0.013084 0.001793
-0.022114 -0.008020
-0.018574 -0.005200
-0.013507 -0.001678
-0.010956 -0.001181
-0.019080 -0.004374
-0.012268 -0.001192
-0.021329 -0.006960
-0.012753 -0.000141
-0.014901 -0.001602
-0.011882 -0.000100
-0.017341 -0.005740
-0.022139 -0.008378
-0.008847 0.004296
-0.012004 -0.000414
-0.023088 -0.008507
-0.011385 0.001630
-0.011058 0.004807
-0.009750 0.003147
-0.019002 -0.006793
-0.008665 0.004077
-0.021481 -0.007074
-0.013704 -0.000072
-0.015763 -0.002057
-0.012721 -0.001541
-0.015089 -0.001911
-0.009024 0.007480
-0.020462 -0.007186
-0.014763 -0.002261
-0.011816 0.000743
-0.010888 -0.001030
-0.022088 -0.008826
-0.015427 -0.003197
-0.016322 -0.002792
-0.021868 -0.007413
-0.021586 -0.006383
-0.014039 -0.000000
-0.013428 -0.000220
-0.016957 -0.005476
-0.016694 -0.003635
-0.021904 -0.008736
-0.019222 -0.006740
-0.018747 -0.006119
-0.015893 -0.003478
-0.014859 -0.002273
-0.021377 -0.007062
-0.017941 -0.003602
-0.011530 0.001772
-0.013308 -0.001996
-0.014247 -0.001159
-0.018372 -0.005121
-0.012066 0.001473
-0.012653 0.001477
-0.008194 0.002850
-0.011121 -0.000659
-0.014158 -0.002643
-0.019219 -0.005896
-0.022238 -0.007800
-0.011368 0.003699
-0.013171 -0.000732
-0.015192 -0.002391
-0.008409 0.001227
-0.012635 -0.001587
-0.012400 -0.001037
-0.021613 -0.008620
-0.010491 0.001209
-0.017998 -0.005474
-0.014995 -0.001747
-0.017409 -0.004711
-0.010569 -0.000696
-0.014395 -0.003358
-0.024094 -0.009422
-0.012507 -0.000245
-0.015081 -0.003008
-0.010520 0.001510
-0.013480 -0.001553
-0.007477 0.001801
-0.013033 -0.001770


==> tex_tables/2d_sample_projections/backup/intensity_JointTableSIMLatentMCMC_unconstrained_low_noise.dat <==
x y
-0.033855 -0.017256
-0.030181 -0.014799
-0.030365 -0.014884
-0.031528 -0.015708
-0.037566 -0.019749
-0.026257 -0.012097
-0.031427 -0.015650
-0.035419 -0.018325
-0.030774 -0.015167
-0.027259 -0.012797
-0.029141 -0.014077
-0.028941 -0.013846
-0.027712 -0.013090
-0.029048 -0.013947
-0.028944 -0.013962
-0.032841 -0.016532
-0.030741 -0.015116
-0.025307 -0.011331
-0.027367 -0.012850
-0.027432 -0.012901
-0.032118 -0.016082
-0.030547 -0.015037
-0.027730 -0.013090
-0.028959 -0.013940
-0.036236 -0.018858
-0.031291 -0.015503
-0.031211 -0.015468
-0.028016 -0.013308
-0.030580 -0.015033
-0.027413 -0.012908
-0.028469 -0.013595
-0.028931 -0.013904
-0.026635 -0.012346
-0.032189 -0.016127
-0.034111 -0.017446
-0.031613 -0.015741
-0.032000 -0.016029
-0.027369 -0.012887
-0.030950 -0.015315
-0.027975 -0.013281
-0.028382 -0.013522
-0.032486 -0.016337
-0.029215 -0.014134
-0.030270 -0.014860
-0.029576 -0.014365
-0.033377 -0.016915
-0.028686 -0.013768
-0.032295 -0.016210
-0.030326 -0.014816
-0.030932 -0.015275
-0.030962 -0.015330
-0.029180 -0.014089
-0.030632 -0.015093
-0.029340 -0.014221
-0.032039 -0.016043
-0.033969 -0.017360
-0.031803 -0.015881
-0.033982 -0.017350
-0.029043 -0.013974
-0.028836 -0.013866
-0.031513 -0.015681
-0.032325 -0.016228
-0.028331 -0.013527
-0.029544 -0.014302
-0.026858 -0.012526
-0.031317 -0.015533
-0.027481 -0.012928
-0.028741 -0.013699
-0.034630 -0.017780
-0.026938 -0.012525
-0.026875 -0.012508
-0.033539 -0.017032
-0.035217 -0.018142
-0.030057 -0.014717
-0.028293 -0.013495
-0.029713 -0.014443
-0.031965 -0.015972
-0.032071 -0.016052
-0.028702 -0.013754
-0.031447 -0.015568
-0.024881 -0.011141
-0.028969 -0.013941
-0.030478 -0.014956
-0.030762 -0.015173
-0.029017 -0.013968
-0.026826 -0.012517
-0.027132 -0.012682
-0.029466 -0.014271
-0.028116 -0.013380
-0.031966 -0.015997


==> tex_tables/2d_sample_projections/backup/intensity_NeuralABM_row_margin_high_noise.dat <==
x y
0.058704 -0.005445
0.072940 -0.007500
0.001716 0.003117
0.012416 0.001082
0.103799 -0.011954
0.020209 0.000035
0.051625 -0.004421
0.077071 -0.008097
0.053512 -0.004696
-0.001818 0.013618
0.085175 -0.009266
0.073533 -0.007586
0.085117 -0.009258
0.051873 -0.004458
-0.002955 0.018181
0.093937 -0.010531
0.038434 -0.002516
0.044219 -0.003352
0.101445 -0.011614
0.022871 -0.000331
0.099559 -0.011342
0.050138 -0.004207
0.074461 -0.007720
0.088096 -0.009688
0.100990 -0.011548
0.025187 -0.000656
0.059223 -0.005520
0.091054 -0.010115
0.014203 0.000844
0.038527 -0.002530
0.062495 -0.005991
-0.004424 0.024092
0.056349 -0.005104
0.026809 -0.000876
0.090423 -0.010024
0.068392 -0.006844
0.083465 -0.009020
0.024454 -0.000552
0.084710 -0.009199
0.087494 -0.009601
0.044430 -0.003383
0.051431 -0.004395
0.002430 0.001926
-0.008018 0.033966
0.016409 0.000548
0.025849 -0.000745
0.087023 -0.009533
0.051741 -0.004438
-0.001431 0.012073
0.091922 -0.010240
0.071135 -0.007240
0.040708 -0.002844
0.055718 -0.005013
-0.008744 0.035346
0.035778 -0.002134
-0.003739 0.021348
0.077070 -0.008097
0.058622 -0.005433
0.039510 -0.002673
0.002414 0.001953
0.000660 0.004619
-0.004962 0.026238
0.023760 -0.000454
0.031631 -0.001535
0.020872 -0.000057
0.090908 -0.010094
0.097802 -0.011089
0.093640 -0.010488
0.046136 -0.003630
0.071554 -0.007300
0.052820 -0.004595
0.086069 -0.009396
0.087981 -0.009671
0.073717 -0.007613
0.073651 -0.007603
0.030496 -0.001373
0.060828 -0.005752
0.073701 -0.007610
-0.002076 0.014641
0.038906 -0.002585
-0.004657 0.025015
0.096509 -0.010902
0.049102 -0.004058
0.076890 -0.008071
0.041001 -0.002888
0.002794 0.001530
-0.000166 0.007153
0.064688 -0.006309
0.085711 -0.009344
0.021643 -0.000164


==> tex_tables/2d_sample_projections/backup/intensity_NeuralABM_row_margin_learned_noise.dat <==
x y
0.034453 -0.001935
0.045045 -0.003471
0.065772 -0.006458
0.039743 -0.002700
0.061315 -0.005699
0.066163 -0.006512
0.029820 -0.001233
0.073525 -0.007585
-0.000713 0.009256
0.001384 0.003146
0.085505 -0.009314
-0.007306 0.032993
0.067823 -0.006760
0.087505 -0.009603
0.056298 -0.005096
0.019630 0.000159
0.062560 -0.006002
-0.002465 0.016195
0.098548 -0.011196
-0.005568 0.028666
0.088280 -0.009714
0.047365 -0.003808
0.103575 -0.011921
0.091311 -0.010152
0.068813 -0.006904
0.017993 0.000334
0.092734 -0.010357
0.093273 -0.010430
0.020982 -0.000013
0.065249 -0.006387
0.057874 -0.005227
0.040948 -0.002878
0.079834 -0.008495
0.086840 -0.009506
0.063745 -0.006155
0.060280 -0.005634
0.079279 -0.008403
0.093417 -0.010456
0.100074 -0.011415
-0.008234 0.034305
0.035638 -0.002028
0.047777 -0.003866
0.051380 -0.004384
0.089916 -0.009948
0.032844 -0.001700
0.069872 -0.006974
0.002778 0.002373
0.078940 -0.008364
0.015469 0.000624
0.063452 -0.006119
0.045682 -0.003539
0.065961 -0.006493
-0.008801 0.035362
0.065219 -0.006368
-0.002516 0.016411
0.054773 -0.004867
0.019033 0.000207
0.012408 0.001108
0.078632 -0.008320
0.075303 -0.007841
-0.007590 0.033371
0.064162 -0.006208
0.048416 -0.003951
-0.004781 0.025506
0.063551 -0.006086
0.106526 -0.012346
0.102055 -0.011702
0.073206 -0.007539
0.006964 0.001747
0.039853 -0.002720
0.030717 -0.001405
0.060424 -0.005693
0.098085 -0.011128
0.096909 -0.010960
0.000296 0.005573
0.016506 0.000567
-0.005855 0.029763
0.099551 -0.011341
-0.003421 0.020058
-0.006021 0.030480
0.071037 -0.007224
0.096951 -0.010966
0.067190 -0.006671
0.054543 -0.004828
0.072385 -0.007418
-0.006677 0.032169
0.080980 -0.008661
0.080933 -0.008649
0.087953 -0.009667
0.020841 -0.000047


==> tex_tables/2d_sample_projections/backup/intensity_NeuralABM_row_margin_low_noise.dat <==
x y
0.058481 -0.005413
0.073188 -0.007536
0.001709 0.003124
0.012383 0.001085
0.103981 -0.011980
0.020235 0.000032
0.051624 -0.004422
0.077091 -0.008100
0.053135 -0.004640
-0.001822 0.013631
0.085073 -0.009252
0.073448 -0.007574
0.084951 -0.009234
0.051692 -0.004432
-0.002959 0.018196
0.093982 -0.010537
0.038527 -0.002530
0.044269 -0.003360
0.101210 -0.011580
0.022842 -0.000326
0.099794 -0.011376
0.050176 -0.004213
0.074778 -0.007766
0.088214 -0.009705
0.100985 -0.011548
0.025193 -0.000656
0.059361 -0.005540
0.091097 -0.010121
0.014154 0.000851
0.038621 -0.002544
0.062701 -0.006022
-0.004422 0.024081
0.056437 -0.005117
0.026794 -0.000873
0.090135 -0.009982
0.068576 -0.006870
0.083659 -0.009048
0.024465 -0.000554
0.084871 -0.009223
0.087257 -0.009567
0.044561 -0.003402
0.051315 -0.004377
0.002411 0.001955
-0.008017 0.033965
0.016407 0.000548
0.025845 -0.000745
0.087021 -0.009533
0.051816 -0.004450
-0.001435 0.012087
0.092074 -0.010262
0.071348 -0.007271
0.040739 -0.002850
0.055696 -0.005010
-0.008744 0.035346
0.035551 -0.002100
-0.003748 0.021360
0.076962 -0.008081
0.058548 -0.005423
0.039441 -0.002663
0.002397 0.001976
0.000657 0.004624
-0.004962 0.026235
0.023783 -0.000458
0.031532 -0.001521
0.020898 -0.000061
0.090933 -0.010097
0.098008 -0.011118
0.093716 -0.010499
0.046218 -0.003641
0.071733 -0.007326
0.052667 -0.004573
0.085866 -0.009366
0.088104 -0.009689
0.073832 -0.007629
0.073481 -0.007579
0.030473 -0.001370
0.060641 -0.005725
0.073692 -0.007609
-0.002077 0.014649
0.038777 -0.002567
-0.004659 0.025022
0.096587 -0.010913
0.049241 -0.004078
0.076636 -0.008034
0.041002 -0.002888
0.002807 0.001512
-0.000165 0.007152
0.064776 -0.006322
0.085498 -0.009313
0.021701 -0.000173


==> tex_tables/2d_sample_projections/backup/intensity_SIMLatentMCMC_row_margin_high_noise.dat <==
x y
0.022922 0.001211
0.004702 0.005274
0.020845 0.000821
0.017645 0.001503
0.017463 0.001677
0.018621 0.000534
0.012533 0.002508
0.016985 0.001667
0.016314 0.001676
0.017618 0.001808
0.016735 0.000678
0.011224 0.002344
0.015558 0.002039
0.014530 0.001506
0.004774 0.003881
0.015550 0.001198
0.013845 0.002134
0.010086 0.003379
0.018078 0.001503
0.020619 0.001063
0.013454 0.002121
0.006554 0.001942
0.018241 0.001476
0.016415 0.002265
0.024807 0.000939
0.019266 0.000615
0.010891 0.002939
0.021040 0.000683
0.017622 0.001876
0.012945 0.002522
0.019182 0.002178
0.018517 0.001705
0.015531 0.001945
0.016680 0.001379
0.012861 0.002807
0.016936 0.001568
0.014877 0.002209
0.016447 0.001915
0.010933 0.002492
0.021025 0.000972
0.010485 0.003024
0.018638 0.001562
0.016848 0.001368
0.017272 0.001475
0.008089 0.002177
0.017689 0.001621
0.016634 0.002146
0.017693 0.000875
0.015906 0.002097
0.011323 0.001494
0.015099 0.001181
0.018513 0.001847
0.016347 0.001631
0.023593 -0.000135
0.016687 0.002019
0.016792 0.001410
0.017230 0.000880
0.019793 0.001619
0.013430 0.002653
0.016170 0.002174
0.019662 0.000412
0.016041 0.001534
0.005953 0.003536
0.010424 0.003154
0.016740 0.001555
0.015620 0.001953
0.022760 0.000125
0.017835 0.001610
0.013972 0.002484
0.012397 0.002487
0.017178 0.000539
0.018696 0.001997
0.012509 0.001688
0.015486 0.001373
0.014943 0.002393
0.014582 0.001764
0.016927 0.001337
0.015455 0.002306
0.018456 0.001531
0.009273 0.002406
0.016792 0.002479
0.014636 0.002264
0.021230 0.001691
0.024557 0.000894
0.007549 0.003132
0.018706 0.001869
0.016723 0.001375
0.010904 0.001487
0.013223 0.002667
0.021173 0.001740


==> tex_tables/2d_sample_projections/backup/intensity_SIMLatentMCMC_row_margin_low_noise.dat <==
x y
0.026887 0.000665
0.027038 0.000822
0.029414 0.001441
0.029598 0.001708
0.029241 0.001011
0.029273 0.001287
0.030034 0.002188
0.029500 0.001337
0.028623 0.000792
0.028203 0.000872
0.030770 0.002799
0.030675 0.002670
0.029312 0.001236
0.027072 0.000298
0.029397 0.001419
0.027093 0.000322
0.028475 0.001006
0.029669 0.001017
0.027986 0.001050
0.028970 0.001378
0.029986 0.002090
0.028921 0.001184
0.028065 0.000886
0.029636 0.001655
0.029646 0.001666
0.027294 0.001462
0.027651 0.001197
0.027527 0.000289
0.029267 0.001322
0.027622 0.001226
0.027181 0.000357
0.029351 0.000905
0.028617 0.000805
0.029295 0.001249
0.027592 0.001119
0.026629 0.000911
0.028437 0.001416
0.027923 0.000938
0.030478 0.002515
0.028396 0.000842
0.029031 0.001560
0.029783 0.001723
0.029495 0.001265
0.027642 0.001203
0.024535 -0.000032
0.028833 0.001379
0.027088 0.000666
0.028094 0.001178
0.030554 0.002531
0.026495 0.000544
0.029893 0.001683
0.028277 0.000148
0.030149 0.002094
0.029622 0.001320
0.029023 0.001162
0.029332 0.001751
0.025908 0.001073
0.028794 0.001570
0.025311 0.001015
0.027081 0.000946
0.029067 0.001021
0.028442 0.000709
0.028488 0.001080
0.029571 0.001672
0.028943 0.001132
0.027681 0.001274
0.029235 0.001215
0.029173 0.001060
0.029063 0.001263
0.026699 0.000609
0.027364 0.001170
0.029328 0.000600
0.029176 0.000559
0.027743 0.000724
0.026669 0.000682
0.030308 0.002515
0.027785 0.001316
0.028993 0.001563
0.029361 0.001248
0.028362 0.000727
0.029632 0.001817
0.028989 0.001562
0.028220 0.000884
0.028681 0.000858
0.028771 0.000845
0.028218 0.000966
0.030171 0.002124
0.028817 0.000469
0.030222 0.002186
0.029106 0.001514


==> tex_tables/2d_sample_projections/backup/table_both_margins_high_noise.dat <==
x y
0.013486 -0.026694
0.013772 -0.026352
0.014292 -0.025511
0.016652 -0.021457
0.016334 -0.021088
0.013208 -0.023369
0.012683 -0.015466
0.015644 -0.019879
0.012538 -0.015322
0.013086 -0.023692
0.013189 -0.025207
0.013482 -0.026045
0.013440 -0.026527
0.013557 -0.026380
0.013712 -0.026078
0.013487 -0.026371
0.013672 -0.026399
0.016196 -0.022567
0.013827 -0.026459
0.016579 -0.031678
0.013695 -0.026804
0.016558 -0.031592
0.013417 -0.026912
0.013524 -0.026639
0.013431 -0.026415
0.013370 -0.026497
0.013373 -0.026463
0.013484 -0.026440
0.013756 -0.025910
0.014228 -0.025117
0.016685 -0.021658
0.014224 -0.025150
0.013477 -0.025731
0.013520 -0.026192
0.013637 -0.026614
0.013669 -0.025461
0.014370 -0.025140
0.016488 -0.021243
0.013849 -0.024451
0.012705 -0.024288
0.011955 -0.016331
0.012709 -0.025232
0.013241 -0.027003
0.013326 -0.026091
0.013442 -0.027019
-0.022873 -0.026382
-0.017009 -0.007741
-0.014785 0.002727
-0.001322 -0.012044
0.005692 -0.007037
0.010863 -0.006750
0.011761 -0.011147
0.015289 -0.006663
0.016080 -0.007150
0.013676 -0.011990
0.012854 -0.013105
0.012744 -0.013900
0.012718 -0.014441
0.012575 -0.014392
0.015721 -0.019295
0.016060 -0.020199
0.015828 -0.019966
0.012903 -0.015066
0.015685 -0.019813
0.016252 -0.020759
0.016615 -0.020768
0.016631 -0.021164
0.016666 -0.021159
0.016674 -0.021481
0.016613 -0.021407
0.016027 -0.022372
0.016753 -0.021541
0.014555 -0.025468
0.014399 -0.025623
0.016630 -0.021433
0.014213 -0.025141
0.016512 -0.021365
0.014393 -0.025946
0.013725 -0.025937
0.013728 -0.025996
0.013784 -0.027172
0.016817 -0.031612
0.013761 -0.026823
0.013693 -0.026661
0.013423 -0.026946
0.013540 -0.026531
0.013517 -0.026601
0.013457 -0.026798
0.013444 -0.026620
0.013465 -0.026676


==> tex_tables/2d_sample_projections/backup/table_both_margins_low_noise.dat <==
x y
0.023800 -0.010996
0.023512 -0.009413
0.023444 -0.008788
0.023431 -0.008305
0.023276 -0.008295
0.024469 -0.004285
0.024766 -0.005353
0.023692 -0.010141
0.023517 -0.009289
0.023244 -0.008823
0.022928 -0.008567
0.022270 -0.007454
0.018025 -0.004875
0.022418 -0.006827
0.023350 -0.009427
0.023356 -0.008671
0.023514 -0.007884
0.026960 -0.013627
0.026754 -0.013347
0.024618 -0.004351
0.024670 -0.004542
0.024943 -0.005711
0.023538 -0.009151
0.023456 -0.009022
0.023577 -0.009052
0.023977 -0.011158
0.023358 -0.008796
0.023593 -0.008062
0.023697 -0.007293
0.024023 -0.007269
0.025719 -0.002089
0.024563 -0.003307
0.023691 -0.007073
0.023560 -0.007801
0.023578 -0.008966
0.022683 -0.007083
0.019038 -0.001855
0.022301 -0.006078
0.023461 -0.009075
0.023695 -0.009824
0.023467 -0.008850
0.023363 -0.007786
0.023343 -0.008692
0.023379 -0.008849
0.023463 -0.007710
0.018930 -0.001147
0.022314 -0.005663
0.023278 -0.006559
0.025622 -0.000588
0.025891 -0.002175
0.024018 -0.006778
0.023792 -0.007782
0.024000 -0.007147
0.025624 -0.001057
0.023991 -0.006910
0.023862 -0.009078
0.025012 -0.006443
0.024893 -0.005647
0.023469 -0.008547
0.023526 -0.008421
0.023446 -0.008424
0.023126 -0.008514
0.022862 -0.008882
0.019519 -0.004310
0.020653 0.000655
0.023907 -0.003903
0.023516 -0.009720
0.023837 -0.010663
0.023402 -0.008641
0.023664 -0.009696
0.023520 -0.010625
0.023597 -0.010133
0.022575 -0.008120
0.020725 -0.000296
0.019162 -0.004667
0.022520 -0.008689
0.019506 -0.003974
0.022185 -0.007876
0.019154 -0.003959
0.019544 -0.004245
0.022492 -0.007544
0.023115 -0.007838
0.023328 -0.008721
0.023492 -0.009376
0.023035 -0.008343
0.022375 -0.007327
0.019023 -0.002535
0.019023 -0.002756
0.022501 -0.008932
0.023232 -0.008828


==> tex_tables/2d_sample_projections/backup/table_both_margins_permuted_cells_10percent_high_noise.dat <==
x y
-0.054554 0.004581
-0.058457 0.004064
-0.054742 0.004814
-0.055388 0.005913
-0.054801 0.004802
-0.055696 0.005936
-0.059011 0.003943
-0.059675 0.005293
-0.054644 0.004742
-0.058560 0.003826
-0.054763 0.004801
-0.055464 0.006136
-0.054826 0.004796
-0.054527 0.004918
-0.059229 0.005398
-0.058942 0.004218
-0.054838 0.004678
-0.055518 0.005991
-0.059604 0.005427
-0.054683 0.004717
-0.058566 0.003865
-0.054749 0.004694
-0.055496 0.006124
-0.058595 0.004244
-0.058865 0.003894
-0.054640 0.004470
-0.058506 0.003764
-0.054670 0.004526
-0.054831 0.004829
-0.055385 0.005917
-0.054835 0.004835
-0.054499 0.004400
-0.054562 0.004207
-0.054670 0.004163
-0.054267 0.003743
-0.054457 0.004166
-0.054499 0.004245
-0.058475 0.003683
-0.054661 0.004121
-0.054700 0.004433
-0.054581 0.004476
-0.054148 0.003847
-0.054248 0.003726
-0.054560 0.004167
-0.058807 0.003882
-0.088566 0.006613
-0.081830 0.008095
-0.075671 0.009229
-0.069649 0.007228
-0.065136 0.006587
-0.062957 0.006322
-0.061555 0.006243
-0.056897 0.006601
-0.060763 0.005698
-0.061037 0.005743
-0.060936 0.005892
-0.061066 0.005948
-0.061056 0.005837
-0.059992 0.005429
-0.060002 0.005243
-0.059750 0.005318
-0.054846 0.004755
-0.054607 0.004374
-0.058713 0.004026
-0.058970 0.004062
-0.054532 0.004210
-0.054672 0.004610
-0.054164 0.004386
-0.053502 0.004923
-0.050238 0.006949
-0.053429 0.004840
-0.054027 0.004753
-0.054376 0.004596
-0.054369 0.004587
-0.054456 0.004285
-0.058553 0.003866
-0.058874 0.003829
-0.054726 0.004752
-0.055396 0.005886
-0.055673 0.005938
-0.058919 0.003895
-0.058647 0.003729
-0.058632 0.003675
-0.054786 0.004483
-0.054627 0.004525
-0.058353 0.003646
-0.054124 0.003779
-0.058637 0.003581
-0.059730 0.003706
-0.059204 0.003584


==> tex_tables/2d_sample_projections/backup/table_both_margins_permuted_cells_10percent_low_noise.dat <==
x y
-0.054329 0.004226
-0.054281 0.004345
-0.058607 0.003760
-0.054395 0.004356
-0.054596 0.004308
-0.058861 0.004046
-0.059320 0.003936
-0.059406 0.004081
-0.059537 0.005537
-0.054604 0.004940
-0.055379 0.006110
-0.058563 0.004233
-0.054544 0.004468
-0.054325 0.004221
-0.054160 0.004489
-0.053752 0.004346
-0.053165 0.004369
-0.049078 0.005426
-0.052924 0.004407
-0.053633 0.004476
-0.053985 0.004568
-0.054014 0.004433
-0.053921 0.004106
-0.054223 0.004406
-0.054188 0.004322
-0.054139 0.004420
-0.054202 0.004421
-0.054305 0.004364
-0.058799 0.003848
-0.054367 0.004364
-0.054117 0.004430
-0.054201 0.003965
-0.058747 0.003589
-0.059420 0.003722
-0.059284 0.003618
-0.058481 0.003885
-0.054320 0.004550
-0.054639 0.004716
-0.055244 0.006116
-0.059726 0.005648
-0.055530 0.006198
-0.054574 0.004582
-0.054647 0.004405
-0.054606 0.004572
-0.055332 0.005922
-0.084218 0.004355
-0.076265 0.007520
-0.069816 0.009120
-0.064094 0.007131
-0.060438 0.006567
-0.063878 0.006062
-0.062543 0.005935
-0.060494 0.006002
-0.055750 0.006221
-0.059877 0.005583
-0.054723 0.004756
-0.054577 0.004572
-0.058720 0.003925
-0.058607 0.003777
-0.058310 0.003723
-0.054237 0.004537
-0.054374 0.004542
-0.058384 0.003765
-0.054314 0.004466
-0.058401 0.004041
-0.059154 0.003860
-0.059213 0.003807
-0.058848 0.003603
-0.058650 0.003603
-0.054423 0.004238
-0.053964 0.004427
-0.054325 0.004351
-0.054451 0.004570
-0.058631 0.003628
-0.058983 0.003550
-0.058680 0.003549
-0.059343 0.003676
-0.059236 0.003965
-0.055479 0.005900
-0.055382 0.006003
-0.054473 0.004489
-0.054400 0.004485
-0.058680 0.003627
-0.054453 0.004205
-0.054336 0.004194
-0.054254 0.004271
-0.054192 0.004311
-0.054312 0.004811
-0.055451 0.006325
-0.055280 0.005924


==> tex_tables/2d_sample_projections/backup/table_both_margins_permuted_cells_20percent_high_noise.dat <==
x y
-0.094962 0.011388
-0.100198 0.012381
-0.100525 0.012063
-0.101054 0.012503
-0.101079 0.012478
-0.100364 0.012036
-0.100443 0.012395
-0.099643 0.011884
-0.094923 0.011493
-0.094963 0.011432
-0.094899 0.011473
-0.100036 0.012317
-0.099536 0.011887
-0.094867 0.011470
-0.099186 0.011832
-0.099552 0.011875
-0.094944 0.011495
-0.099684 0.012323
-0.094836 0.011504
-0.094879 0.011409
-0.099813 0.012352
-0.094849 0.011420
-0.099207 0.011840
-0.099632 0.011901
-0.095024 0.011468
-0.100011 0.012292
-0.099278 0.011809
-0.099545 0.012209
-0.094752 0.011530
-0.099524 0.012326
-0.100027 0.012012
-0.099282 0.011858
-0.094910 0.011510
-0.099265 0.011864
-0.100383 0.012391
-0.094994 0.011390
-0.094888 0.011397
-0.099570 0.011911
-0.095008 0.011388
-0.099609 0.011867
-0.099588 0.011880
-0.094930 0.011390
-0.094664 0.011476
-0.094838 0.011404
-0.094846 0.011386
-0.117317 0.012738
-0.110340 0.012446
-0.105596 0.012232
-0.102989 0.012080
-0.101960 0.012051
-0.100560 0.011998
-0.099887 0.012285
-0.094590 0.011452
-0.099726 0.012279
-0.100343 0.012392
-0.100166 0.012333
-0.094924 0.011483
-0.094823 0.011460
-0.094916 0.011463
-0.094770 0.011487
-0.094330 0.011441
-0.093542 0.011346
-0.089284 0.011067
-0.094129 0.011378
-0.094687 0.011339
-0.094737 0.011424
-0.094793 0.011442
-0.095022 0.011403
-0.099640 0.011940
-0.100495 0.012447
-0.100292 0.012444
-0.099390 0.011870
-0.100600 0.012469
-0.100875 0.012510
-0.095899 0.012016
-0.099511 0.012309
-0.099714 0.012304
-0.100909 0.012477
-0.100438 0.012487
-0.100555 0.012447
-0.100843 0.012504
-0.100716 0.012526
-0.095818 0.012003
-0.095820 0.012022
-0.094933 0.011531
-0.095037 0.011468
-0.099529 0.012240
-0.099572 0.012201
-0.100440 0.012388
-0.100431 0.012413


==> tex_tables/2d_sample_projections/backup/table_both_margins_permuted_cells_20percent_low_noise.dat <==
x y
-0.099507 0.011864
-0.094929 0.011420
-0.100026 0.012370
-0.100211 0.012009
-0.100441 0.012008
-0.100597 0.012017
-0.100619 0.011998
-0.100591 0.012024
-0.100469 0.012062
-0.100511 0.012457
-0.100804 0.012519
-0.100630 0.012066
-0.100346 0.012023
-0.100246 0.011961
-0.100210 0.011971
-0.100057 0.011939
-0.099352 0.011852
-0.094789 0.011395
-0.094765 0.011549
-0.099643 0.012335
-0.094980 0.011561
-0.099375 0.011956
-0.099920 0.012438
-0.094900 0.011458
-0.099367 0.011883
-0.100245 0.011984
-0.100370 0.011989
-0.100570 0.012021
-0.100474 0.012001
-0.100473 0.012038
-0.100405 0.011980
-0.100270 0.012029
-0.100864 0.012514
-0.099996 0.011969
-0.100326 0.011999
-0.100596 0.011993
-0.100465 0.011995
-0.100372 0.012024
-0.100346 0.011997
-0.100577 0.012452
-0.100378 0.012022
-0.100817 0.012469
-0.100580 0.012004
-0.100456 0.011986
-0.100364 0.011997
-0.110304 0.012427
-0.105884 0.012250
-0.103263 0.012111
-0.101415 0.011985
-0.101232 0.011986
-0.100521 0.011973
-0.100790 0.012059
-0.100639 0.012064
-0.100643 0.012470
-0.101084 0.012535
-0.100825 0.012087
-0.100991 0.012489
-0.100811 0.012466
-0.100222 0.011967
-0.100554 0.011969
-0.100608 0.011948
-0.100539 0.011949
-0.100409 0.011930
-0.100339 0.011931
-0.100717 0.012038
-0.100760 0.012050
-0.100825 0.012506
-0.100357 0.012042
-0.099377 0.011852
-0.094897 0.011438
-0.099614 0.011901
-0.100251 0.011978
-0.100398 0.012043
-0.100334 0.012026
-0.100040 0.012037
-0.100317 0.011937
-0.100247 0.011941
-0.100383 0.011977
-0.100317 0.011944
-0.099991 0.011995
-0.100122 0.012352
-0.094969 0.011554
-0.099866 0.012375
-0.099851 0.011951
-0.095081 0.011406
-0.094941 0.011391
-0.099916 0.011971
-0.099693 0.012349
-0.100526 0.012063
-0.100097 0.011944


==> tex_tables/2d_sample_projections/backup/table_row_margin_high_noise.dat <==
x y
0.042098 0.003257
0.042016 0.003453
0.036620 -0.003501
0.040356 -0.013466
0.042298 0.003030
0.042455 -0.000376
0.036337 0.000303
0.042503 0.002703
0.038630 0.005876
0.048796 0.000461
0.036551 -0.003586
0.033320 -0.011555
0.040619 -0.010247
0.043221 -0.009464
0.048133 -0.000624
0.045070 0.002335
0.042405 0.001565
0.035120 -0.011569
0.043250 -0.005632
0.043707 -0.001933
0.037996 -0.000448
0.036424 -0.004293
0.042515 -0.007025
0.042320 -0.008591
0.043022 0.003774
0.046798 0.010141
0.041939 -0.008556
0.036453 -0.003274
0.036446 -0.003104
0.042791 0.004660
0.050786 0.007136
0.048936 0.000626
0.041198 -0.009774
0.043545 -0.004204
0.042981 -0.005581
0.047923 -0.002894
0.037139 -0.005156
0.044370 0.000154
0.036378 -0.000238
0.034437 0.002087
0.036679 -0.003326
0.045686 0.004471
0.044199 0.003396
0.029650 0.004417
0.047679 -0.002368
0.044554 -0.000511
0.028106 -0.004865
0.038612 0.006022
0.036881 -0.003465
0.044747 0.004391
0.051193 0.006181
0.048303 -0.004279
0.047835 -0.002799
0.045029 0.004765
0.038551 0.004580
0.038649 0.005136
0.045037 0.002610
0.041566 -0.009579
0.043190 -0.007024
0.035428 -0.005258
0.049442 0.000063
0.048790 0.000847
0.046546 0.007727
0.044291 0.000242
0.044750 -0.000634
0.049977 -0.000305
0.050252 -0.003553
0.044540 -0.000720
0.044692 0.000060
0.043410 -0.003897
0.042420 -0.000199
0.044607 0.000302
0.042773 -0.006322
0.035593 -0.008377
0.035952 -0.007124
0.041524 -0.009520
0.044103 0.000288
0.043036 -0.008076
0.043441 -0.005105
0.042411 0.000371
0.046461 0.008686
0.048712 0.000346
0.045073 0.001779
0.043200 -0.006469
0.048477 -0.001708
0.036738 -0.003382
0.041489 -0.010431
0.045216 -0.000333
0.048716 -0.001946
0.044586 0.000149


==> tex_tables/2d_sample_projections/backup/table_row_margin_low_noise.dat <==
x y
0.042677 -0.033858
0.037882 -0.025318
0.042352 -0.033465
0.039447 -0.018236
0.040743 -0.041965
0.041095 -0.042291
0.037897 -0.028682
0.045565 -0.049197
0.040963 -0.042173
0.037577 -0.026924
0.039834 -0.020521
0.040642 -0.040155
0.034528 -0.013708
0.038083 -0.027914
0.037848 -0.027230
0.040808 -0.041837
0.042379 -0.034562
0.040692 -0.040897
0.037423 -0.026890
0.040736 -0.042322
0.037782 -0.025471
0.042626 -0.033246
0.040830 -0.042004
0.042207 -0.034442
0.037801 -0.024766
0.045567 -0.047471
0.045409 -0.047956
0.042532 -0.033132
0.045767 -0.048004
0.040804 -0.041458
0.045730 -0.047676
0.038083 -0.027999
0.039562 -0.020236
0.038055 -0.025463
0.042217 -0.033219
0.042677 -0.033892
0.039535 -0.020339
0.037481 -0.027041
0.037698 -0.027280
0.037714 -0.027547
0.042081 -0.034571
0.042674 -0.034094
0.040903 -0.042449
0.038238 -0.027766
0.041123 -0.042218
0.042378 -0.034136
0.045612 -0.047682
0.040916 -0.042245
0.040755 -0.041157
0.040739 -0.041028
0.040870 -0.041836
0.037592 -0.027665
0.040714 -0.040952
0.039534 -0.019691
0.040251 -0.018939
0.046510 -0.048673
0.045496 -0.047670
0.039610 -0.020476
0.040888 -0.042596
0.045809 -0.047977
0.041043 -0.042234
0.038057 -0.027836
0.040577 -0.041001
0.038077 -0.028142
0.039790 -0.019430
0.042454 -0.034680
0.040563 -0.041823
0.037627 -0.026588
0.042578 -0.033069
0.042632 -0.032827
0.042612 -0.032930
0.037869 -0.027914
0.042295 -0.034121
0.038063 -0.027374
0.037674 -0.027489
0.045553 -0.048140
0.040639 -0.042225
0.045503 -0.047418
0.038144 -0.027821
0.042318 -0.033617
0.045561 -0.047657
0.042650 -0.034042
0.039617 -0.018520
0.045477 -0.048027
0.037889 -0.027359
0.042340 -0.033636
0.042687 -0.033859
0.034714 -0.012591
0.040841 -0.041876
0.042497 -0.033023


==> tex_tables/2d_sample_projections/backup/table_unconstrained_high_noise.dat <==
x y
0.070914 0.011939
0.069356 0.006982
0.096378 0.023476
0.086902 0.018490
0.095939 0.019312
0.082276 0.016451
0.062956 0.000959
0.083945 0.017740
0.097973 0.022867
0.081027 0.008055
0.085683 0.017922
0.105977 0.028502
0.097095 0.023904
0.095190 0.016757
0.086328 0.017928
0.096967 0.023999
0.082006 0.016683
0.080034 0.009646
0.096664 0.023766
0.109490 0.032143
0.144323 0.046681
0.130217 0.041579
0.128997 0.041320
0.145375 0.047305
0.154431 0.050930
0.162475 0.053159
0.154270 0.051233
0.155552 0.050944
0.177194 0.060827
0.192344 0.063598
0.195570 0.064475
0.177366 0.060841
0.186142 0.063180
0.191759 0.063396
0.178223 0.061016
0.190981 0.063532
0.194517 0.064173
0.193065 0.063705
0.194093 0.063949
0.183386 0.062396
0.155623 0.051001
0.176277 0.060464
0.154059 0.051034
0.148910 0.048129
0.144807 0.047018
0.044341 -0.007732
0.050964 -0.026467
0.054503 -0.036702
0.052027 -0.025871
0.052306 -0.027529
0.055379 -0.037299
0.052680 -0.033624
0.051500 -0.027101
0.052039 -0.028400
0.052140 -0.029363
0.051151 -0.025577
0.050858 -0.023021
0.052819 -0.032179
0.049438 -0.012634
0.052163 0.004652
0.048838 -0.001662
0.062126 0.012294
0.042663 0.000402
0.057306 0.009071
0.081595 0.017073
0.092610 0.026088
0.082363 0.017618
0.066800 0.008774
0.074410 0.007693
0.064935 -0.000804
0.076007 0.018649
0.071730 0.013109
0.067138 0.010410
0.083133 0.017819
0.083185 0.017799
0.091413 0.022116
0.073934 0.005445
0.092663 0.026191
0.108233 0.030504
0.105889 0.029352
0.121368 0.035416
0.123248 0.037373
0.105355 0.028613
0.099727 0.020916
0.121603 0.036427
0.091574 0.021877
0.108710 0.033154
0.090847 0.022184
0.083835 0.017977
0.070283 0.012378


==> tex_tables/2d_sample_projections/backup/table_unconstrained_low_noise.dat <==
x y
0.057017 -0.011502
0.065709 -0.002264
0.063049 -0.003354
0.062426 -0.004505
0.066095 -0.003586
0.079233 0.001554
0.093405 0.005870
0.073425 -0.003775
0.079654 0.002917
0.069745 -0.001044
0.077006 0.001264
0.064588 -0.002763
0.049333 -0.008267
0.050319 -0.028157
0.050864 -0.006029
0.057062 -0.011567
0.063029 -0.004022
0.056438 -0.000639
0.049517 -0.007673
0.064325 -0.001883
0.058161 -0.010408
0.050749 -0.007794
0.050542 -0.006125
0.060312 -0.004881
0.059530 -0.010916
0.074725 -0.002248
0.077232 -0.000263
0.083589 0.004606
0.098993 0.008119
0.091961 0.005917
0.092218 0.006043
0.106940 0.014102
0.122134 0.029462
0.114892 0.022816
0.107782 0.011839
0.109628 0.016890
0.117958 0.024139
0.130497 0.040644
0.145289 0.042449
0.148743 0.045373
0.144166 0.042634
0.161246 0.052393
0.150613 0.048289
0.152788 0.049328
0.150407 0.046711
0.057729 -0.011129
0.057274 -0.009791
0.061007 -0.009252
0.073165 -0.004089
0.060285 -0.005072
0.050717 -0.008220
0.057725 -0.010603
0.062296 -0.003833
0.092316 0.006130
0.080035 0.002800
0.077701 -0.000373
0.075090 -0.002210
0.077730 -0.000021
0.073335 -0.003660
0.091729 0.005833
0.084031 0.003781
0.095851 0.007644
0.108421 0.021069
0.095695 0.008259
0.099934 0.016330
0.115214 0.025562
0.129968 0.040491
0.089947 0.003942
0.092547 0.006753
0.108263 0.021481
0.124030 0.030383
0.128781 0.037783
0.127116 0.027272
0.124910 0.029221
0.151419 0.048603
0.149333 0.045134
0.145969 0.043935
0.127077 0.029481
0.130596 0.040617
0.130073 0.039954
0.095425 0.009068
0.092112 0.005836
0.083519 0.002632
0.099774 0.012562
0.106588 0.012000
0.095577 0.007753
0.062628 -0.003480
0.072782 -0.003931
0.076609 -0.000022
0.091328 0.005566


==> tex_tables/2d_sample_projections/ground_truth.dat <==
x y
-20.722445 30.339594


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_both_margins_high_noise.dat <==
x y
-66.891121 46.416576
-74.420204 45.577835
-62.709190 43.939716
-74.914520 44.981525
-74.353485 44.035660
-74.531624 44.524960
-70.665985 44.765018
-73.677673 43.877338
-68.910210 43.945312
-65.886909 44.493160
-65.518997 45.279194
-71.034561 45.857605
-73.438934 45.453789
-65.682793 46.300785
-71.152130 46.824673
-65.934067 45.943089
-67.817207 45.280815
-63.836208 44.486107
-70.928627 46.467865
-64.555779 45.483063
-62.533115 43.832554
-70.514519 46.666950
-67.939774 45.752838
-64.407951 45.110928
-67.395164 46.567127
-68.623123 45.740948
-69.182892 46.925434
-67.736137 46.608078
-63.272232 44.442390
-63.629375 44.868641
-69.090614 46.436089
-65.016594 45.367229
-70.617760 45.794106
-66.768166 45.365910
-62.192005 44.224224
-67.071114 46.231178
-69.450096 46.095409
-62.371838 43.877201
-63.379135 44.907066
-72.479622 45.550018
-66.722969 45.258194
-71.504929 46.564114
-66.702751 45.938789
-74.446678 45.602619
-65.440567 45.916580
-71.705734 45.994648
-62.502300 44.243515
-70.360626 46.255550
-69.444252 46.405468
-68.698029 47.006290
-75.132523 18.834562
-76.489380 18.772573
-86.407509 16.992029
-80.060921 19.260931
-79.834282 22.369898
-79.959236 23.251024
-73.302330 23.783993
-80.066650 23.201057
-85.718277 36.712921
-71.946899 33.187977
-86.091660 36.157299
-83.153053 35.641697
-87.146828 36.745792
-68.475807 34.091583
-76.769714 38.354664
-83.478020 39.320480
-87.886589 36.725250
-84.454514 37.686920
-79.422302 36.799366
-74.457451 35.434681
-79.387482 38.720959
-67.650208 34.731499
-84.788933 37.291260
-84.687302 39.236313
-82.337952 38.508739
-70.976555 36.679886
-85.003159 39.668182
-71.609200 42.807533
-72.486687 41.411110
-72.353462 42.211826
-66.485481 34.900139
-66.112488 42.290401
-71.607140 42.881454
-74.091034 43.997673
-65.644547 43.758808
-69.236610 43.963802
-72.004547 43.736378
-65.460335 44.668880
-67.495651 44.617615
-71.894844 42.565819
-74.674683 43.761536
-62.590523 43.028179
-67.368874 45.068752
-73.830154 45.587246
-71.084145 45.585960
-84.073318 41.104130
-67.965324 46.072048
-65.925827 45.372921
-61.873089 44.046192
-68.196297 46.691597


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_both_margins_low_noise.dat <==
x y
79.825066 33.794411
94.895264 27.620527
100.178276 20.131153
104.727066 3.615527
96.863075 25.830698
100.147911 21.110498
98.434814 20.418495
79.157761 34.156212
87.310028 29.947546
102.887657 9.486121
97.557739 19.727152
86.490868 27.636044
102.775444 4.374566
82.272972 26.749538
81.384697 35.438782
89.517403 27.393759
97.371147 14.303054
84.836830 31.121899
86.011848 30.780447
94.115730 26.132778
88.084923 29.502291
85.405815 33.040894
102.066254 13.820271
103.732735 11.878531
84.444122 26.332281
99.763123 12.075622
81.106438 34.068626
86.272835 31.512581
81.896927 22.904465
99.495804 12.424787
91.104210 30.872419
84.118782 31.430628
99.666740 17.264874
93.924133 26.867489
79.910973 34.644146
95.388962 26.290707
84.490547 24.501173
88.709473 27.699642
99.721046 21.932354
84.471138 24.516659
101.219063 20.282019
99.618767 20.948063
94.025803 27.707396
97.869431 19.011517
78.636688 34.507679
105.223633 3.805519
98.998573 17.738125
91.425705 29.264500
93.221710 23.220427
98.889915 23.157425
86.907295 30.309278
102.554741 12.804392
104.478249 14.886322
89.108002 28.355547
89.178581 33.816219
84.744499 31.253910
97.705299 23.066271
102.581627 9.741304
95.698013 27.320343
104.718735 5.780233
85.505013 28.869566
91.422791 16.871790
100.778931 14.124309
78.510986 34.437630
101.221687 10.888192
87.380608 25.249908
96.695137 7.363489
94.323898 25.813269
84.019569 18.862066
90.139259 29.263220
80.668266 34.671692
103.780914 8.603952
92.304031 28.349554
93.861664 12.211380
79.983810 32.097809
95.313934 26.380024
80.224495 33.102848
102.296349 10.363052
90.826088 13.749639
85.515099 30.423046
93.383850 25.650505
92.958549 27.858557
90.497330 26.711327
100.214211 19.012814
102.673676 10.971813
99.437675 20.333157
101.964012 10.924930
87.165215 24.203922
85.893661 25.063044
99.461754 20.252499
82.508125 33.505222
94.578247 24.844957
101.626991 20.106800
80.234566 32.077721
96.571465 22.915783
85.465218 24.805580
86.150902 32.172836
84.329391 31.517006
79.778305 22.947832
98.817345 22.006159


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_both_margins_permuted_cells_10percent_high_noise.dat <==
x y
-75.633530 37.560997
-82.623772 36.968540
-85.781738 38.042721
-77.085724 37.011532
-74.309570 37.043213
-75.129456 36.274750
-84.183228 37.000145
-75.251312 35.744785
-76.687004 37.971859
-83.324875 38.864101
-82.089806 38.613491
-77.669487 37.492538
-66.353485 33.770977
-80.843231 39.460175
-81.119606 38.795563
-70.104111 35.800205
-69.214699 34.196915
-81.571060 38.434593
-68.645477 34.651474
-73.569481 40.490681
-71.028023 35.068783
-84.018730 39.065205
-74.405556 42.627777
-75.164139 38.746979
-71.735031 37.223881
-74.712311 37.764656
-82.443878 39.335651
-72.668137 40.949474
-68.834740 35.764763
-66.535301 34.410698
-84.011513 38.323959
-84.346054 37.994282
-84.169113 38.322128
-72.489052 37.298412
-68.946983 34.411041
-68.203888 35.012730
-70.437576 36.218483
-67.327164 34.189682
-81.242149 37.663372
-78.524605 38.013123
-66.953926 34.568340
-85.244347 38.059330
-71.383278 36.091282
-73.478218 38.620575
-70.041595 40.974773
-71.597000 36.933895
-68.107018 36.077827
-80.185104 38.923351
-83.168961 38.051224
-69.341209 34.470089
-85.413040 17.588896
-78.116837 19.197611
-77.310158 21.470232
-74.960274 22.547455
-72.211105 23.555819
-83.140266 35.187542
-72.008705 33.560032
-76.076180 35.055653
-76.851898 35.189632
-68.724442 33.223675
-83.155312 35.969593
-70.581711 34.712418
-76.887810 36.206776
-84.784019 36.328491
-85.311378 37.278458
-78.489899 36.731514
-75.438301 35.316620
-72.355423 33.777641
-85.769974 37.204254
-68.199432 33.141338
-74.491943 36.029095
-70.487473 33.860447
-71.245087 35.784473
-79.700912 38.419838
-85.066422 38.826805
-79.719635 39.138428
-71.150726 36.100182
-72.779907 36.925369
-81.827187 38.236763
-85.160614 37.689926
-68.510284 33.459850
-80.743645 38.070923
-75.653923 39.760132
-70.642296 35.930492
-70.278656 36.166031
-86.407547 37.155964
-69.863792 34.006622
-69.206718 33.436214
-74.175102 34.760380
-74.898895 34.730412
-75.717804 34.914951
-70.931152 33.090508
-83.841171 35.909752
-83.695953 36.863464
-74.905403 35.997681
-77.201828 37.425095
-71.640221 33.887337
-76.513802 36.945328
-76.856239 37.480247
-80.311371 37.553097


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_both_margins_permuted_cells_10percent_low_noise.dat <==
x y
81.720322 31.645056
98.639732 7.491243
89.078362 21.789066
84.260063 27.881813
93.619141 10.557253
82.110016 20.272108
93.494537 14.340953
92.806450 9.849622
92.570091 18.503435
103.648506 10.738402
82.255478 29.703737
96.046089 17.648722
96.778305 11.154087
96.042648 9.672252
83.428856 20.209278
91.315735 18.662237
83.977470 29.520834
81.258621 20.019665
90.849991 21.125504
98.300743 9.145937
95.537598 19.171940
88.521515 21.355812
82.024269 19.451538
81.705978 23.392225
92.045891 16.582424
85.169121 23.015697
91.931297 12.985469
78.642105 32.658607
80.534805 28.181337
97.919250 16.365583
103.241104 5.347124
86.839149 34.858852
90.794632 18.079815
103.315887 6.342411
101.194466 17.396860
90.708305 11.044348
92.985817 22.039749
82.144173 33.141113
80.441681 26.677837
79.567436 27.281197
85.746544 15.774948
93.090454 21.193970
92.619911 9.075597
83.093781 17.963118
84.330505 21.416601
87.022736 34.823891
88.998642 18.956900
83.969818 34.886211
95.202026 16.400005
81.683586 21.596941
85.532448 22.525028
97.715149 9.278365
90.421509 12.365227
94.384773 9.083020
78.031639 30.822880
86.511818 18.515175
91.910316 15.393440
86.400864 18.248941
95.507248 7.889455
95.907227 14.244560
91.717369 21.649025
94.320702 15.651947
89.783409 32.220192
79.028740 27.822327
90.945747 21.238325
96.158859 18.190905
100.565796 14.790298
79.750862 21.237070
94.892723 14.576098
91.015724 10.135477
79.489220 26.534344
80.233650 30.041809
88.081955 23.794210
92.172997 9.141804
89.839867 31.699961
96.634384 20.077507
82.537888 25.558590
77.010162 33.025192
90.747978 22.311846
80.363525 22.549337
85.495193 25.939629
97.649696 12.951927
82.606148 23.120590
82.969635 22.391018
89.438438 23.519016
90.064789 21.122652
84.057190 34.930405
98.926193 20.097017
79.903313 28.242924
90.462532 22.379351
87.087288 23.934435
79.312904 31.184462
95.657616 20.716627
90.398727 19.022223
102.576149 7.505465
88.514153 31.854115
86.526260 22.272346
95.711456 10.695501
81.670219 20.530481
83.055832 20.387199


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_both_margins_permuted_cells_20percent_high_noise.dat <==
x y
-90.405327 19.235556
-84.831665 18.945185
-86.723969 18.480349
-90.396072 18.434124
-82.016251 20.313023
-73.119377 21.150396
-74.759384 22.258900
-79.894707 20.765640
-76.131950 21.380381
-87.962372 21.928192
-74.471840 23.121849
-89.200996 19.189480
-74.608841 21.952017
-80.749825 20.551691
-86.689445 18.666727
-87.932144 19.462091
-79.469261 20.640366
-81.270721 19.714535
-78.432266 20.495930
-76.433342 19.692699
-85.233948 18.999561
-88.257744 18.688986
-89.298485 20.414404
-89.912643 18.376591
-86.341766 19.602407
-85.380684 19.699471
-88.142494 18.110117
-76.506554 20.360733
-83.061539 20.467106
-72.644646 22.292850
-77.056885 21.848644
-77.716103 19.740492
-77.373405 20.520330
-85.884834 19.008316
-73.140656 21.013189
-70.985085 22.061039
-88.173363 19.289038
-82.861366 20.306141
-82.623581 19.529989
-88.633240 19.850075
-84.033310 20.154852
-87.333763 20.889107
-71.305161 22.891760
-78.039368 21.912945
-88.779480 20.537821
-72.184769 22.116085
-75.864876 22.004711
-73.529625 21.493917
-74.154945 21.259304
-75.077988 21.523617
7.775635 111.371056
7.717495 111.331154
7.450819 111.157486
-91.929939 17.979589
-91.891212 17.987089
-90.188164 17.383636
-89.427765 18.603905
-89.827217 18.848024
-91.590309 19.001808
-87.020401 18.713633
-71.918671 21.943392
-71.895027 22.687607
-85.540276 19.917412
-90.317047 19.652739
-80.138702 22.215633
-78.398720 21.152184
-87.865555 19.583166
-87.694443 20.052694
-79.327980 22.044336
-70.995399 22.467306
-72.562691 21.567169
-84.606873 19.264454
-72.828606 21.954002
-77.760109 22.500114
-90.692055 20.201488
-83.550919 19.726070
-87.894440 18.737154
-70.474892 21.858528
-78.125954 20.101194
-85.673492 18.398182
-77.599716 20.014856
-90.736732 18.375700
-87.030502 20.366556
-89.650276 19.712318
-78.396873 21.064266
-83.370270 19.931524
-76.696877 21.779493
-78.532013 21.476770
-70.565201 21.944231
-76.867409 20.855738
-85.699791 19.170490
-79.717331 20.326096
-75.261116 21.280024
-81.460464 19.999271
-88.327820 20.101524
-73.065445 21.581928
-86.010315 20.257706
-81.073647 21.045012
-79.765625 21.022945
-89.912384 19.379396


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_both_margins_permuted_cells_20percent_low_noise.dat <==
x y
91.715500 20.343872
101.228317 6.200716
81.206757 28.870951
91.401894 17.025829
87.622780 22.226053
79.993050 22.492449
96.431053 17.953762
87.370171 28.012016
95.070763 20.248213
100.139214 7.424155
92.137497 12.364968
86.833595 27.653711
94.881401 20.241951
83.767204 20.660931
97.464035 16.034023
82.571854 30.659431
87.930252 31.944504
101.193542 16.203606
93.787086 13.625631
80.967484 22.983503
100.161026 14.359896
96.393272 14.437776
85.849007 28.913364
101.902992 14.400897
96.811920 22.944387
84.575386 19.010542
79.184395 28.673424
84.693405 27.939741
101.062500 8.610591
83.391815 22.219166
88.101547 31.894506
90.975403 16.635399
88.737633 20.404305
81.404236 28.672272
90.977707 20.821945
78.587555 32.753078
101.356087 8.579196
80.180862 25.563189
95.958801 11.274550
94.810516 9.238298
81.189308 26.250504
79.981049 20.703318
81.978500 33.962414
82.807930 29.221987
78.719467 31.316195
85.929680 21.660585
81.379028 34.159660
91.620537 13.612684
83.842232 33.500793
78.087883 29.403122
86.910622 33.214325
102.226868 19.989107
89.906219 27.227964
99.082771 16.830482
102.909668 8.609941
105.552353 5.469401
92.656815 20.299129
91.781067 17.484652
79.978561 26.709585
82.486336 29.208467
86.507881 23.265564
80.524734 25.582546
82.672554 35.175385
84.853607 33.405510
84.619423 22.582647
88.477631 22.391996
96.825424 13.005387
89.405861 25.319210
92.629738 23.117655
87.330826 34.792839
91.050850 26.114557
91.221313 23.770960
85.897568 22.529558
91.002060 20.172781
79.532257 28.015434
77.595993 32.648178
90.473495 29.629410
97.242844 13.340278
88.274567 25.346245
102.433876 3.284966
101.261703 6.248824
79.730797 20.388451
79.609886 19.860508
86.515099 27.396978
101.085030 10.998523
104.723434 5.470429
82.573700 35.234840
82.157997 33.986996
91.044495 24.485989
99.796082 14.891883
91.100014 14.848475
83.270882 22.624882
79.686195 25.290829
102.603943 6.890078
83.255913 25.472418
89.982368 10.307547
98.644241 9.756372
87.127228 27.806643
78.022186 32.338528
85.149521 28.712765


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_row_margin_high_noise.dat <==
x y
11.055689 111.355637
15.197665 107.305016
14.153555 109.339859
12.876969 103.819984
9.255141 107.757835
12.558928 107.184494
12.951305 108.479012
14.247499 108.962646
13.295790 109.345428
12.024129 108.641060
7.314770 108.127930
18.122295 105.443848
18.694195 104.972916
14.982221 104.804634
9.146273 106.389656
7.101671 107.696877
15.691287 103.623741
14.415530 107.996094
11.359118 108.313171
16.062872 104.333794
15.068830 104.037605
11.092714 105.586662
15.595152 106.960457
19.337976 104.929214
16.822424 103.406807
17.188570 104.357285
9.864470 108.664696
9.362163 110.142525
8.317847 106.507744
9.948850 107.179939
15.710321 106.369408
12.580653 107.654053
13.253854 108.800072
11.684236 111.008705
8.712393 109.089027
11.863949 105.069611
18.156771 105.868019
12.411935 104.828934
18.015844 104.465576
13.844038 104.226219
17.533678 105.710030
14.266646 106.065308
13.647157 109.652405
15.702454 110.773849
16.708292 108.632164
16.823055 109.851181
7.215252 109.901367
15.728095 110.553673
16.406096 110.438629
9.586920 107.901062
13.028364 111.197685
15.792067 110.173218
11.101882 110.365150
13.955216 109.440712
11.621808 109.494667
7.127175 109.292595
10.155214 110.067810
8.762499 108.549614
8.662237 108.509666
9.289635 109.641663
15.277410 110.326561
10.567023 110.928917
16.945084 107.550598
14.009367 105.290215
11.887648 106.775864
17.761562 104.555016
11.754035 106.907448
6.950460 109.509048
9.785090 106.503654
12.337314 106.177010
12.740187 105.203415
12.629251 105.788010
8.310339 108.144066
12.715243 104.718788
6.296253 108.781143
8.490126 105.391312
13.697546 105.405205
6.818777 108.685005
16.180429 103.725197
12.625340 106.130020
11.917231 104.015656
16.731411 103.841812
18.032711 104.318047
11.745238 104.135025
10.934446 106.559975
7.612861 108.324745
12.594776 103.637199
10.942035 106.251884
12.614285 110.567398
16.665104 107.416710
8.517804 106.670555
13.588869 106.091515
8.577688 106.698784
9.072603 105.319229
11.616159 105.026642
14.548713 107.368233
15.444972 105.599472
14.384113 105.851616
14.006706 108.012062
9.921598 104.983505


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_row_margin_low_noise.dat <==
x y
103.517220 10.329695
97.380737 20.355980
84.045883 20.120781
85.066689 17.804382
99.869408 13.877702
102.815231 7.957527
94.520264 10.981868
83.081268 28.072981
102.469971 15.207623
91.241005 8.314446
96.099144 20.247845
94.539314 12.984285
88.047348 15.505534
86.886177 27.079140
85.514656 27.585060
104.165321 4.417249
102.226768 7.207546
99.394547 8.112308
92.004333 14.554335
92.995956 20.482376
88.346817 17.052948
98.842888 4.795172
101.199844 12.918605
82.761070 34.166996
100.481323 5.367442
101.766754 6.316976
103.939850 17.564741
82.246758 26.506895
98.129822 16.589569
88.127159 20.386311
83.059326 16.934660
101.239876 3.326018
103.589600 3.687712
94.810539 11.230459
101.754036 7.251662
103.945824 7.774225
98.134895 16.227524
102.092834 14.380969
91.250351 8.829052
83.176323 27.780350
91.130547 18.726173
100.850471 4.566986
97.023842 6.217522
84.993401 34.443352
90.233032 17.187574
94.893913 15.623064
99.783386 6.413243
94.339905 10.051682
93.638306 15.681280
87.076988 20.343197
94.750999 9.975453
104.821556 4.527059
96.736542 9.300334
92.545296 28.419605
98.167122 11.826248
92.747429 11.547887
86.827934 20.417494
103.892487 17.388363
95.473755 7.751432
91.887680 19.046045
80.864555 28.400370
95.189415 11.269398
102.954536 3.958220
98.517365 8.687787
93.059998 22.115656
104.684959 4.554597
102.590118 14.786777
97.872246 6.616247
92.166313 15.022884
83.041489 18.343769
96.731918 10.441738
103.364273 3.379858
102.928864 16.280603
101.138435 3.783617
97.180946 10.017589
86.837334 21.621090
88.005394 15.164227
91.827965 8.161743
95.261177 14.920213
99.203247 8.771678
102.204979 16.007914
94.655716 10.158734
102.433868 15.647069
102.450333 6.041569
91.753548 12.690580
96.229042 9.952398
91.592926 20.976416
93.883934 19.042835
80.901192 30.598866
91.783470 22.826084
102.790260 7.443064
81.813339 21.535917
93.400711 7.846138
99.496651 14.852524
81.991234 28.143442
102.039658 5.881410
94.169014 18.247122
92.104523 9.668336
101.276611 6.565646
104.308746 4.781730


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_row_margin_production_constrained_low_noise.dat <==
x y
56.573536 -23.602842
45.038250 -18.738010
56.291328 -28.586248
49.013351 -25.727484
58.949318 -25.080830
56.021126 -23.814758
49.395988 -22.123007
43.470253 -16.417000
55.956223 -22.595591
42.600330 -13.357766
48.944000 -27.787231
46.501934 -17.452404
49.394424 -12.777573
43.230232 -16.679615
44.933586 -13.517681
56.553619 -29.579643
45.553810 -14.725944
48.688759 -21.581415
49.094376 -24.631987
40.338013 -12.676570
47.181660 -12.821926
48.966576 -27.877625
57.109207 -23.172396
56.902248 -23.131479
54.761658 -21.798168
56.704727 -24.519943
41.399796 -17.624136
49.933178 -19.675564
56.005112 -28.816666
52.749065 -27.565084
49.943787 -20.375578
33.047615 -7.584481
53.474693 -25.245089
48.395527 -23.210901
50.532478 -25.840157
51.514923 -26.739166
43.421806 -13.677866
46.061722 -12.840940
46.341488 -20.869150
45.944656 -23.493446
47.430447 -16.539204
40.897228 -17.179251
49.834293 -21.285500
52.599918 -28.395401
45.768982 -11.877452
48.694584 -13.322270
31.551867 -6.937696
40.171928 -15.763673
50.186245 -23.651493
56.967846 -27.648411
55.540379 -25.869747
40.255142 -13.984269
52.192490 -28.287239
47.453865 -27.267632
48.523830 -23.882278
43.562286 -13.818130
56.923492 -22.749002
43.907631 -14.411973
47.717617 -16.998709
38.910854 -11.244828
48.030216 -17.762253
54.722755 -21.866123
56.101349 -29.766300
49.300938 -19.547005
50.210194 -20.007677
49.601242 -24.607533
46.399158 -23.984549
56.294090 -24.517164
47.243748 -12.151422
50.256413 -18.755882
41.105873 -15.267249
32.801292 -7.343747
51.528862 -28.408531
45.888264 -16.549213
54.283092 -27.774960
45.809170 -23.175655
49.665466 -28.806047
53.210819 -27.647539
51.623440 -23.776348
51.312191 -25.136158
59.039192 -25.770857
43.620651 -12.132751
56.854179 -28.536180
46.901737 -11.560796
49.788113 -26.113569
41.578598 -13.973286
55.620773 -25.285919
56.291767 -25.022865
43.551590 -16.168810
40.471786 -15.149471
46.579502 -12.269109
40.863033 -12.806604
52.571781 -28.843128
43.771416 -18.780518
46.585171 -16.414486
56.119270 -29.173330
45.324661 -19.864950
57.038948 -28.854519
50.940281 -23.510202
46.835281 -13.754995


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_unconstrained_high_noise.dat <==
x y
-58.012375 -56.530548
-49.365433 -58.489700
-54.978203 -58.025215
-59.758339 -56.748375
-58.064331 -60.605659
-55.944187 -59.475044
-50.789570 -61.309612
-57.579540 -61.864773
-57.382313 -62.561356
-55.163456 -56.846256
-49.742645 -59.627411
-51.696896 -60.142189
-56.332268 -62.705982
-51.714912 -59.714184
-58.866817 -58.132645
-54.895729 -57.438408
-51.129757 -57.647556
-53.366539 -59.739441
-55.986729 -62.970428
-49.438492 -58.316345
-58.241032 -61.382931
-52.288712 -59.077892
-53.033035 -57.843033
-50.387363 -57.354408
-54.822914 -58.189030
-55.132000 -58.589279
-48.600662 -57.711395
-56.492081 -56.086784
-62.737041 -60.313942
-58.379070 -62.682064
-48.948357 -57.783737
-60.022224 -58.196129
-63.120655 -59.450268
-61.714825 -58.807777
-61.874107 -59.755737
-51.938412 -58.097824
-60.843174 -57.077557
-49.801674 -57.986057
-59.881165 -57.670841
-63.145515 -59.977562
-58.236427 -61.144199
-54.325699 -56.800583
-62.558563 -60.404884
-59.275272 -58.999680
-61.988441 -58.277092
-56.116814 -56.342545
-61.648899 -57.597317
-50.028912 -59.872173
-55.893147 -62.633087
-55.254135 -56.532467
-55.572990 -56.953182
-50.051773 -57.351955
-50.838322 -58.402256
-55.280891 -57.290936
-56.879917 -57.016327
-53.917610 -57.601006
-53.526863 -59.218124
-53.039173 -59.200703
-49.794079 -60.012787
-50.259830 -60.343052
-50.738388 -59.815044
-52.290619 -60.459587
-59.987381 -58.524509
-48.789261 -58.487125
-55.918777 -57.180798
-61.152893 -57.791317
-61.125160 -58.814793
-58.393772 -58.246674
-51.307724 -59.012573
-55.620346 -56.059895
-60.407360 -58.896885
-57.944668 -58.179787
-59.094509 -61.287571
-62.046860 -60.812317
-58.519016 -62.114552
-53.937325 -59.731041
-55.738136 -59.586960
-49.841480 -57.249901
-63.885929 -59.862038
-60.248886 -57.993534
-56.703796 -56.532078
-61.508778 -61.223217
-56.933205 -63.063923
-54.670132 -62.134876
-45.224102 -64.226959
-49.372860 -59.517525
-58.801575 -59.818371
-51.558567 -60.506245
-60.717964 -59.896690
-56.375866 -58.482204
-57.122002 -62.947762
-55.230114 -62.305679
-53.562176 -56.589638
-55.684757 -57.592144
-52.326069 -57.046623
-52.518608 -58.998028
-62.527920 -58.072502
-60.274616 -59.200333
-59.358742 -60.410992
-58.627720 -60.085617


==> tex_tables/2d_sample_projections/intensity_JointTableSIMLatentMCMC_unconstrained_low_noise.dat <==
x y
-3.279639 -94.042946
-10.054117 -86.651222
-5.524295 -96.155991
-4.073856 -96.777435
-11.640682 -86.268547
-9.731443 -91.241829
-8.331683 -92.871544
-8.287322 -93.064430
-3.345475 -97.311188
-4.501538 -94.110291
-10.754034 -86.780396
-11.317110 -87.209442
-2.751233 -96.864693
-4.773895 -90.739388
-8.576218 -93.917137
-4.853369 -91.560036
-5.870993 -92.894142
-3.273674 -91.888084
-10.536805 -91.433731
-7.299418 -90.012924
-9.284199 -86.245255
-4.103147 -96.846565
-7.776390 -87.106110
-4.194097 -97.559357
-3.603922 -95.730698
-6.346415 -95.791039
-11.476699 -85.451630
-6.086335 -89.042969
-10.484185 -84.735764
-7.290408 -94.958008
-10.796264 -87.645218
-10.154435 -87.465347
-4.328207 -95.484222
-3.133105 -92.178436
-7.336378 -92.671288
-8.352077 -91.612984
-8.295495 -93.562386
-2.535759 -94.733452
-5.532228 -94.172043
-6.427126 -91.664612
-6.039659 -93.255051
-11.041848 -87.272331
-11.985881 -89.872131
-5.522280 -94.271980
-5.295757 -88.920113
-9.610726 -89.276192
-3.707389 -95.831367
-5.325433 -89.779968
-11.870821 -88.718674
-11.996160 -86.136520
-3.282876 -93.328133
-10.991965 -89.991364
-9.023967 -85.719246
-4.159687 -91.457878
-10.218173 -87.216736
-6.993715 -87.545616
-11.484787 -84.653458
-5.354336 -92.666405
-11.586659 -89.560753
-7.157362 -90.434891
-6.595500 -92.904541
-3.653749 -94.807327
-8.089265 -94.761078
-5.924836 -93.026619
-8.066922 -89.294113
-3.646294 -96.700020
-9.503974 -87.787849
-10.748425 -86.172752
-4.906812 -96.255028
-10.444886 -87.385857
-5.442590 -88.983635
-7.752973 -93.403969
-10.830275 -89.770653
-10.229129 -92.118401
-4.220104 -91.340523
-6.999840 -90.957382
-10.408976 -88.958252
-10.818798 -84.865013
-10.629640 -85.065147
-4.044600 -90.672173
-4.290112 -97.228645
-10.606668 -88.904129
-6.584268 -87.714760
-9.757177 -92.179497
-10.721294 -88.787827
-11.790229 -90.481728
-11.378503 -85.919975
-3.591795 -92.818764
-4.320170 -92.242149
-6.668626 -90.729088
-9.427854 -88.440483
-5.913155 -89.568954
-12.010057 -87.600739
-5.076992 -94.827263
-9.458566 -92.383881
-9.671489 -86.957916
-6.280476 -91.890297
-5.275074 -95.573784
-3.673179 -95.600533
-4.328008 -91.640259


==> tex_tables/2d_sample_projections/intensity_NeuralABM_row_margin_high_noise.dat <==
x y
21.790823 -58.245277
-24.215094 -10.551334
-20.148277 -12.998760
16.981836 -53.080738
13.648461 -49.462505
23.432188 -59.619400
-23.762697 -10.047678
-22.493126 -11.149481
-1.918318 -26.784140
13.139012 -49.023754
-24.790220 -10.215758
15.543421 -50.888145
14.745255 -51.257183
-20.468801 -12.792638
12.675664 -47.708008
14.763030 -50.055882
-0.364188 -30.412510
21.712868 -57.741486
9.736898 -44.558456
17.348801 -53.661190
26.139517 -62.443722
13.311402 -48.298611
-24.586248 -10.220174
-24.316244 -9.643367
-18.886892 -13.296384
15.118581 -51.016171
-19.842054 -12.185618
25.268147 -60.640087
-17.728832 -14.419242
22.376461 -57.959927
25.916428 -61.022728
13.420973 -48.374073
10.449453 -44.887466
-25.983414 -9.070205
10.125107 -45.205006
1.714718 -32.499580
11.843171 -46.516102
15.877298 -51.570705
22.024166 -58.470985
22.851971 -58.356361
24.680038 -61.132828
17.999727 -53.476505
10.371255 -45.530434
-18.176762 -14.186026
-13.590451 -16.410389
-20.172007 -12.167027
17.552834 -53.018372
7.730672 -41.082340
-25.728657 -9.238129
16.994123 -53.849613
10.606819 -45.843571
12.762986 -48.602962
13.771031 -48.817139
-23.873255 -9.923020
17.401058 -54.208374
4.347996 -36.934029
18.321140 -53.943298
15.345731 -51.622402
-6.825472 -23.183559
-21.894472 -11.514783
16.354191 -51.850441
-25.018160 -9.537397
16.396479 -52.420307
-14.222055 -16.031296
20.444801 -56.425194
-17.125267 -14.563794
9.394353 -43.688828
-17.644384 -14.014902
-19.676609 -13.173424
8.247377 -42.593555
13.663083 -49.986080
6.448339 -40.327179
-20.972376 -11.671134
3.239197 -34.400043
-18.936964 -12.915226
13.870989 -49.902946
-23.718212 -10.393847
10.733419 -44.815521
11.301374 -46.704197
22.859467 -59.163029
25.201666 -61.350491
-19.894613 -12.336547
-21.326534 -11.979607
-18.251659 -13.412199
4.753477 -36.955448
4.932063 -37.590912
14.399457 -50.721371
18.582371 -54.620113
18.083839 -54.419796
-13.897558 -17.324734
26.347101 -61.438145
-13.408065 -16.869162
12.178325 -47.448788
-16.985506 -14.668726
8.681054 -42.932041
-20.469534 -12.800146
4.659214 -36.232922
15.124222 -50.466137
19.721542 -55.713417
17.701834 -54.187256


==> tex_tables/2d_sample_projections/intensity_NeuralABM_row_margin_learned_noise.dat <==
x y
15.161654 -51.806751
-0.497320 -29.290237
-9.999018 -20.591856
-7.743552 -22.054810
5.303930 -37.254475
16.289413 -53.032661
-1.525894 -28.780064
-19.424612 -13.415195
14.419523 -49.565353
-12.859793 -17.633635
-21.801563 -11.494763
1.247154 -31.894232
-10.470551 -18.843416
-15.229296 -16.163858
13.002633 -49.054951
-9.690184 -19.678041
-1.813427 -27.154816
-13.259744 -17.707069
8.864510 -42.308521
-4.845160 -25.258703
26.405878 -61.879673
25.678879 -62.370880
-11.728742 -19.099718
20.816164 -57.143513
3.833598 -35.851269
21.129736 -57.564083
19.373301 -55.391953
-4.525347 -24.465870
-6.583650 -23.415756
24.565674 -60.702370
25.170029 -62.009327
4.090662 -36.403267
-1.436361 -28.080721
11.077288 -45.383152
-1.214008 -28.041735
-7.493845 -22.243004
8.782894 -42.207451
23.740063 -59.568058
17.907541 -53.430309
22.062145 -57.288277
24.664948 -60.410213
6.938498 -39.519123
-11.112251 -19.894199
11.586486 -46.934151
-19.388355 -12.612903
15.948290 -52.559597
-3.986594 -25.725567
-3.199564 -26.057352
22.364765 -58.715820
21.465080 -57.924805
23.624397 -59.040878
8.234697 -42.618977
7.247094 -41.370518
-8.574691 -21.360899
-2.372866 -27.304407
3.090388 -35.211143
-3.879018 -26.161913
5.632095 -38.180752
-20.729322 -11.945354
21.400213 -57.166443
-25.141937 -9.821649
-10.295501 -20.140501
-1.288565 -29.249083
4.141282 -35.289593
8.060709 -40.823563
21.169640 -56.724716
7.496435 -40.103333
-24.656639 -9.506110
22.723270 -57.992222
16.815144 -52.290287
-25.771471 -9.193498
-9.225926 -20.551321
-0.071238 -29.805887
2.972860 -33.617596
7.804086 -40.397053
9.878972 -44.255390
-18.614166 -13.907130
-0.798953 -28.866137
2.494916 -32.911102
6.372691 -39.797951
25.513254 -62.367378
1.753489 -33.439640
-3.499046 -25.621506
-6.693573 -22.639196
6.799267 -40.036781
-21.232683 -12.268107
25.530107 -61.594025
-11.663809 -19.326324
-24.808668 -10.210375
21.738855 -57.054111
25.862564 -61.934395
6.892564 -40.606087
1.432706 -32.954704
11.784019 -46.417149
-9.805416 -19.878222
-18.184326 -13.462417
12.548543 -48.110401
24.081810 -59.929169
16.570803 -53.317863
1.104537 -32.123840


==> tex_tables/2d_sample_projections/intensity_NeuralABM_row_margin_low_noise.dat <==
x y
22.396570 -57.555798
-4.224943 -24.723745
-12.746280 -17.370485
5.263003 -37.612114
3.383667 -35.715096
17.071775 -52.577919
-17.664242 -13.940799
-14.448687 -17.190205
2.149748 -33.875126
2.116230 -32.573391
-24.417149 -9.582233
-2.751992 -27.984617
-8.135766 -21.663214
-1.974756 -28.100355
3.437444 -34.890202
-3.303291 -26.908880
-10.503655 -19.251215
9.054694 -43.090786
4.070315 -35.340355
7.326207 -39.948673
26.397936 -62.212315
-2.601097 -26.506073
-12.209830 -17.843134
-4.127169 -24.899405
6.720312 -40.849525
-9.200213 -21.161840
-14.701228 -16.901566
23.134214 -58.824009
-9.632313 -20.932016
14.277887 -50.382412
25.858500 -61.089558
-2.040590 -28.572931
0.179660 -30.373789
-11.267343 -18.595875
3.309899 -35.608818
-4.851913 -25.250443
-5.714146 -23.931206
4.842569 -36.488148
11.040273 -45.993008
16.034744 -51.401276
25.226534 -60.643295
5.854620 -38.527145
-5.275149 -24.312822
-9.142076 -20.278982
-7.065177 -22.751675
-11.190888 -19.795776
2.650836 -33.242317
-5.321012 -24.645378
-13.915432 -16.151434
7.404900 -40.684803
11.091120 -45.423916
2.518585 -34.341549
7.049221 -41.231216
-15.184877 -15.812010
7.650315 -41.910503
-10.104194 -19.214787
6.415006 -39.303276
2.692537 -33.785324
1.630833 -33.340599
-23.893606 -10.581086
15.699728 -52.241398
-14.436143 -16.430445
-6.241088 -22.949551
-5.041275 -24.019743
2.163291 -33.012455
-10.893055 -18.684010
-3.045804 -26.805311
-12.334485 -18.360844
-6.137410 -23.288147
-0.860539 -29.742611
14.233424 -49.347473
-10.666755 -20.267914
-10.612389 -19.635784
-14.214577 -17.027515
-14.688370 -15.852403
8.040422 -41.713661
-12.732837 -18.125013
0.069000 -30.570265
-0.503895 -29.973484
20.853813 -56.782303
24.913757 -61.607159
-11.713015 -18.395105
-14.995714 -16.541592
-8.761908 -20.829893
-11.125836 -19.188755
-2.470175 -28.082888
-4.658620 -24.975729
-2.769240 -27.618486
-3.059767 -27.485241
-18.607368 -13.911716
26.318947 -61.489899
3.885257 -34.931370
-2.196960 -27.445723
-2.369788 -26.690435
-1.608220 -27.517006
-13.857608 -16.697144
0.670809 -31.288157
2.016446 -33.904133
10.178952 -44.247803
8.289708 -41.381927


==> tex_tables/2d_sample_projections/intensity_SIMLatentMCMC_row_margin_high_noise.dat <==
x y
-50.575325 -20.392622
-51.107643 -10.793045
-51.985767 -21.952257
-49.477352 -8.294659
-48.951965 -14.641936
-48.607487 -14.820795
-52.118893 -11.866347
-50.081230 -10.539783
-51.749138 -12.534405
-45.533176 -11.094791
-53.619442 -15.595144
-47.663445 -17.509918
-46.738361 -15.590542
-48.143299 -11.216730
-51.254070 -11.331768
-51.876900 -22.109341
-47.056980 -15.247160
-50.225819 -11.783390
-54.710629 -15.863565
-49.866016 -11.878488
-49.866520 -16.332693
-49.222542 -12.805983
-48.531639 -12.976952
-48.923874 -16.718596
-51.751812 -19.617458
-50.720875 -11.896768
-48.436481 -11.157411
-52.411633 -15.936171
-48.949318 -12.008265
-51.598701 -19.453875
-49.962353 -18.516897
-52.061222 -15.750802
-53.966038 -13.992641
-50.918865 -11.573770
-47.520691 -10.510037
-51.181877 -19.496788
-52.365559 -14.711452
-52.590942 -13.761765
-46.813492 -16.585423
-49.299595 -9.232020
-53.410671 -13.876456
-47.441898 -19.104776
-52.719795 -18.365686
-50.099178 -8.910127
-51.001240 -12.829242
-54.065048 -14.085131
-52.399105 -14.558632
-48.444820 -13.811483
-47.003353 -12.586483
-49.702160 -15.445956
-52.087055 -15.745043
-53.970764 -15.965563
-51.604141 -17.581629
-52.252422 -18.611546
-51.647903 -10.611880
-51.089752 -15.409675
-45.981964 -10.309221
-49.315647 -11.086743
-46.743362 -16.217621
-46.887615 -15.061914
-51.962402 -14.886118
-52.837433 -17.411669
-51.294331 -12.514139
-48.786709 -15.710657
-53.938629 -14.953999
-50.837135 -13.950134
-53.075130 -15.691649
-48.376141 -9.147753
-49.216560 -17.562645
-48.559063 -17.594767
-49.091957 -9.514620
-51.267662 -13.143024
-52.710819 -15.741055
-48.818375 -19.128517
-48.766933 -17.856155
-52.345428 -10.788111
-49.521702 -8.208488
-49.214661 -15.306594
-50.247944 -19.942322
-51.821697 -19.445740
-48.021057 -11.657433
-48.383419 -15.963540
-49.615982 -13.734353
-49.275238 -7.952426
-50.745480 -14.206040
-50.036987 -20.237968
-50.582226 -12.638900
-50.143879 -18.781960
-46.943798 -11.981628
-49.060944 -7.254033
-52.458382 -12.181673
-52.610378 -16.918650
-51.844635 -20.223000
-50.864536 -16.523951
-53.404423 -14.486013
-46.997227 -16.146898
-50.099785 -9.862824
-49.844559 -10.950534
-51.909340 -20.443350
-50.553936 -20.456190


==> tex_tables/2d_sample_projections/intensity_SIMLatentMCMC_row_margin_low_noise.dat <==
x y
-28.824226 -43.941204
-22.803993 -51.886894
-22.909533 -52.989182
-28.792416 -42.604900
-27.123610 -48.904167
-23.673147 -49.596703
-31.017279 -41.894192
-24.839167 -52.785381
-29.673878 -42.948448
-27.979963 -45.769032
-29.037371 -47.619759
-28.406296 -48.884850
-26.390018 -47.529644
-27.570738 -47.846867
-26.569456 -50.912029
-25.830359 -49.039349
-23.477589 -48.269863
-26.628965 -46.957230
-23.593897 -50.624588
-25.604309 -51.620445
-28.614626 -45.530014
-29.411297 -46.567566
-29.844198 -46.775238
-28.812969 -48.789108
-26.820944 -45.976753
-29.666845 -43.459282
-26.613569 -50.259941
-29.279783 -43.132843
-27.026369 -47.253967
-23.168930 -50.430000
-28.284712 -43.203972
-25.856409 -46.495152
-31.474728 -44.290855
-29.623285 -45.949451
-26.585922 -48.952629
-29.847174 -47.493881
-27.518242 -49.300018
-23.993044 -51.679428
-30.539942 -43.096939
-26.571039 -51.732391
-29.580063 -48.750767
-26.082733 -47.049591
-30.989458 -44.414127
-30.024641 -41.483337
-25.473568 -48.961033
-25.885942 -47.900948
-27.974255 -47.001911
-30.370495 -44.902355
-23.953875 -50.085564
-22.636225 -53.126854
-29.143625 -50.186947
-29.829338 -43.709881
-30.090042 -41.412758
-24.608704 -45.937893
-31.176954 -43.380962
-24.749893 -51.440876
-26.664709 -45.994827
-22.510839 -51.474461
-27.061798 -44.312359
-24.953119 -49.856316
-23.335266 -47.211227
-25.978571 -49.842190
-22.696741 -53.355385
-30.951828 -41.819626
-25.506674 -45.648819
-27.378372 -44.518867
-27.593964 -47.907207
-29.206240 -49.814186
-29.705751 -41.776581
-24.556725 -52.756371
-24.553623 -51.910023
-29.120602 -48.236176
-24.025614 -49.807274
-30.432112 -43.083107
-25.330723 -46.137566
-25.838968 -53.154716
-25.647913 -44.720516
-27.047020 -50.608498
-26.953205 -47.492939
-29.802805 -45.600044
-24.717241 -48.295959
-23.481434 -48.377460
-25.482851 -50.416302
-24.248365 -46.914761
-22.884573 -53.120590
-23.652475 -51.527225
-23.244066 -46.283501
-29.127037 -44.570782
-29.762562 -44.874222
-24.803514 -51.117519
-26.333395 -51.700890
-31.220695 -44.427628
-28.006643 -45.899597
-28.036066 -43.478916
-24.040634 -47.123440
-22.844097 -47.857929
-26.675022 -51.043808
-28.583883 -46.770832
-25.493303 -51.690781
-27.463097 -50.908531


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_both_margins_high_noise.dat <==
x y
26.974566 35.229019
26.996414 35.403172
27.116711 35.744801
27.317698 36.094105
27.613888 36.446301
27.943428 36.676098
28.408926 36.757877
28.809055 36.767494
29.216194 36.764053
29.564594 36.717846
29.992531 36.595795
30.275959 36.450054
30.773533 36.206707
31.157078 36.024906
31.451077 35.947296
31.936689 35.883400
32.246216 35.884930
32.802193 35.789913
33.014610 35.633041
33.340302 35.138451
33.438778 34.782833
33.418159 34.222683
33.335926 33.834221
33.190063 33.363701
32.920826 33.030342
32.615585 32.872284
31.860214 32.665024
31.525848 32.589886
31.063723 32.649841
30.707888 32.839867
30.522451 33.110863
30.446060 33.806156
30.343647 34.085480
30.094418 34.385315
29.723278 34.601921
29.320637 34.618336
28.928053 34.499996
28.622128 34.286835
28.272871 33.983658
28.011730 33.673023
27.830545 33.349083
27.709181 32.950413
27.659550 32.551460
27.858458 32.133125
28.034773 31.855288
28.341619 31.543047
28.769150 31.219152
29.171398 30.869011
29.525536 30.642769
29.673403 30.553211
31.301577 48.732170
31.317533 48.457802
31.317133 48.087257
31.249165 47.218918
31.139673 46.521229
31.015045 45.861298
30.888826 45.270855
30.720873 44.574387
30.630455 44.212780
30.484652 43.567326
30.432823 43.131390
30.456579 42.530724
30.594389 41.966934
30.805712 41.548576
31.065786 41.238350
31.456059 40.967926
31.739609 40.777061
32.187656 40.473755
32.534683 39.953583
32.545776 39.649693
32.468163 39.188965
32.068905 38.800819
31.757048 38.666855
31.201111 38.569427
30.883131 38.620716
30.518236 38.677769
29.773466 38.742302
29.394556 38.752457
29.070318 38.901253
28.675741 39.252373
28.310413 39.489605
27.919556 39.632668
27.587954 39.649044
26.930651 39.485569
26.644192 39.303513
26.336838 38.996403
25.985226 38.657864
25.756359 38.362957
25.350353 37.950706
24.998493 37.529018
24.828743 37.152462
24.764652 36.757263
24.833500 36.031952
24.857836 35.611080
24.947500 35.282925
25.114147 34.683903
25.208502 34.405716
25.554573 33.838192
25.785166 33.592308
25.861900 33.488964


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_both_margins_low_noise.dat <==
x y
38.502956 58.302792
38.665089 58.353741
39.077003 58.541874
39.520920 58.747742
39.829739 59.064671
40.159939 59.421196
40.545982 59.821270
40.934296 60.105614
41.207993 60.213081
41.842308 60.572002
42.035324 60.791267
42.308426 61.162453
42.508286 61.493107
42.857464 62.138294
42.970680 62.526321
43.079811 62.878521
43.265224 63.331059
43.485451 63.893055
43.544968 64.232925
43.313457 65.194885
43.005936 65.497589
42.492355 65.704292
42.034340 65.628304
41.689240 65.405258
41.399445 64.955223
41.080364 64.571548
40.730431 64.435928
40.231670 64.467018
39.900860 64.589729
39.474827 64.764687
39.060333 64.885109
38.649998 64.919258
38.374783 64.891472
37.851444 64.780182
37.517075 64.791824
37.050659 64.940704
36.754593 65.172562
36.548290 65.620079
36.434845 66.061012
36.372643 66.387939
36.099110 67.171188
35.775295 67.476028
35.318851 67.535324
34.977638 67.357468
34.642799 66.831429
34.474106 66.542488
34.056740 65.932983
33.907673 65.704414
33.654121 65.383957
33.565956 65.266823
33.547409 62.956711
33.705196 63.028053
33.979103 63.130867
34.804916 63.561310
35.177689 63.798706
35.521633 64.063934
35.720810 64.219765
37.953362 66.507164
38.105518 66.846313
38.208797 67.292351
38.278252 67.672028
38.367249 68.161430
38.445915 68.554955
38.690178 69.168259
38.886684 69.318092
39.652206 69.436638
40.194775 69.298561
40.596420 68.972343
40.779266 68.477234
40.777618 67.895271
40.600132 67.367157
40.333225 66.938522
40.197899 66.753654
38.499409 61.133701
38.369911 60.915165
38.141129 60.676495
37.581413 60.291344
37.027882 59.889736
36.637688 59.550491
36.335796 59.350971
35.674953 59.151035
35.036964 59.350643
34.785778 59.597897
34.647461 60.050209
34.708305 60.724274
34.864319 61.075184
35.194363 61.373924
35.718174 61.727139
36.141773 62.043240
36.411362 62.268261
36.800537 62.623955
37.184395 62.824284
37.641514 62.890034
38.058441 62.898277
38.335732 62.843525
38.849483 62.648460
39.220913 62.527321
39.958950 62.333099
40.252781 62.351452
40.363461 62.384781


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_both_margins_permuted_cells_10percent_high_noise.dat <==
x y
-5.420481 59.506001
-5.623950 59.624691
-5.835252 59.693096
-6.431171 59.709461
-6.800218 59.630360
-7.224337 59.411736
-7.559318 59.167557
-7.739934 58.250954
-7.537445 58.046333
-7.049242 57.897816
-6.410731 57.827198
-5.842666 57.850208
-5.529239 57.822918
-4.986227 57.662418
-4.542056 57.486782
-4.155188 57.301571
-3.840175 57.001793
-3.671537 56.627846
-3.627860 55.948658
-3.741803 55.741497
-4.440519 55.490849
-4.831324 55.538635
-5.141228 55.611534
-5.643059 55.907085
-5.944610 56.037418
-6.374537 56.148907
-7.097921 56.143570
-7.576335 56.012547
-7.958437 55.674656
-8.030828 55.405647
-7.725986 54.663074
-7.377273 54.369606
-6.836919 54.138615
-6.492280 54.032074
-5.976876 53.699589
-5.447759 53.406208
-4.986208 53.253899
-4.537911 53.179607
-4.143040 53.117146
-3.564152 53.138554
-2.942852 53.277969
-2.615023 53.380291
-2.156821 53.617546
-1.823600 53.994656
-1.622646 54.489475
-1.538046 54.841591
-1.520785 55.493450
-1.580474 55.859795
-1.674821 56.371231
-1.669421 56.573841
-12.222847 65.111664
-12.086770 64.938782
-11.780661 64.548447
-11.292912 63.919998
-10.900267 63.409424
-10.473408 62.853561
-10.167796 62.494026
-9.827605 62.160561
-9.325686 61.777752
-8.676527 61.492275
-8.247015 61.422970
-7.904034 61.516495
-7.292922 61.817562
-6.697832 62.133438
-6.364738 62.285007
-5.894683 62.571663
-5.250335 62.839256
-4.913192 62.781044
-4.299980 62.401508
-4.092067 62.033192
-4.006399 61.502594
-3.995733 61.074463
-3.924078 60.628822
-3.826970 60.200054
-3.798585 59.711594
-3.750198 59.313057
-3.645344 58.873585
-3.336520 58.490162
-3.006764 58.270866
-2.542493 58.168762
-2.145022 58.256924
-1.797614 58.471176
-1.662403 58.970680
-1.661556 59.450706
-1.731120 59.808548
-1.792578 60.525009
-1.724847 60.884342
-1.498923 61.277523
-1.258906 61.474361
-0.480054 61.333218
-0.167660 61.131931
0.222085 60.380344
0.430856 59.760429
0.548207 59.413963
0.637278 59.069042
0.674227 58.173187
0.644042 57.744007
0.622702 57.261082
0.627402 56.702194
0.620382 56.490093


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_both_margins_permuted_cells_10percent_low_noise.dat <==
x y
-19.329327 73.584297
-19.489506 73.581421
-20.083246 73.585106
-20.394207 73.684357
-20.776659 73.974739
-21.019297 74.427872
-21.171322 74.881737
-21.245926 75.269753
-21.068174 75.864403
-20.914881 76.078018
-20.303780 76.309456
-20.048130 76.321922
-19.601572 76.285156
-19.176247 76.346939
-18.754131 76.605331
-18.267504 77.008606
-17.880379 77.404854
-17.623440 77.837029
-17.355230 78.310219
-17.187048 78.755386
-16.962351 79.139786
-16.746590 79.582527
-16.699970 80.041077
-16.816715 80.466034
-16.998816 80.850212
-17.467440 81.170746
-17.902842 81.041496
-18.212208 80.781494
-18.603802 80.375435
-18.997461 80.057159
-19.154665 79.933960
-21.279922 77.921173
-21.526634 77.700539
-21.861591 77.478348
-22.419483 77.300285
-23.027555 77.222977
-23.366434 77.156281
-24.142962 76.826653
-24.289572 76.639755
-24.063347 75.667511
-23.913322 75.472427
-23.449911 74.998871
-23.134186 74.859131
-22.872187 74.789886
-15.642589 76.975060
-15.469893 77.157074
-15.127945 77.576736
-14.876741 78.113792
-14.850750 78.469803
-14.815419 78.682167
-14.489584 69.982224
-14.658764 70.189346
-14.962207 70.577415
-15.330763 71.087990
-15.469207 71.311348
-15.890332 72.129890
-16.069244 72.517555
-16.303627 73.112305
-16.639986 73.969162
-16.753351 74.314201
-16.936600 74.866211
-17.146444 75.272835
-17.487730 75.742661
-17.594650 75.913895
-19.116936 77.853485
-19.310463 78.239731
-19.517328 78.460373
-19.911444 78.684982
-20.192696 78.851624
-20.493284 79.091599
-20.824614 79.330040
-21.140383 79.549797
-21.359245 79.851776
-21.453907 80.244095
-21.231627 80.789604
-21.031406 81.074028
-20.637659 81.277176
-20.182274 81.464264
-19.903362 81.695740
-19.656685 82.190895
-19.645008 82.508400
-19.975044 83.246376
-20.360275 83.433907
-20.937725 83.622513
-21.480392 83.649918
-22.018932 83.491478
-22.391010 83.247841
-22.822754 82.749977
-23.081816 82.338074
-23.325228 81.718826
-23.447855 81.505882
-24.096035 81.054916
-24.396856 80.835159
-24.614250 80.377441
-24.613592 79.907684
-24.426130 79.541245
-23.947563 79.264336
-23.405272 79.114006
-22.896141 79.075829
-22.654596 79.026749


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_both_margins_permuted_cells_20percent_high_noise.dat <==
x y
-21.466919 14.084249
-21.219357 14.151323
-20.838175 14.280194
-20.426146 14.582955
-20.139286 15.035045
-20.099586 15.774620
-20.135748 16.389492
-20.146622 16.896175
-20.110231 17.570459
-20.119556 18.165197
-20.046276 18.478386
-20.072479 18.869188
-20.005030 19.412445
-20.015120 20.064240
-19.968929 20.365549
-19.668621 21.162796
-19.487749 21.763300
-19.331339 22.243988
-19.279564 22.971264
-19.282812 23.530899
-19.247086 24.401485
-19.178495 24.916088
-18.929764 25.348894
-18.432796 25.662083
-17.701094 25.703358
-17.374945 25.511150
-16.953222 25.101969
-16.439211 24.554575
-16.120459 23.957016
-16.142006 23.449757
-16.502893 22.968288
-17.045546 22.709490
-17.418053 22.628204
-17.626701 22.679356
-21.163137 25.058338
-21.188549 24.883785
-21.225513 24.501501
-21.221838 23.927229
-21.150162 23.507578
-21.157497 23.118378
-21.180979 22.754669
-21.242794 22.160837
-21.491156 21.629164
-21.815321 21.386349
-22.094955 21.332502
-22.645739 21.545053
-23.284239 22.048353
-23.514725 22.240349
-23.826096 22.535786
-24.009748 22.680340
-31.475561 20.491623
-31.197308 20.249226
-30.810076 19.934578
-30.204298 19.453979
-29.960115 19.257488
-28.689659 18.352304
-28.353989 18.163998
-27.365690 17.712288
-26.904175 17.534492
-25.861521 16.919748
-25.361191 16.726397
-24.553200 16.503391
-24.061449 16.470257
-23.233624 16.575932
-22.908758 16.785048
-22.575712 17.212250
-22.368809 17.572502
-22.141792 18.020779
-22.002619 18.741358
-22.090061 18.927608
-22.617918 19.229147
-23.119539 19.351349
-23.616156 19.637156
-23.746155 19.779247
-24.460806 20.521204
-24.959553 20.686932
-25.176582 20.711462
-25.448236 20.509981
-25.587341 19.888712
-25.566202 19.045601
-25.268011 18.764513
-24.969585 18.611776
-18.449354 16.203133
-18.323076 16.199526
-17.761843 16.723446
-17.490324 17.015245
-17.113911 17.506121
-16.876236 17.843954
-16.157972 18.232237
-15.763377 18.467991
-15.332820 18.950060
-15.241880 19.637075
-15.456425 19.964115
-16.081593 20.474331
-16.682590 20.589493
-17.037224 20.494661
-17.423542 20.352285
-18.082951 20.060884
-18.325174 19.943609
-18.535753 19.854481


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_both_margins_permuted_cells_20percent_low_noise.dat <==
x y
-25.918890 31.347448
-26.101488 31.170424
-26.431932 30.942236
-26.738432 30.814764
-29.744102 30.665937
-29.920998 30.508028
-30.121506 30.333748
-30.743317 29.679739
-30.864248 29.494459
-31.252941 28.614250
-31.262255 28.223539
-31.275669 27.852087
-31.381144 27.388010
-31.479475 26.685425
-31.366274 26.256144
-31.058290 25.792652
-30.846611 25.741497
-30.309601 25.888680
-29.865347 26.165962
-29.370657 26.480518
-29.028423 26.668541
-28.491066 26.993427
-28.250483 26.965363
-27.912338 26.792618
-27.601160 26.619236
-26.933283 26.011337
-26.674541 25.835085
-25.897358 25.425179
-25.671137 25.384964
-24.801182 25.415005
-24.276169 25.625525
-23.980099 25.845987
-23.585079 26.293446
-23.129444 26.612814
-22.860491 26.913481
-22.544823 27.632105
-22.444033 27.961020
-22.199509 28.457413
-21.782885 29.414541
-21.909355 29.800266
-22.264589 30.476786
-22.620752 30.777914
-23.074783 30.986423
-23.665987 30.855047
-24.084614 30.600330
-24.502892 29.927469
-24.620167 29.626514
-24.595152 29.170895
-24.663717 28.462576
-24.678873 28.331226
-35.117512 29.581284
-34.900219 29.867498
-34.578133 30.261799
-34.213745 30.650595
-33.824783 30.991737
-33.440826 31.266947
-32.491322 31.730396
-32.087402 31.864956
-31.584753 32.005249
-31.191662 32.259613
-30.912661 32.919857
-30.684345 33.675480
-30.508299 34.118145
-30.379642 34.305443
-24.388407 33.070431
-24.465691 33.296528
-24.623806 33.712788
-24.815212 33.969376
-25.349228 34.345261
-25.950134 34.435177
-26.649004 34.323006
-27.066254 34.125774
-27.351143 33.894562
-27.729141 33.401756
-27.898228 33.082363
-28.093088 32.121704
-28.183725 31.786472
-28.253654 31.397583
-28.386694 30.564577
-28.444977 30.197105
-28.571423 29.477942
-28.306402 29.061626
-28.042284 28.857817
-27.313297 28.907856
-27.096392 28.882645
-26.339033 28.584295
-26.199045 28.386160
-26.059921 27.819738
-26.046074 27.334316
-26.081556 26.996199
-28.144161 24.819239
-28.408401 24.536531
-28.872553 24.028988
-29.019255 23.594236
-28.722839 23.038271
-28.177900 22.834146
-27.350863 22.970633
-26.924934 23.154671
-26.487204 23.397017
-26.324558 23.518272


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_row_margin_high_noise.dat <==
x y
27.549297 1.552831
29.801285 -5.188447
30.238043 -3.124232
25.681488 -6.338185
24.482841 -1.379224
28.628391 -3.887817
28.302114 -1.248521
29.270651 -1.040530
29.328363 -1.706047
26.804544 -1.549195
23.114304 -0.158356
31.229521 -7.948732
31.588589 -8.735358
26.522156 -5.969355
24.121723 -2.837924
22.290327 -0.484570
28.498793 -7.093714
29.131254 -2.255032
26.102762 -1.536133
29.882458 -7.666999
27.585733 -6.671578
25.152311 -4.274010
29.942020 -5.952682
33.056522 -8.948110
28.809925 -8.459329
30.046741 -8.073265
24.849586 -0.192191
25.000553 1.147770
23.802202 -2.333169
25.169096 -1.868381
29.514627 -6.334205
27.956873 -2.154232
28.779701 -1.053553
28.047638 1.006665
24.579788 -0.342306
26.111532 -4.853874
31.461126 -8.466205
25.837656 -5.243733
30.428679 -8.680326
27.728855 -6.602743
31.037432 -7.033916
28.105377 -4.173989
29.984459 -1.633829
30.864124 0.230579
32.357727 -6.423972
33.080017 -5.472075
23.489132 1.283197
31.054361 -0.161075
31.866760 -0.166528
22.992641 -1.576678
29.044010 1.195892
30.982096 -0.385692
27.680733 0.508189
30.267864 -3.203327
26.250031 -0.594554
22.937870 0.855710
26.470947 0.794269
24.415224 -0.521481
24.376963 -0.475071
24.899832 0.209373
29.903419 -0.235867
27.304621 1.185970
31.575678 -6.053594
28.615284 -5.402390
27.018766 -3.462295
30.511559 -8.432715
26.180439 -2.935143
22.781124 1.024110
24.744955 -2.934438
27.272688 -3.873723
25.979130 -3.956186
27.066141 -5.345420
23.331007 -1.209847
26.199953 -4.546559
22.165705 0.639501
22.808676 -3.407353
28.049847 -5.112520
22.244164 0.157321
27.857697 -7.383380
27.397591 -5.001787
25.103113 -5.530791
28.933401 -8.059465
30.359055 -8.883595
25.206562 -5.662882
25.824953 -2.664528
23.050829 -0.801509
25.456337 -5.773190
25.953308 -3.506322
28.608227 0.526877
30.511793 -4.680390
23.256199 -1.923780
27.017515 -4.225472
22.950424 -2.336213
23.105431 -3.237864
25.735638 -4.413872
27.999401 -2.969021
26.317654 -6.050344
29.043962 -4.502673
27.243101 -2.244459
23.617056 -4.089528


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_row_margin_low_noise.dat <==
x y
48.556499 -26.364685
51.780186 -16.012341
44.058201 -12.968185
44.929134 -8.779938
47.530853 -23.907074
51.842319 -25.816261
50.624432 -16.894829
39.374863 -12.912172
45.266644 -24.354153
55.016998 -18.410526
42.823933 -20.749359
48.111530 -19.160202
46.980946 -15.480371
39.086540 -14.876992
40.682529 -14.225547
53.965412 -29.835987
53.861160 -23.482382
52.197098 -23.453730
47.983814 -15.848113
43.730770 -17.420839
44.978363 -17.922100
56.420624 -21.925997
47.838947 -25.462971
37.901772 -12.141314
54.302162 -24.376549
53.809017 -25.752796
46.276638 -27.740692
42.218666 -14.681939
42.629616 -22.794304
38.609352 -17.797020
50.663994 -10.978493
57.730225 -26.387318
56.524307 -30.789518
48.593140 -20.227402
51.224209 -27.411499
50.871006 -30.048111
47.151600 -22.764753
45.276848 -26.652098
48.851906 -10.739904
41.382256 -10.548696
42.920879 -18.002760
58.885948 -27.104635
55.378708 -23.046440
37.656624 -13.902771
44.993847 -13.800962
45.721096 -20.216204
56.473270 -26.348316
43.743580 -29.062128
47.308231 -18.358248
42.837734 -14.262467
42.605602 -26.896643
52.043571 -31.281239
52.517311 -22.275166
40.613312 -16.502525
47.933464 -21.083916
49.422230 -17.159458
44.532291 -14.440165
48.607780 -29.824602
55.388672 -20.853815
43.955154 -19.773571
42.826424 -9.814904
49.361248 -20.966311
58.899166 -30.035933
50.910416 -33.488140
41.047382 -19.137880
54.042847 -31.273228
46.012680 -25.443584
58.250835 -20.254011
44.066628 -21.698681
47.726593 -13.628023
51.987629 -18.011232
57.276478 -29.956997
50.306564 -22.831896
59.540203 -28.353363
45.891731 -31.196867
44.792122 -15.627035
50.464455 -15.085533
53.279644 -17.318546
46.959217 -20.210442
52.442879 -21.087774
44.020359 -25.641273
52.754604 -19.445021
46.913025 -26.236290
52.995068 -26.820805
48.435520 -14.805814
51.492683 -22.457834
41.084721 -21.041424
42.729370 -19.310459
39.796753 -10.390829
39.607712 -19.493805
52.168659 -24.933525
47.584408 -9.443920
41.742348 -24.691042
48.188034 -24.747213
42.062748 -11.633727
52.918251 -25.839437
46.494282 -18.943434
51.416115 -13.219582
54.024872 -26.749269
52.903072 -30.359991


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_row_margin_production_constrained_low_noise.dat <==
x y
58.117695 -23.591309
45.092960 -19.036577
55.891277 -27.651911
46.303478 -29.148306
59.407768 -24.660004
59.941437 -23.434893
49.622543 -22.221390
44.086807 -16.554071
56.574432 -20.792160
42.319336 -12.631331
48.271030 -27.787247
46.422310 -17.747614
49.818546 -12.373305
42.423218 -16.852236
44.965836 -12.461219
57.706936 -31.051275
45.791542 -15.056714
48.357876 -21.946758
49.992306 -31.331665
40.117062 -12.003817
48.109180 -12.432473
48.039604 -28.835791
59.058956 -22.126305
57.669437 -21.657040
54.359058 -20.804953
57.576107 -24.546295
41.555580 -18.290350
51.558929 -19.224762
55.429749 -28.486393
52.301857 -27.162699
51.060181 -20.793690
35.560360 -9.205708
52.909904 -24.312859
47.997593 -22.701748
50.134743 -25.612226
50.967094 -26.634302
43.286419 -11.323908
46.005672 -13.175962
46.372559 -21.453682
44.346516 -23.754417
49.345779 -16.036119
40.247894 -17.732548
50.585358 -21.547735
53.440281 -29.163597
45.450508 -11.291040
49.467522 -13.799103
33.595631 -7.260550
39.544754 -16.269791
50.370499 -23.919586
57.425060 -27.440346
55.148853 -26.333397
39.443821 -13.957434
50.597744 -28.024208
55.834805 -16.208368
48.775448 -23.611921
43.112442 -12.936513
57.891781 -22.608637
43.633591 -14.917407
48.467010 -16.815954
38.604095 -10.866502
48.519741 -17.949657
54.220638 -21.955023
55.411751 -30.863718
49.187347 -18.841164
50.887741 -19.864676
49.717590 -24.765553
46.505768 -24.490749
57.038181 -25.216688
47.889023 -11.461281
50.638405 -18.255339
41.346527 -15.723681
34.447216 -8.079818
51.223087 -29.039162
45.514114 -16.783981
55.708843 -32.566868
45.267044 -22.894358
49.603836 -29.282774
53.683624 -28.178514
48.143318 -32.006100
51.027832 -24.854542
59.914215 -25.897516
44.251137 -10.858823
57.997112 -28.369989
47.079460 -10.870479
49.793991 -26.988508
41.452866 -13.564614
55.090820 -25.071932
55.399834 -24.151003
42.850437 -15.828758
38.347782 -16.093500
46.020962 -10.275496
41.072151 -12.127493
52.163319 -29.744473
53.665634 -15.019304
46.693619 -16.421797
55.188450 -29.618031
44.934635 -20.813372
57.983059 -29.240799
53.171696 -33.089840
47.045143 -14.229669


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_unconstrained_high_noise.dat <==
x y
-58.303818 -55.503040
-47.913860 -58.547218
-54.548588 -70.968521
-55.521351 -70.535400
-54.583782 -72.090012
-56.312344 -59.646576
-51.035824 -61.971588
-56.796234 -61.235931
-55.727207 -69.600250
-54.329224 -71.140312
-54.676071 -66.445091
-54.929451 -66.785751
-54.397583 -71.777527
-53.640976 -71.702522
-55.056145 -72.189911
-54.708107 -70.855873
-54.565922 -69.714836
-54.309273 -70.443146
-55.736633 -63.669258
-54.621952 -67.082169
-55.196072 -71.140511
-52.949360 -74.510139
-52.589417 -77.806351
-52.714771 -80.535057
-52.608952 -77.078217
-52.892937 -80.197189
-52.218163 -79.340744
-52.512791 -82.477417
-53.534622 -81.521629
-53.198292 -81.760933
-52.202354 -81.963165
-53.270908 -82.527344
-52.142982 -83.380920
-52.976711 -84.516029
-55.235035 -82.445618
-53.918491 -82.671722
-52.982445 -83.679558
-54.409847 -82.880836
-53.043846 -82.928459
-51.978333 -84.354248
-54.067780 -84.505615
-54.863140 -83.651146
-51.236717 -83.410904
-54.588753 -81.667801
-53.415226 -81.083679
-53.479515 -83.266243
-53.906979 -83.754639
-52.502132 -81.204826
-52.910915 -79.274231
-52.841206 -78.561348
14.150187 97.434189
14.436282 96.677650
14.446846 95.702194
13.816500 96.088448
13.771607 96.214073
13.955396 95.884186
14.043297 95.510986
14.475647 95.848770
14.720335 96.860298
14.786360 96.442490
14.518329 96.279724
14.081004 96.485199
13.812757 96.695427
14.774981 96.209236
14.149877 97.195618
13.748731 99.054955
13.536740 99.677483
12.452659 102.245613
16.186232 106.384811
15.702051 102.084427
7.342023 105.988403
-58.758968 -57.279350
-60.920246 -62.640930
-62.761517 -61.459904
-59.154552 -62.966682
-54.591846 -60.124382
-55.974731 -67.354820
-49.469849 -56.345642
-64.191925 -59.799610
-56.370220 -68.509079
-54.824902 -54.886265
-62.269115 -62.028572
-57.997433 -64.202759
-57.086143 -64.796417
-48.189060 -65.604347
-53.299446 -61.382984
-55.068241 -71.686935
-52.697262 -75.080902
-55.659485 -71.600624
-52.789597 -75.657211
-52.943306 -75.871361
-53.926506 -72.747910
-53.526646 -71.979591
-52.681686 -76.231346
-54.745804 -69.770203
-55.099228 -69.044991
-55.013565 -73.335228
-55.576187 -72.027100
-59.701523 -61.034237
-58.124279 -59.608074


==> tex_tables/2d_sample_projections/table_JointTableSIMLatentMCMC_unconstrained_low_noise.dat <==
x y
-2.332601 -93.849350
-10.673153 -83.744019
-6.312431 -96.975677
-12.176597 -91.924049
-47.251507 -65.816460
-44.887493 -64.676964
-45.761337 -68.737823
-46.062759 -67.905312
-12.314803 -92.566360
-45.357094 -67.290764
-45.655003 -63.802353
-47.006386 -67.721970
-44.175098 -66.267044
-1.785151 -92.798149
103.952957 2.522896
100.035164 3.999336
-4.896906 -93.178032
-14.510035 -87.697182
-13.002288 -89.843315
-7.062920 -89.604912
78.651367 20.996941
-9.239898 -95.092079
-14.041674 -87.504974
106.055763 9.091012
-2.146255 -95.937943
104.379753 18.456442
-12.536092 -85.158661
-13.366921 -86.134613
-47.842247 -68.612572
-45.185577 -67.775230
-47.173985 -67.844337
-48.358936 -71.112946
-46.535927 -70.850311
-45.697002 -67.210258
-48.648140 -73.132881
-49.840141 -75.161133
-49.590939 -74.216736
-47.977901 -73.345848
-48.815136 -74.309288
-49.263721 -74.747513
-50.106117 -75.508385
-51.612232 -78.854546
-51.372677 -79.439491
-50.674435 -79.693085
-50.952785 -78.758392
-51.707886 -81.009293
-50.545902 -80.921303
-51.302387 -82.082428
-51.140209 -81.492012
-52.018925 -79.854668
-2.167693 -90.941086
-7.734975 -91.640747
-8.989459 -84.736046
-44.689209 -65.672150
-12.264132 -83.579041
-5.644751 -87.463524
79.329704 35.684998
-6.758958 -94.009598
-44.735527 -63.833908
-47.546925 -71.430695
-45.599636 -68.495171
-45.223454 -67.125237
-45.696636 -69.201347
-46.626781 -68.764702
-44.785011 -64.900223
-11.210165 -92.922020
-47.448299 -69.807999
-47.981453 -70.491173
-48.116669 -72.939812
-50.080994 -74.171555
-47.476284 -71.339439
-47.893768 -72.120987
-49.401474 -73.427811
-50.960579 -77.501724
-48.924278 -73.944313
-48.631767 -73.470909
-48.090149 -71.790955
-50.950752 -75.847023
-51.494461 -77.490479
-50.598095 -77.638573
-50.159771 -77.048363
-50.889004 -77.046608
-51.449749 -80.634056
-51.129250 -80.301865
-51.516602 -79.681488
-50.310295 -75.991478
-51.430698 -78.632050
-50.714874 -80.179848
-50.623146 -76.773766
-46.236893 -68.686996
-47.823689 -70.449516
-46.961166 -69.958321
-48.735531 -71.785172
-49.041641 -72.986191
-47.089386 -70.481003
-46.203976 -65.443420
-8.392944 -89.996536
-44.013737 -64.799370
-46.234974 -69.122192
-46.073029 -67.436722


==> tex_tables/intensity_and_table_convergence/dim_2x3_total_100_experiment_title_row_margin.dat <==
x y
0 0.026100
10 0.002666
20 0.001811
30 0.001477
40 0.001430
50 0.001345
60 0.001340
70 0.001340
80 0.001340
90 0.001359
100 0.001352
110 0.001357
120 0.001347
130 0.001340
140 0.001340
150 0.001340
160 0.001340
170 0.001371
180 0.001354
190 0.001340
200 0.001340
210 0.001340
220 0.001340
230 0.001340
240 0.001340
250 0.001340
260 0.001340
270 0.001340
280 0.001340
290 0.001340
300 0.001340
310 0.001340
320 0.001340
330 0.001340
340 0.001340
350 0.001340
360 0.001340
370 0.001340
380 0.001340
390 0.001340
400 0.001340
410 0.001340
420 0.001340
430 0.001340
440 0.001340
450 0.001340
460 0.001340
470 0.001340
480 0.001340
490 0.001340
500 0.001340
510 0.001340
520 0.001340
530 0.001340
540 0.001340
550 0.001340
560 0.001340
570 0.001340
580 0.001340
590 0.001340
600 0.001340
610 0.001340
620 0.001340
630 0.001340
640 0.001340
650 0.001340
660 0.001340
670 0.001340
680 0.001340
690 0.001340
700 0.001340
710 0.001340
720 0.001340
730 0.001340
740 0.001340
750 0.001340
760 0.001340
770 0.001340
780 0.001340
790 0.001340
800 0.001340
810 0.001340
820 0.001340
830 0.001340
840 0.001340
850 0.001340
860 0.001340
870 0.001340
880 0.001340
890 0.001340
900 0.001340
910 0.001340
920 0.001340
930 0.001340
940 0.001340
950 0.001340
960 0.001340
970 0.001340
980 0.001340
990 0.001340


==> tex_tables/intensity_and_table_convergence/dim_2x3_total_5000_experiment_title_row_margin.dat <==
x y
0 0.043153
10 0.003824
20 0.002050
30 0.001407
40 0.001057
50 0.000848
60 0.000688
70 0.000607
80 0.000519
90 0.000435
100 0.000396
110 0.000368
120 0.000345
130 0.000322
140 0.000291
150 0.000270
160 0.000267
170 0.000247
180 0.000226
190 0.000199
200 0.000181
210 0.000171
220 0.000159
230 0.000140
240 0.000128
250 0.000122
260 0.000116
270 0.000109
280 0.000106
290 0.000105
300 0.000101
310 0.000099
320 0.000096
330 0.000095
340 0.000091
350 0.000091
360 0.000091
370 0.000091
380 0.000091
390 0.000091
400 0.000091
410 0.000091
420 0.000091
430 0.000091
440 0.000091
450 0.000091
460 0.000091
470 0.000091
480 0.000091
490 0.000091
500 0.000091
510 0.000091
520 0.000091
530 0.000091
540 0.000091
550 0.000091
560 0.000091
570 0.000091
580 0.000091
590 0.000091
600 0.000091
610 0.000091
620 0.000091
630 0.000091
640 0.000091
650 0.000091
660 0.000091
670 0.000091
680 0.000091
690 0.000091
700 0.000091
710 0.000091
720 0.000091
730 0.000091
740 0.000091
750 0.000091
760 0.000091
770 0.000091
780 0.000091
790 0.000091
800 0.000091
810 0.000091
820 0.000091
830 0.000091
840 0.000091
850 0.000091
860 0.000090
870 0.000090
880 0.000091
890 0.000091
900 0.000091
910 0.000091
920 0.000091
930 0.000091
940 0.000091
950 0.000091
960 0.000091
970 0.000091
980 0.000091
990 0.000091


==> tex_tables/intensity_and_table_convergence/dim_33x33_total_100_experiment_title_row_margin.dat <==
x y
0 1.527540
10 0.139082
20 0.073792
30 0.051599
40 0.040857
50 0.034555
60 0.030644
70 0.028069
80 0.026185
90 0.024712
100 0.023600
110 0.022611
120 0.021797
130 0.021182
140 0.020657
150 0.020173
160 0.019793
170 0.019376
180 0.019039
190 0.018762
200 0.018524
210 0.018297
220 0.018087
230 0.017885
240 0.017716
250 0.017561
260 0.017411
270 0.017271
280 0.017148
290 0.017029
300 0.016918
310 0.016815
320 0.016723
330 0.016637
340 0.016551
350 0.016471
360 0.016392
370 0.016314
380 0.016247
390 0.016183
400 0.016123
410 0.016065
420 0.016011
430 0.015958
440 0.015909
450 0.015861
460 0.015815
470 0.015772
480 0.015730
490 0.015690
500 0.015651
510 0.015614
520 0.015579
530 0.015544
540 0.015511
550 0.015480
560 0.015449
570 0.015419
580 0.015391
590 0.015363
600 0.015337
610 0.015311
620 0.015286
630 0.015262
640 0.015238
650 0.015216
660 0.015193
670 0.015172
680 0.015151
690 0.015131
700 0.015112
710 0.015093
720 0.015074
730 0.015056
740 0.015039
750 0.015022
760 0.015005
770 0.014989
780 0.014973
790 0.014958
800 0.014943
810 0.014928
820 0.014914
830 0.014900
840 0.014887
850 0.014873
860 0.014860
870 0.014848
880 0.014835
890 0.014823
900 0.014815
910 0.014804
920 0.014791
930 0.014779
940 0.014769
950 0.014757
960 0.014746
970 0.014736
980 0.014726
990 0.014716


==> tex_tables/intensity_and_table_convergence/dim_33x33_total_5000_experiment_title_row_margin.dat <==
x y
0 0.340882
10 0.031173
20 0.016471
30 0.011316
40 0.008694
50 0.007106
60 0.006091
70 0.005376
80 0.004814
90 0.004395
100 0.004073
110 0.003822
120 0.003609
130 0.003431
140 0.003293
150 0.003166
160 0.003056
170 0.002968
180 0.002885
190 0.002813
200 0.002753
210 0.002694
220 0.002650
230 0.002601
240 0.002560
250 0.002526
260 0.002495
270 0.002462
280 0.002436
290 0.002400
300 0.002372
310 0.002346
320 0.002324
330 0.002306
340 0.002294
350 0.002275
360 0.002259
370 0.002243
380 0.002226
390 0.002212
400 0.002200
410 0.002187
420 0.002174
430 0.002165
440 0.002155
450 0.002143
460 0.002130
470 0.002122
480 0.002114
490 0.002106
500 0.002101
510 0.002095
520 0.002090
530 0.002086
540 0.002079
550 0.002074
560 0.002069
570 0.002063
580 0.002053
590 0.002049
600 0.002046
610 0.002038
620 0.002035
630 0.002031
640 0.002028
650 0.002025
660 0.002024
670 0.002021
680 0.002017
690 0.002014
700 0.002010
710 0.002006
720 0.002004
730 0.002004
740 0.002002
750 0.001999
760 0.001995
770 0.001993
780 0.001988
790 0.001987
800 0.001986
810 0.001986
820 0.001983
830 0.001981
840 0.001979
850 0.001977
860 0.001975
870 0.001973
880 0.001972
890 0.001970
900 0.001969
910 0.001967
920 0.001967
930 0.001964
940 0.001963
950 0.001961
960 0.001960
970 0.001958
980 0.001956
990 0.001954


==> tex_tables/intensity_and_table_convergence/experiment_title_both_margins_noise_regime_high.dat <==
x y
0 0.001828
100 0.001827
200 0.001811
300 0.001805
400 0.001803
500 0.001798
600 0.001792
700 0.001789
800 0.001785
900 0.001780
1000 0.001771
1100 0.001762
1200 0.001754
1300 0.001746
1400 0.001739
1500 0.001733
1600 0.001727
1700 0.001722
1800 0.001717
1900 0.001711
2000 0.001703
2100 0.001696
2200 0.001690
2300 0.001683
2400 0.001675
2500 0.001667
2600 0.001658
2700 0.001649
2800 0.001640
2900 0.001630
3000 0.001621
3100 0.001613
3200 0.001604
3300 0.001595
3400 0.001586
3500 0.001577
3600 0.001568
3700 0.001560
3800 0.001551
3900 0.001541
4000 0.001532
4100 0.001522
4200 0.001513
4300 0.001503
4400 0.001492
4500 0.001482
4600 0.001471
4700 0.001461
4800 0.001450
4900 0.001439
5000 0.001427
5100 0.001400
5200 0.001374
5300 0.001349
5400 0.001324
5500 0.001301
5600 0.001279
5700 0.001257
5800 0.001236
5900 0.001216
6000 0.001196
6100 0.001177
6200 0.001159
6300 0.001141
6400 0.001124
6500 0.001107
6600 0.001091
6700 0.001075
6800 0.001060
6900 0.001046
7000 0.001031
7100 0.001017
7200 0.001004
7300 0.000991
7400 0.000978
7500 0.000966
7600 0.000953
7700 0.000942
7800 0.000930
7900 0.000919
8000 0.000908
8100 0.000897
8200 0.000887
8300 0.000877
8400 0.000867
8500 0.000857
8600 0.000848
8700 0.000838
8800 0.000829
8900 0.000820
9000 0.000812
9100 0.000803
9200 0.000795
9300 0.000787
9400 0.000779
9500 0.000771
9600 0.000764
9700 0.000756
9800 0.000749
9900 0.000742
10000 0.000735
10100 0.000729
10200 0.000722
10300 0.000716
10400 0.000709
10500 0.000703
10600 0.000697
10700 0.000691
10800 0.000685
10900 0.000679
11000 0.000674
11100 0.000668
11200 0.000663
11300 0.000657
11400 0.000652
11500 0.000647
11600 0.000642
11700 0.000637
11800 0.000632
11900 0.000627
12000 0.000623
12100 0.000618
12200 0.000613
12300 0.000609
12400 0.000605
12500 0.000600
12600 0.000596
12700 0.000592
12800 0.000588
12900 0.000584
13000 0.000580
13100 0.000576
13200 0.000572
13300 0.000568
13400 0.000565
13500 0.000561
13600 0.000558
13700 0.000554
13800 0.000551
13900 0.000547
14000 0.000544
14100 0.000540
14200 0.000537
14300 0.000534
14400 0.000531
14500 0.000528
14600 0.000525
14700 0.000522
14800 0.000519
14900 0.000516
15000 0.000513
15100 0.000510
15200 0.000507
15300 0.000504
15400 0.000502
15500 0.000499
15600 0.000496
15700 0.000494
15800 0.000491
15900 0.000489
16000 0.000486
16100 0.000484
16200 0.000481
16300 0.000479
16400 0.000477
16500 0.000474
16600 0.000472
16700 0.000470
16800 0.000468
16900 0.000466
17000 0.000463
17100 0.000461
17200 0.000459
17300 0.000457
17400 0.000455
17500 0.000453
17600 0.000451
17700 0.000449
17800 0.000447
17900 0.000445
18000 0.000443
18100 0.000442
18200 0.000440
18300 0.000438
18400 0.000436
18500 0.000434
18600 0.000433
18700 0.000431
18800 0.000429
18900 0.000427
19000 0.000426
19100 0.000424
19200 0.000422
19300 0.000421
19400 0.000419
19500 0.000418
19600 0.000416
19700 0.000414
19800 0.000413
19900 0.000411
20000 0.000410
20100 0.000408
20200 0.000407
20300 0.000405
20400 0.000404
20500 0.000403
20600 0.000401
20700 0.000400
20800 0.000398
20900 0.000397
21000 0.000396
21100 0.000394
21200 0.000393
21300 0.000392
21400 0.000390
21500 0.000389
21600 0.000388
21700 0.000386
21800 0.000385
21900 0.000384
22000 0.000382
22100 0.000381
22200 0.000380
22300 0.000379
22400 0.000378
22500 0.000376
22600 0.000375
22700 0.000374
22800 0.000373
22900 0.000372
23000 0.000371
23100 0.000369
23200 0.000368
23300 0.000367
23400 0.000366
23500 0.000365
23600 0.000364
23700 0.000363
23800 0.000362
23900 0.000361
24000 0.000360
24100 0.000359
24200 0.000358
24300 0.000357
24400 0.000356
24500 0.000355
24600 0.000354
24700 0.000353
24800 0.000352
24900 0.000351
25000 0.000350
25100 0.000349
25200 0.000348
25300 0.000347
25400 0.000346
25500 0.000345
25600 0.000345
25700 0.000344
25800 0.000343
25900 0.000342
26000 0.000341
26100 0.000340
26200 0.000339
26300 0.000338
26400 0.000338
26500 0.000337
26600 0.000336
26700 0.000335
26800 0.000334
26900 0.000333
27000 0.000333
27100 0.000332
27200 0.000331
27300 0.000330
27400 0.000330
27500 0.000329
27600 0.000328
27700 0.000327
27800 0.000327
27900 0.000326
28000 0.000325
28100 0.000324
28200 0.000324
28300 0.000323
28400 0.000322
28500 0.000322
28600 0.000321
28700 0.000320
28800 0.000319
28900 0.000319
29000 0.000318
29100 0.000317
29200 0.000317
29300 0.000316
29400 0.000315
29500 0.000315
29600 0.000314
29700 0.000313
29800 0.000313
29900 0.000312
30000 0.000312
30100 0.000311
30200 0.000310
30300 0.000310
30400 0.000309
30500 0.000309
30600 0.000308
30700 0.000307
30800 0.000307
30900 0.000306
31000 0.000306
31100 0.000305
31200 0.000304
31300 0.000304
31400 0.000303
31500 0.000303
31600 0.000302
31700 0.000302
31800 0.000301
31900 0.000301
32000 0.000300
32100 0.000300
32200 0.000299
32300 0.000298
32400 0.000298
32500 0.000297
32600 0.000297
32700 0.000296
32800 0.000296
32900 0.000295
33000 0.000295
33100 0.000294
33200 0.000294
33300 0.000293
33400 0.000293
33500 0.000292
33600 0.000292
33700 0.000291
33800 0.000291
33900 0.000290
34000 0.000290
34100 0.000289
34200 0.000289
34300 0.000288
34400 0.000288
34500 0.000287
34600 0.000287
34700 0.000286
34800 0.000286
34900 0.000286
35000 0.000285
35100 0.000285
35200 0.000284
35300 0.000284
35400 0.000283
35500 0.000283
35600 0.000282
35700 0.000282
35800 0.000281
35900 0.000281
36000 0.000281
36100 0.000280
36200 0.000280
36300 0.000279
36400 0.000279
36500 0.000279
36600 0.000278
36700 0.000278
36800 0.000277
36900 0.000277
37000 0.000277
37100 0.000276
37200 0.000276
37300 0.000275
37400 0.000275
37500 0.000275
37600 0.000274
37700 0.000274
37800 0.000273
37900 0.000273
38000 0.000273
38100 0.000272
38200 0.000272
38300 0.000271
38400 0.000271
38500 0.000271
38600 0.000270
38700 0.000270
38800 0.000270
38900 0.000269
39000 0.000269
39100 0.000269
39200 0.000268
39300 0.000268
39400 0.000267
39500 0.000267
39600 0.000267
39700 0.000266
39800 0.000266
39900 0.000266
40000 0.000266
40100 0.000265
40200 0.000265
40300 0.000265
40400 0.000264
40500 0.000264
40600 0.000264
40700 0.000263
40800 0.000263
40900 0.000263
41000 0.000262
41100 0.000262
41200 0.000262
41300 0.000261
41400 0.000261
41500 0.000261
41600 0.000261
41700 0.000260
41800 0.000260
41900 0.000260
42000 0.000259
42100 0.000259
42200 0.000259
42300 0.000258
42400 0.000258
42500 0.000258
42600 0.000258
42700 0.000257
42800 0.000257
42900 0.000257
43000 0.000256
43100 0.000256
43200 0.000256
43300 0.000256
43400 0.000255
43500 0.000255
43600 0.000255
43700 0.000254
43800 0.000254
43900 0.000254
44000 0.000254
44100 0.000253
44200 0.000253
44300 0.000253
44400 0.000253
44500 0.000252
44600 0.000252
44700 0.000252
44800 0.000252
44900 0.000251
45000 0.000251
45100 0.000251
45200 0.000251
45300 0.000250
45400 0.000250
45500 0.000250
45600 0.000250
45700 0.000249
45800 0.000249
45900 0.000249
46000 0.000249
46100 0.000248
46200 0.000248
46300 0.000248
46400 0.000248
46500 0.000247
46600 0.000247
46700 0.000247
46800 0.000247
46900 0.000246
47000 0.000246
47100 0.000246
47200 0.000246
47300 0.000246
47400 0.000245
47500 0.000245
47600 0.000245
47700 0.000245
47800 0.000244
47900 0.000244
48000 0.000244
48100 0.000244
48200 0.000244
48300 0.000243
48400 0.000243
48500 0.000243
48600 0.000243
48700 0.000243
48800 0.000242
48900 0.000242
49000 0.000242
49100 0.000242
49200 0.000242
49300 0.000241
49400 0.000241
49500 0.000241
49600 0.000241
49700 0.000241
49800 0.000240
49900 0.000240
50000 0.000240
50100 0.000240
50200 0.000240
50300 0.000240
50400 0.000239
50500 0.000239
50600 0.000239
50700 0.000239
50800 0.000239
50900 0.000238
51000 0.000238
51100 0.000238
51200 0.000238
51300 0.000238
51400 0.000238
51500 0.000237
51600 0.000237
51700 0.000237
51800 0.000237
51900 0.000237
52000 0.000236
52100 0.000236
52200 0.000236
52300 0.000236
52400 0.000236
52500 0.000236
52600 0.000235
52700 0.000235
52800 0.000235
52900 0.000235
53000 0.000235
53100 0.000235
53200 0.000234
53300 0.000234
53400 0.000234
53500 0.000234
53600 0.000234
53700 0.000234
53800 0.000233
53900 0.000233
54000 0.000233
54100 0.000233
54200 0.000233
54300 0.000233
54400 0.000232
54500 0.000232
54600 0.000232
54700 0.000232
54800 0.000232
54900 0.000232
55000 0.000231
55100 0.000232
55200 0.000233
55300 0.000234
55400 0.000235
55500 0.000235
55600 0.000236
55700 0.000237
55800 0.000237
55900 0.000238
56000 0.000238
56100 0.000239
56200 0.000239
56300 0.000240
56400 0.000240
56500 0.000240
56600 0.000241
56700 0.000241
56800 0.000241
56900 0.000242
57000 0.000242
57100 0.000242
57200 0.000243
57300 0.000243
57400 0.000243
57500 0.000243
57600 0.000243
57700 0.000243
57800 0.000244
57900 0.000244
58000 0.000244
58100 0.000244
58200 0.000244
58300 0.000244
58400 0.000244
58500 0.000244
58600 0.000244
58700 0.000244
58800 0.000244
58900 0.000244
59000 0.000244
59100 0.000244
59200 0.000244
59300 0.000244
59400 0.000244
59500 0.000244
59600 0.000244
59700 0.000244
59800 0.000244
59900 0.000244
60000 0.000244
60100 0.000244
60200 0.000243
60300 0.000243
60400 0.000243
60500 0.000243
60600 0.000243
60700 0.000243
60800 0.000243
60900 0.000243
61000 0.000243
61100 0.000243
61200 0.000242
61300 0.000242
61400 0.000242
61500 0.000242
61600 0.000242
61700 0.000242
61800 0.000242
61900 0.000242
62000 0.000241
62100 0.000241
62200 0.000241
62300 0.000241
62400 0.000241
62500 0.000241
62600 0.000241
62700 0.000240
62800 0.000240
62900 0.000240
63000 0.000240
63100 0.000240
63200 0.000240
63300 0.000240
63400 0.000240
63500 0.000239
63600 0.000239
63700 0.000239
63800 0.000239
63900 0.000239
64000 0.000239
64100 0.000239
64200 0.000239
64300 0.000238
64400 0.000238
64500 0.000238
64600 0.000238
64700 0.000238
64800 0.000238
64900 0.000238
65000 0.000237
65100 0.000237
65200 0.000237
65300 0.000237
65400 0.000237
65500 0.000237
65600 0.000237
65700 0.000237
65800 0.000236
65900 0.000236
66000 0.000236
66100 0.000236
66200 0.000236
66300 0.000236
66400 0.000236
66500 0.000235
66600 0.000235
66700 0.000235
66800 0.000235
66900 0.000235
67000 0.000235
67100 0.000235
67200 0.000235
67300 0.000234
67400 0.000234
67500 0.000234
67600 0.000234
67700 0.000234
67800 0.000234
67900 0.000234
68000 0.000233
68100 0.000233
68200 0.000233
68300 0.000233
68400 0.000233
68500 0.000233
68600 0.000233
68700 0.000233
68800 0.000232
68900 0.000232
69000 0.000232
69100 0.000232
69200 0.000232
69300 0.000232
69400 0.000232
69500 0.000232
69600 0.000231
69700 0.000231
69800 0.000231
69900 0.000231
70000 0.000231
70100 0.000231
70200 0.000231
70300 0.000230
70400 0.000230
70500 0.000230
70600 0.000230
70700 0.000230
70800 0.000230
70900 0.000230
71000 0.000230
71100 0.000229
71200 0.000229
71300 0.000229
71400 0.000229
71500 0.000229
71600 0.000229
71700 0.000229
71800 0.000229
71900 0.000229
72000 0.000228
72100 0.000228
72200 0.000228
72300 0.000228
72400 0.000228
72500 0.000228
72600 0.000228
72700 0.000228
72800 0.000228
72900 0.000227
73000 0.000227
73100 0.000227
73200 0.000227
73300 0.000227
73400 0.000227
73500 0.000227
73600 0.000227
73700 0.000226
73800 0.000226
73900 0.000226
74000 0.000226
74100 0.000226
74200 0.000226
74300 0.000226
74400 0.000226
74500 0.000226
74600 0.000225
74700 0.000225
74800 0.000225
74900 0.000225
75000 0.000225
75100 0.000225
75200 0.000225
75300 0.000225
75400 0.000225
75500 0.000225
75600 0.000224
75700 0.000224
75800 0.000224
75900 0.000224
76000 0.000224
76100 0.000224
76200 0.000224
76300 0.000224
76400 0.000224
76500 0.000224
76600 0.000223
76700 0.000223
76800 0.000223
76900 0.000223
77000 0.000223
77100 0.000223
77200 0.000223
77300 0.000223
77400 0.000223
77500 0.000223
77600 0.000223
77700 0.000222
77800 0.000222
77900 0.000222
78000 0.000222
78100 0.000222
78200 0.000222
78300 0.000222
78400 0.000222
78500 0.000222
78600 0.000222
78700 0.000221
78800 0.000221
78900 0.000221
79000 0.000221
79100 0.000221
79200 0.000221
79300 0.000221
79400 0.000221
79500 0.000221
79600 0.000221
79700 0.000220
79800 0.000220
79900 0.000220
80000 0.000220
80100 0.000220
80200 0.000220
80300 0.000220
80400 0.000220
80500 0.000220
80600 0.000220
80700 0.000220
80800 0.000219
80900 0.000219
81000 0.000219
81100 0.000219
81200 0.000219
81300 0.000219
81400 0.000219
81500 0.000219
81600 0.000219
81700 0.000219
81800 0.000219
81900 0.000218
82000 0.000218
82100 0.000218
82200 0.000218
82300 0.000218
82400 0.000218
82500 0.000218
82600 0.000218
82700 0.000218
82800 0.000218
82900 0.000218
83000 0.000218
83100 0.000217
83200 0.000217
83300 0.000217
83400 0.000217
83500 0.000217
83600 0.000217
83700 0.000217
83800 0.000217
83900 0.000217
84000 0.000217
84100 0.000217
84200 0.000217
84300 0.000216
84400 0.000216
84500 0.000216
84600 0.000216
84700 0.000216
84800 0.000216
84900 0.000216
85000 0.000216
85100 0.000216
85200 0.000216
85300 0.000216
85400 0.000216
85500 0.000215
85600 0.000215
85700 0.000215
85800 0.000215
85900 0.000215
86000 0.000215
86100 0.000215
86200 0.000215
86300 0.000215
86400 0.000215
86500 0.000215
86600 0.000215
86700 0.000215
86800 0.000214
86900 0.000214
87000 0.000214
87100 0.000214
87200 0.000214
87300 0.000214
87400 0.000214
87500 0.000214
87600 0.000214
87700 0.000214
87800 0.000214
87900 0.000214
88000 0.000213
88100 0.000213
88200 0.000213
88300 0.000213
88400 0.000213
88500 0.000213
88600 0.000213
88700 0.000213
88800 0.000213
88900 0.000213
89000 0.000213
89100 0.000213
89200 0.000213
89300 0.000213
89400 0.000212
89500 0.000212
89600 0.000212
89700 0.000212
89800 0.000212
89900 0.000212
90000 0.000212
90100 0.000212
90200 0.000212
90300 0.000212
90400 0.000212
90500 0.000212
90600 0.000212
90700 0.000212
90800 0.000212
90900 0.000211
91000 0.000211
91100 0.000211
91200 0.000211
91300 0.000211
91400 0.000211
91500 0.000211
91600 0.000211
91700 0.000211
91800 0.000211
91900 0.000211
92000 0.000211
92100 0.000211
92200 0.000211
92300 0.000211
92400 0.000211
92500 0.000210
92600 0.000210
92700 0.000210
92800 0.000210
92900 0.000210
93000 0.000210
93100 0.000210
93200 0.000210
93300 0.000210
93400 0.000210
93500 0.000210
93600 0.000210
93700 0.000210
93800 0.000210
93900 0.000210
94000 0.000210
94100 0.000209
94200 0.000209
94300 0.000209
94400 0.000209
94500 0.000209
94600 0.000209
94700 0.000209
94800 0.000209
94900 0.000209
95000 0.000209
95100 0.000209
95200 0.000209
95300 0.000209
95400 0.000209
95500 0.000209
95600 0.000209
95700 0.000208
95800 0.000208
95900 0.000208
96000 0.000208
96100 0.000208
96200 0.000208
96300 0.000208
96400 0.000208
96500 0.000208
96600 0.000208
96700 0.000208
96800 0.000208
96900 0.000208
97000 0.000208
97100 0.000208
97200 0.000208
97300 0.000208
97400 0.000207
97500 0.000207
97600 0.000207
97700 0.000207
97800 0.000207
97900 0.000207
98000 0.000207
98100 0.000207
98200 0.000207
98300 0.000207
98400 0.000207
98500 0.000207
98600 0.000207
98700 0.000207
98800 0.000207
98900 0.000207
99000 0.000207
99100 0.000206
99200 0.000206
99300 0.000206
99400 0.000206
99500 0.000206
99600 0.000206
99700 0.000206
99800 0.000206
99900 0.000206


==> tex_tables/intensity_and_table_convergence/experiment_title_both_margins_noise_regime_low.dat <==
x y
0 0.000256
100 0.000239
200 0.000231
300 0.000226
400 0.000223
500 0.000221
600 0.000219
700 0.000218
800 0.000216
900 0.000215
1000 0.000214
1100 0.000213
1200 0.000212
1300 0.000211
1400 0.000210
1500 0.000210
1600 0.000209
1700 0.000208
1800 0.000208
1900 0.000207
2000 0.000207
2100 0.000206
2200 0.000206
2300 0.000205
2400 0.000205
2500 0.000204
2600 0.000204
2700 0.000203
2800 0.000203
2900 0.000203
3000 0.000202
3100 0.000202
3200 0.000202
3300 0.000201
3400 0.000201
3500 0.000200
3600 0.000200
3700 0.000199
3800 0.000199
3900 0.000199
4000 0.000199
4100 0.000198
4200 0.000198
4300 0.000198
4400 0.000197
4500 0.000197
4600 0.000197
4700 0.000197
4800 0.000196
4900 0.000196
5000 0.000196
5100 0.000195
5200 0.000195
5300 0.000194
5400 0.000194
5500 0.000193
5600 0.000193
5700 0.000192
5800 0.000192
5900 0.000192
6000 0.000192
6100 0.000191
6200 0.000191
6300 0.000191
6400 0.000190
6500 0.000190
6600 0.000190
6700 0.000190
6800 0.000190
6900 0.000190
7000 0.000189
7100 0.000189
7200 0.000189
7300 0.000189
7400 0.000189
7500 0.000189
7600 0.000188
7700 0.000188
7800 0.000188
7900 0.000188
8000 0.000188
8100 0.000188
8200 0.000188
8300 0.000188
8400 0.000188
8500 0.000188
8600 0.000188
8700 0.000188
8800 0.000187
8900 0.000187
9000 0.000187
9100 0.000187
9200 0.000187
9300 0.000187
9400 0.000187
9500 0.000187
9600 0.000187
9700 0.000187
9800 0.000187
9900 0.000187
10000 0.000187
10100 0.000187
10200 0.000187
10300 0.000187
10400 0.000187
10500 0.000187
10600 0.000187
10700 0.000187
10800 0.000186
10900 0.000186
11000 0.000186
11100 0.000186
11200 0.000186
11300 0.000186
11400 0.000186
11500 0.000186
11600 0.000186
11700 0.000186
11800 0.000186
11900 0.000186
12000 0.000186
12100 0.000186
12200 0.000186
12300 0.000186
12400 0.000186
12500 0.000186
12600 0.000186
12700 0.000186
12800 0.000186
12900 0.000185
13000 0.000185
13100 0.000185
13200 0.000185
13300 0.000185
13400 0.000185
13500 0.000185
13600 0.000185
13700 0.000185
13800 0.000185
13900 0.000185
14000 0.000185
14100 0.000185
14200 0.000185
14300 0.000185
14400 0.000185
14500 0.000185
14600 0.000185
14700 0.000185
14800 0.000185
14900 0.000185
15000 0.000185
15100 0.000185
15200 0.000185
15300 0.000185
15400 0.000185
15500 0.000185
15600 0.000185
15700 0.000184
15800 0.000184
15900 0.000184
16000 0.000184
16100 0.000184
16200 0.000184
16300 0.000184
16400 0.000184
16500 0.000184
16600 0.000184
16700 0.000184
16800 0.000184
16900 0.000184
17000 0.000184
17100 0.000184
17200 0.000184
17300 0.000184
17400 0.000184
17500 0.000184
17600 0.000184
17700 0.000184
17800 0.000184
17900 0.000184
18000 0.000184
18100 0.000184
18200 0.000184
18300 0.000184
18400 0.000184
18500 0.000184
18600 0.000184
18700 0.000184
18800 0.000184
18900 0.000184
19000 0.000184
19100 0.000184
19200 0.000184
19300 0.000184
19400 0.000184
19500 0.000184
19600 0.000184
19700 0.000184
19800 0.000184
19900 0.000184
20000 0.000183
20100 0.000183
20200 0.000183
20300 0.000183
20400 0.000183
20500 0.000183
20600 0.000183
20700 0.000183
20800 0.000183
20900 0.000183
21000 0.000183
21100 0.000183
21200 0.000183
21300 0.000183
21400 0.000183
21500 0.000183
21600 0.000183
21700 0.000183
21800 0.000183
21900 0.000183
22000 0.000183
22100 0.000183
22200 0.000183
22300 0.000183
22400 0.000183
22500 0.000183
22600 0.000183
22700 0.000183
22800 0.000183
22900 0.000183
23000 0.000183
23100 0.000183
23200 0.000183
23300 0.000183
23400 0.000183
23500 0.000183
23600 0.000183
23700 0.000183
23800 0.000183
23900 0.000183
24000 0.000183
24100 0.000183
24200 0.000183
24300 0.000183
24400 0.000183
24500 0.000183
24600 0.000183
24700 0.000183
24800 0.000182
24900 0.000182
25000 0.000182
25100 0.000182
25200 0.000182
25300 0.000182
25400 0.000182
25500 0.000182
25600 0.000182
25700 0.000182
25800 0.000182
25900 0.000182
26000 0.000182
26100 0.000182
26200 0.000182
26300 0.000182
26400 0.000182
26500 0.000182
26600 0.000182
26700 0.000182
26800 0.000182
26900 0.000182
27000 0.000182
27100 0.000182
27200 0.000182
27300 0.000182
27400 0.000182
27500 0.000182
27600 0.000182
27700 0.000182
27800 0.000182
27900 0.000182
28000 0.000182
28100 0.000182
28200 0.000182
28300 0.000182
28400 0.000182
28500 0.000182
28600 0.000182
28700 0.000182
28800 0.000182
28900 0.000182
29000 0.000182
29100 0.000182
29200 0.000182
29300 0.000182
29400 0.000182
29500 0.000182
29600 0.000182
29700 0.000182
29800 0.000182
29900 0.000182
30000 0.000182
30100 0.000182
30200 0.000182
30300 0.000182
30400 0.000182
30500 0.000182
30600 0.000182
30700 0.000182
30800 0.000182
30900 0.000182
31000 0.000182
31100 0.000182
31200 0.000182
31300 0.000181
31400 0.000181
31500 0.000181
31600 0.000181
31700 0.000181
31800 0.000181
31900 0.000181
32000 0.000181
32100 0.000181
32200 0.000181
32300 0.000181
32400 0.000181
32500 0.000181
32600 0.000181
32700 0.000181
32800 0.000181
32900 0.000181
33000 0.000181
33100 0.000181
33200 0.000181
33300 0.000181
33400 0.000181
33500 0.000181
33600 0.000181
33700 0.000181
33800 0.000181
33900 0.000181
34000 0.000181
34100 0.000181
34200 0.000181
34300 0.000181
34400 0.000181
34500 0.000181
34600 0.000181
34700 0.000181
34800 0.000181
34900 0.000181
35000 0.000181
35100 0.000181
35200 0.000181
35300 0.000181
35400 0.000181
35500 0.000181
35600 0.000181
35700 0.000181
35800 0.000181
35900 0.000181
36000 0.000181
36100 0.000181
36200 0.000181
36300 0.000181
36400 0.000181
36500 0.000181
36600 0.000181
36700 0.000181
36800 0.000181
36900 0.000181
37000 0.000181
37100 0.000181
37200 0.000181
37300 0.000181
37400 0.000181
37500 0.000181
37600 0.000181
37700 0.000181
37800 0.000181
37900 0.000181
38000 0.000181
38100 0.000181
38200 0.000181
38300 0.000181
38400 0.000181
38500 0.000181
38600 0.000181
38700 0.000181
38800 0.000181
38900 0.000181
39000 0.000181
39100 0.000181
39200 0.000181
39300 0.000181
39400 0.000181
39500 0.000181
39600 0.000181
39700 0.000181
39800 0.000181
39900 0.000181
40000 0.000181
40100 0.000181
40200 0.000181
40300 0.000181
40400 0.000181
40500 0.000181
40600 0.000180
40700 0.000180
40800 0.000180
40900 0.000180
41000 0.000180
41100 0.000180
41200 0.000180
41300 0.000180
41400 0.000180
41500 0.000180
41600 0.000180
41700 0.000180
41800 0.000180
41900 0.000180
42000 0.000180
42100 0.000180
42200 0.000180
42300 0.000180
42400 0.000180
42500 0.000180
42600 0.000180
42700 0.000180
42800 0.000180
42900 0.000180
43000 0.000180
43100 0.000180
43200 0.000180
43300 0.000180
43400 0.000180
43500 0.000180
43600 0.000180
43700 0.000180
43800 0.000180
43900 0.000180
44000 0.000180
44100 0.000180
44200 0.000180
44300 0.000180
44400 0.000180
44500 0.000180
44600 0.000180
44700 0.000180
44800 0.000180
44900 0.000180
45000 0.000180
45100 0.000180
45200 0.000180
45300 0.000180
45400 0.000180
45500 0.000180
45600 0.000180
45700 0.000180
45800 0.000180
45900 0.000180
46000 0.000180
46100 0.000180
46200 0.000180
46300 0.000180
46400 0.000180
46500 0.000180
46600 0.000180
46700 0.000180
46800 0.000180
46900 0.000180
47000 0.000180
47100 0.000180
47200 0.000180
47300 0.000180
47400 0.000180
47500 0.000180
47600 0.000180
47700 0.000180
47800 0.000180
47900 0.000180
48000 0.000180
48100 0.000180
48200 0.000180
48300 0.000180
48400 0.000180
48500 0.000180
48600 0.000180
48700 0.000180
48800 0.000180
48900 0.000180
49000 0.000180
49100 0.000180
49200 0.000180
49300 0.000180
49400 0.000180
49500 0.000180
49600 0.000180
49700 0.000180
49800 0.000180
49900 0.000180
50000 0.000180
50100 0.000180
50200 0.000180
50300 0.000180
50400 0.000180
50500 0.000180
50600 0.000180
50700 0.000180
50800 0.000180
50900 0.000180
51000 0.000180
51100 0.000180
51200 0.000180
51300 0.000180
51400 0.000180
51500 0.000180
51600 0.000180
51700 0.000180
51800 0.000180
51900 0.000180
52000 0.000180
52100 0.000180
52200 0.000180
52300 0.000180
52400 0.000180
52500 0.000180
52600 0.000180
52700 0.000180
52800 0.000180
52900 0.000180
53000 0.000180
53100 0.000180
53200 0.000180
53300 0.000180
53400 0.000179
53500 0.000179
53600 0.000179
53700 0.000179
53800 0.000179
53900 0.000179
54000 0.000179
54100 0.000179
54200 0.000179
54300 0.000179
54400 0.000179
54500 0.000179
54600 0.000179
54700 0.000179
54800 0.000179
54900 0.000179
55000 0.000179
55100 0.000179
55200 0.000179
55300 0.000179
55400 0.000179
55500 0.000179
55600 0.000179
55700 0.000179
55800 0.000179
55900 0.000179
56000 0.000179
56100 0.000179
56200 0.000179
56300 0.000179
56400 0.000179
56500 0.000179
56600 0.000179
56700 0.000179
56800 0.000179
56900 0.000179
57000 0.000179
57100 0.000179
57200 0.000179
57300 0.000179
57400 0.000179
57500 0.000179
57600 0.000179
57700 0.000179
57800 0.000179
57900 0.000179
58000 0.000179
58100 0.000179
58200 0.000179
58300 0.000179
58400 0.000179
58500 0.000179
58600 0.000179
58700 0.000179
58800 0.000179
58900 0.000179
59000 0.000179
59100 0.000179
59200 0.000179
59300 0.000179
59400 0.000179
59500 0.000179
59600 0.000179
59700 0.000179
59800 0.000179
59900 0.000179
60000 0.000179
60100 0.000179
60200 0.000179
60300 0.000179
60400 0.000179
60500 0.000179
60600 0.000179
60700 0.000179
60800 0.000179
60900 0.000179
61000 0.000179
61100 0.000179
61200 0.000179
61300 0.000179
61400 0.000179
61500 0.000179
61600 0.000179
61700 0.000179
61800 0.000179
61900 0.000179
62000 0.000179
62100 0.000179
62200 0.000179
62300 0.000179
62400 0.000179
62500 0.000179
62600 0.000179
62700 0.000179
62800 0.000179
62900 0.000179
63000 0.000179
63100 0.000179
63200 0.000179
63300 0.000179
63400 0.000179
63500 0.000179
63600 0.000179
63700 0.000179
63800 0.000179
63900 0.000179
64000 0.000179
64100 0.000179
64200 0.000179
64300 0.000179
64400 0.000179
64500 0.000179
64600 0.000179
64700 0.000179
64800 0.000179
64900 0.000179
65000 0.000179
65100 0.000179
65200 0.000179
65300 0.000179
65400 0.000179
65500 0.000179
65600 0.000179
65700 0.000179
65800 0.000179
65900 0.000179
66000 0.000179
66100 0.000179
66200 0.000179
66300 0.000179
66400 0.000179
66500 0.000179
66600 0.000179
66700 0.000179
66800 0.000179
66900 0.000179
67000 0.000179
67100 0.000179
67200 0.000179
67300 0.000179
67400 0.000179
67500 0.000179
67600 0.000179
67700 0.000179
67800 0.000179
67900 0.000179
68000 0.000179
68100 0.000179
68200 0.000179
68300 0.000179
68400 0.000179
68500 0.000179
68600 0.000179
68700 0.000179
68800 0.000179
68900 0.000179
69000 0.000179
69100 0.000179
69200 0.000179
69300 0.000179
69400 0.000179
69500 0.000179
69600 0.000179
69700 0.000179
69800 0.000179
69900 0.000179
70000 0.000179
70100 0.000179
70200 0.000179
70300 0.000179
70400 0.000179
70500 0.000179
70600 0.000179
70700 0.000179
70800 0.000179
70900 0.000179
71000 0.000179
71100 0.000179
71200 0.000179
71300 0.000179
71400 0.000179
71500 0.000179
71600 0.000179
71700 0.000179
71800 0.000179
71900 0.000179
72000 0.000179
72100 0.000179
72200 0.000179
72300 0.000179
72400 0.000179
72500 0.000179
72600 0.000179
72700 0.000179
72800 0.000179
72900 0.000179
73000 0.000179
73100 0.000179
73200 0.000179
73300 0.000179
73400 0.000179
73500 0.000179
73600 0.000179
73700 0.000179
73800 0.000179
73900 0.000179
74000 0.000179
74100 0.000179
74200 0.000179
74300 0.000179
74400 0.000179
74500 0.000179
74600 0.000179
74700 0.000179
74800 0.000179
74900 0.000179
75000 0.000179
75100 0.000179
75200 0.000179
75300 0.000179
75400 0.000179
75500 0.000179
75600 0.000179
75700 0.000179
75800 0.000179
75900 0.000179
76000 0.000179
76100 0.000179
76200 0.000179
76300 0.000179
76400 0.000179
76500 0.000179
76600 0.000179
76700 0.000179
76800 0.000179
76900 0.000179
77000 0.000179
77100 0.000179
77200 0.000179
77300 0.000179
77400 0.000179
77500 0.000179
77600 0.000179
77700 0.000179
77800 0.000179
77900 0.000179
78000 0.000179
78100 0.000179
78200 0.000179
78300 0.000179
78400 0.000179
78500 0.000179
78600 0.000179
78700 0.000179
78800 0.000179
78900 0.000179
79000 0.000179
79100 0.000179
79200 0.000179
79300 0.000179
79400 0.000179
79500 0.000179
79600 0.000179
79700 0.000179
79800 0.000179
79900 0.000179
80000 0.000179
80100 0.000179
80200 0.000179
80300 0.000179
80400 0.000179
80500 0.000179
80600 0.000179
80700 0.000179
80800 0.000179
80900 0.000179
81000 0.000179
81100 0.000179
81200 0.000179
81300 0.000179
81400 0.000179
81500 0.000179
81600 0.000179
81700 0.000179
81800 0.000179
81900 0.000179
82000 0.000179
82100 0.000179
82200 0.000179
82300 0.000178
82400 0.000178
82500 0.000178
82600 0.000178
82700 0.000178
82800 0.000178
82900 0.000178
83000 0.000178
83100 0.000178
83200 0.000178
83300 0.000178
83400 0.000178
83500 0.000178
83600 0.000178
83700 0.000178
83800 0.000178
83900 0.000178
84000 0.000178
84100 0.000178
84200 0.000178
84300 0.000178
84400 0.000178
84500 0.000178
84600 0.000178
84700 0.000178
84800 0.000178
84900 0.000178
85000 0.000178
85100 0.000178
85200 0.000178
85300 0.000178
85400 0.000178
85500 0.000178
85600 0.000178
85700 0.000178
85800 0.000178
85900 0.000178
86000 0.000178
86100 0.000178
86200 0.000178
86300 0.000178
86400 0.000178
86500 0.000178
86600 0.000178
86700 0.000178
86800 0.000178
86900 0.000178
87000 0.000178
87100 0.000178
87200 0.000178
87300 0.000178
87400 0.000178
87500 0.000178
87600 0.000178
87700 0.000178
87800 0.000178
87900 0.000178
88000 0.000178
88100 0.000178
88200 0.000178
88300 0.000178
88400 0.000178
88500 0.000178
88600 0.000178
88700 0.000178
88800 0.000178
88900 0.000178
89000 0.000178
89100 0.000178
89200 0.000178
89300 0.000178
89400 0.000178
89500 0.000178
89600 0.000178
89700 0.000178
89800 0.000178
89900 0.000178
90000 0.000178
90100 0.000178
90200 0.000178
90300 0.000178
90400 0.000178
90500 0.000178
90600 0.000178
90700 0.000178
90800 0.000178
90900 0.000178
91000 0.000178
91100 0.000178
91200 0.000178
91300 0.000178
91400 0.000178
91500 0.000178
91600 0.000178
91700 0.000178
91800 0.000178
91900 0.000178
92000 0.000178
92100 0.000178
92200 0.000178
92300 0.000178
92400 0.000178
92500 0.000178
92600 0.000178
92700 0.000178
92800 0.000178
92900 0.000178
93000 0.000178
93100 0.000178
93200 0.000178
93300 0.000178
93400 0.000178
93500 0.000178
93600 0.000178
93700 0.000178
93800 0.000178
93900 0.000178
94000 0.000178
94100 0.000178
94200 0.000178
94300 0.000178
94400 0.000178
94500 0.000178
94600 0.000178
94700 0.000178
94800 0.000178
94900 0.000178
95000 0.000178
95100 0.000178
95200 0.000178
95300 0.000178
95400 0.000178
95500 0.000178
95600 0.000178
95700 0.000178
95800 0.000178
95900 0.000178
96000 0.000178
96100 0.000178
96200 0.000178
96300 0.000178
96400 0.000178
96500 0.000178
96600 0.000178
96700 0.000178
96800 0.000178
96900 0.000178
97000 0.000178
97100 0.000178
97200 0.000178
97300 0.000178
97400 0.000178
97500 0.000178
97600 0.000178
97700 0.000178
97800 0.000178
97900 0.000178
98000 0.000178
98100 0.000178
98200 0.000178
98300 0.000178
98400 0.000178
98500 0.000178
98600 0.000178
98700 0.000178
98800 0.000178
98900 0.000178
99000 0.000178
99100 0.000178
99200 0.000178
99300 0.000178
99400 0.000178
99500 0.000178
99600 0.000178
99700 0.000178
99800 0.000178
99900 0.000178


==> tex_tables/intensity_and_table_convergence/experiment_title_both_margins_permuted_cells_10percent_noise_regime_high.dat <==
x y
0 0.001647
100 0.001632
200 0.001618
300 0.001613
400 0.001609
500 0.001608
600 0.001603
700 0.001596
800 0.001590
900 0.001582
1000 0.001571
1100 0.001562
1200 0.001554
1300 0.001542
1400 0.001531
1500 0.001521
1600 0.001511
1700 0.001500
1800 0.001490
1900 0.001481
2000 0.001472
2100 0.001462
2200 0.001452
2300 0.001443
2400 0.001433
2500 0.001421
2600 0.001409
2700 0.001396
2800 0.001384
2900 0.001371
3000 0.001359
3100 0.001345
3200 0.001331
3300 0.001318
3400 0.001303
3500 0.001289
3600 0.001275
3700 0.001261
3800 0.001248
3900 0.001234
4000 0.001221
4100 0.001207
4200 0.001194
4300 0.001181
4400 0.001168
4500 0.001154
4600 0.001141
4700 0.001128
4800 0.001115
4900 0.001102
5000 0.001089
5100 0.001068
5200 0.001048
5300 0.001029
5400 0.001011
5500 0.000993
5600 0.000976
5700 0.000959
5800 0.000944
5900 0.000928
6000 0.000913
6100 0.000899
6200 0.000885
6300 0.000872
6400 0.000859
6500 0.000847
6600 0.000834
6700 0.000823
6800 0.000811
6900 0.000800
7000 0.000790
7100 0.000779
7200 0.000769
7300 0.000759
7400 0.000750
7500 0.000741
7600 0.000732
7700 0.000723
7800 0.000714
7900 0.000706
8000 0.000698
8100 0.000690
8200 0.000682
8300 0.000675
8400 0.000668
8500 0.000660
8600 0.000654
8700 0.000647
8800 0.000640
8900 0.000634
9000 0.000627
9100 0.000621
9200 0.000615
9300 0.000609
9400 0.000603
9500 0.000598
9600 0.000592
9700 0.000587
9800 0.000581
9900 0.000576
10000 0.000571
10100 0.000566
10200 0.000561
10300 0.000556
10400 0.000552
10500 0.000547
10600 0.000543
10700 0.000539
10800 0.000534
10900 0.000530
11000 0.000526
11100 0.000522
11200 0.000518
11300 0.000514
11400 0.000511
11500 0.000507
11600 0.000503
11700 0.000500
11800 0.000496
11900 0.000493
12000 0.000489
12100 0.000486
12200 0.000483
12300 0.000480
12400 0.000476
12500 0.000473
12600 0.000470
12700 0.000467
12800 0.000464
12900 0.000461
13000 0.000458
13100 0.000455
13200 0.000452
13300 0.000450
13400 0.000447
13500 0.000444
13600 0.000442
13700 0.000439
13800 0.000437
13900 0.000434
14000 0.000432
14100 0.000429
14200 0.000427
14300 0.000424
14400 0.000422
14500 0.000420
14600 0.000418
14700 0.000416
14800 0.000413
14900 0.000411
15000 0.000409
15100 0.000407
15200 0.000405
15300 0.000403
15400 0.000401
15500 0.000399
15600 0.000397
15700 0.000395
15800 0.000393
15900 0.000392
16000 0.000390
16100 0.000388
16200 0.000386
16300 0.000384
16400 0.000383
16500 0.000381
16600 0.000379
16700 0.000378
16800 0.000376
16900 0.000374
17000 0.000373
17100 0.000371
17200 0.000370
17300 0.000368
17400 0.000366
17500 0.000365
17600 0.000363
17700 0.000362
17800 0.000360
17900 0.000359
18000 0.000358
18100 0.000356
18200 0.000355
18300 0.000353
18400 0.000352
18500 0.000351
18600 0.000349
18700 0.000348
18800 0.000347
18900 0.000345
19000 0.000344
19100 0.000343
19200 0.000342
19300 0.000340
19400 0.000339
19500 0.000338
19600 0.000337
19700 0.000336
19800 0.000335
19900 0.000334
20000 0.000332
20100 0.000331
20200 0.000330
20300 0.000329
20400 0.000328
20500 0.000327
20600 0.000326
20700 0.000325
20800 0.000324
20900 0.000323
21000 0.000322
21100 0.000321
21200 0.000320
21300 0.000319
21400 0.000318
21500 0.000317
21600 0.000316
21700 0.000315
21800 0.000314
21900 0.000313
22000 0.000312
22100 0.000311
22200 0.000310
22300 0.000309
22400 0.000308
22500 0.000308
22600 0.000307
22700 0.000306
22800 0.000305
22900 0.000304
23000 0.000303
23100 0.000303
23200 0.000302
23300 0.000301
23400 0.000300
23500 0.000299
23600 0.000299
23700 0.000298
23800 0.000297
23900 0.000296
24000 0.000296
24100 0.000295
24200 0.000294
24300 0.000293
24400 0.000293
24500 0.000292
24600 0.000291
24700 0.000290
24800 0.000290
24900 0.000289
25000 0.000288
25100 0.000288
25200 0.000287
25300 0.000286
25400 0.000286
25500 0.000285
25600 0.000284
25700 0.000284
25800 0.000283
25900 0.000282
26000 0.000282
26100 0.000281
26200 0.000281
26300 0.000280
26400 0.000280
26500 0.000279
26600 0.000278
26700 0.000278
26800 0.000277
26900 0.000277
27000 0.000276
27100 0.000276
27200 0.000275
27300 0.000275
27400 0.000274
27500 0.000274
27600 0.000273
27700 0.000273
27800 0.000272
27900 0.000272
28000 0.000271
28100 0.000271
28200 0.000270
28300 0.000270
28400 0.000269
28500 0.000269
28600 0.000268
28700 0.000268
28800 0.000267
28900 0.000267
29000 0.000266
29100 0.000266
29200 0.000265
29300 0.000265
29400 0.000265
29500 0.000264
29600 0.000264
29700 0.000263
29800 0.000263
29900 0.000262
30000 0.000262
30100 0.000262
30200 0.000261
30300 0.000261
30400 0.000260
30500 0.000260
30600 0.000260
30700 0.000259
30800 0.000259
30900 0.000258
31000 0.000258
31100 0.000258
31200 0.000257
31300 0.000257
31400 0.000256
31500 0.000256
31600 0.000256
31700 0.000255
31800 0.000255
31900 0.000255
32000 0.000254
32100 0.000254
32200 0.000253
32300 0.000253
32400 0.000253
32500 0.000252
32600 0.000252
32700 0.000252
32800 0.000251
32900 0.000251
33000 0.000251
33100 0.000250
33200 0.000250
33300 0.000250
33400 0.000249
33500 0.000249
33600 0.000249
33700 0.000248
33800 0.000248
33900 0.000248
34000 0.000248
34100 0.000247
34200 0.000247
34300 0.000247
34400 0.000246
34500 0.000246
34600 0.000246
34700 0.000246
34800 0.000245
34900 0.000245
35000 0.000245
35100 0.000244
35200 0.000244
35300 0.000244
35400 0.000243
35500 0.000243
35600 0.000243
35700 0.000243
35800 0.000242
35900 0.000242
36000 0.000242
36100 0.000242
36200 0.000241
36300 0.000241
36400 0.000241
36500 0.000240
36600 0.000240
36700 0.000240
36800 0.000240
36900 0.000239
37000 0.000239
37100 0.000239
37200 0.000239
37300 0.000238
37400 0.000238
37500 0.000238
37600 0.000238
37700 0.000237
37800 0.000237
37900 0.000237
38000 0.000237
38100 0.000236
38200 0.000236
38300 0.000236
38400 0.000236
38500 0.000235
38600 0.000235
38700 0.000235
38800 0.000235
38900 0.000235
39000 0.000234
39100 0.000234
39200 0.000234
39300 0.000234
39400 0.000233
39500 0.000233
39600 0.000233
39700 0.000233
39800 0.000233
39900 0.000232
40000 0.000232
40100 0.000232
40200 0.000232
40300 0.000231
40400 0.000231
40500 0.000231
40600 0.000231
40700 0.000231
40800 0.000230
40900 0.000230
41000 0.000230
41100 0.000230
41200 0.000230
41300 0.000229
41400 0.000229
41500 0.000229
41600 0.000229
41700 0.000229
41800 0.000229
41900 0.000228
42000 0.000228
42100 0.000228
42200 0.000228
42300 0.000228
42400 0.000227
42500 0.000227
42600 0.000227
42700 0.000227
42800 0.000227
42900 0.000227
43000 0.000226
43100 0.000226
43200 0.000226
43300 0.000226
43400 0.000226
43500 0.000226
43600 0.000225
43700 0.000225
43800 0.000225
43900 0.000225
44000 0.000225
44100 0.000225
44200 0.000224
44300 0.000224
44400 0.000224
44500 0.000224
44600 0.000224
44700 0.000223
44800 0.000223
44900 0.000223
45000 0.000223
45100 0.000223
45200 0.000223
45300 0.000222
45400 0.000222
45500 0.000222
45600 0.000222
45700 0.000222
45800 0.000222
45900 0.000222
46000 0.000221
46100 0.000221
46200 0.000221
46300 0.000221
46400 0.000221
46500 0.000221
46600 0.000221
46700 0.000220
46800 0.000220
46900 0.000220
47000 0.000220
47100 0.000220
47200 0.000220
47300 0.000220
47400 0.000219
47500 0.000219
47600 0.000219
47700 0.000219
47800 0.000219
47900 0.000219
48000 0.000219
48100 0.000218
48200 0.000218
48300 0.000218
48400 0.000218
48500 0.000218
48600 0.000218
48700 0.000218
48800 0.000217
48900 0.000217
49000 0.000217
49100 0.000217
49200 0.000217
49300 0.000217
49400 0.000217
49500 0.000216
49600 0.000216
49700 0.000216
49800 0.000216
49900 0.000216
50000 0.000216
50100 0.000216
50200 0.000215
50300 0.000215
50400 0.000215
50500 0.000215
50600 0.000215
50700 0.000215
50800 0.000215
50900 0.000215
51000 0.000215
51100 0.000214
51200 0.000214
51300 0.000214
51400 0.000214
51500 0.000214
51600 0.000214
51700 0.000214
51800 0.000214
51900 0.000214
52000 0.000213
52100 0.000213
52200 0.000213
52300 0.000213
52400 0.000213
52500 0.000213
52600 0.000213
52700 0.000213
52800 0.000212
52900 0.000212
53000 0.000212
53100 0.000212
53200 0.000212
53300 0.000212
53400 0.000212
53500 0.000212
53600 0.000212
53700 0.000211
53800 0.000211
53900 0.000211
54000 0.000211
54100 0.000211
54200 0.000211
54300 0.000211
54400 0.000211
54500 0.000211
54600 0.000210
54700 0.000210
54800 0.000210
54900 0.000210
55000 0.000210
55100 0.000210
55200 0.000211
55300 0.000211
55400 0.000211
55500 0.000211
55600 0.000211
55700 0.000212
55800 0.000212
55900 0.000212
56000 0.000212
56100 0.000212
56200 0.000212
56300 0.000212
56400 0.000213
56500 0.000213
56600 0.000213
56700 0.000213
56800 0.000213
56900 0.000213
57000 0.000213
57100 0.000213
57200 0.000213
57300 0.000213
57400 0.000213
57500 0.000213
57600 0.000213
57700 0.000213
57800 0.000213
57900 0.000213
58000 0.000213
58100 0.000213
58200 0.000213
58300 0.000212
58400 0.000212
58500 0.000212
58600 0.000212
58700 0.000212
58800 0.000212
58900 0.000212
59000 0.000212
59100 0.000212
59200 0.000212
59300 0.000212
59400 0.000212
59500 0.000212
59600 0.000212
59700 0.000212
59800 0.000211
59900 0.000211
60000 0.000211
60100 0.000211
60200 0.000211
60300 0.000211
60400 0.000211
60500 0.000211
60600 0.000211
60700 0.000211
60800 0.000211
60900 0.000211
61000 0.000210
61100 0.000210
61200 0.000210
61300 0.000210
61400 0.000210
61500 0.000210
61600 0.000210
61700 0.000210
61800 0.000210
61900 0.000210
62000 0.000210
62100 0.000209
62200 0.000209
62300 0.000209
62400 0.000209
62500 0.000209
62600 0.000209
62700 0.000209
62800 0.000209
62900 0.000209
63000 0.000209
63100 0.000209
63200 0.000209
63300 0.000209
63400 0.000208
63500 0.000208
63600 0.000208
63700 0.000208
63800 0.000208
63900 0.000208
64000 0.000208
64100 0.000208
64200 0.000208
64300 0.000208
64400 0.000208
64500 0.000208
64600 0.000208
64700 0.000207
64800 0.000207
64900 0.000207
65000 0.000207
65100 0.000207
65200 0.000207
65300 0.000207
65400 0.000207
65500 0.000207
65600 0.000207
65700 0.000207
65800 0.000207
65900 0.000207
66000 0.000207
66100 0.000206
66200 0.000206
66300 0.000206
66400 0.000206
66500 0.000206
66600 0.000206
66700 0.000206
66800 0.000206
66900 0.000206
67000 0.000206
67100 0.000206
67200 0.000206
67300 0.000206
67400 0.000206
67500 0.000205
67600 0.000205
67700 0.000205
67800 0.000205
67900 0.000205
68000 0.000205
68100 0.000205
68200 0.000205
68300 0.000205
68400 0.000205
68500 0.000205
68600 0.000205
68700 0.000205
68800 0.000205
68900 0.000205
69000 0.000205
69100 0.000204
69200 0.000204
69300 0.000204
69400 0.000204
69500 0.000204
69600 0.000204
69700 0.000204
69800 0.000204
69900 0.000204
70000 0.000204
70100 0.000204
70200 0.000204
70300 0.000204
70400 0.000204
70500 0.000204
70600 0.000203
70700 0.000203
70800 0.000203
70900 0.000203
71000 0.000203
71100 0.000203
71200 0.000203
71300 0.000203
71400 0.000203
71500 0.000203
71600 0.000203
71700 0.000203
71800 0.000203
71900 0.000203
72000 0.000203
72100 0.000203
72200 0.000203
72300 0.000202
72400 0.000202
72500 0.000202
72600 0.000202
72700 0.000202
72800 0.000202
72900 0.000202
73000 0.000202
73100 0.000202
73200 0.000202
73300 0.000202
73400 0.000202
73500 0.000202
73600 0.000202
73700 0.000202
73800 0.000202
73900 0.000202
74000 0.000202
74100 0.000202
74200 0.000201
74300 0.000201
74400 0.000201
74500 0.000201
74600 0.000201
74700 0.000201
74800 0.000201
74900 0.000201
75000 0.000201
75100 0.000201
75200 0.000201
75300 0.000201
75400 0.000201
75500 0.000201
75600 0.000201
75700 0.000201
75800 0.000201
75900 0.000200
76000 0.000200
76100 0.000200
76200 0.000200
76300 0.000200
76400 0.000200
76500 0.000200
76600 0.000200
76700 0.000200
76800 0.000200
76900 0.000200
77000 0.000200
77100 0.000200
77200 0.000200
77300 0.000200
77400 0.000200
77500 0.000200
77600 0.000200
77700 0.000199
77800 0.000199
77900 0.000199
78000 0.000199
78100 0.000199
78200 0.000199
78300 0.000199
78400 0.000199
78500 0.000199
78600 0.000199
78700 0.000199
78800 0.000199
78900 0.000199
79000 0.000199
79100 0.000199
79200 0.000199
79300 0.000199
79400 0.000199
79500 0.000199
79600 0.000199
79700 0.000199
79800 0.000198
79900 0.000198
80000 0.000198
80100 0.000198
80200 0.000198
80300 0.000198
80400 0.000198
80500 0.000198
80600 0.000198
80700 0.000198
80800 0.000198
80900 0.000198
81000 0.000198
81100 0.000198
81200 0.000198
81300 0.000198
81400 0.000198
81500 0.000198
81600 0.000198
81700 0.000198
81800 0.000198
81900 0.000197
82000 0.000197
82100 0.000197
82200 0.000197
82300 0.000197
82400 0.000197
82500 0.000197
82600 0.000197
82700 0.000197
82800 0.000197
82900 0.000197
83000 0.000197
83100 0.000197
83200 0.000197
83300 0.000197
83400 0.000197
83500 0.000197
83600 0.000197
83700 0.000197
83800 0.000197
83900 0.000197
84000 0.000197
84100 0.000197
84200 0.000196
84300 0.000196
84400 0.000196
84500 0.000196
84600 0.000196
84700 0.000196
84800 0.000196
84900 0.000196
85000 0.000196
85100 0.000196
85200 0.000196
85300 0.000196
85400 0.000196
85500 0.000196
85600 0.000196
85700 0.000196
85800 0.000196
85900 0.000196
86000 0.000196
86100 0.000196
86200 0.000196
86300 0.000196
86400 0.000196
86500 0.000196
86600 0.000196
86700 0.000196
86800 0.000195
86900 0.000195
87000 0.000195
87100 0.000195
87200 0.000195
87300 0.000195
87400 0.000195
87500 0.000195
87600 0.000195
87700 0.000195
87800 0.000195
87900 0.000195
88000 0.000195
88100 0.000195
88200 0.000195
88300 0.000195
88400 0.000195
88500 0.000195
88600 0.000195
88700 0.000195
88800 0.000195
88900 0.000195
89000 0.000195
89100 0.000195
89200 0.000195
89300 0.000195
89400 0.000194
89500 0.000194
89600 0.000194
89700 0.000194
89800 0.000194
89900 0.000194
90000 0.000194
90100 0.000194
90200 0.000194
90300 0.000194
90400 0.000194
90500 0.000194
90600 0.000194
90700 0.000194
90800 0.000194
90900 0.000194
91000 0.000194
91100 0.000194
91200 0.000194
91300 0.000194
91400 0.000194
91500 0.000194
91600 0.000194
91700 0.000194
91800 0.000194
91900 0.000194
92000 0.000194
92100 0.000194
92200 0.000194
92300 0.000193
92400 0.000193
92500 0.000193
92600 0.000193
92700 0.000193
92800 0.000193
92900 0.000193
93000 0.000193
93100 0.000193
93200 0.000193
93300 0.000193
93400 0.000193
93500 0.000193
93600 0.000193
93700 0.000193
93800 0.000193
93900 0.000193
94000 0.000193
94100 0.000193
94200 0.000193
94300 0.000193
94400 0.000193
94500 0.000193
94600 0.000193
94700 0.000193
94800 0.000193
94900 0.000193
95000 0.000193
95100 0.000193
95200 0.000192
95300 0.000192
95400 0.000192
95500 0.000192
95600 0.000192
95700 0.000192
95800 0.000192
95900 0.000192
96000 0.000192
96100 0.000192
96200 0.000192
96300 0.000192
96400 0.000192
96500 0.000192
96600 0.000192
96700 0.000192
96800 0.000192
96900 0.000192
97000 0.000192
97100 0.000192
97200 0.000192
97300 0.000192
97400 0.000192
97500 0.000192
97600 0.000192
97700 0.000192
97800 0.000192
97900 0.000192
98000 0.000192
98100 0.000192
98200 0.000192
98300 0.000192
98400 0.000191
98500 0.000191
98600 0.000191
98700 0.000191
98800 0.000191
98900 0.000191
99000 0.000191
99100 0.000191
99200 0.000191
99300 0.000191
99400 0.000191
99500 0.000191
99600 0.000191
99700 0.000191
99800 0.000191
99900 0.000191


==> tex_tables/intensity_and_table_convergence/experiment_title_both_margins_permuted_cells_10percent_noise_regime_low.dat <==
x y
0 0.001653
100 0.001636
200 0.001630
300 0.001623
400 0.001620
500 0.001615
600 0.001609
700 0.001604
800 0.001600
900 0.001586
1000 0.001569
1100 0.001554
1200 0.001542
1300 0.001527
1400 0.001512
1500 0.001497
1600 0.001482
1700 0.001466
1800 0.001450
1900 0.001433
2000 0.001417
2100 0.001401
2200 0.001386
2300 0.001373
2400 0.001360
2500 0.001347
2600 0.001334
2700 0.001321
2800 0.001308
2900 0.001295
3000 0.001281
3100 0.001268
3200 0.001255
3300 0.001243
3400 0.001230
3500 0.001217
3600 0.001204
3700 0.001191
3800 0.001177
3900 0.001164
4000 0.001151
4100 0.001138
4200 0.001126
4300 0.001113
4400 0.001100
4500 0.001088
4600 0.001075
4700 0.001062
4800 0.001050
4900 0.001038
5000 0.001025
5100 0.001006
5200 0.000987
5300 0.000969
5400 0.000952
5500 0.000936
5600 0.000920
5700 0.000904
5800 0.000889
5900 0.000875
6000 0.000861
6100 0.000847
6200 0.000834
6300 0.000822
6400 0.000809
6500 0.000797
6600 0.000786
6700 0.000775
6800 0.000764
6900 0.000754
7000 0.000743
7100 0.000733
7200 0.000724
7300 0.000715
7400 0.000705
7500 0.000697
7600 0.000688
7700 0.000680
7800 0.000672
7900 0.000664
8000 0.000657
8100 0.000649
8200 0.000642
8300 0.000635
8400 0.000628
8500 0.000622
8600 0.000615
8700 0.000609
8800 0.000602
8900 0.000596
9000 0.000591
9100 0.000585
9200 0.000579
9300 0.000574
9400 0.000569
9500 0.000564
9600 0.000558
9700 0.000554
9800 0.000549
9900 0.000544
10000 0.000539
10100 0.000535
10200 0.000530
10300 0.000526
10400 0.000522
10500 0.000518
10600 0.000514
10700 0.000510
10800 0.000506
10900 0.000502
11000 0.000498
11100 0.000494
11200 0.000491
11300 0.000487
11400 0.000484
11500 0.000480
11600 0.000477
11700 0.000474
11800 0.000470
11900 0.000467
12000 0.000464
12100 0.000461
12200 0.000458
12300 0.000455
12400 0.000452
12500 0.000449
12600 0.000447
12700 0.000444
12800 0.000441
12900 0.000438
13000 0.000436
13100 0.000433
13200 0.000430
13300 0.000428
13400 0.000425
13500 0.000423
13600 0.000420
13700 0.000418
13800 0.000416
13900 0.000413
14000 0.000411
14100 0.000409
14200 0.000407
14300 0.000404
14400 0.000402
14500 0.000400
14600 0.000398
14700 0.000396
14800 0.000394
14900 0.000392
15000 0.000390
15100 0.000389
15200 0.000387
15300 0.000385
15400 0.000383
15500 0.000381
15600 0.000379
15700 0.000378
15800 0.000376
15900 0.000374
16000 0.000373
16100 0.000371
16200 0.000369
16300 0.000368
16400 0.000366
16500 0.000365
16600 0.000363
16700 0.000361
16800 0.000360
16900 0.000358
17000 0.000357
17100 0.000355
17200 0.000354
17300 0.000353
17400 0.000351
17500 0.000350
17600 0.000348
17700 0.000347
17800 0.000346
17900 0.000344
18000 0.000343
18100 0.000342
18200 0.000341
18300 0.000339
18400 0.000338
18500 0.000337
18600 0.000336
18700 0.000335
18800 0.000333
18900 0.000332
19000 0.000331
19100 0.000330
19200 0.000329
19300 0.000328
19400 0.000327
19500 0.000326
19600 0.000325
19700 0.000324
19800 0.000322
19900 0.000321
20000 0.000320
20100 0.000319
20200 0.000318
20300 0.000317
20400 0.000316
20500 0.000316
20600 0.000315
20700 0.000314
20800 0.000313
20900 0.000312
21000 0.000311
21100 0.000310
21200 0.000309
21300 0.000308
21400 0.000307
21500 0.000306
21600 0.000306
21700 0.000305
21800 0.000304
21900 0.000303
22000 0.000302
22100 0.000301
22200 0.000301
22300 0.000300
22400 0.000299
22500 0.000298
22600 0.000298
22700 0.000297
22800 0.000296
22900 0.000295
23000 0.000295
23100 0.000294
23200 0.000293
23300 0.000292
23400 0.000292
23500 0.000291
23600 0.000290
23700 0.000289
23800 0.000289
23900 0.000288
24000 0.000287
24100 0.000287
24200 0.000286
24300 0.000285
24400 0.000285
24500 0.000284
24600 0.000283
24700 0.000283
24800 0.000282
24900 0.000281
25000 0.000281
25100 0.000280
25200 0.000280
25300 0.000279
25400 0.000278
25500 0.000278
25600 0.000277
25700 0.000277
25800 0.000276
25900 0.000276
26000 0.000275
26100 0.000275
26200 0.000274
26300 0.000273
26400 0.000273
26500 0.000272
26600 0.000272
26700 0.000271
26800 0.000271
26900 0.000270
27000 0.000270
27100 0.000269
27200 0.000269
27300 0.000268
27400 0.000268
27500 0.000267
27600 0.000267
27700 0.000266
27800 0.000266
27900 0.000266
28000 0.000265
28100 0.000265
28200 0.000264
28300 0.000264
28400 0.000263
28500 0.000263
28600 0.000262
28700 0.000262
28800 0.000262
28900 0.000261
29000 0.000261
29100 0.000260
29200 0.000260
29300 0.000259
29400 0.000259
29500 0.000259
29600 0.000258
29700 0.000258
29800 0.000257
29900 0.000257
30000 0.000257
30100 0.000256
30200 0.000256
30300 0.000256
30400 0.000255
30500 0.000255
30600 0.000255
30700 0.000254
30800 0.000254
30900 0.000253
31000 0.000253
31100 0.000253
31200 0.000252
31300 0.000252
31400 0.000252
31500 0.000251
31600 0.000251
31700 0.000251
31800 0.000250
31900 0.000250
32000 0.000250
32100 0.000249
32200 0.000249
32300 0.000249
32400 0.000248
32500 0.000248
32600 0.000248
32700 0.000247
32800 0.000247
32900 0.000247
33000 0.000246
33100 0.000246
33200 0.000246
33300 0.000245
33400 0.000245
33500 0.000245
33600 0.000244
33700 0.000244
33800 0.000244
33900 0.000244
34000 0.000243
34100 0.000243
34200 0.000243
34300 0.000242
34400 0.000242
34500 0.000242
34600 0.000242
34700 0.000241
34800 0.000241
34900 0.000241
35000 0.000241
35100 0.000240
35200 0.000240
35300 0.000240
35400 0.000240
35500 0.000239
35600 0.000239
35700 0.000239
35800 0.000239
35900 0.000238
36000 0.000238
36100 0.000238
36200 0.000238
36300 0.000237
36400 0.000237
36500 0.000237
36600 0.000237
36700 0.000236
36800 0.000236
36900 0.000236
37000 0.000236
37100 0.000235
37200 0.000235
37300 0.000235
37400 0.000235
37500 0.000235
37600 0.000234
37700 0.000234
37800 0.000234
37900 0.000234
38000 0.000233
38100 0.000233
38200 0.000233
38300 0.000233
38400 0.000233
38500 0.000232
38600 0.000232
38700 0.000232
38800 0.000232
38900 0.000232
39000 0.000231
39100 0.000231
39200 0.000231
39300 0.000231
39400 0.000231
39500 0.000230
39600 0.000230
39700 0.000230
39800 0.000230
39900 0.000230
40000 0.000230
40100 0.000229
40200 0.000229
40300 0.000229
40400 0.000229
40500 0.000229
40600 0.000229
40700 0.000228
40800 0.000228
40900 0.000228
41000 0.000228
41100 0.000228
41200 0.000227
41300 0.000227
41400 0.000227
41500 0.000227
41600 0.000227
41700 0.000227
41800 0.000227
41900 0.000226
42000 0.000226
42100 0.000226
42200 0.000226
42300 0.000226
42400 0.000226
42500 0.000225
42600 0.000225
42700 0.000225
42800 0.000225
42900 0.000225
43000 0.000225
43100 0.000224
43200 0.000224
43300 0.000224
43400 0.000224
43500 0.000224
43600 0.000224
43700 0.000223
43800 0.000223
43900 0.000223
44000 0.000223
44100 0.000223
44200 0.000223
44300 0.000223
44400 0.000222
44500 0.000222
44600 0.000222
44700 0.000222
44800 0.000222
44900 0.000222
45000 0.000222
45100 0.000221
45200 0.000221
45300 0.000221
45400 0.000221
45500 0.000221
45600 0.000221
45700 0.000221
45800 0.000220
45900 0.000220
46000 0.000220
46100 0.000220
46200 0.000220
46300 0.000220
46400 0.000220
46500 0.000220
46600 0.000219
46700 0.000219
46800 0.000219
46900 0.000219
47000 0.000219
47100 0.000219
47200 0.000219
47300 0.000219
47400 0.000218
47500 0.000218
47600 0.000218
47700 0.000218
47800 0.000218
47900 0.000218
48000 0.000218
48100 0.000218
48200 0.000218
48300 0.000217
48400 0.000217
48500 0.000217
48600 0.000217
48700 0.000217
48800 0.000217
48900 0.000217
49000 0.000217
49100 0.000216
49200 0.000216
49300 0.000216
49400 0.000216
49500 0.000216
49600 0.000216
49700 0.000216
49800 0.000216
49900 0.000216
50000 0.000215
50100 0.000215
50200 0.000215
50300 0.000215
50400 0.000215
50500 0.000215
50600 0.000215
50700 0.000215
50800 0.000215
50900 0.000215
51000 0.000214
51100 0.000214
51200 0.000214
51300 0.000214
51400 0.000214
51500 0.000214
51600 0.000214
51700 0.000214
51800 0.000214
51900 0.000214
52000 0.000213
52100 0.000213
52200 0.000213
52300 0.000213
52400 0.000213
52500 0.000213
52600 0.000213
52700 0.000213
52800 0.000213
52900 0.000213
53000 0.000213
53100 0.000213
53200 0.000212
53300 0.000212
53400 0.000212
53500 0.000212
53600 0.000212
53700 0.000212
53800 0.000212
53900 0.000212
54000 0.000212
54100 0.000212
54200 0.000212
54300 0.000212
54400 0.000211
54500 0.000211
54600 0.000211
54700 0.000211
54800 0.000211
54900 0.000211
55000 0.000211
55100 0.000211
55200 0.000211
55300 0.000211
55400 0.000212
55500 0.000212
55600 0.000212
55700 0.000212
55800 0.000212
55900 0.000212
56000 0.000212
56100 0.000212
56200 0.000212
56300 0.000212
56400 0.000212
56500 0.000212
56600 0.000212
56700 0.000212
56800 0.000212
56900 0.000212
57000 0.000212
57100 0.000212
57200 0.000212
57300 0.000212
57400 0.000212
57500 0.000212
57600 0.000212
57700 0.000212
57800 0.000212
57900 0.000212
58000 0.000212
58100 0.000212
58200 0.000212
58300 0.000212
58400 0.000212
58500 0.000212
58600 0.000212
58700 0.000212
58800 0.000212
58900 0.000212
59000 0.000212
59100 0.000212
59200 0.000212
59300 0.000212
59400 0.000212
59500 0.000211
59600 0.000211
59700 0.000211
59800 0.000211
59900 0.000211
60000 0.000211
60100 0.000211
60200 0.000211
60300 0.000211
60400 0.000211
60500 0.000211
60600 0.000211
60700 0.000211
60800 0.000211
60900 0.000211
61000 0.000211
61100 0.000211
61200 0.000210
61300 0.000210
61400 0.000210
61500 0.000210
61600 0.000210
61700 0.000210
61800 0.000210
61900 0.000210
62000 0.000210
62100 0.000210
62200 0.000210
62300 0.000210
62400 0.000210
62500 0.000210
62600 0.000210
62700 0.000210
62800 0.000209
62900 0.000209
63000 0.000209
63100 0.000209
63200 0.000209
63300 0.000209
63400 0.000209
63500 0.000209
63600 0.000209
63700 0.000209
63800 0.000209
63900 0.000209
64000 0.000209
64100 0.000209
64200 0.000209
64300 0.000209
64400 0.000208
64500 0.000208
64600 0.000208
64700 0.000208
64800 0.000208
64900 0.000208
65000 0.000208
65100 0.000208
65200 0.000208
65300 0.000208
65400 0.000208
65500 0.000208
65600 0.000208
65700 0.000208
65800 0.000208
65900 0.000208
66000 0.000207
66100 0.000207
66200 0.000207
66300 0.000207
66400 0.000207
66500 0.000207
66600 0.000207
66700 0.000207
66800 0.000207
66900 0.000207
67000 0.000207
67100 0.000207
67200 0.000207
67300 0.000207
67400 0.000206
67500 0.000206
67600 0.000206
67700 0.000206
67800 0.000206
67900 0.000206
68000 0.000206
68100 0.000206
68200 0.000206
68300 0.000206
68400 0.000206
68500 0.000206
68600 0.000206
68700 0.000206
68800 0.000206
68900 0.000206
69000 0.000205
69100 0.000205
69200 0.000205
69300 0.000205
69400 0.000205
69500 0.000205
69600 0.000205
69700 0.000205
69800 0.000205
69900 0.000205
70000 0.000205
70100 0.000205
70200 0.000205
70300 0.000205
70400 0.000205
70500 0.000205
70600 0.000205
70700 0.000205
70800 0.000205
70900 0.000204
71000 0.000204
71100 0.000204
71200 0.000204
71300 0.000204
71400 0.000204
71500 0.000204
71600 0.000204
71700 0.000204
71800 0.000204
71900 0.000204
72000 0.000204
72100 0.000204
72200 0.000204
72300 0.000204
72400 0.000204
72500 0.000204
72600 0.000204
72700 0.000203
72800 0.000203
72900 0.000203
73000 0.000203
73100 0.000203
73200 0.000203
73300 0.000203
73400 0.000203
73500 0.000203
73600 0.000203
73700 0.000203
73800 0.000203
73900 0.000203
74000 0.000203
74100 0.000203
74200 0.000203
74300 0.000203
74400 0.000202
74500 0.000202
74600 0.000202
74700 0.000202
74800 0.000202
74900 0.000202
75000 0.000202
75100 0.000202
75200 0.000202
75300 0.000202
75400 0.000202
75500 0.000202
75600 0.000202
75700 0.000202
75800 0.000202
75900 0.000202
76000 0.000202
76100 0.000202
76200 0.000201
76300 0.000201
76400 0.000201
76500 0.000201
76600 0.000201
76700 0.000201
76800 0.000201
76900 0.000201
77000 0.000201
77100 0.000201
77200 0.000201
77300 0.000201
77400 0.000201
77500 0.000201
77600 0.000201
77700 0.000201
77800 0.000201
77900 0.000201
78000 0.000201
78100 0.000201
78200 0.000200
78300 0.000200
78400 0.000200
78500 0.000200
78600 0.000200
78700 0.000200
78800 0.000200
78900 0.000200
79000 0.000200
79100 0.000200
79200 0.000200
79300 0.000200
79400 0.000200
79500 0.000200
79600 0.000200
79700 0.000200
79800 0.000200
79900 0.000200
80000 0.000200
80100 0.000200
80200 0.000200
80300 0.000199
80400 0.000199
80500 0.000199
80600 0.000199
80700 0.000199
80800 0.000199
80900 0.000199
81000 0.000199
81100 0.000199
81200 0.000199
81300 0.000199
81400 0.000199
81500 0.000199
81600 0.000199
81700 0.000199
81800 0.000199
81900 0.000199
82000 0.000199
82100 0.000199
82200 0.000199
82300 0.000199
82400 0.000199
82500 0.000199
82600 0.000199
82700 0.000199
82800 0.000198
82900 0.000198
83000 0.000198
83100 0.000198
83200 0.000198
83300 0.000198
83400 0.000198
83500 0.000198
83600 0.000198
83700 0.000198
83800 0.000198
83900 0.000198
84000 0.000198
84100 0.000198
84200 0.000198
84300 0.000198
84400 0.000198
84500 0.000198
84600 0.000198
84700 0.000198
84800 0.000198
84900 0.000198
85000 0.000198
85100 0.000198
85200 0.000198
85300 0.000198
85400 0.000198
85500 0.000198
85600 0.000197
85700 0.000197
85800 0.000197
85900 0.000197
86000 0.000197
86100 0.000197
86200 0.000197
86300 0.000197
86400 0.000197
86500 0.000197
86600 0.000197
86700 0.000197
86800 0.000197
86900 0.000197
87000 0.000197
87100 0.000197
87200 0.000197
87300 0.000197
87400 0.000197
87500 0.000197
87600 0.000197
87700 0.000197
87800 0.000197
87900 0.000197
88000 0.000197
88100 0.000197
88200 0.000197
88300 0.000196
88400 0.000196
88500 0.000196
88600 0.000196
88700 0.000196
88800 0.000196
88900 0.000196
89000 0.000196
89100 0.000196
89200 0.000196
89300 0.000196
89400 0.000196
89500 0.000196
89600 0.000196
89700 0.000196
89800 0.000196
89900 0.000196
90000 0.000196
90100 0.000196
90200 0.000196
90300 0.000196
90400 0.000196
90500 0.000196
90600 0.000196
90700 0.000196
90800 0.000196
90900 0.000196
91000 0.000195
91100 0.000195
91200 0.000195
91300 0.000195
91400 0.000195
91500 0.000195
91600 0.000195
91700 0.000195
91800 0.000195
91900 0.000195
92000 0.000195
92100 0.000195
92200 0.000195
92300 0.000195
92400 0.000195
92500 0.000195
92600 0.000195
92700 0.000195
92800 0.000195
92900 0.000195
93000 0.000195
93100 0.000195
93200 0.000195
93300 0.000195
93400 0.000195
93500 0.000195
93600 0.000195
93700 0.000195
93800 0.000195
93900 0.000195
94000 0.000195
94100 0.000195
94200 0.000195
94300 0.000194
94400 0.000194
94500 0.000194
94600 0.000194
94700 0.000194
94800 0.000194
94900 0.000194
95000 0.000194
95100 0.000194
95200 0.000194
95300 0.000194
95400 0.000194
95500 0.000194
95600 0.000194
95700 0.000194
95800 0.000194
95900 0.000194
96000 0.000194
96100 0.000194
96200 0.000194
96300 0.000194
96400 0.000194
96500 0.000194
96600 0.000194
96700 0.000194
96800 0.000194
96900 0.000194
97000 0.000194
97100 0.000194
97200 0.000194
97300 0.000194
97400 0.000194
97500 0.000194
97600 0.000194
97700 0.000194
97800 0.000194
97900 0.000194
98000 0.000193
98100 0.000193
98200 0.000193
98300 0.000193
98400 0.000193
98500 0.000193
98600 0.000193
98700 0.000193
98800 0.000193
98900 0.000193
99000 0.000193
99100 0.000193
99200 0.000193
99300 0.000193
99400 0.000193
99500 0.000193
99600 0.000193
99700 0.000193
99800 0.000193
99900 0.000193


==> tex_tables/intensity_and_table_convergence/experiment_title_both_margins_permuted_cells_20percent_noise_regime_high.dat <==
x y
0 0.001476
100 0.001461
200 0.001451
300 0.001430
400 0.001411
500 0.001397
600 0.001377
700 0.001352
800 0.001334
900 0.001320
1000 0.001304
1100 0.001286
1200 0.001267
1300 0.001249
1400 0.001232
1500 0.001216
1600 0.001201
1700 0.001186
1800 0.001171
1900 0.001154
2000 0.001137
2100 0.001121
2200 0.001105
2300 0.001089
2400 0.001073
2500 0.001057
2600 0.001042
2700 0.001027
2800 0.001012
2900 0.000997
3000 0.000983
3100 0.000968
3200 0.000954
3300 0.000940
3400 0.000926
3500 0.000914
3600 0.000901
3700 0.000888
3800 0.000875
3900 0.000863
4000 0.000851
4100 0.000839
4200 0.000828
4300 0.000817
4400 0.000806
4500 0.000796
4600 0.000785
4700 0.000775
4800 0.000765
4900 0.000755
5000 0.000745
5100 0.000731
5200 0.000718
5300 0.000705
5400 0.000693
5500 0.000681
5600 0.000670
5700 0.000659
5800 0.000649
5900 0.000639
6000 0.000629
6100 0.000620
6200 0.000611
6300 0.000602
6400 0.000594
6500 0.000586
6600 0.000578
6700 0.000571
6800 0.000564
6900 0.000557
7000 0.000550
7100 0.000543
7200 0.000537
7300 0.000530
7400 0.000524
7500 0.000518
7600 0.000512
7700 0.000507
7800 0.000501
7900 0.000496
8000 0.000491
8100 0.000486
8200 0.000481
8300 0.000476
8400 0.000472
8500 0.000467
8600 0.000463
8700 0.000459
8800 0.000454
8900 0.000450
9000 0.000446
9100 0.000442
9200 0.000439
9300 0.000435
9400 0.000431
9500 0.000428
9600 0.000424
9700 0.000421
9800 0.000417
9900 0.000414
10000 0.000411
10100 0.000408
10200 0.000405
10300 0.000402
10400 0.000399
10500 0.000396
10600 0.000393
10700 0.000391
10800 0.000388
10900 0.000385
11000 0.000383
11100 0.000380
11200 0.000378
11300 0.000375
11400 0.000373
11500 0.000371
11600 0.000369
11700 0.000366
11800 0.000364
11900 0.000362
12000 0.000360
12100 0.000358
12200 0.000356
12300 0.000354
12400 0.000352
12500 0.000350
12600 0.000349
12700 0.000347
12800 0.000345
12900 0.000343
13000 0.000341
13100 0.000340
13200 0.000338
13300 0.000337
13400 0.000335
13500 0.000333
13600 0.000332
13700 0.000330
13800 0.000329
13900 0.000328
14000 0.000326
14100 0.000325
14200 0.000324
14300 0.000322
14400 0.000321
14500 0.000320
14600 0.000318
14700 0.000317
14800 0.000316
14900 0.000315
15000 0.000314
15100 0.000312
15200 0.000311
15300 0.000310
15400 0.000309
15500 0.000308
15600 0.000307
15700 0.000306
15800 0.000305
15900 0.000304
16000 0.000303
16100 0.000302
16200 0.000301
16300 0.000300
16400 0.000299
16500 0.000298
16600 0.000297
16700 0.000296
16800 0.000295
16900 0.000295
17000 0.000294
17100 0.000293
17200 0.000292
17300 0.000291
17400 0.000290
17500 0.000290
17600 0.000289
17700 0.000288
17800 0.000287
17900 0.000286
18000 0.000285
18100 0.000285
18200 0.000284
18300 0.000283
18400 0.000282
18500 0.000282
18600 0.000281
18700 0.000280
18800 0.000279
18900 0.000279
19000 0.000278
19100 0.000277
19200 0.000276
19300 0.000276
19400 0.000275
19500 0.000274
19600 0.000274
19700 0.000273
19800 0.000272
19900 0.000272
20000 0.000271
20100 0.000270
20200 0.000270
20300 0.000269
20400 0.000268
20500 0.000268
20600 0.000267
20700 0.000267
20800 0.000266
20900 0.000265
21000 0.000265
21100 0.000264
21200 0.000264
21300 0.000263
21400 0.000262
21500 0.000262
21600 0.000261
21700 0.000261
21800 0.000260
21900 0.000260
22000 0.000259
22100 0.000259
22200 0.000258
22300 0.000258
22400 0.000258
22500 0.000257
22600 0.000257
22700 0.000256
22800 0.000256
22900 0.000255
23000 0.000255
23100 0.000254
23200 0.000254
23300 0.000253
23400 0.000253
23500 0.000252
23600 0.000252
23700 0.000252
23800 0.000251
23900 0.000251
24000 0.000250
24100 0.000250
24200 0.000249
24300 0.000249
24400 0.000249
24500 0.000248
24600 0.000248
24700 0.000247
24800 0.000247
24900 0.000247
25000 0.000246
25100 0.000246
25200 0.000245
25300 0.000245
25400 0.000245
25500 0.000244
25600 0.000244
25700 0.000244
25800 0.000243
25900 0.000243
26000 0.000243
26100 0.000242
26200 0.000242
26300 0.000241
26400 0.000241
26500 0.000241
26600 0.000240
26700 0.000240
26800 0.000240
26900 0.000239
27000 0.000239
27100 0.000239
27200 0.000238
27300 0.000238
27400 0.000238
27500 0.000237
27600 0.000237
27700 0.000237
27800 0.000236
27900 0.000236
28000 0.000236
28100 0.000236
28200 0.000235
28300 0.000235
28400 0.000235
28500 0.000234
28600 0.000234
28700 0.000234
28800 0.000234
28900 0.000233
29000 0.000233
29100 0.000233
29200 0.000232
29300 0.000232
29400 0.000232
29500 0.000232
29600 0.000231
29700 0.000231
29800 0.000231
29900 0.000231
30000 0.000230
30100 0.000230
30200 0.000230
30300 0.000230
30400 0.000229
30500 0.000229
30600 0.000229
30700 0.000229
30800 0.000228
30900 0.000228
31000 0.000228
31100 0.000228
31200 0.000227
31300 0.000227
31400 0.000227
31500 0.000227
31600 0.000227
31700 0.000226
31800 0.000226
31900 0.000226
32000 0.000226
32100 0.000225
32200 0.000225
32300 0.000225
32400 0.000225
32500 0.000225
32600 0.000224
32700 0.000224
32800 0.000224
32900 0.000224
33000 0.000224
33100 0.000223
33200 0.000223
33300 0.000223
33400 0.000223
33500 0.000223
33600 0.000222
33700 0.000222
33800 0.000222
33900 0.000222
34000 0.000222
34100 0.000221
34200 0.000221
34300 0.000221
34400 0.000221
34500 0.000221
34600 0.000220
34700 0.000220
34800 0.000220
34900 0.000220
35000 0.000220
35100 0.000220
35200 0.000219
35300 0.000219
35400 0.000219
35500 0.000219
35600 0.000219
35700 0.000219
35800 0.000218
35900 0.000218
36000 0.000218
36100 0.000218
36200 0.000218
36300 0.000218
36400 0.000217
36500 0.000217
36600 0.000217
36700 0.000217
36800 0.000217
36900 0.000217
37000 0.000217
37100 0.000216
37200 0.000216
37300 0.000216
37400 0.000216
37500 0.000216
37600 0.000216
37700 0.000216
37800 0.000215
37900 0.000215
38000 0.000215
38100 0.000215
38200 0.000215
38300 0.000215
38400 0.000215
38500 0.000214
38600 0.000214
38700 0.000214
38800 0.000214
38900 0.000214
39000 0.000214
39100 0.000214
39200 0.000214
39300 0.000213
39400 0.000213
39500 0.000213
39600 0.000213
39700 0.000213
39800 0.000213
39900 0.000213
40000 0.000213
40100 0.000213
40200 0.000212
40300 0.000212
40400 0.000212
40500 0.000212
40600 0.000212
40700 0.000212
40800 0.000212
40900 0.000212
41000 0.000211
41100 0.000211
41200 0.000211
41300 0.000211
41400 0.000211
41500 0.000211
41600 0.000211
41700 0.000211
41800 0.000210
41900 0.000210
42000 0.000210
42100 0.000210
42200 0.000210
42300 0.000210
42400 0.000210
42500 0.000210
42600 0.000209
42700 0.000209
42800 0.000209
42900 0.000209
43000 0.000209
43100 0.000209
43200 0.000209
43300 0.000209
43400 0.000208
43500 0.000208
43600 0.000208
43700 0.000208
43800 0.000208
43900 0.000208
44000 0.000208
44100 0.000208
44200 0.000208
44300 0.000207
44400 0.000207
44500 0.000207
44600 0.000207
44700 0.000207
44800 0.000207
44900 0.000207
45000 0.000207
45100 0.000207
45200 0.000207
45300 0.000206
45400 0.000206
45500 0.000206
45600 0.000206
45700 0.000206
45800 0.000206
45900 0.000206
46000 0.000206
46100 0.000206
46200 0.000205
46300 0.000205
46400 0.000205
46500 0.000205
46600 0.000205
46700 0.000205
46800 0.000205
46900 0.000205
47000 0.000205
47100 0.000205
47200 0.000204
47300 0.000204
47400 0.000204
47500 0.000204
47600 0.000204
47700 0.000204
47800 0.000204
47900 0.000204
48000 0.000204
48100 0.000204
48200 0.000204
48300 0.000204
48400 0.000203
48500 0.000203
48600 0.000203
48700 0.000203
48800 0.000203
48900 0.000203
49000 0.000203
49100 0.000203
49200 0.000203
49300 0.000203
49400 0.000203
49500 0.000203
49600 0.000202
49700 0.000202
49800 0.000202
49900 0.000202
50000 0.000202
50100 0.000202
50200 0.000202
50300 0.000202
50400 0.000202
50500 0.000202
50600 0.000202
50700 0.000202
50800 0.000202
50900 0.000201
51000 0.000201
51100 0.000201
51200 0.000201
51300 0.000201
51400 0.000201
51500 0.000201
51600 0.000201
51700 0.000201
51800 0.000201
51900 0.000201
52000 0.000201
52100 0.000201
52200 0.000200
52300 0.000200
52400 0.000200
52500 0.000200
52600 0.000200
52700 0.000200
52800 0.000200
52900 0.000200
53000 0.000200
53100 0.000200
53200 0.000200
53300 0.000200
53400 0.000200
53500 0.000199
53600 0.000199
53700 0.000199
53800 0.000199
53900 0.000199
54000 0.000199
54100 0.000199
54200 0.000199
54300 0.000199
54400 0.000199
54500 0.000199
54600 0.000199
54700 0.000199
54800 0.000198
54900 0.000198
55000 0.000198
55100 0.000198
55200 0.000199
55300 0.000199
55400 0.000199
55500 0.000199
55600 0.000199
55700 0.000199
55800 0.000199
55900 0.000199
56000 0.000199
56100 0.000199
56200 0.000199
56300 0.000199
56400 0.000199
56500 0.000199
56600 0.000199
56700 0.000199
56800 0.000199
56900 0.000199
57000 0.000200
57100 0.000200
57200 0.000200
57300 0.000199
57400 0.000199
57500 0.000199
57600 0.000199
57700 0.000199
57800 0.000199
57900 0.000199
58000 0.000199
58100 0.000199
58200 0.000199
58300 0.000199
58400 0.000199
58500 0.000199
58600 0.000199
58700 0.000199
58800 0.000199
58900 0.000199
59000 0.000199
59100 0.000199
59200 0.000199
59300 0.000199
59400 0.000199
59500 0.000199
59600 0.000199
59700 0.000199
59800 0.000199
59900 0.000199
60000 0.000199
60100 0.000199
60200 0.000199
60300 0.000199
60400 0.000199
60500 0.000199
60600 0.000199
60700 0.000199
60800 0.000199
60900 0.000199
61000 0.000199
61100 0.000199
61200 0.000199
61300 0.000198
61400 0.000198
61500 0.000198
61600 0.000198
61700 0.000198
61800 0.000198
61900 0.000198
62000 0.000198
62100 0.000198
62200 0.000198
62300 0.000198
62400 0.000198
62500 0.000198
62600 0.000198
62700 0.000198
62800 0.000198
62900 0.000198
63000 0.000198
63100 0.000198
63200 0.000198
63300 0.000198
63400 0.000198
63500 0.000198
63600 0.000198
63700 0.000198
63800 0.000198
63900 0.000198
64000 0.000198
64100 0.000198
64200 0.000198
64300 0.000198
64400 0.000198
64500 0.000198
64600 0.000197
64700 0.000197
64800 0.000197
64900 0.000197
65000 0.000197
65100 0.000197
65200 0.000197
65300 0.000197
65400 0.000197
65500 0.000197
65600 0.000197
65700 0.000197
65800 0.000197
65900 0.000197
66000 0.000197
66100 0.000197
66200 0.000197
66300 0.000197
66400 0.000197
66500 0.000197
66600 0.000197
66700 0.000197
66800 0.000197
66900 0.000197
67000 0.000197
67100 0.000196
67200 0.000196
67300 0.000196
67400 0.000196
67500 0.000196
67600 0.000196
67700 0.000196
67800 0.000196
67900 0.000196
68000 0.000196
68100 0.000196
68200 0.000196
68300 0.000196
68400 0.000196
68500 0.000196
68600 0.000196
68700 0.000196
68800 0.000196
68900 0.000196
69000 0.000196
69100 0.000196
69200 0.000196
69300 0.000196
69400 0.000196
69500 0.000196
69600 0.000196
69700 0.000195
69800 0.000195
69900 0.000195
70000 0.000195
70100 0.000195
70200 0.000195
70300 0.000195
70400 0.000195
70500 0.000195
70600 0.000195
70700 0.000195
70800 0.000195
70900 0.000195
71000 0.000195
71100 0.000195
71200 0.000195
71300 0.000195
71400 0.000195
71500 0.000195
71600 0.000195
71700 0.000195
71800 0.000195
71900 0.000195
72000 0.000195
72100 0.000194
72200 0.000194
72300 0.000194
72400 0.000194
72500 0.000194
72600 0.000194
72700 0.000194
72800 0.000194
72900 0.000194
73000 0.000194
73100 0.000194
73200 0.000194
73300 0.000194
73400 0.000194
73500 0.000194
73600 0.000194
73700 0.000194
73800 0.000194
73900 0.000194
74000 0.000194
74100 0.000194
74200 0.000194
74300 0.000194
74400 0.000194
74500 0.000194
74600 0.000193
74700 0.000193
74800 0.000193
74900 0.000193
75000 0.000193
75100 0.000193
75200 0.000193
75300 0.000193
75400 0.000193
75500 0.000193
75600 0.000193
75700 0.000193
75800 0.000193
75900 0.000193
76000 0.000193
76100 0.000193
76200 0.000193
76300 0.000193
76400 0.000193
76500 0.000193
76600 0.000193
76700 0.000193
76800 0.000193
76900 0.000193
77000 0.000193
77100 0.000193
77200 0.000192
77300 0.000192
77400 0.000192
77500 0.000192
77600 0.000192
77700 0.000192
77800 0.000192
77900 0.000192
78000 0.000192
78100 0.000192
78200 0.000192
78300 0.000192
78400 0.000192
78500 0.000192
78600 0.000192
78700 0.000192
78800 0.000192
78900 0.000192
79000 0.000192
79100 0.000192
79200 0.000192
79300 0.000192
79400 0.000192
79500 0.000192
79600 0.000192
79700 0.000192
79800 0.000191
79900 0.000191
80000 0.000191
80100 0.000191
80200 0.000191
80300 0.000191
80400 0.000191
80500 0.000191
80600 0.000191
80700 0.000191
80800 0.000191
80900 0.000191
81000 0.000191
81100 0.000191
81200 0.000191
81300 0.000191
81400 0.000191
81500 0.000191
81600 0.000191
81700 0.000191
81800 0.000191
81900 0.000191
82000 0.000191
82100 0.000191
82200 0.000191
82300 0.000191
82400 0.000191
82500 0.000191
82600 0.000191
82700 0.000191
82800 0.000190
82900 0.000190
83000 0.000190
83100 0.000190
83200 0.000190
83300 0.000190
83400 0.000190
83500 0.000190
83600 0.000190
83700 0.000190
83800 0.000190
83900 0.000190
84000 0.000190
84100 0.000190
84200 0.000190
84300 0.000190
84400 0.000190
84500 0.000190
84600 0.000190
84700 0.000190
84800 0.000190
84900 0.000190
85000 0.000190
85100 0.000190
85200 0.000190
85300 0.000190
85400 0.000190
85500 0.000190
85600 0.000190
85700 0.000190
85800 0.000190
85900 0.000190
86000 0.000190
86100 0.000190
86200 0.000190
86300 0.000190
86400 0.000190
86500 0.000190
86600 0.000190
86700 0.000189
86800 0.000189
86900 0.000189
87000 0.000189
87100 0.000189
87200 0.000189
87300 0.000189
87400 0.000189
87500 0.000189
87600 0.000189
87700 0.000189
87800 0.000189
87900 0.000189
88000 0.000189
88100 0.000189
88200 0.000189
88300 0.000189
88400 0.000189
88500 0.000189
88600 0.000189
88700 0.000189
88800 0.000189
88900 0.000189
89000 0.000189
89100 0.000189
89200 0.000189
89300 0.000189
89400 0.000189
89500 0.000189
89600 0.000189
89700 0.000189
89800 0.000189
89900 0.000189
90000 0.000189
90100 0.000189
90200 0.000189
90300 0.000189
90400 0.000189
90500 0.000189
90600 0.000189
90700 0.000188
90800 0.000188
90900 0.000188
91000 0.000188
91100 0.000188
91200 0.000188
91300 0.000188
91400 0.000188
91500 0.000188
91600 0.000188
91700 0.000188
91800 0.000188
91900 0.000188
92000 0.000188
92100 0.000188
92200 0.000188
92300 0.000188
92400 0.000188
92500 0.000188
92600 0.000188
92700 0.000188
92800 0.000188
92900 0.000188
93000 0.000188
93100 0.000188
93200 0.000188
93300 0.000188
93400 0.000188
93500 0.000188
93600 0.000188
93700 0.000188
93800 0.000188
93900 0.000188
94000 0.000188
94100 0.000188
94200 0.000188
94300 0.000188
94400 0.000188
94500 0.000188
94600 0.000188
94700 0.000188
94800 0.000188
94900 0.000187
95000 0.000187
95100 0.000187
95200 0.000187
95300 0.000187
95400 0.000187
95500 0.000187
95600 0.000187
95700 0.000187
95800 0.000187
95900 0.000187
96000 0.000187
96100 0.000187
96200 0.000187
96300 0.000187
96400 0.000187
96500 0.000187
96600 0.000187
96700 0.000187
96800 0.000187
96900 0.000187
97000 0.000187
97100 0.000187
97200 0.000187
97300 0.000187
97400 0.000187
97500 0.000187
97600 0.000187
97700 0.000187
97800 0.000187
97900 0.000187
98000 0.000187
98100 0.000187
98200 0.000187
98300 0.000187
98400 0.000187
98500 0.000187
98600 0.000187
98700 0.000187
98800 0.000187
98900 0.000187
99000 0.000187
99100 0.000187
99200 0.000187
99300 0.000187
99400 0.000187
99500 0.000187
99600 0.000187
99700 0.000186
99800 0.000186
99900 0.000186


==> tex_tables/intensity_and_table_convergence/experiment_title_both_margins_permuted_cells_20percent_noise_regime_low.dat <==
x y
0 0.001474
100 0.001462
200 0.001459
300 0.001453
400 0.001448
500 0.001439
600 0.001418
700 0.001400
800 0.001383
900 0.001366
1000 0.001351
1100 0.001337
1200 0.001320
1300 0.001303
1400 0.001285
1500 0.001269
1600 0.001251
1700 0.001235
1800 0.001220
1900 0.001205
2000 0.001190
2100 0.001176
2200 0.001161
2300 0.001147
2400 0.001133
2500 0.001118
2600 0.001105
2700 0.001091
2800 0.001076
2900 0.001062
3000 0.001048
3100 0.001035
3200 0.001022
3300 0.001009
3400 0.000996
3500 0.000982
3600 0.000969
3700 0.000956
3800 0.000943
3900 0.000930
4000 0.000917
4100 0.000904
4200 0.000891
4300 0.000879
4400 0.000867
4500 0.000856
4600 0.000844
4700 0.000833
4800 0.000823
4900 0.000812
5000 0.000801
5100 0.000787
5200 0.000773
5300 0.000759
5400 0.000747
5500 0.000734
5600 0.000722
5700 0.000711
5800 0.000700
5900 0.000689
6000 0.000679
6100 0.000669
6200 0.000659
6300 0.000650
6400 0.000641
6500 0.000632
6600 0.000624
6700 0.000616
6800 0.000608
6900 0.000600
7000 0.000593
7100 0.000586
7200 0.000579
7300 0.000572
7400 0.000565
7500 0.000559
7600 0.000552
7700 0.000546
7800 0.000540
7900 0.000535
8000 0.000529
8100 0.000524
8200 0.000518
8300 0.000513
8400 0.000508
8500 0.000503
8600 0.000498
8700 0.000493
8800 0.000489
8900 0.000484
9000 0.000480
9100 0.000476
9200 0.000471
9300 0.000467
9400 0.000463
9500 0.000459
9600 0.000456
9700 0.000452
9800 0.000448
9900 0.000445
10000 0.000441
10100 0.000438
10200 0.000435
10300 0.000432
10400 0.000428
10500 0.000425
10600 0.000422
10700 0.000419
10800 0.000416
10900 0.000413
11000 0.000411
11100 0.000408
11200 0.000405
11300 0.000403
11400 0.000400
11500 0.000398
11600 0.000395
11700 0.000393
11800 0.000390
11900 0.000388
12000 0.000386
12100 0.000383
12200 0.000381
12300 0.000379
12400 0.000377
12500 0.000375
12600 0.000373
12700 0.000371
12800 0.000369
12900 0.000367
13000 0.000365
13100 0.000363
13200 0.000361
13300 0.000359
13400 0.000358
13500 0.000356
13600 0.000354
13700 0.000352
13800 0.000351
13900 0.000349
14000 0.000347
14100 0.000346
14200 0.000344
14300 0.000343
14400 0.000341
14500 0.000340
14600 0.000338
14700 0.000337
14800 0.000336
14900 0.000334
15000 0.000333
15100 0.000331
15200 0.000330
15300 0.000329
15400 0.000328
15500 0.000326
15600 0.000325
15700 0.000324
15800 0.000323
15900 0.000322
16000 0.000320
16100 0.000319
16200 0.000318
16300 0.000317
16400 0.000316
16500 0.000315
16600 0.000314
16700 0.000313
16800 0.000312
16900 0.000310
17000 0.000309
17100 0.000308
17200 0.000307
17300 0.000306
17400 0.000305
17500 0.000304
17600 0.000303
17700 0.000302
17800 0.000302
17900 0.000301
18000 0.000300
18100 0.000299
18200 0.000298
18300 0.000297
18400 0.000296
18500 0.000295
18600 0.000295
18700 0.000294
18800 0.000293
18900 0.000292
19000 0.000291
19100 0.000291
19200 0.000290
19300 0.000289
19400 0.000288
19500 0.000287
19600 0.000287
19700 0.000286
19800 0.000285
19900 0.000285
20000 0.000284
20100 0.000283
20200 0.000283
20300 0.000282
20400 0.000281
20500 0.000281
20600 0.000280
20700 0.000279
20800 0.000279
20900 0.000278
21000 0.000277
21100 0.000277
21200 0.000276
21300 0.000276
21400 0.000275
21500 0.000274
21600 0.000274
21700 0.000273
21800 0.000273
21900 0.000272
22000 0.000271
22100 0.000271
22200 0.000270
22300 0.000270
22400 0.000269
22500 0.000269
22600 0.000268
22700 0.000268
22800 0.000267
22900 0.000267
23000 0.000266
23100 0.000266
23200 0.000265
23300 0.000265
23400 0.000264
23500 0.000263
23600 0.000263
23700 0.000263
23800 0.000262
23900 0.000262
24000 0.000261
24100 0.000261
24200 0.000260
24300 0.000260
24400 0.000259
24500 0.000259
24600 0.000258
24700 0.000258
24800 0.000258
24900 0.000257
25000 0.000257
25100 0.000256
25200 0.000256
25300 0.000255
25400 0.000255
25500 0.000255
25600 0.000254
25700 0.000254
25800 0.000253
25900 0.000253
26000 0.000253
26100 0.000252
26200 0.000252
26300 0.000251
26400 0.000251
26500 0.000251
26600 0.000250
26700 0.000250
26800 0.000250
26900 0.000249
27000 0.000249
27100 0.000249
27200 0.000248
27300 0.000248
27400 0.000248
27500 0.000247
27600 0.000247
27700 0.000247
27800 0.000246
27900 0.000246
28000 0.000246
28100 0.000245
28200 0.000245
28300 0.000245
28400 0.000244
28500 0.000244
28600 0.000244
28700 0.000244
28800 0.000243
28900 0.000243
29000 0.000243
29100 0.000242
29200 0.000242
29300 0.000242
29400 0.000241
29500 0.000241
29600 0.000241
29700 0.000241
29800 0.000240
29900 0.000240
30000 0.000240
30100 0.000239
30200 0.000239
30300 0.000239
30400 0.000239
30500 0.000238
30600 0.000238
30700 0.000238
30800 0.000238
30900 0.000237
31000 0.000237
31100 0.000237
31200 0.000237
31300 0.000236
31400 0.000236
31500 0.000236
31600 0.000236
31700 0.000235
31800 0.000235
31900 0.000235
32000 0.000235
32100 0.000235
32200 0.000234
32300 0.000234
32400 0.000234
32500 0.000234
32600 0.000233
32700 0.000233
32800 0.000233
32900 0.000233
33000 0.000233
33100 0.000232
33200 0.000232
33300 0.000232
33400 0.000232
33500 0.000232
33600 0.000232
33700 0.000231
33800 0.000231
33900 0.000231
34000 0.000231
34100 0.000231
34200 0.000230
34300 0.000230
34400 0.000230
34500 0.000230
34600 0.000230
34700 0.000229
34800 0.000229
34900 0.000229
35000 0.000229
35100 0.000229
35200 0.000228
35300 0.000228
35400 0.000228
35500 0.000228
35600 0.000228
35700 0.000228
35800 0.000227
35900 0.000227
36000 0.000227
36100 0.000227
36200 0.000227
36300 0.000226
36400 0.000226
36500 0.000226
36600 0.000226
36700 0.000226
36800 0.000226
36900 0.000226
37000 0.000225
37100 0.000225
37200 0.000225
37300 0.000225
37400 0.000225
37500 0.000225
37600 0.000224
37700 0.000224
37800 0.000224
37900 0.000224
38000 0.000224
38100 0.000224
38200 0.000224
38300 0.000223
38400 0.000223
38500 0.000223
38600 0.000223
38700 0.000223
38800 0.000223
38900 0.000223
39000 0.000223
39100 0.000222
39200 0.000222
39300 0.000222
39400 0.000222
39500 0.000222
39600 0.000222
39700 0.000222
39800 0.000222
39900 0.000221
40000 0.000221
40100 0.000221
40200 0.000221
40300 0.000221
40400 0.000221
40500 0.000221
40600 0.000221
40700 0.000220
40800 0.000220
40900 0.000220
41000 0.000220
41100 0.000220
41200 0.000220
41300 0.000220
41400 0.000220
41500 0.000219
41600 0.000219
41700 0.000219
41800 0.000219
41900 0.000219
42000 0.000219
42100 0.000219
42200 0.000218
42300 0.000218
42400 0.000218
42500 0.000218
42600 0.000218
42700 0.000218
42800 0.000218
42900 0.000218
43000 0.000218
43100 0.000217
43200 0.000217
43300 0.000217
43400 0.000217
43500 0.000217
43600 0.000217
43700 0.000217
43800 0.000217
43900 0.000216
44000 0.000216
44100 0.000216
44200 0.000216
44300 0.000216
44400 0.000216
44500 0.000216
44600 0.000216
44700 0.000216
44800 0.000216
44900 0.000215
45000 0.000215
45100 0.000215
45200 0.000215
45300 0.000215
45400 0.000215
45500 0.000215
45600 0.000215
45700 0.000215
45800 0.000215
45900 0.000215
46000 0.000214
46100 0.000214
46200 0.000214
46300 0.000214
46400 0.000214
46500 0.000214
46600 0.000214
46700 0.000214
46800 0.000214
46900 0.000214
47000 0.000214
47100 0.000214
47200 0.000213
47300 0.000213
47400 0.000213
47500 0.000213
47600 0.000213
47700 0.000213
47800 0.000213
47900 0.000213
48000 0.000213
48100 0.000213
48200 0.000213
48300 0.000212
48400 0.000212
48500 0.000212
48600 0.000212
48700 0.000212
48800 0.000212
48900 0.000212
49000 0.000212
49100 0.000212
49200 0.000212
49300 0.000212
49400 0.000212
49500 0.000211
49600 0.000211
49700 0.000211
49800 0.000211
49900 0.000211
50000 0.000211
50100 0.000211
50200 0.000211
50300 0.000211
50400 0.000211
50500 0.000211
50600 0.000210
50700 0.000210
50800 0.000210
50900 0.000210
51000 0.000210
51100 0.000210
51200 0.000210
51300 0.000210
51400 0.000210
51500 0.000210
51600 0.000210
51700 0.000210
51800 0.000209
51900 0.000209
52000 0.000209
52100 0.000209
52200 0.000209
52300 0.000209
52400 0.000209
52500 0.000209
52600 0.000209
52700 0.000209
52800 0.000209
52900 0.000209
53000 0.000209
53100 0.000208
53200 0.000208
53300 0.000208
53400 0.000208
53500 0.000208
53600 0.000208
53700 0.000208
53800 0.000208
53900 0.000208
54000 0.000208
54100 0.000208
54200 0.000208
54300 0.000208
54400 0.000207
54500 0.000207
54600 0.000207
54700 0.000207
54800 0.000207
54900 0.000207
55000 0.000207
55100 0.000207
55200 0.000207
55300 0.000207
55400 0.000207
55500 0.000207
55600 0.000207
55700 0.000208
55800 0.000208
55900 0.000208
56000 0.000208
56100 0.000208
56200 0.000208
56300 0.000208
56400 0.000208
56500 0.000208
56600 0.000208
56700 0.000208
56800 0.000208
56900 0.000208
57000 0.000208
57100 0.000208
57200 0.000208
57300 0.000208
57400 0.000208
57500 0.000208
57600 0.000208
57700 0.000208
57800 0.000208
57900 0.000208
58000 0.000208
58100 0.000207
58200 0.000207
58300 0.000207
58400 0.000207
58500 0.000207
58600 0.000207
58700 0.000207
58800 0.000207
58900 0.000207
59000 0.000207
59100 0.000207
59200 0.000207
59300 0.000207
59400 0.000207
59500 0.000207
59600 0.000207
59700 0.000207
59800 0.000207
59900 0.000207
60000 0.000207
60100 0.000207
60200 0.000207
60300 0.000207
60400 0.000207
60500 0.000207
60600 0.000207
60700 0.000207
60800 0.000207
60900 0.000207
61000 0.000207
61100 0.000207
61200 0.000206
61300 0.000206
61400 0.000206
61500 0.000206
61600 0.000206
61700 0.000206
61800 0.000206
61900 0.000206
62000 0.000206
62100 0.000206
62200 0.000206
62300 0.000206
62400 0.000206
62500 0.000206
62600 0.000206
62700 0.000206
62800 0.000206
62900 0.000206
63000 0.000206
63100 0.000206
63200 0.000206
63300 0.000206
63400 0.000206
63500 0.000206
63600 0.000205
63700 0.000205
63800 0.000205
63900 0.000205
64000 0.000205
64100 0.000205
64200 0.000205
64300 0.000205
64400 0.000205
64500 0.000205
64600 0.000205
64700 0.000205
64800 0.000205
64900 0.000205
65000 0.000205
65100 0.000205
65200 0.000205
65300 0.000205
65400 0.000205
65500 0.000205
65600 0.000205
65700 0.000205
65800 0.000205
65900 0.000204
66000 0.000204
66100 0.000204
66200 0.000204
66300 0.000204
66400 0.000204
66500 0.000204
66600 0.000204
66700 0.000204
66800 0.000204
66900 0.000204
67000 0.000204
67100 0.000204
67200 0.000204
67300 0.000204
67400 0.000204
67500 0.000204
67600 0.000204
67700 0.000204
67800 0.000204
67900 0.000204
68000 0.000204
68100 0.000203
68200 0.000203
68300 0.000203
68400 0.000203
68500 0.000203
68600 0.000203
68700 0.000203
68800 0.000203
68900 0.000203
69000 0.000203
69100 0.000203
69200 0.000203
69300 0.000203
69400 0.000203
69500 0.000203
69600 0.000203
69700 0.000203
69800 0.000203
69900 0.000203
70000 0.000203
70100 0.000203
70200 0.000203
70300 0.000203
70400 0.000203
70500 0.000203
70600 0.000203
70700 0.000203
70800 0.000202
70900 0.000202
71000 0.000202
71100 0.000202
71200 0.000202
71300 0.000202
71400 0.000202
71500 0.000202
71600 0.000202
71700 0.000202
71800 0.000202
71900 0.000202
72000 0.000202
72100 0.000202
72200 0.000202
72300 0.000202
72400 0.000202
72500 0.000202
72600 0.000202
72700 0.000202
72800 0.000202
72900 0.000202
73000 0.000202
73100 0.000202
73200 0.000202
73300 0.000202
73400 0.000202
73500 0.000202
73600 0.000201
73700 0.000201
73800 0.000201
73900 0.000201
74000 0.000201
74100 0.000201
74200 0.000201
74300 0.000201
74400 0.000201
74500 0.000201
74600 0.000201
74700 0.000201
74800 0.000201
74900 0.000201
75000 0.000201
75100 0.000201
75200 0.000201
75300 0.000201
75400 0.000201
75500 0.000201
75600 0.000201
75700 0.000201
75800 0.000201
75900 0.000201
76000 0.000201
76100 0.000201
76200 0.000201
76300 0.000201
76400 0.000200
76500 0.000200
76600 0.000200
76700 0.000200
76800 0.000200
76900 0.000200
77000 0.000200
77100 0.000200
77200 0.000200
77300 0.000200
77400 0.000200
77500 0.000200
77600 0.000200
77700 0.000200
77800 0.000200
77900 0.000200
78000 0.000200
78100 0.000200
78200 0.000200
78300 0.000200
78400 0.000200
78500 0.000200
78600 0.000200
78700 0.000200
78800 0.000200
78900 0.000200
79000 0.000200
79100 0.000199
79200 0.000199
79300 0.000199
79400 0.000199
79500 0.000199
79600 0.000199
79700 0.000199
79800 0.000199
79900 0.000199
80000 0.000199
80100 0.000199
80200 0.000199
80300 0.000199
80400 0.000199
80500 0.000199
80600 0.000199
80700 0.000199
80800 0.000199
80900 0.000199
81000 0.000199
81100 0.000199
81200 0.000199
81300 0.000199
81400 0.000199
81500 0.000199
81600 0.000199
81700 0.000199
81800 0.000199
81900 0.000199
82000 0.000199
82100 0.000198
82200 0.000198
82300 0.000198
82400 0.000198
82500 0.000198
82600 0.000198
82700 0.000198
82800 0.000198
82900 0.000198
83000 0.000198
83100 0.000198
83200 0.000198
83300 0.000198
83400 0.000198
83500 0.000198
83600 0.000198
83700 0.000198
83800 0.000198
83900 0.000198
84000 0.000198
84100 0.000198
84200 0.000198
84300 0.000198
84400 0.000198
84500 0.000198
84600 0.000198
84700 0.000198
84800 0.000198
84900 0.000198
85000 0.000197
85100 0.000197
85200 0.000197
85300 0.000197
85400 0.000197
85500 0.000197
85600 0.000197
85700 0.000197
85800 0.000197
85900 0.000197
86000 0.000197
86100 0.000197
86200 0.000197
86300 0.000197
86400 0.000197
86500 0.000197
86600 0.000197
86700 0.000197
86800 0.000197
86900 0.000197
87000 0.000197
87100 0.000197
87200 0.000197
87300 0.000197
87400 0.000197
87500 0.000197
87600 0.000197
87700 0.000197
87800 0.000197
87900 0.000197
88000 0.000197
88100 0.000196
88200 0.000196
88300 0.000196
88400 0.000196
88500 0.000196
88600 0.000196
88700 0.000196
88800 0.000196
88900 0.000196
89000 0.000196
89100 0.000196
89200 0.000196
89300 0.000196
89400 0.000196
89500 0.000196
89600 0.000196
89700 0.000196
89800 0.000196
89900 0.000196
90000 0.000196
90100 0.000196
90200 0.000196
90300 0.000196
90400 0.000196
90500 0.000196
90600 0.000196
90700 0.000196
90800 0.000196
90900 0.000196
91000 0.000196
91100 0.000196
91200 0.000196
91300 0.000196
91400 0.000196
91500 0.000196
91600 0.000196
91700 0.000196
91800 0.000196
91900 0.000195
92000 0.000195
92100 0.000195
92200 0.000195
92300 0.000195
92400 0.000195
92500 0.000195
92600 0.000195
92700 0.000195
92800 0.000195
92900 0.000195
93000 0.000195
93100 0.000195
93200 0.000195
93300 0.000195
93400 0.000195
93500 0.000195
93600 0.000195
93700 0.000195
93800 0.000195
93900 0.000195
94000 0.000195
94100 0.000195
94200 0.000195
94300 0.000195
94400 0.000195
94500 0.000195
94600 0.000195
94700 0.000195
94800 0.000195
94900 0.000195
95000 0.000195
95100 0.000195
95200 0.000195
95300 0.000195
95400 0.000195
95500 0.000195
95600 0.000195
95700 0.000195
95800 0.000195
95900 0.000195
96000 0.000195
96100 0.000194
96200 0.000194
96300 0.000194
96400 0.000194
96500 0.000194
96600 0.000194
96700 0.000194
96800 0.000194
96900 0.000194
97000 0.000194
97100 0.000194
97200 0.000194
97300 0.000194
97400 0.000194
97500 0.000194
97600 0.000194
97700 0.000194
97800 0.000194
97900 0.000194
98000 0.000194
98100 0.000194
98200 0.000194
98300 0.000194
98400 0.000194
98500 0.000194
98600 0.000194
98700 0.000194
98800 0.000194
98900 0.000194
99000 0.000194
99100 0.000194
99200 0.000194
99300 0.000194
99400 0.000194
99500 0.000194
99600 0.000194
99700 0.000194
99800 0.000194
99900 0.000194


==> tex_tables/intensity_and_table_convergence/experiment_title_grand_total_noise_regime_high.dat <==
x y
0 0.000137
100 0.000015
200 0.000013
300 0.000010
400 0.000008
500 0.000007
600 0.000007
700 0.000006
800 0.000006
900 0.000008
1000 0.000006
1100 0.000005
1200 0.000005
1300 0.000005
1400 0.000005
1500 0.000005
1600 0.000004
1700 0.000004
1800 0.000006
1900 0.000005
2000 0.000005
2100 0.000005
2200 0.000005
2300 0.000005
2400 0.000005
2500 0.000005
2600 0.000005
2700 0.000005
2800 0.000005
2900 0.000005
3000 0.000005
3100 0.000005
3200 0.000005
3300 0.000005
3400 0.000005
3500 0.000005
3600 0.000005
3700 0.000006
3800 0.000009
3900 0.000010
4000 0.000010
4100 0.000011
4200 0.000012
4300 0.000012
4400 0.000011
4500 0.000011
4600 0.000011
4700 0.000010
4800 0.000010
4900 0.000010
5000 0.000010
5100 0.000010
5200 0.000010
5300 0.000011
5400 0.000010
5500 0.000010
5600 0.000010
5700 0.000011
5800 0.000012
5900 0.000012
6000 0.000011
6100 0.000011
6200 0.000015
6300 0.000021
6400 0.000020
6500 0.000020
6600 0.000019
6700 0.000018
6800 0.000017
6900 0.000017
7000 0.000016
7100 0.000016
7200 0.000016
7300 0.000015
7400 0.000016
7500 0.000015
7600 0.000015
7700 0.000015
7800 0.000015
7900 0.000016
8000 0.000016
8100 0.000016
8200 0.000016
8300 0.000016
8400 0.000016
8500 0.000016
8600 0.000016
8700 0.000016
8800 0.000016
8900 0.000016
9000 0.000016
9100 0.000015
9200 0.000015
9300 0.000015
9400 0.000016
9500 0.000016
9600 0.000016
9700 0.000016
9800 0.000015
9900 0.000015
10000 0.000015
10100 0.000015
10200 0.000014
10300 0.000015
10400 0.000015
10500 0.000014
10600 0.000014
10700 0.000014
10800 0.000014
10900 0.000014
11000 0.000014
11100 0.000015
11200 0.000015
11300 0.000015
11400 0.000015
11500 0.000016
11600 0.000016
11700 0.000016
11800 0.000016
11900 0.000015
12000 0.000015
12100 0.000015
12200 0.000015
12300 0.000015
12400 0.000015
12500 0.000015
12600 0.000015
12700 0.000015
12800 0.000015
12900 0.000015
13000 0.000015
13100 0.000015
13200 0.000015
13300 0.000015
13400 0.000015
13500 0.000015
13600 0.000015
13700 0.000015
13800 0.000015
13900 0.000015
14000 0.000015
14100 0.000015
14200 0.000015
14300 0.000015
14400 0.000015
14500 0.000015
14600 0.000015
14700 0.000015
14800 0.000015
14900 0.000015
15000 0.000015
15100 0.000014
15200 0.000014
15300 0.000014
15400 0.000014
15500 0.000014
15600 0.000014
15700 0.000014
15800 0.000014
15900 0.000014
16000 0.000014
16100 0.000014
16200 0.000014
16300 0.000014
16400 0.000013
16500 0.000013
16600 0.000013
16700 0.000013
16800 0.000013
16900 0.000013
17000 0.000013
17100 0.000013
17200 0.000013
17300 0.000013
17400 0.000013
17500 0.000012
17600 0.000012
17700 0.000012
17800 0.000012
17900 0.000012
18000 0.000012
18100 0.000012
18200 0.000012
18300 0.000012
18400 0.000012
18500 0.000012
18600 0.000012
18700 0.000012
18800 0.000012
18900 0.000012
19000 0.000012
19100 0.000012
19200 0.000012
19300 0.000012
19400 0.000012
19500 0.000011
19600 0.000011
19700 0.000011
19800 0.000011
19900 0.000012
20000 0.000011
20100 0.000011
20200 0.000011
20300 0.000011
20400 0.000011
20500 0.000011
20600 0.000011
20700 0.000011
20800 0.000011
20900 0.000011
21000 0.000011
21100 0.000011
21200 0.000011
21300 0.000011
21400 0.000011
21500 0.000011
21600 0.000011
21700 0.000011
21800 0.000011
21900 0.000011
22000 0.000011
22100 0.000011
22200 0.000011
22300 0.000011
22400 0.000011
22500 0.000011
22600 0.000011
22700 0.000011
22800 0.000011
22900 0.000011
23000 0.000011
23100 0.000011
23200 0.000011
23300 0.000011
23400 0.000011
23500 0.000011
23600 0.000011
23700 0.000011
23800 0.000011
23900 0.000011
24000 0.000010
24100 0.000010
24200 0.000010
24300 0.000010
24400 0.000010
24500 0.000011
24600 0.000011
24700 0.000011
24800 0.000011
24900 0.000011
25000 0.000011
25100 0.000011
25200 0.000011
25300 0.000011
25400 0.000011
25500 0.000011
25600 0.000011
25700 0.000011
25800 0.000011
25900 0.000011
26000 0.000011
26100 0.000011
26200 0.000011
26300 0.000011
26400 0.000011
26500 0.000011
26600 0.000011
26700 0.000011
26800 0.000011
26900 0.000011
27000 0.000011
27100 0.000011
27200 0.000011
27300 0.000011
27400 0.000011
27500 0.000011
27600 0.000011
27700 0.000011
27800 0.000011
27900 0.000011
28000 0.000011
28100 0.000011
28200 0.000011
28300 0.000011
28400 0.000011
28500 0.000011
28600 0.000011
28700 0.000011
28800 0.000011
28900 0.000011
29000 0.000011
29100 0.000011
29200 0.000011
29300 0.000011
29400 0.000011
29500 0.000011
29600 0.000011
29700 0.000011
29800 0.000011
29900 0.000011
30000 0.000011
30100 0.000011
30200 0.000011
30300 0.000011
30400 0.000011
30500 0.000011
30600 0.000011
30700 0.000011
30800 0.000010
30900 0.000010
31000 0.000010
31100 0.000010
31200 0.000011
31300 0.000010
31400 0.000010
31500 0.000010
31600 0.000010
31700 0.000010
31800 0.000010
31900 0.000010
32000 0.000011
32100 0.000011
32200 0.000011
32300 0.000011
32400 0.000011
32500 0.000011
32600 0.000011
32700 0.000011
32800 0.000011
32900 0.000011
33000 0.000010
33100 0.000010
33200 0.000010
33300 0.000010
33400 0.000010
33500 0.000010
33600 0.000010
33700 0.000010
33800 0.000010
33900 0.000010
34000 0.000010
34100 0.000010
34200 0.000010
34300 0.000010
34400 0.000010
34500 0.000010
34600 0.000010
34700 0.000010
34800 0.000010
34900 0.000010
35000 0.000010
35100 0.000010
35200 0.000010
35300 0.000010
35400 0.000010
35500 0.000010
35600 0.000010
35700 0.000010
35800 0.000010
35900 0.000010
36000 0.000010
36100 0.000010
36200 0.000010
36300 0.000010
36400 0.000010
36500 0.000010
36600 0.000010
36700 0.000010
36800 0.000010
36900 0.000010
37000 0.000010
37100 0.000010
37200 0.000010
37300 0.000010
37400 0.000010
37500 0.000010
37600 0.000010
37700 0.000010
37800 0.000010
37900 0.000010
38000 0.000010
38100 0.000010
38200 0.000010
38300 0.000010
38400 0.000010
38500 0.000010
38600 0.000010
38700 0.000011
38800 0.000011
38900 0.000012
39000 0.000011
39100 0.000011
39200 0.000011
39300 0.000011
39400 0.000011
39500 0.000011
39600 0.000012
39700 0.000011
39800 0.000011
39900 0.000011
40000 0.000011
40100 0.000011
40200 0.000011
40300 0.000011
40400 0.000011
40500 0.000011
40600 0.000011
40700 0.000011
40800 0.000011
40900 0.000011
41000 0.000011
41100 0.000011
41200 0.000011
41300 0.000011
41400 0.000011
41500 0.000011
41600 0.000011
41700 0.000011
41800 0.000011
41900 0.000011
42000 0.000011
42100 0.000011
42200 0.000011
42300 0.000011
42400 0.000011
42500 0.000011
42600 0.000011
42700 0.000011
42800 0.000011
42900 0.000011
43000 0.000011
43100 0.000011
43200 0.000011
43300 0.000011
43400 0.000011
43500 0.000011
43600 0.000011
43700 0.000011
43800 0.000011
43900 0.000011
44000 0.000011
44100 0.000011
44200 0.000011
44300 0.000011
44400 0.000011
44500 0.000011
44600 0.000011
44700 0.000011
44800 0.000010
44900 0.000010
45000 0.000010
45100 0.000010
45200 0.000010
45300 0.000011
45400 0.000010
45500 0.000010
45600 0.000010
45700 0.000010
45800 0.000010
45900 0.000010
46000 0.000010
46100 0.000010
46200 0.000010
46300 0.000010
46400 0.000010
46500 0.000010
46600 0.000010
46700 0.000010
46800 0.000010
46900 0.000010
47000 0.000010
47100 0.000010
47200 0.000010
47300 0.000010
47400 0.000010
47500 0.000010
47600 0.000010
47700 0.000010
47800 0.000010
47900 0.000010
48000 0.000010
48100 0.000010
48200 0.000010
48300 0.000010
48400 0.000010
48500 0.000010
48600 0.000010
48700 0.000010
48800 0.000010
48900 0.000010
49000 0.000010
49100 0.000010
49200 0.000010
49300 0.000010
49400 0.000010
49500 0.000009
49600 0.000009
49700 0.000009
49800 0.000009
49900 0.000009
50000 0.000009
50100 0.000009
50200 0.000009
50300 0.000009
50400 0.000009
50500 0.000009
50600 0.000009
50700 0.000010
50800 0.000010
50900 0.000010
51000 0.000010
51100 0.000010
51200 0.000010
51300 0.000010
51400 0.000010
51500 0.000010
51600 0.000010
51700 0.000010
51800 0.000010
51900 0.000009
52000 0.000009
52100 0.000009
52200 0.000009
52300 0.000009
52400 0.000009
52500 0.000009
52600 0.000009
52700 0.000009
52800 0.000009
52900 0.000009
53000 0.000009
53100 0.000009
53200 0.000009
53300 0.000010
53400 0.000010
53500 0.000010
53600 0.000010
53700 0.000010
53800 0.000010
53900 0.000010
54000 0.000010
54100 0.000010
54200 0.000010
54300 0.000010
54400 0.000010
54500 0.000010
54600 0.000010
54700 0.000010
54800 0.000010
54900 0.000010
55000 0.000010
55100 0.000009
55200 0.000009
55300 0.000009
55400 0.000009
55500 0.000009
55600 0.000009
55700 0.000009
55800 0.000009
55900 0.000009
56000 0.000009
56100 0.000010
56200 0.000010
56300 0.000010
56400 0.000010
56500 0.000010
56600 0.000009
56700 0.000009
56800 0.000010
56900 0.000010
57000 0.000010
57100 0.000010
57200 0.000010
57300 0.000010
57400 0.000010
57500 0.000010
57600 0.000009
57700 0.000009
57800 0.000009
57900 0.000009
58000 0.000009
58100 0.000009
58200 0.000009
58300 0.000009
58400 0.000010
58500 0.000010
58600 0.000010
58700 0.000010
58800 0.000010
58900 0.000010
59000 0.000010
59100 0.000010
59200 0.000010
59300 0.000010
59400 0.000010
59500 0.000010
59600 0.000010
59700 0.000010
59800 0.000010
59900 0.000010
60000 0.000010
60100 0.000010
60200 0.000010
60300 0.000010
60400 0.000010
60500 0.000010
60600 0.000010
60700 0.000010
60800 0.000010
60900 0.000010
61000 0.000010
61100 0.000010
61200 0.000010
61300 0.000010
61400 0.000010
61500 0.000010
61600 0.000010
61700 0.000010
61800 0.000010
61900 0.000010
62000 0.000010
62100 0.000010
62200 0.000010
62300 0.000010
62400 0.000010
62500 0.000010
62600 0.000010
62700 0.000010
62800 0.000010
62900 0.000010
63000 0.000010
63100 0.000010
63200 0.000010
63300 0.000010
63400 0.000010
63500 0.000010
63600 0.000010
63700 0.000010
63800 0.000010
63900 0.000010
64000 0.000010
64100 0.000010
64200 0.000010
64300 0.000010
64400 0.000010
64500 0.000010
64600 0.000010
64700 0.000010
64800 0.000010
64900 0.000010
65000 0.000010
65100 0.000010
65200 0.000010
65300 0.000010
65400 0.000010
65500 0.000010
65600 0.000010
65700 0.000010
65800 0.000010
65900 0.000010
66000 0.000010
66100 0.000010
66200 0.000010
66300 0.000010
66400 0.000010
66500 0.000010
66600 0.000010
66700 0.000010
66800 0.000010
66900 0.000010
67000 0.000010
67100 0.000010
67200 0.000010
67300 0.000010
67400 0.000010
67500 0.000010
67600 0.000010
67700 0.000010
67800 0.000010
67900 0.000010
68000 0.000010
68100 0.000010
68200 0.000009
68300 0.000009
68400 0.000009
68500 0.000009
68600 0.000009
68700 0.000009
68800 0.000009
68900 0.000009
69000 0.000009
69100 0.000009
69200 0.000009
69300 0.000009
69400 0.000009
69500 0.000009
69600 0.000009
69700 0.000009
69800 0.000009
69900 0.000009
70000 0.000009
70100 0.000009
70200 0.000009
70300 0.000009
70400 0.000009
70500 0.000009
70600 0.000009
70700 0.000009
70800 0.000009
70900 0.000009
71000 0.000009
71100 0.000009
71200 0.000009
71300 0.000009
71400 0.000009
71500 0.000009
71600 0.000009
71700 0.000009
71800 0.000009
71900 0.000009
72000 0.000009
72100 0.000009
72200 0.000009
72300 0.000009
72400 0.000009
72500 0.000009
72600 0.000009
72700 0.000009
72800 0.000009
72900 0.000009
73000 0.000009
73100 0.000009
73200 0.000009
73300 0.000009
73400 0.000009
73500 0.000009
73600 0.000009
73700 0.000009
73800 0.000009
73900 0.000009
74000 0.000008
74100 0.000008
74200 0.000008
74300 0.000008
74400 0.000008
74500 0.000008
74600 0.000008
74700 0.000008
74800 0.000008
74900 0.000008
75000 0.000008
75100 0.000008
75200 0.000008
75300 0.000008
75400 0.000008
75500 0.000008
75600 0.000008
75700 0.000008
75800 0.000008
75900 0.000008
76000 0.000008
76100 0.000008
76200 0.000008
76300 0.000008
76400 0.000008
76500 0.000008
76600 0.000008
76700 0.000008
76800 0.000008
76900 0.000008
77000 0.000008
77100 0.000008
77200 0.000008
77300 0.000008
77400 0.000008
77500 0.000008
77600 0.000008
77700 0.000008
77800 0.000008
77900 0.000008
78000 0.000008
78100 0.000008
78200 0.000008
78300 0.000008
78400 0.000008
78500 0.000008
78600 0.000008
78700 0.000008
78800 0.000008
78900 0.000008
79000 0.000008
79100 0.000008
79200 0.000008
79300 0.000008
79400 0.000008
79500 0.000008
79600 0.000008
79700 0.000008
79800 0.000008
79900 0.000008
80000 0.000008
80100 0.000008
80200 0.000008
80300 0.000008
80400 0.000008
80500 0.000008
80600 0.000008
80700 0.000008
80800 0.000008
80900 0.000008
81000 0.000008
81100 0.000008
81200 0.000008
81300 0.000008
81400 0.000008
81500 0.000008
81600 0.000008
81700 0.000008
81800 0.000008
81900 0.000008
82000 0.000008
82100 0.000008
82200 0.000008
82300 0.000008
82400 0.000008
82500 0.000008
82600 0.000008
82700 0.000008
82800 0.000008
82900 0.000008
83000 0.000008
83100 0.000008
83200 0.000008
83300 0.000008
83400 0.000008
83500 0.000008
83600 0.000008
83700 0.000008
83800 0.000008
83900 0.000008
84000 0.000008
84100 0.000008
84200 0.000008
84300 0.000008
84400 0.000008
84500 0.000008
84600 0.000008
84700 0.000008
84800 0.000008
84900 0.000008
85000 0.000008
85100 0.000008
85200 0.000008
85300 0.000008
85400 0.000008
85500 0.000008
85600 0.000008
85700 0.000008
85800 0.000008
85900 0.000008
86000 0.000008
86100 0.000008
86200 0.000008
86300 0.000008
86400 0.000008
86500 0.000008
86600 0.000008
86700 0.000008
86800 0.000008
86900 0.000008
87000 0.000008
87100 0.000008
87200 0.000008
87300 0.000008
87400 0.000008
87500 0.000008
87600 0.000008
87700 0.000008
87800 0.000008
87900 0.000008
88000 0.000008
88100 0.000008
88200 0.000008
88300 0.000008
88400 0.000008
88500 0.000008
88600 0.000008
88700 0.000008
88800 0.000008
88900 0.000008
89000 0.000008
89100 0.000008
89200 0.000008
89300 0.000008
89400 0.000008
89500 0.000008
89600 0.000008
89700 0.000008
89800 0.000008
89900 0.000008
90000 0.000008
90100 0.000008
90200 0.000008
90300 0.000008
90400 0.000008
90500 0.000008
90600 0.000008
90700 0.000007
90800 0.000007
90900 0.000008
91000 0.000007
91100 0.000007
91200 0.000007
91300 0.000007
91400 0.000007
91500 0.000008
91600 0.000008
91700 0.000008
91800 0.000008
91900 0.000008
92000 0.000008
92100 0.000008
92200 0.000008
92300 0.000008
92400 0.000008
92500 0.000008
92600 0.000008
92700 0.000008
92800 0.000008
92900 0.000008
93000 0.000008
93100 0.000008
93200 0.000008
93300 0.000008
93400 0.000008
93500 0.000008
93600 0.000008
93700 0.000008
93800 0.000008
93900 0.000008
94000 0.000008
94100 0.000008
94200 0.000008
94300 0.000008
94400 0.000008
94500 0.000008
94600 0.000008
94700 0.000008
94800 0.000008
94900 0.000008
95000 0.000008
95100 0.000008
95200 0.000008
95300 0.000008
95400 0.000008
95500 0.000008
95600 0.000008
95700 0.000008
95800 0.000008
95900 0.000008
96000 0.000008
96100 0.000008
96200 0.000008
96300 0.000008
96400 0.000008
96500 0.000008
96600 0.000008
96700 0.000008
96800 0.000008
96900 0.000008
97000 0.000008
97100 0.000008
97200 0.000008
97300 0.000008
97400 0.000008
97500 0.000008
97600 0.000008
97700 0.000008
97800 0.000008
97900 0.000008
98000 0.000008
98100 0.000008
98200 0.000008
98300 0.000008
98400 0.000008
98500 0.000008
98600 0.000008
98700 0.000008
98800 0.000008
98900 0.000008
99000 0.000008
99100 0.000008
99200 0.000008
99300 0.000008
99400 0.000008
99500 0.000008
99600 0.000008
99700 0.000008
99800 0.000008
99900 0.000008


==> tex_tables/intensity_and_table_convergence/experiment_title_grand_total_noise_regime_low.dat <==
x y
0 0.000146
100 0.000012
200 0.000009
300 0.000007
400 0.000006
500 0.000006
600 0.000005
700 0.000005
800 0.000004
900 0.000004
1000 0.000004
1100 0.000004
1200 0.000004
1300 0.000003
1400 0.000003
1500 0.000003
1600 0.000003
1700 0.000003
1800 0.000003
1900 0.000003
2000 0.000003
2100 0.000003
2200 0.000003
2300 0.000003
2400 0.000003
2500 0.000003
2600 0.000003
2700 0.000002
2800 0.000002
2900 0.000002
3000 0.000002
3100 0.000002
3200 0.000002
3300 0.000002
3400 0.000002
3500 0.000002
3600 0.000002
3700 0.000002
3800 0.000002
3900 0.000002
4000 0.000002
4100 0.000002
4200 0.000002
4300 0.000002
4400 0.000002
4500 0.000002
4600 0.000002
4700 0.000002
4800 0.000002
4900 0.000002
5000 0.000002
5100 0.000002
5200 0.000002
5300 0.000002
5400 0.000002
5500 0.000002
5600 0.000002
5700 0.000002
5800 0.000002
5900 0.000002
6000 0.000002
6100 0.000002
6200 0.000002
6300 0.000002
6400 0.000002
6500 0.000002
6600 0.000002
6700 0.000002
6800 0.000002
6900 0.000001
7000 0.000001
7100 0.000001
7200 0.000001
7300 0.000001
7400 0.000001
7500 0.000001
7600 0.000001
7700 0.000001
7800 0.000001
7900 0.000001
8000 0.000001
8100 0.000001
8200 0.000001
8300 0.000001
8400 0.000001
8500 0.000001
8600 0.000001
8700 0.000001
8800 0.000001
8900 0.000001
9000 0.000001
9100 0.000001
9200 0.000001
9300 0.000001
9400 0.000001
9500 0.000001
9600 0.000001
9700 0.000001
9800 0.000001
9900 0.000001
10000 0.000001
10100 0.000001
10200 0.000001
10300 0.000001
10400 0.000001
10500 0.000001
10600 0.000001
10700 0.000001
10800 0.000001
10900 0.000001
11000 0.000001
11100 0.000001
11200 0.000001
11300 0.000001
11400 0.000001
11500 0.000001
11600 0.000001
11700 0.000001
11800 0.000001
11900 0.000001
12000 0.000001
12100 0.000001
12200 0.000001
12300 0.000001
12400 0.000001
12500 0.000001
12600 0.000001
12700 0.000001
12800 0.000001
12900 0.000001
13000 0.000001
13100 0.000001
13200 0.000001
13300 0.000001
13400 0.000001
13500 0.000001
13600 0.000001
13700 0.000001
13800 0.000001
13900 0.000001
14000 0.000001
14100 0.000001
14200 0.000001
14300 0.000001
14400 0.000001
14500 0.000001
14600 0.000001
14700 0.000001
14800 0.000001
14900 0.000001
15000 0.000001
15100 0.000001
15200 0.000001
15300 0.000001
15400 0.000001
15500 0.000001
15600 0.000001
15700 0.000001
15800 0.000001
15900 0.000001
16000 0.000001
16100 0.000001
16200 0.000001
16300 0.000001
16400 0.000001
16500 0.000001
16600 0.000001
16700 0.000001
16800 0.000001
16900 0.000001
17000 0.000001
17100 0.000001
17200 0.000001
17300 0.000001
17400 0.000001
17500 0.000001
17600 0.000001
17700 0.000001
17800 0.000001
17900 0.000001
18000 0.000001
18100 0.000001
18200 0.000001
18300 0.000001
18400 0.000001
18500 0.000001
18600 0.000001
18700 0.000001
18800 0.000001
18900 0.000001
19000 0.000001
19100 0.000001
19200 0.000001
19300 0.000001
19400 0.000001
19500 0.000001
19600 0.000001
19700 0.000001
19800 0.000001
19900 0.000001
20000 0.000001
20100 0.000001
20200 0.000001
20300 0.000001
20400 0.000001
20500 0.000001
20600 0.000001
20700 0.000001
20800 0.000001
20900 0.000001
21000 0.000001
21100 0.000001
21200 0.000001
21300 0.000001
21400 0.000001
21500 0.000001
21600 0.000001
21700 0.000001
21800 0.000001
21900 0.000001
22000 0.000001
22100 0.000001
22200 0.000001
22300 0.000001
22400 0.000001
22500 0.000001
22600 0.000001
22700 0.000001
22800 0.000001
22900 0.000001
23000 0.000001
23100 0.000001
23200 0.000001
23300 0.000001
23400 0.000001
23500 0.000001
23600 0.000001
23700 0.000001
23800 0.000001
23900 0.000001
24000 0.000001
24100 0.000001
24200 0.000001
24300 0.000001
24400 0.000001
24500 0.000001
24600 0.000001
24700 0.000001
24800 0.000001
24900 0.000001
25000 0.000001
25100 0.000001
25200 0.000001
25300 0.000001
25400 0.000001
25500 0.000001
25600 0.000001
25700 0.000001
25800 0.000001
25900 0.000001
26000 0.000001
26100 0.000001
26200 0.000001
26300 0.000001
26400 0.000001
26500 0.000001
26600 0.000001
26700 0.000001
26800 0.000001
26900 0.000001
27000 0.000001
27100 0.000001
27200 0.000001
27300 0.000001
27400 0.000001
27500 0.000001
27600 0.000001
27700 0.000001
27800 0.000001
27900 0.000001
28000 0.000001
28100 0.000001
28200 0.000001
28300 0.000001
28400 0.000001
28500 0.000001
28600 0.000001
28700 0.000001
28800 0.000001
28900 0.000001
29000 0.000001
29100 0.000001
29200 0.000001
29300 0.000001
29400 0.000001
29500 0.000001
29600 0.000001
29700 0.000001
29800 0.000001
29900 0.000001
30000 0.000001
30100 0.000001
30200 0.000001
30300 0.000001
30400 0.000001
30500 0.000001
30600 0.000001
30700 0.000001
30800 0.000001
30900 0.000001
31000 0.000001
31100 0.000001
31200 0.000001
31300 0.000001
31400 0.000001
31500 0.000001
31600 0.000001
31700 0.000001
31800 0.000001
31900 0.000001
32000 0.000001
32100 0.000001
32200 0.000001
32300 0.000001
32400 0.000001
32500 0.000001
32600 0.000001
32700 0.000001
32800 0.000001
32900 0.000001
33000 0.000001
33100 0.000001
33200 0.000001
33300 0.000001
33400 0.000001
33500 0.000001
33600 0.000001
33700 0.000001
33800 0.000001
33900 0.000001
34000 0.000001
34100 0.000001
34200 0.000001
34300 0.000001
34400 0.000001
34500 0.000001
34600 0.000001
34700 0.000001
34800 0.000001
34900 0.000001
35000 0.000001
35100 0.000001
35200 0.000001
35300 0.000001
35400 0.000001
35500 0.000001
35600 0.000001
35700 0.000001
35800 0.000001
35900 0.000001
36000 0.000001
36100 0.000001
36200 0.000001
36300 0.000001
36400 0.000001
36500 0.000001
36600 0.000001
36700 0.000001
36800 0.000001
36900 0.000001
37000 0.000001
37100 0.000001
37200 0.000001
37300 0.000001
37400 0.000001
37500 0.000001
37600 0.000001
37700 0.000001
37800 0.000001
37900 0.000001
38000 0.000001
38100 0.000001
38200 0.000001
38300 0.000001
38400 0.000001
38500 0.000001
38600 0.000001
38700 0.000001
38800 0.000001
38900 0.000001
39000 0.000001
39100 0.000001
39200 0.000001
39300 0.000001
39400 0.000001
39500 0.000001
39600 0.000001
39700 0.000001
39800 0.000001
39900 0.000001
40000 0.000001
40100 0.000001
40200 0.000001
40300 0.000001
40400 0.000001
40500 0.000001
40600 0.000001
40700 0.000001
40800 0.000001
40900 0.000001
41000 0.000001
41100 0.000001
41200 0.000001
41300 0.000001
41400 0.000001
41500 0.000001
41600 0.000001
41700 0.000001
41800 0.000001
41900 0.000001
42000 0.000001
42100 0.000001
42200 0.000001
42300 0.000001
42400 0.000001
42500 0.000001
42600 0.000001
42700 0.000001
42800 0.000001
42900 0.000001
43000 0.000001
43100 0.000001
43200 0.000001
43300 0.000001
43400 0.000001
43500 0.000001
43600 0.000001
43700 0.000001
43800 0.000001
43900 0.000001
44000 0.000001
44100 0.000001
44200 0.000001
44300 0.000001
44400 0.000001
44500 0.000001
44600 0.000001
44700 0.000001
44800 0.000001
44900 0.000001
45000 0.000001
45100 0.000001
45200 0.000001
45300 0.000001
45400 0.000001
45500 0.000001
45600 0.000001
45700 0.000001
45800 0.000001
45900 0.000001
46000 0.000001
46100 0.000001
46200 0.000001
46300 0.000001
46400 0.000001
46500 0.000001
46600 0.000001
46700 0.000001
46800 0.000001
46900 0.000001
47000 0.000001
47100 0.000001
47200 0.000001
47300 0.000001
47400 0.000001
47500 0.000001
47600 0.000001
47700 0.000001
47800 0.000001
47900 0.000001
48000 0.000001
48100 0.000001
48200 0.000001
48300 0.000001
48400 0.000001
48500 0.000001
48600 0.000001
48700 0.000001
48800 0.000001
48900 0.000001
49000 0.000001
49100 0.000001
49200 0.000001
49300 0.000001
49400 0.000001
49500 0.000001
49600 0.000001
49700 0.000001
49800 0.000001
49900 0.000001
50000 0.000001
50100 0.000001
50200 0.000001
50300 0.000001
50400 0.000001
50500 0.000001
50600 0.000001
50700 0.000001
50800 0.000001
50900 0.000001
51000 0.000001
51100 0.000001
51200 0.000001
51300 0.000001
51400 0.000001
51500 0.000001
51600 0.000001
51700 0.000001
51800 0.000001
51900 0.000001
52000 0.000001
52100 0.000001
52200 0.000001
52300 0.000001
52400 0.000001
52500 0.000001
52600 0.000001
52700 0.000001
52800 0.000001
52900 0.000001
53000 0.000001
53100 0.000001
53200 0.000001
53300 0.000001
53400 0.000001
53500 0.000001
53600 0.000001
53700 0.000001
53800 0.000001
53900 0.000001
54000 0.000001
54100 0.000001
54200 0.000001
54300 0.000001
54400 0.000001
54500 0.000001
54600 0.000001
54700 0.000001
54800 0.000001
54900 0.000001
55000 0.000001
55100 0.000001
55200 0.000001
55300 0.000001
55400 0.000001
55500 0.000001
55600 0.000001
55700 0.000001
55800 0.000001
55900 0.000001
56000 0.000001
56100 0.000001
56200 0.000001
56300 0.000001
56400 0.000001
56500 0.000001
56600 0.000001
56700 0.000001
56800 0.000001
56900 0.000001
57000 0.000001
57100 0.000001
57200 0.000001
57300 0.000001
57400 0.000001
57500 0.000001
57600 0.000001
57700 0.000001
57800 0.000001
57900 0.000001
58000 0.000001
58100 0.000001
58200 0.000001
58300 0.000001
58400 0.000001
58500 0.000001
58600 0.000001
58700 0.000001
58800 0.000001
58900 0.000001
59000 0.000001
59100 0.000001
59200 0.000001
59300 0.000001
59400 0.000001
59500 0.000001
59600 0.000001
59700 0.000001
59800 0.000001
59900 0.000001
60000 0.000001
60100 0.000001
60200 0.000001
60300 0.000001
60400 0.000001
60500 0.000001
60600 0.000001
60700 0.000001
60800 0.000001
60900 0.000000
61000 0.000000
61100 0.000000
61200 0.000000
61300 0.000000
61400 0.000000
61500 0.000000
61600 0.000000
61700 0.000000
61800 0.000000
61900 0.000000
62000 0.000000
62100 0.000000
62200 0.000000
62300 0.000000
62400 0.000000
62500 0.000000
62600 0.000000
62700 0.000000
62800 0.000000
62900 0.000000
63000 0.000000
63100 0.000000
63200 0.000000
63300 0.000000
63400 0.000000
63500 0.000000
63600 0.000000
63700 0.000000
63800 0.000000
63900 0.000000
64000 0.000000
64100 0.000000
64200 0.000000
64300 0.000000
64400 0.000000
64500 0.000000
64600 0.000000
64700 0.000000
64800 0.000000
64900 0.000000
65000 0.000000
65100 0.000000
65200 0.000000
65300 0.000000
65400 0.000000
65500 0.000000
65600 0.000000
65700 0.000000
65800 0.000000
65900 0.000000
66000 0.000000
66100 0.000000
66200 0.000000
66300 0.000000
66400 0.000000
66500 0.000000
66600 0.000000
66700 0.000000
66800 0.000000
66900 0.000000
67000 0.000000
67100 0.000000
67200 0.000000
67300 0.000000
67400 0.000000
67500 0.000000
67600 0.000000
67700 0.000000
67800 0.000000
67900 0.000000
68000 0.000000
68100 0.000000
68200 0.000000
68300 0.000000
68400 0.000000
68500 0.000000
68600 0.000000
68700 0.000000
68800 0.000000
68900 0.000000
69000 0.000000
69100 0.000000
69200 0.000000
69300 0.000000
69400 0.000000
69500 0.000000
69600 0.000000
69700 0.000000
69800 0.000000
69900 0.000000
70000 0.000000
70100 0.000000
70200 0.000000
70300 0.000000
70400 0.000000
70500 0.000000
70600 0.000000
70700 0.000000
70800 0.000000
70900 0.000000
71000 0.000000
71100 0.000000
71200 0.000000
71300 0.000000
71400 0.000000
71500 0.000000
71600 0.000000
71700 0.000000
71800 0.000000
71900 0.000000
72000 0.000000
72100 0.000000
72200 0.000000
72300 0.000000
72400 0.000000
72500 0.000000
72600 0.000000
72700 0.000000
72800 0.000000
72900 0.000000
73000 0.000000
73100 0.000000
73200 0.000000
73300 0.000000
73400 0.000000
73500 0.000000
73600 0.000000
73700 0.000000
73800 0.000000
73900 0.000000
74000 0.000000
74100 0.000000
74200 0.000000
74300 0.000000
74400 0.000000
74500 0.000000
74600 0.000000
74700 0.000000
74800 0.000000
74900 0.000000
75000 0.000000
75100 0.000000
75200 0.000000
75300 0.000000
75400 0.000000
75500 0.000000
75600 0.000000
75700 0.000000
75800 0.000000
75900 0.000000
76000 0.000000
76100 0.000000
76200 0.000000
76300 0.000000
76400 0.000000
76500 0.000000
76600 0.000000
76700 0.000000
76800 0.000000
76900 0.000000
77000 0.000000
77100 0.000000
77200 0.000000
77300 0.000000
77400 0.000000
77500 0.000000
77600 0.000000
77700 0.000000
77800 0.000000
77900 0.000000
78000 0.000000
78100 0.000000
78200 0.000000
78300 0.000000
78400 0.000000
78500 0.000000
78600 0.000000
78700 0.000000
78800 0.000000
78900 0.000000
79000 0.000000
79100 0.000000
79200 0.000000
79300 0.000000
79400 0.000000
79500 0.000000
79600 0.000000
79700 0.000000
79800 0.000000
79900 0.000000
80000 0.000000
80100 0.000000
80200 0.000000
80300 0.000000
80400 0.000000
80500 0.000000
80600 0.000000
80700 0.000000
80800 0.000000
80900 0.000000
81000 0.000000
81100 0.000000
81200 0.000000
81300 0.000000
81400 0.000000
81500 0.000000
81600 0.000000
81700 0.000000
81800 0.000000
81900 0.000000
82000 0.000000
82100 0.000000
82200 0.000000
82300 0.000000
82400 0.000000
82500 0.000000
82600 0.000000
82700 0.000000
82800 0.000000
82900 0.000000
83000 0.000000
83100 0.000000
83200 0.000000
83300 0.000000
83400 0.000000
83500 0.000000
83600 0.000000
83700 0.000000
83800 0.000000
83900 0.000000
84000 0.000000
84100 0.000000
84200 0.000000
84300 0.000000
84400 0.000000
84500 0.000000
84600 0.000000
84700 0.000000
84800 0.000000
84900 0.000000
85000 0.000000
85100 0.000000
85200 0.000000
85300 0.000000
85400 0.000000
85500 0.000000
85600 0.000000
85700 0.000000
85800 0.000000
85900 0.000000
86000 0.000000
86100 0.000000
86200 0.000000
86300 0.000000
86400 0.000000
86500 0.000000
86600 0.000000
86700 0.000000
86800 0.000000
86900 0.000000
87000 0.000000
87100 0.000000
87200 0.000000
87300 0.000000
87400 0.000000
87500 0.000000
87600 0.000000
87700 0.000000
87800 0.000000
87900 0.000000
88000 0.000000
88100 0.000000
88200 0.000000
88300 0.000000
88400 0.000000
88500 0.000000
88600 0.000000
88700 0.000000
88800 0.000000
88900 0.000000
89000 0.000000
89100 0.000000
89200 0.000000
89300 0.000000
89400 0.000000
89500 0.000000
89600 0.000000
89700 0.000000
89800 0.000000
89900 0.000000
90000 0.000000
90100 0.000000
90200 0.000000
90300 0.000000
90400 0.000000
90500 0.000000
90600 0.000000
90700 0.000000
90800 0.000000
90900 0.000000
91000 0.000000
91100 0.000000
91200 0.000000
91300 0.000000
91400 0.000000
91500 0.000000
91600 0.000000
91700 0.000000
91800 0.000000
91900 0.000000
92000 0.000000
92100 0.000000
92200 0.000000
92300 0.000000
92400 0.000000
92500 0.000000
92600 0.000000
92700 0.000000
92800 0.000000
92900 0.000000
93000 0.000000
93100 0.000000
93200 0.000000
93300 0.000000
93400 0.000000
93500 0.000000
93600 0.000000
93700 0.000000
93800 0.000000
93900 0.000000
94000 0.000000
94100 0.000000
94200 0.000000
94300 0.000000
94400 0.000000
94500 0.000000
94600 0.000000
94700 0.000000
94800 0.000000
94900 0.000000
95000 0.000000
95100 0.000000
95200 0.000000
95300 0.000000
95400 0.000000
95500 0.000000
95600 0.000000
95700 0.000000
95800 0.000000
95900 0.000000
96000 0.000000
96100 0.000000
96200 0.000000
96300 0.000000
96400 0.000000
96500 0.000000
96600 0.000000
96700 0.000000
96800 0.000000
96900 0.000000
97000 0.000000
97100 0.000000
97200 0.000000
97300 0.000000
97400 0.000000
97500 0.000000
97600 0.000000
97700 0.000000
97800 0.000000
97900 0.000000
98000 0.000000
98100 0.000000
98200 0.000000
98300 0.000000
98400 0.000000
98500 0.000000
98600 0.000000
98700 0.000000
98800 0.000000
98900 0.000000
99000 0.000000
99100 0.000000
99200 0.000000
99300 0.000000
99400 0.000000
99500 0.000000
99600 0.000000
99700 0.000000
99800 0.000000
99900 0.000000


==> tex_tables/intensity_and_table_convergence/experiment_title_row_margin_noise_regime_high.dat <==
x y
0 0.000136
100 0.000032
200 0.000012
300 0.000010
400 0.000009
500 0.000007
600 0.000010
700 0.000009
800 0.000009
900 0.000009
1000 0.000008
1100 0.000007
1200 0.000006
1300 0.000005
1400 0.000005
1500 0.000004
1600 0.000004
1700 0.000004
1800 0.000004
1900 0.000004
2000 0.000004
2100 0.000003
2200 0.000003
2300 0.000003
2400 0.000003
2500 0.000003
2600 0.000003
2700 0.000003
2800 0.000003
2900 0.000003
3000 0.000003
3100 0.000003
3200 0.000003
3300 0.000004
3400 0.000004
3500 0.000004
3600 0.000004
3700 0.000004
3800 0.000003
3900 0.000003
4000 0.000003
4100 0.000003
4200 0.000003
4300 0.000003
4400 0.000003
4500 0.000003
4600 0.000003
4700 0.000003
4800 0.000003
4900 0.000003
5000 0.000003
5100 0.000003
5200 0.000003
5300 0.000003
5400 0.000003
5500 0.000003
5600 0.000002
5700 0.000002
5800 0.000002
5900 0.000002
6000 0.000002
6100 0.000002
6200 0.000005
6300 0.000005
6400 0.000005
6500 0.000007
6600 0.000006
6700 0.000006
6800 0.000006
6900 0.000006
7000 0.000006
7100 0.000006
7200 0.000006
7300 0.000006
7400 0.000006
7500 0.000006
7600 0.000006
7700 0.000006
7800 0.000006
7900 0.000006
8000 0.000005
8100 0.000005
8200 0.000005
8300 0.000005
8400 0.000005
8500 0.000005
8600 0.000005
8700 0.000005
8800 0.000005
8900 0.000005
9000 0.000005
9100 0.000005
9200 0.000005
9300 0.000005
9400 0.000005
9500 0.000005
9600 0.000005
9700 0.000005
9800 0.000005
9900 0.000005
10000 0.000005
10100 0.000005
10200 0.000005
10300 0.000005
10400 0.000005
10500 0.000005
10600 0.000005
10700 0.000005
10800 0.000005
10900 0.000004
11000 0.000004
11100 0.000004
11200 0.000004
11300 0.000004
11400 0.000004
11500 0.000004
11600 0.000004
11700 0.000004
11800 0.000004
11900 0.000004
12000 0.000004
12100 0.000004
12200 0.000004
12300 0.000004
12400 0.000004
12500 0.000005
12600 0.000005
12700 0.000005
12800 0.000004
12900 0.000004
13000 0.000004
13100 0.000005
13200 0.000005
13300 0.000005
13400 0.000005
13500 0.000005
13600 0.000005
13700 0.000005
13800 0.000005
13900 0.000005
14000 0.000005
14100 0.000005
14200 0.000005
14300 0.000005
14400 0.000005
14500 0.000005
14600 0.000005
14700 0.000005
14800 0.000005
14900 0.000005
15000 0.000005
15100 0.000005
15200 0.000004
15300 0.000004
15400 0.000004
15500 0.000004
15600 0.000004
15700 0.000004
15800 0.000004
15900 0.000004
16000 0.000004
16100 0.000004
16200 0.000004
16300 0.000004
16400 0.000004
16500 0.000004
16600 0.000004
16700 0.000004
16800 0.000004
16900 0.000004
17000 0.000004
17100 0.000004
17200 0.000004
17300 0.000004
17400 0.000004
17500 0.000004
17600 0.000004
17700 0.000004
17800 0.000004
17900 0.000004
18000 0.000004
18100 0.000004
18200 0.000004
18300 0.000004
18400 0.000004
18500 0.000004
18600 0.000004
18700 0.000004
18800 0.000005
18900 0.000005
19000 0.000005
19100 0.000005
19200 0.000005
19300 0.000005
19400 0.000005
19500 0.000005
19600 0.000005
19700 0.000005
19800 0.000005
19900 0.000005
20000 0.000005
20100 0.000005
20200 0.000005
20300 0.000005
20400 0.000005
20500 0.000005
20600 0.000005
20700 0.000004
20800 0.000005
20900 0.000004
21000 0.000004
21100 0.000004
21200 0.000004
21300 0.000004
21400 0.000004
21500 0.000004
21600 0.000004
21700 0.000004
21800 0.000004
21900 0.000004
22000 0.000004
22100 0.000004
22200 0.000004
22300 0.000005
22400 0.000005
22500 0.000006
22600 0.000006
22700 0.000007
22800 0.000007
22900 0.000008
23000 0.000008
23100 0.000009
23200 0.000010
23300 0.000010
23400 0.000011
23500 0.000011
23600 0.000011
23700 0.000011
23800 0.000011
23900 0.000010
24000 0.000010
24100 0.000010
24200 0.000010
24300 0.000010
24400 0.000010
24500 0.000010
24600 0.000010
24700 0.000010
24800 0.000009
24900 0.000009
25000 0.000009
25100 0.000009
25200 0.000009
25300 0.000009
25400 0.000009
25500 0.000009
25600 0.000009
25700 0.000009
25800 0.000009
25900 0.000009
26000 0.000009
26100 0.000009
26200 0.000009
26300 0.000009
26400 0.000009
26500 0.000009
26600 0.000009
26700 0.000009
26800 0.000009
26900 0.000009
27000 0.000009
27100 0.000009
27200 0.000009
27300 0.000009
27400 0.000009
27500 0.000009
27600 0.000009
27700 0.000009
27800 0.000009
27900 0.000009
28000 0.000009
28100 0.000008
28200 0.000008
28300 0.000008
28400 0.000008
28500 0.000008
28600 0.000008
28700 0.000008
28800 0.000008
28900 0.000008
29000 0.000008
29100 0.000008
29200 0.000008
29300 0.000008
29400 0.000008
29500 0.000008
29600 0.000008
29700 0.000008
29800 0.000008
29900 0.000008
30000 0.000007
30100 0.000007
30200 0.000007
30300 0.000007
30400 0.000007
30500 0.000007
30600 0.000007
30700 0.000007
30800 0.000007
30900 0.000007
31000 0.000007
31100 0.000007
31200 0.000007
31300 0.000007
31400 0.000007
31500 0.000007
31600 0.000007
31700 0.000007
31800 0.000007
31900 0.000007
32000 0.000007
32100 0.000007
32200 0.000007
32300 0.000007
32400 0.000007
32500 0.000007
32600 0.000007
32700 0.000007
32800 0.000007
32900 0.000006
33000 0.000006
33100 0.000006
33200 0.000006
33300 0.000006
33400 0.000006
33500 0.000006
33600 0.000006
33700 0.000006
33800 0.000006
33900 0.000006
34000 0.000006
34100 0.000006
34200 0.000006
34300 0.000006
34400 0.000006
34500 0.000006
34600 0.000006
34700 0.000006
34800 0.000006
34900 0.000006
35000 0.000006
35100 0.000006
35200 0.000006
35300 0.000006
35400 0.000006
35500 0.000006
35600 0.000006
35700 0.000006
35800 0.000006
35900 0.000006
36000 0.000006
36100 0.000006
36200 0.000006
36300 0.000006
36400 0.000006
36500 0.000006
36600 0.000006
36700 0.000006
36800 0.000006
36900 0.000006
37000 0.000006
37100 0.000006
37200 0.000006
37300 0.000006
37400 0.000006
37500 0.000006
37600 0.000006
37700 0.000006
37800 0.000006
37900 0.000006
38000 0.000005
38100 0.000005
38200 0.000005
38300 0.000006
38400 0.000006
38500 0.000005
38600 0.000005
38700 0.000005
38800 0.000005
38900 0.000005
39000 0.000005
39100 0.000005
39200 0.000005
39300 0.000005
39400 0.000005
39500 0.000005
39600 0.000006
39700 0.000006
39800 0.000006
39900 0.000006
40000 0.000006
40100 0.000006
40200 0.000006
40300 0.000006
40400 0.000006
40500 0.000006
40600 0.000006
40700 0.000006
40800 0.000006
40900 0.000006
41000 0.000006
41100 0.000006
41200 0.000006
41300 0.000006
41400 0.000006
41500 0.000006
41600 0.000006
41700 0.000006
41800 0.000006
41900 0.000006
42000 0.000006
42100 0.000006
42200 0.000006
42300 0.000006
42400 0.000006
42500 0.000006
42600 0.000006
42700 0.000006
42800 0.000006
42900 0.000006
43000 0.000006
43100 0.000006
43200 0.000005
43300 0.000005
43400 0.000005
43500 0.000005
43600 0.000005
43700 0.000005
43800 0.000005
43900 0.000005
44000 0.000005
44100 0.000005
44200 0.000005
44300 0.000005
44400 0.000005
44500 0.000005
44600 0.000005
44700 0.000005
44800 0.000005
44900 0.000005
45000 0.000005
45100 0.000005
45200 0.000005
45300 0.000005
45400 0.000005
45500 0.000005
45600 0.000005
45700 0.000005
45800 0.000005
45900 0.000005
46000 0.000005
46100 0.000005
46200 0.000005
46300 0.000005
46400 0.000005
46500 0.000005
46600 0.000005
46700 0.000005
46800 0.000005
46900 0.000005
47000 0.000005
47100 0.000005
47200 0.000005
47300 0.000005
47400 0.000005
47500 0.000005
47600 0.000005
47700 0.000005
47800 0.000005
47900 0.000005
48000 0.000005
48100 0.000005
48200 0.000005
48300 0.000005
48400 0.000005
48500 0.000005
48600 0.000005
48700 0.000005
48800 0.000005
48900 0.000005
49000 0.000005
49100 0.000005
49200 0.000005
49300 0.000005
49400 0.000005
49500 0.000005
49600 0.000005
49700 0.000005
49800 0.000005
49900 0.000005
50000 0.000005
50100 0.000005
50200 0.000005
50300 0.000005
50400 0.000005
50500 0.000005
50600 0.000005
50700 0.000005
50800 0.000005
50900 0.000005
51000 0.000005
51100 0.000005
51200 0.000005
51300 0.000005
51400 0.000005
51500 0.000005
51600 0.000005
51700 0.000005
51800 0.000005
51900 0.000005
52000 0.000005
52100 0.000005
52200 0.000005
52300 0.000005
52400 0.000005
52500 0.000005
52600 0.000005
52700 0.000005
52800 0.000005
52900 0.000005
53000 0.000005
53100 0.000005
53200 0.000005
53300 0.000005
53400 0.000005
53500 0.000005
53600 0.000005
53700 0.000005
53800 0.000005
53900 0.000005
54000 0.000005
54100 0.000005
54200 0.000005
54300 0.000005
54400 0.000005
54500 0.000005
54600 0.000005
54700 0.000005
54800 0.000005
54900 0.000005
55000 0.000005
55100 0.000005
55200 0.000005
55300 0.000005
55400 0.000005
55500 0.000005
55600 0.000005
55700 0.000005
55800 0.000005
55900 0.000005
56000 0.000005
56100 0.000005
56200 0.000005
56300 0.000005
56400 0.000005
56500 0.000005
56600 0.000005
56700 0.000005
56800 0.000005
56900 0.000005
57000 0.000005
57100 0.000005
57200 0.000005
57300 0.000005
57400 0.000005
57500 0.000005
57600 0.000005
57700 0.000005
57800 0.000005
57900 0.000005
58000 0.000005
58100 0.000005
58200 0.000005
58300 0.000005
58400 0.000005
58500 0.000005
58600 0.000005
58700 0.000005
58800 0.000005
58900 0.000005
59000 0.000005
59100 0.000005
59200 0.000005
59300 0.000005
59400 0.000005
59500 0.000005
59600 0.000005
59700 0.000005
59800 0.000005
59900 0.000005
60000 0.000005
60100 0.000005
60200 0.000005
60300 0.000005
60400 0.000005
60500 0.000005
60600 0.000005
60700 0.000005
60800 0.000005
60900 0.000005
61000 0.000005
61100 0.000005
61200 0.000005
61300 0.000005
61400 0.000005
61500 0.000005
61600 0.000005
61700 0.000005
61800 0.000005
61900 0.000005
62000 0.000005
62100 0.000005
62200 0.000004
62300 0.000004
62400 0.000004
62500 0.000004
62600 0.000004
62700 0.000004
62800 0.000004
62900 0.000004
63000 0.000004
63100 0.000004
63200 0.000004
63300 0.000004
63400 0.000004
63500 0.000005
63600 0.000004
63700 0.000004
63800 0.000004
63900 0.000004
64000 0.000004
64100 0.000004
64200 0.000004
64300 0.000005
64400 0.000005
64500 0.000005
64600 0.000005
64700 0.000005
64800 0.000005
64900 0.000005
65000 0.000005
65100 0.000005
65200 0.000005
65300 0.000005
65400 0.000005
65500 0.000005
65600 0.000005
65700 0.000005
65800 0.000005
65900 0.000005
66000 0.000005
66100 0.000005
66200 0.000005
66300 0.000004
66400 0.000004
66500 0.000004
66600 0.000004
66700 0.000005
66800 0.000004
66900 0.000004
67000 0.000004
67100 0.000004
67200 0.000004
67300 0.000004
67400 0.000004
67500 0.000004
67600 0.000004
67700 0.000004
67800 0.000004
67900 0.000004
68000 0.000004
68100 0.000004
68200 0.000004
68300 0.000004
68400 0.000005
68500 0.000005
68600 0.000005
68700 0.000005
68800 0.000005
68900 0.000005
69000 0.000005
69100 0.000005
69200 0.000005
69300 0.000005
69400 0.000005
69500 0.000005
69600 0.000005
69700 0.000005
69800 0.000005
69900 0.000005
70000 0.000005
70100 0.000005
70200 0.000005
70300 0.000005
70400 0.000005
70500 0.000005
70600 0.000005
70700 0.000005
70800 0.000005
70900 0.000005
71000 0.000005
71100 0.000005
71200 0.000005
71300 0.000005
71400 0.000005
71500 0.000005
71600 0.000005
71700 0.000005
71800 0.000005
71900 0.000005
72000 0.000005
72100 0.000005
72200 0.000005
72300 0.000005
72400 0.000005
72500 0.000005
72600 0.000005
72700 0.000005
72800 0.000005
72900 0.000005
73000 0.000005
73100 0.000005
73200 0.000005
73300 0.000005
73400 0.000005
73500 0.000005
73600 0.000005
73700 0.000005
73800 0.000005
73900 0.000005
74000 0.000005
74100 0.000005
74200 0.000005
74300 0.000005
74400 0.000005
74500 0.000005
74600 0.000005
74700 0.000005
74800 0.000005
74900 0.000005
75000 0.000005
75100 0.000005
75200 0.000005
75300 0.000005
75400 0.000005
75500 0.000005
75600 0.000005
75700 0.000005
75800 0.000005
75900 0.000005
76000 0.000005
76100 0.000005
76200 0.000005
76300 0.000005
76400 0.000005
76500 0.000005
76600 0.000005
76700 0.000005
76800 0.000005
76900 0.000005
77000 0.000005
77100 0.000005
77200 0.000005
77300 0.000005
77400 0.000005
77500 0.000005
77600 0.000005
77700 0.000005
77800 0.000005
77900 0.000005
78000 0.000005
78100 0.000005
78200 0.000005
78300 0.000005
78400 0.000005
78500 0.000005
78600 0.000005
78700 0.000005
78800 0.000005
78900 0.000005
79000 0.000005
79100 0.000005
79200 0.000005
79300 0.000005
79400 0.000005
79500 0.000005
79600 0.000005
79700 0.000005
79800 0.000005
79900 0.000005
80000 0.000005
80100 0.000005
80200 0.000005
80300 0.000005
80400 0.000005
80500 0.000005
80600 0.000005
80700 0.000005
80800 0.000005
80900 0.000005
81000 0.000005
81100 0.000005
81200 0.000005
81300 0.000005
81400 0.000005
81500 0.000005
81600 0.000005
81700 0.000005
81800 0.000005
81900 0.000005
82000 0.000005
82100 0.000005
82200 0.000005
82300 0.000005
82400 0.000005
82500 0.000005
82600 0.000005
82700 0.000005
82800 0.000005
82900 0.000005
83000 0.000006
83100 0.000006
83200 0.000006
83300 0.000006
83400 0.000006
83500 0.000006
83600 0.000006
83700 0.000006
83800 0.000006
83900 0.000006
84000 0.000006
84100 0.000006
84200 0.000006
84300 0.000006
84400 0.000006
84500 0.000006
84600 0.000006
84700 0.000006
84800 0.000006
84900 0.000006
85000 0.000006
85100 0.000006
85200 0.000006
85300 0.000006
85400 0.000006
85500 0.000006
85600 0.000006
85700 0.000006
85800 0.000006
85900 0.000006
86000 0.000006
86100 0.000006
86200 0.000006
86300 0.000006
86400 0.000006
86500 0.000006
86600 0.000006
86700 0.000006
86800 0.000006
86900 0.000006
87000 0.000006
87100 0.000006
87200 0.000006
87300 0.000006
87400 0.000006
87500 0.000006
87600 0.000006
87700 0.000006
87800 0.000006
87900 0.000006
88000 0.000006
88100 0.000006
88200 0.000006
88300 0.000006
88400 0.000006
88500 0.000006
88600 0.000006
88700 0.000006
88800 0.000006
88900 0.000006
89000 0.000006
89100 0.000006
89200 0.000006
89300 0.000006
89400 0.000006
89500 0.000006
89600 0.000006
89700 0.000006
89800 0.000006
89900 0.000006
90000 0.000006
90100 0.000006
90200 0.000006
90300 0.000006
90400 0.000006
90500 0.000006
90600 0.000006
90700 0.000006
90800 0.000006
90900 0.000006
91000 0.000006
91100 0.000006
91200 0.000006
91300 0.000006
91400 0.000006
91500 0.000006
91600 0.000006
91700 0.000006
91800 0.000006
91900 0.000006
92000 0.000006
92100 0.000006
92200 0.000006
92300 0.000006
92400 0.000006
92500 0.000006
92600 0.000006
92700 0.000006
92800 0.000006
92900 0.000006
93000 0.000006
93100 0.000006
93200 0.000006
93300 0.000006
93400 0.000006
93500 0.000006
93600 0.000006
93700 0.000006
93800 0.000006
93900 0.000006
94000 0.000006
94100 0.000006
94200 0.000006
94300 0.000006
94400 0.000006
94500 0.000006
94600 0.000006
94700 0.000006
94800 0.000006
94900 0.000006
95000 0.000006
95100 0.000006
95200 0.000006
95300 0.000006
95400 0.000006
95500 0.000006
95600 0.000006
95700 0.000006
95800 0.000006
95900 0.000006
96000 0.000006
96100 0.000006
96200 0.000006
96300 0.000006
96400 0.000006
96500 0.000006
96600 0.000006
96700 0.000006
96800 0.000006
96900 0.000006
97000 0.000006
97100 0.000006
97200 0.000006
97300 0.000006
97400 0.000006
97500 0.000006
97600 0.000006
97700 0.000006
97800 0.000006
97900 0.000006
98000 0.000006
98100 0.000006
98200 0.000006
98300 0.000006
98400 0.000005
98500 0.000005
98600 0.000005
98700 0.000005
98800 0.000005
98900 0.000005
99000 0.000005
99100 0.000005
99200 0.000005
99300 0.000005
99400 0.000005
99500 0.000005
99600 0.000005
99700 0.000005
99800 0.000005
99900 0.000005


==> tex_tables/intensity_and_table_convergence/experiment_title_row_margin_noise_regime_low.dat <==
x y
0 0.000135
100 0.000013
200 0.000008
300 0.000007
400 0.000006
500 0.000005
600 0.000005
700 0.000005
800 0.000004
900 0.000004
1000 0.000004
1100 0.000004
1200 0.000003
1300 0.000003
1400 0.000003
1500 0.000003
1600 0.000003
1700 0.000003
1800 0.000003
1900 0.000003
2000 0.000003
2100 0.000003
2200 0.000003
2300 0.000002
2400 0.000002
2500 0.000002
2600 0.000002
2700 0.000002
2800 0.000002
2900 0.000002
3000 0.000002
3100 0.000002
3200 0.000002
3300 0.000002
3400 0.000002
3500 0.000002
3600 0.000002
3700 0.000002
3800 0.000002
3900 0.000002
4000 0.000002
4100 0.000002
4200 0.000002
4300 0.000002
4400 0.000002
4500 0.000002
4600 0.000002
4700 0.000002
4800 0.000002
4900 0.000002
5000 0.000002
5100 0.000002
5200 0.000002
5300 0.000002
5400 0.000002
5500 0.000002
5600 0.000002
5700 0.000002
5800 0.000001
5900 0.000001
6000 0.000001
6100 0.000001
6200 0.000001
6300 0.000001
6400 0.000001
6500 0.000001
6600 0.000001
6700 0.000001
6800 0.000001
6900 0.000001
7000 0.000001
7100 0.000001
7200 0.000001
7300 0.000001
7400 0.000001
7500 0.000001
7600 0.000001
7700 0.000001
7800 0.000001
7900 0.000001
8000 0.000001
8100 0.000001
8200 0.000001
8300 0.000001
8400 0.000001
8500 0.000001
8600 0.000001
8700 0.000001
8800 0.000001
8900 0.000001
9000 0.000001
9100 0.000001
9200 0.000001
9300 0.000001
9400 0.000001
9500 0.000001
9600 0.000001
9700 0.000001
9800 0.000001
9900 0.000001
10000 0.000001
10100 0.000001
10200 0.000001
10300 0.000001
10400 0.000001
10500 0.000001
10600 0.000001
10700 0.000001
10800 0.000001
10900 0.000001
11000 0.000001
11100 0.000001
11200 0.000001
11300 0.000001
11400 0.000001
11500 0.000001
11600 0.000001
11700 0.000001
11800 0.000001
11900 0.000001
12000 0.000001
12100 0.000001
12200 0.000001
12300 0.000001
12400 0.000001
12500 0.000001
12600 0.000001
12700 0.000001
12800 0.000001
12900 0.000001
13000 0.000001
13100 0.000001
13200 0.000001
13300 0.000001
13400 0.000001
13500 0.000001
13600 0.000001
13700 0.000001
13800 0.000001
13900 0.000001
14000 0.000001
14100 0.000001
14200 0.000001
14300 0.000001
14400 0.000001
14500 0.000001
14600 0.000001
14700 0.000001
14800 0.000001
14900 0.000001
15000 0.000001
15100 0.000001
15200 0.000001
15300 0.000001
15400 0.000001
15500 0.000001
15600 0.000001
15700 0.000001
15800 0.000001
15900 0.000001
16000 0.000001
16100 0.000001
16200 0.000001
16300 0.000001
16400 0.000001
16500 0.000001
16600 0.000001
16700 0.000001
16800 0.000001
16900 0.000001
17000 0.000001
17100 0.000001
17200 0.000001
17300 0.000001
17400 0.000001
17500 0.000001
17600 0.000001
17700 0.000001
17800 0.000001
17900 0.000001
18000 0.000001
18100 0.000001
18200 0.000001
18300 0.000001
18400 0.000001
18500 0.000001
18600 0.000001
18700 0.000001
18800 0.000001
18900 0.000001
19000 0.000001
19100 0.000001
19200 0.000001
19300 0.000001
19400 0.000001
19500 0.000001
19600 0.000001
19700 0.000001
19800 0.000001
19900 0.000001
20000 0.000001
20100 0.000001
20200 0.000001
20300 0.000001
20400 0.000001
20500 0.000001
20600 0.000001
20700 0.000001
20800 0.000001
20900 0.000001
21000 0.000001
21100 0.000001
21200 0.000001
21300 0.000001
21400 0.000001
21500 0.000001
21600 0.000001
21700 0.000001
21800 0.000001
21900 0.000001
22000 0.000001
22100 0.000001
22200 0.000001
22300 0.000001
22400 0.000001
22500 0.000001
22600 0.000001
22700 0.000001
22800 0.000001
22900 0.000001
23000 0.000001
23100 0.000001
23200 0.000001
23300 0.000001
23400 0.000001
23500 0.000001
23600 0.000001
23700 0.000001
23800 0.000001
23900 0.000001
24000 0.000001
24100 0.000001
24200 0.000001
24300 0.000001
24400 0.000001
24500 0.000001
24600 0.000001
24700 0.000001
24800 0.000001
24900 0.000001
25000 0.000001
25100 0.000001
25200 0.000001
25300 0.000001
25400 0.000001
25500 0.000001
25600 0.000001
25700 0.000001
25800 0.000001
25900 0.000001
26000 0.000001
26100 0.000001
26200 0.000001
26300 0.000001
26400 0.000001
26500 0.000001
26600 0.000001
26700 0.000001
26800 0.000001
26900 0.000001
27000 0.000001
27100 0.000001
27200 0.000001
27300 0.000001
27400 0.000001
27500 0.000001
27600 0.000001
27700 0.000001
27800 0.000001
27900 0.000001
28000 0.000001
28100 0.000001
28200 0.000001
28300 0.000001
28400 0.000001
28500 0.000001
28600 0.000001
28700 0.000001
28800 0.000001
28900 0.000001
29000 0.000001
29100 0.000001
29200 0.000001
29300 0.000001
29400 0.000001
29500 0.000001
29600 0.000001
29700 0.000001
29800 0.000001
29900 0.000001
30000 0.000001
30100 0.000001
30200 0.000001
30300 0.000001
30400 0.000001
30500 0.000001
30600 0.000001
30700 0.000001
30800 0.000001
30900 0.000001
31000 0.000001
31100 0.000001
31200 0.000001
31300 0.000001
31400 0.000001
31500 0.000001
31600 0.000001
31700 0.000001
31800 0.000001
31900 0.000001
32000 0.000001
32100 0.000001
32200 0.000001
32300 0.000001
32400 0.000001
32500 0.000001
32600 0.000001
32700 0.000001
32800 0.000001
32900 0.000001
33000 0.000001
33100 0.000001
33200 0.000001
33300 0.000001
33400 0.000001
33500 0.000001
33600 0.000001
33700 0.000001
33800 0.000001
33900 0.000001
34000 0.000001
34100 0.000001
34200 0.000001
34300 0.000001
34400 0.000001
34500 0.000001
34600 0.000001
34700 0.000001
34800 0.000001
34900 0.000001
35000 0.000001
35100 0.000001
35200 0.000001
35300 0.000001
35400 0.000001
35500 0.000001
35600 0.000001
35700 0.000001
35800 0.000001
35900 0.000001
36000 0.000001
36100 0.000001
36200 0.000001
36300 0.000001
36400 0.000001
36500 0.000001
36600 0.000001
36700 0.000001
36800 0.000001
36900 0.000001
37000 0.000001
37100 0.000001
37200 0.000001
37300 0.000001
37400 0.000001
37500 0.000001
37600 0.000001
37700 0.000001
37800 0.000001
37900 0.000001
38000 0.000001
38100 0.000001
38200 0.000001
38300 0.000001
38400 0.000001
38500 0.000001
38600 0.000001
38700 0.000001
38800 0.000001
38900 0.000001
39000 0.000001
39100 0.000001
39200 0.000001
39300 0.000001
39400 0.000001
39500 0.000001
39600 0.000001
39700 0.000001
39800 0.000001
39900 0.000001
40000 0.000001
40100 0.000001
40200 0.000001
40300 0.000001
40400 0.000001
40500 0.000001
40600 0.000001
40700 0.000001
40800 0.000001
40900 0.000001
41000 0.000001
41100 0.000001
41200 0.000001
41300 0.000001
41400 0.000001
41500 0.000001
41600 0.000001
41700 0.000001
41800 0.000001
41900 0.000001
42000 0.000001
42100 0.000001
42200 0.000001
42300 0.000001
42400 0.000001
42500 0.000001
42600 0.000001
42700 0.000001
42800 0.000001
42900 0.000001
43000 0.000001
43100 0.000001
43200 0.000001
43300 0.000001
43400 0.000001
43500 0.000001
43600 0.000001
43700 0.000001
43800 0.000001
43900 0.000001
44000 0.000001
44100 0.000001
44200 0.000001
44300 0.000001
44400 0.000001
44500 0.000001
44600 0.000001
44700 0.000001
44800 0.000001
44900 0.000001
45000 0.000001
45100 0.000001
45200 0.000001
45300 0.000001
45400 0.000001
45500 0.000000
45600 0.000001
45700 0.000001
45800 0.000000
45900 0.000000
46000 0.000000
46100 0.000000
46200 0.000000
46300 0.000000
46400 0.000000
46500 0.000000
46600 0.000000
46700 0.000000
46800 0.000000
46900 0.000000
47000 0.000000
47100 0.000000
47200 0.000000
47300 0.000000
47400 0.000000
47500 0.000000
47600 0.000000
47700 0.000000
47800 0.000000
47900 0.000000
48000 0.000000
48100 0.000000
48200 0.000000
48300 0.000000
48400 0.000000
48500 0.000000
48600 0.000000
48700 0.000000
48800 0.000000
48900 0.000000
49000 0.000000
49100 0.000000
49200 0.000000
49300 0.000000
49400 0.000000
49500 0.000000
49600 0.000000
49700 0.000000
49800 0.000000
49900 0.000000
50000 0.000000
50100 0.000000
50200 0.000000
50300 0.000000
50400 0.000000
50500 0.000000
50600 0.000000
50700 0.000000
50800 0.000000
50900 0.000000
51000 0.000000
51100 0.000000
51200 0.000000
51300 0.000000
51400 0.000000
51500 0.000000
51600 0.000000
51700 0.000000
51800 0.000000
51900 0.000000
52000 0.000000
52100 0.000000
52200 0.000000
52300 0.000000
52400 0.000000
52500 0.000000
52600 0.000000
52700 0.000000
52800 0.000000
52900 0.000000
53000 0.000000
53100 0.000000
53200 0.000000
53300 0.000000
53400 0.000000
53500 0.000000
53600 0.000000
53700 0.000000
53800 0.000000
53900 0.000000
54000 0.000000
54100 0.000000
54200 0.000000
54300 0.000000
54400 0.000000
54500 0.000000
54600 0.000000
54700 0.000000
54800 0.000000
54900 0.000000
55000 0.000000
55100 0.000000
55200 0.000000
55300 0.000000
55400 0.000000
55500 0.000000
55600 0.000000
55700 0.000000
55800 0.000000
55900 0.000000
56000 0.000000
56100 0.000000
56200 0.000000
56300 0.000000
56400 0.000000
56500 0.000000
56600 0.000000
56700 0.000000
56800 0.000000
56900 0.000000
57000 0.000000
57100 0.000000
57200 0.000000
57300 0.000000
57400 0.000000
57500 0.000000
57600 0.000000
57700 0.000000
57800 0.000000
57900 0.000000
58000 0.000000
58100 0.000000
58200 0.000000
58300 0.000000
58400 0.000000
58500 0.000000
58600 0.000000
58700 0.000000
58800 0.000000
58900 0.000000
59000 0.000000
59100 0.000000
59200 0.000000
59300 0.000000
59400 0.000000
59500 0.000000
59600 0.000000
59700 0.000000
59800 0.000000
59900 0.000000
60000 0.000000
60100 0.000000
60200 0.000000
60300 0.000000
60400 0.000000
60500 0.000000
60600 0.000000
60700 0.000000
60800 0.000000
60900 0.000000
61000 0.000000
61100 0.000000
61200 0.000000
61300 0.000000
61400 0.000000
61500 0.000000
61600 0.000000
61700 0.000000
61800 0.000000
61900 0.000000
62000 0.000000
62100 0.000000
62200 0.000000
62300 0.000000
62400 0.000000
62500 0.000000
62600 0.000000
62700 0.000000
62800 0.000000
62900 0.000000
63000 0.000000
63100 0.000000
63200 0.000000
63300 0.000000
63400 0.000000
63500 0.000000
63600 0.000000
63700 0.000000
63800 0.000000
63900 0.000000
64000 0.000000
64100 0.000000
64200 0.000000
64300 0.000000
64400 0.000000
64500 0.000000
64600 0.000000
64700 0.000000
64800 0.000000
64900 0.000000
65000 0.000000
65100 0.000000
65200 0.000000
65300 0.000000
65400 0.000000
65500 0.000000
65600 0.000000
65700 0.000000
65800 0.000000
65900 0.000000
66000 0.000000
66100 0.000000
66200 0.000000
66300 0.000000
66400 0.000000
66500 0.000000
66600 0.000000
66700 0.000000
66800 0.000000
66900 0.000000
67000 0.000000
67100 0.000000
67200 0.000000
67300 0.000000
67400 0.000000
67500 0.000000
67600 0.000000
67700 0.000000
67800 0.000000
67900 0.000000
68000 0.000000
68100 0.000000
68200 0.000000
68300 0.000000
68400 0.000000
68500 0.000000
68600 0.000000
68700 0.000000
68800 0.000000
68900 0.000000
69000 0.000000
69100 0.000000
69200 0.000000
69300 0.000000
69400 0.000000
69500 0.000000
69600 0.000000
69700 0.000000
69800 0.000000
69900 0.000000
70000 0.000000
70100 0.000000
70200 0.000000
70300 0.000000
70400 0.000000
70500 0.000000
70600 0.000000
70700 0.000000
70800 0.000000
70900 0.000000
71000 0.000000
71100 0.000000
71200 0.000000
71300 0.000000
71400 0.000000
71500 0.000000
71600 0.000000
71700 0.000000
71800 0.000000
71900 0.000000
72000 0.000000
72100 0.000000
72200 0.000000
72300 0.000000
72400 0.000000
72500 0.000000
72600 0.000000
72700 0.000000
72800 0.000000
72900 0.000000
73000 0.000000
73100 0.000000
73200 0.000000
73300 0.000000
73400 0.000000
73500 0.000000
73600 0.000000
73700 0.000000
73800 0.000000
73900 0.000000
74000 0.000000
74100 0.000000
74200 0.000000
74300 0.000000
74400 0.000000
74500 0.000000
74600 0.000000
74700 0.000000
74800 0.000000
74900 0.000000
75000 0.000000
75100 0.000000
75200 0.000000
75300 0.000000
75400 0.000000
75500 0.000000
75600 0.000000
75700 0.000000
75800 0.000000
75900 0.000000
76000 0.000000
76100 0.000000
76200 0.000000
76300 0.000000
76400 0.000000
76500 0.000000
76600 0.000000
76700 0.000000
76800 0.000000
76900 0.000000
77000 0.000000
77100 0.000000
77200 0.000000
77300 0.000000
77400 0.000000
77500 0.000000
77600 0.000000
77700 0.000000
77800 0.000000
77900 0.000000
78000 0.000000
78100 0.000000
78200 0.000000
78300 0.000000
78400 0.000000
78500 0.000000
78600 0.000000
78700 0.000000
78800 0.000000
78900 0.000000
79000 0.000000
79100 0.000000
79200 0.000000
79300 0.000000
79400 0.000000
79500 0.000000
79600 0.000000
79700 0.000000
79800 0.000000
79900 0.000000
80000 0.000000
80100 0.000000
80200 0.000000
80300 0.000000
80400 0.000000
80500 0.000000
80600 0.000000
80700 0.000000
80800 0.000000
80900 0.000000
81000 0.000000
81100 0.000000
81200 0.000000
81300 0.000000
81400 0.000000
81500 0.000000
81600 0.000000
81700 0.000000
81800 0.000000
81900 0.000000
82000 0.000000
82100 0.000000
82200 0.000000
82300 0.000000
82400 0.000000
82500 0.000000
82600 0.000000
82700 0.000000
82800 0.000000
82900 0.000000
83000 0.000000
83100 0.000000
83200 0.000000
83300 0.000000
83400 0.000000
83500 0.000000
83600 0.000000
83700 0.000000
83800 0.000000
83900 0.000000
84000 0.000000
84100 0.000000
84200 0.000000
84300 0.000000
84400 0.000000
84500 0.000000
84600 0.000000
84700 0.000000
84800 0.000000
84900 0.000000
85000 0.000000
85100 0.000000
85200 0.000000
85300 0.000000
85400 0.000000
85500 0.000000
85600 0.000000
85700 0.000000
85800 0.000000
85900 0.000000
86000 0.000000
86100 0.000000
86200 0.000000
86300 0.000000
86400 0.000000
86500 0.000000
86600 0.000000
86700 0.000000
86800 0.000000
86900 0.000000
87000 0.000000
87100 0.000000
87200 0.000000
87300 0.000000
87400 0.000000
87500 0.000000
87600 0.000000
87700 0.000000
87800 0.000000
87900 0.000000
88000 0.000000
88100 0.000000
88200 0.000000
88300 0.000000
88400 0.000000
88500 0.000000
88600 0.000000
88700 0.000000
88800 0.000000
88900 0.000000
89000 0.000000
89100 0.000000
89200 0.000000
89300 0.000000
89400 0.000000
89500 0.000000
89600 0.000000
89700 0.000000
89800 0.000000
89900 0.000000
90000 0.000000
90100 0.000000
90200 0.000000
90300 0.000000
90400 0.000000
90500 0.000000
90600 0.000000
90700 0.000000
90800 0.000000
90900 0.000000
91000 0.000000
91100 0.000000
91200 0.000000
91300 0.000000
91400 0.000000
91500 0.000000
91600 0.000000
91700 0.000000
91800 0.000000
91900 0.000000
92000 0.000000
92100 0.000000
92200 0.000000
92300 0.000000
92400 0.000000
92500 0.000000
92600 0.000000
92700 0.000000
92800 0.000000
92900 0.000000
93000 0.000000
93100 0.000000
93200 0.000000
93300 0.000000
93400 0.000000
93500 0.000000
93600 0.000000
93700 0.000000
93800 0.000000
93900 0.000000
94000 0.000000
94100 0.000000
94200 0.000000
94300 0.000000
94400 0.000000
94500 0.000000
94600 0.000000
94700 0.000000
94800 0.000000
94900 0.000000
95000 0.000000
95100 0.000000
95200 0.000000
95300 0.000000
95400 0.000000
95500 0.000000
95600 0.000000
95700 0.000000
95800 0.000000
95900 0.000000
96000 0.000000
96100 0.000000
96200 0.000000
96300 0.000000
96400 0.000000
96500 0.000000
96600 0.000000
96700 0.000000
96800 0.000000
96900 0.000000
97000 0.000000
97100 0.000000
97200 0.000000
97300 0.000000
97400 0.000000
97500 0.000000
97600 0.000000
97700 0.000000
97800 0.000000
97900 0.000000
98000 0.000000
98100 0.000000
98200 0.000000
98300 0.000000
98400 0.000000
98500 0.000000
98600 0.000000
98700 0.000000
98800 0.000000
98900 0.000000
99000 0.000000
99100 0.000000
99200 0.000000
99300 0.000000
99400 0.000000
99500 0.000000
99600 0.000000
99700 0.000000
99800 0.000000
99900 0.000000


==> tex_tables/intensity_and_table_convergence/experiment_title_unconstrained_noise_regime_high.dat <==
x y
0 0.000358
100 0.000308
200 0.000263
300 0.000222
400 0.000198
500 0.000196
600 0.000201
700 0.000200
800 0.000206
900 0.000213
1000 0.000222
1100 0.000227
1200 0.000237
1300 0.000245
1400 0.000254
1500 0.000268
1600 0.000286
1700 0.000305
1800 0.000325
1900 0.000343
2000 0.000361
2100 0.000384
2200 0.000409
2300 0.000433
2400 0.000450
2500 0.000463
2600 0.000472
2700 0.000481
2800 0.000487
2900 0.000495
3000 0.000502
3100 0.000506
3200 0.000509
3300 0.000510
3400 0.000511
3500 0.000512
3600 0.000514
3700 0.000515
3800 0.000516
3900 0.000516
4000 0.000513
4100 0.000510
4200 0.000507
4300 0.000503
4400 0.000499
4500 0.000498
4600 0.000497
4700 0.000497
4800 0.000498
4900 0.000500
5000 0.000501
5100 0.000487
5200 0.000473
5300 0.000459
5400 0.000444
5500 0.000431
5600 0.000417
5700 0.000403
5800 0.000388
5900 0.000374
6000 0.000360
6100 0.000345
6200 0.000332
6300 0.000320
6400 0.000309
6500 0.000298
6600 0.000287
6700 0.000277
6800 0.000267
6900 0.000257
7000 0.000247
7100 0.000237
7200 0.000227
7300 0.000217
7400 0.000209
7500 0.000201
7600 0.000194
7700 0.000188
7800 0.000183
7900 0.000179
8000 0.000175
8100 0.000171
8200 0.000168
8300 0.000163
8400 0.000159
8500 0.000155
8600 0.000150
8700 0.000146
8800 0.000141
8900 0.000138
9000 0.000134
9100 0.000130
9200 0.000125
9300 0.000122
9400 0.000118
9500 0.000115
9600 0.000111
9700 0.000108
9800 0.000104
9900 0.000100
10000 0.000096
10100 0.000092
10200 0.000089
10300 0.000086
10400 0.000083
10500 0.000079
10600 0.000076
10700 0.000072
10800 0.000070
10900 0.000066
11000 0.000063
11100 0.000060
11200 0.000056
11300 0.000052
11400 0.000047
11500 0.000042
11600 0.000037
11700 0.000032
11800 0.000027
11900 0.000022
12000 0.000018
12100 0.000015
12200 0.000014
12300 0.000012
12400 0.000012
12500 0.000013
12600 0.000014
12700 0.000017
12800 0.000021
12900 0.000026
13000 0.000030
13100 0.000035
13200 0.000039
13300 0.000043
13400 0.000047
13500 0.000051
13600 0.000055
13700 0.000060
13800 0.000064
13900 0.000068
14000 0.000072
14100 0.000075
14200 0.000078
14300 0.000081
14400 0.000084
14500 0.000086
14600 0.000087
14700 0.000089
14800 0.000091
14900 0.000093
15000 0.000096
15100 0.000098
15200 0.000100
15300 0.000102
15400 0.000103
15500 0.000105
15600 0.000106
15700 0.000106
15800 0.000107
15900 0.000107
16000 0.000108
16100 0.000108
16200 0.000108
16300 0.000109
16400 0.000110
16500 0.000110
16600 0.000111
16700 0.000112
16800 0.000113
16900 0.000115
17000 0.000117
17100 0.000119
17200 0.000122
17300 0.000124
17400 0.000127
17500 0.000130
17600 0.000133
17700 0.000136
17800 0.000138
17900 0.000141
18000 0.000144
18100 0.000147
18200 0.000149
18300 0.000152
18400 0.000154
18500 0.000156
18600 0.000158
18700 0.000160
18800 0.000163
18900 0.000164
19000 0.000166
19100 0.000168
19200 0.000170
19300 0.000172
19400 0.000174
19500 0.000176
19600 0.000178
19700 0.000180
19800 0.000181
19900 0.000183
20000 0.000185
20100 0.000187
20200 0.000188
20300 0.000190
20400 0.000192
20500 0.000194
20600 0.000196
20700 0.000198
20800 0.000200
20900 0.000202
21000 0.000204
21100 0.000206
21200 0.000209
21300 0.000211
21400 0.000213
21500 0.000215
21600 0.000217
21700 0.000219
21800 0.000221
21900 0.000223
22000 0.000225
22100 0.000227
22200 0.000229
22300 0.000230
22400 0.000232
22500 0.000234
22600 0.000236
22700 0.000238
22800 0.000240
22900 0.000242
23000 0.000243
23100 0.000245
23200 0.000247
23300 0.000248
23400 0.000250
23500 0.000252
23600 0.000253
23700 0.000255
23800 0.000256
23900 0.000257
24000 0.000259
24100 0.000260
24200 0.000262
24300 0.000263
24400 0.000264
24500 0.000266
24600 0.000267
24700 0.000269
24800 0.000270
24900 0.000271
25000 0.000273
25100 0.000274
25200 0.000276
25300 0.000277
25400 0.000278
25500 0.000279
25600 0.000280
25700 0.000281
25800 0.000282
25900 0.000282
26000 0.000283
26100 0.000283
26200 0.000284
26300 0.000284
26400 0.000285
26500 0.000285
26600 0.000286
26700 0.000286
26800 0.000287
26900 0.000288
27000 0.000289
27100 0.000289
27200 0.000290
27300 0.000291
27400 0.000291
27500 0.000292
27600 0.000293
27700 0.000293
27800 0.000294
27900 0.000295
28000 0.000296
28100 0.000297
28200 0.000298
28300 0.000300
28400 0.000301
28500 0.000303
28600 0.000304
28700 0.000306
28800 0.000307
28900 0.000309
29000 0.000310
29100 0.000312
29200 0.000313
29300 0.000315
29400 0.000317
29500 0.000318
29600 0.000320
29700 0.000322
29800 0.000324
29900 0.000326
30000 0.000328
30100 0.000330
30200 0.000332
30300 0.000334
30400 0.000336
30500 0.000338
30600 0.000340
30700 0.000342
30800 0.000344
30900 0.000346
31000 0.000348
31100 0.000350
31200 0.000352
31300 0.000353
31400 0.000355
31500 0.000357
31600 0.000358
31700 0.000360
31800 0.000362
31900 0.000363
32000 0.000365
32100 0.000367
32200 0.000369
32300 0.000370
32400 0.000372
32500 0.000374
32600 0.000376
32700 0.000378
32800 0.000379
32900 0.000381
33000 0.000383
33100 0.000385
33200 0.000386
33300 0.000388
33400 0.000390
33500 0.000391
33600 0.000393
33700 0.000395
33800 0.000397
33900 0.000398
34000 0.000400
34100 0.000402
34200 0.000404
34300 0.000406
34400 0.000407
34500 0.000409
34600 0.000411
34700 0.000413
34800 0.000415
34900 0.000417
35000 0.000418
35100 0.000420
35200 0.000422
35300 0.000424
35400 0.000425
35500 0.000427
35600 0.000428
35700 0.000430
35800 0.000432
35900 0.000433
36000 0.000435
36100 0.000436
36200 0.000438
36300 0.000439
36400 0.000441
36500 0.000443
36600 0.000444
36700 0.000446
36800 0.000447
36900 0.000449
37000 0.000450
37100 0.000452
37200 0.000453
37300 0.000455
37400 0.000456
37500 0.000458
37600 0.000459
37700 0.000461
37800 0.000462
37900 0.000464
38000 0.000465
38100 0.000467
38200 0.000468
38300 0.000470
38400 0.000471
38500 0.000473
38600 0.000474
38700 0.000476
38800 0.000477
38900 0.000479
39000 0.000480
39100 0.000482
39200 0.000483
39300 0.000485
39400 0.000486
39500 0.000488
39600 0.000489
39700 0.000491
39800 0.000493
39900 0.000494
40000 0.000496
40100 0.000497
40200 0.000499
40300 0.000500
40400 0.000502
40500 0.000503
40600 0.000504
40700 0.000506
40800 0.000507
40900 0.000509
41000 0.000510
41100 0.000511
41200 0.000513
41300 0.000514
41400 0.000515
41500 0.000516
41600 0.000518
41700 0.000519
41800 0.000520
41900 0.000521
42000 0.000523
42100 0.000524
42200 0.000525
42300 0.000527
42400 0.000528
42500 0.000529
42600 0.000530
42700 0.000532
42800 0.000533
42900 0.000534
43000 0.000536
43100 0.000537
43200 0.000538
43300 0.000540
43400 0.000541
43500 0.000542
43600 0.000543
43700 0.000545
43800 0.000546
43900 0.000547
44000 0.000548
44100 0.000549
44200 0.000550
44300 0.000552
44400 0.000553
44500 0.000554
44600 0.000555
44700 0.000556
44800 0.000557
44900 0.000558
45000 0.000560
45100 0.000561
45200 0.000562
45300 0.000563
45400 0.000564
45500 0.000566
45600 0.000567
45700 0.000568
45800 0.000569
45900 0.000570
46000 0.000571
46100 0.000572
46200 0.000574
46300 0.000575
46400 0.000576
46500 0.000577
46600 0.000578
46700 0.000579
46800 0.000580
46900 0.000581
47000 0.000583
47100 0.000584
47200 0.000585
47300 0.000586
47400 0.000587
47500 0.000588
47600 0.000589
47700 0.000590
47800 0.000591
47900 0.000592
48000 0.000593
48100 0.000594
48200 0.000595
48300 0.000596
48400 0.000597
48500 0.000598
48600 0.000599
48700 0.000600
48800 0.000601
48900 0.000602
49000 0.000603
49100 0.000604
49200 0.000605
49300 0.000606
49400 0.000607
49500 0.000608
49600 0.000609
49700 0.000609
49800 0.000610
49900 0.000611
50000 0.000612
50100 0.000613
50200 0.000613
50300 0.000614
50400 0.000615
50500 0.000616
50600 0.000617
50700 0.000618
50800 0.000619
50900 0.000619
51000 0.000620
51100 0.000621
51200 0.000622
51300 0.000623
51400 0.000624
51500 0.000625
51600 0.000625
51700 0.000626
51800 0.000627
51900 0.000628
52000 0.000628
52100 0.000629
52200 0.000630
52300 0.000631
52400 0.000631
52500 0.000632
52600 0.000633
52700 0.000634
52800 0.000634
52900 0.000635
53000 0.000635
53100 0.000636
53200 0.000637
53300 0.000637
53400 0.000638
53500 0.000639
53600 0.000639
53700 0.000640
53800 0.000641
53900 0.000641
54000 0.000642
54100 0.000642
54200 0.000643
54300 0.000643
54400 0.000644
54500 0.000644
54600 0.000644
54700 0.000645
54800 0.000645
54900 0.000645
55000 0.000645
55100 0.000643
55200 0.000641
55300 0.000639
55400 0.000637
55500 0.000635
55600 0.000632
55700 0.000630
55800 0.000627
55900 0.000625
56000 0.000622
56100 0.000619
56200 0.000617
56300 0.000614
56400 0.000611
56500 0.000607
56600 0.000604
56700 0.000600
56800 0.000597
56900 0.000593
57000 0.000590
57100 0.000587
57200 0.000583
57300 0.000580
57400 0.000577
57500 0.000574
57600 0.000570
57700 0.000567
57800 0.000564
57900 0.000561
58000 0.000557
58100 0.000554
58200 0.000551
58300 0.000548
58400 0.000545
58500 0.000542
58600 0.000539
58700 0.000536
58800 0.000533
58900 0.000530
59000 0.000526
59100 0.000523
59200 0.000520
59300 0.000517
59400 0.000514
59500 0.000511
59600 0.000508
59700 0.000505
59800 0.000501
59900 0.000498
60000 0.000494
60100 0.000491
60200 0.000487
60300 0.000483
60400 0.000479
60500 0.000475
60600 0.000472
60700 0.000468
60800 0.000465
60900 0.000462
61000 0.000459
61100 0.000456
61200 0.000453
61300 0.000450
61400 0.000447
61500 0.000444
61600 0.000442
61700 0.000439
61800 0.000437
61900 0.000434
62000 0.000432
62100 0.000430
62200 0.000428
62300 0.000427
62400 0.000425
62500 0.000422
62600 0.000420
62700 0.000418
62800 0.000416
62900 0.000414
63000 0.000412
63100 0.000410
63200 0.000408
63300 0.000406
63400 0.000404
63500 0.000401
63600 0.000399
63700 0.000397
63800 0.000395
63900 0.000392
64000 0.000390
64100 0.000388
64200 0.000385
64300 0.000383
64400 0.000380
64500 0.000378
64600 0.000376
64700 0.000373
64800 0.000371
64900 0.000369
65000 0.000366
65100 0.000364
65200 0.000362
65300 0.000360
65400 0.000357
65500 0.000356
65600 0.000353
65700 0.000351
65800 0.000349
65900 0.000347
66000 0.000345
66100 0.000343
66200 0.000341
66300 0.000339
66400 0.000337
66500 0.000335
66600 0.000333
66700 0.000331
66800 0.000329
66900 0.000327
67000 0.000325
67100 0.000323
67200 0.000321
67300 0.000319
67400 0.000318
67500 0.000316
67600 0.000315
67700 0.000313
67800 0.000312
67900 0.000311
68000 0.000309
68100 0.000308
68200 0.000307
68300 0.000306
68400 0.000305
68500 0.000304
68600 0.000303
68700 0.000302
68800 0.000301
68900 0.000300
69000 0.000299
69100 0.000299
69200 0.000298
69300 0.000297
69400 0.000296
69500 0.000295
69600 0.000295
69700 0.000294
69800 0.000294
69900 0.000293
70000 0.000292
70100 0.000292
70200 0.000291
70300 0.000290
70400 0.000290
70500 0.000289
70600 0.000289
70700 0.000288
70800 0.000288
70900 0.000288
71000 0.000287
71100 0.000287
71200 0.000287
71300 0.000287
71400 0.000286
71500 0.000286
71600 0.000285
71700 0.000285
71800 0.000284
71900 0.000284
72000 0.000283
72100 0.000282
72200 0.000282
72300 0.000281
72400 0.000280
72500 0.000280
72600 0.000279
72700 0.000279
72800 0.000278
72900 0.000277
73000 0.000277
73100 0.000277
73200 0.000277
73300 0.000277
73400 0.000277
73500 0.000277
73600 0.000277
73700 0.000277
73800 0.000277
73900 0.000277
74000 0.000277
74100 0.000277
74200 0.000278
74300 0.000278
74400 0.000278
74500 0.000278
74600 0.000279
74700 0.000279
74800 0.000279
74900 0.000280
75000 0.000280
75100 0.000280
75200 0.000281
75300 0.000281
75400 0.000282
75500 0.000282
75600 0.000283
75700 0.000283
75800 0.000283
75900 0.000283
76000 0.000283
76100 0.000284
76200 0.000284
76300 0.000284
76400 0.000284
76500 0.000284
76600 0.000284
76700 0.000284
76800 0.000284
76900 0.000283
77000 0.000283
77100 0.000283
77200 0.000283
77300 0.000283
77400 0.000283
77500 0.000283
77600 0.000284
77700 0.000284
77800 0.000284
77900 0.000284
78000 0.000284
78100 0.000284
78200 0.000284
78300 0.000285
78400 0.000285
78500 0.000285
78600 0.000285
78700 0.000285
78800 0.000286
78900 0.000285
79000 0.000285
79100 0.000285
79200 0.000285
79300 0.000285
79400 0.000285
79500 0.000285
79600 0.000285
79700 0.000285
79800 0.000285
79900 0.000285
80000 0.000285
80100 0.000285
80200 0.000285
80300 0.000285
80400 0.000285
80500 0.000286
80600 0.000286
80700 0.000286
80800 0.000286
80900 0.000286
81000 0.000286
81100 0.000286
81200 0.000286
81300 0.000287
81400 0.000287
81500 0.000287
81600 0.000287
81700 0.000287
81800 0.000287
81900 0.000287
82000 0.000287
82100 0.000287
82200 0.000287
82300 0.000287
82400 0.000287
82500 0.000287
82600 0.000287
82700 0.000287
82800 0.000287
82900 0.000287
83000 0.000288
83100 0.000288
83200 0.000288
83300 0.000288
83400 0.000288
83500 0.000288
83600 0.000288
83700 0.000288
83800 0.000288
83900 0.000288
84000 0.000289
84100 0.000289
84200 0.000289
84300 0.000289
84400 0.000289
84500 0.000290
84600 0.000290
84700 0.000290
84800 0.000290
84900 0.000290
85000 0.000291
85100 0.000291
85200 0.000291
85300 0.000292
85400 0.000292
85500 0.000292
85600 0.000293
85700 0.000293
85800 0.000293
85900 0.000293
86000 0.000293
86100 0.000294
86200 0.000294
86300 0.000294
86400 0.000294
86500 0.000294
86600 0.000294
86700 0.000295
86800 0.000295
86900 0.000295
87000 0.000296
87100 0.000296
87200 0.000296
87300 0.000297
87400 0.000297
87500 0.000298
87600 0.000298
87700 0.000298
87800 0.000299
87900 0.000299
88000 0.000300
88100 0.000300
88200 0.000301
88300 0.000302
88400 0.000302
88500 0.000303
88600 0.000303
88700 0.000304
88800 0.000304
88900 0.000305
89000 0.000305
89100 0.000305
89200 0.000306
89300 0.000306
89400 0.000307
89500 0.000307
89600 0.000307
89700 0.000308
89800 0.000308
89900 0.000309
90000 0.000309
90100 0.000310
90200 0.000310
90300 0.000311
90400 0.000311
90500 0.000312
90600 0.000312
90700 0.000313
90800 0.000314
90900 0.000314
91000 0.000315
91100 0.000315
91200 0.000316
91300 0.000316
91400 0.000317
91500 0.000317
91600 0.000318
91700 0.000318
91800 0.000319
91900 0.000319
92000 0.000320
92100 0.000320
92200 0.000320
92300 0.000321
92400 0.000321
92500 0.000322
92600 0.000322
92700 0.000322
92800 0.000323
92900 0.000323
93000 0.000324
93100 0.000324
93200 0.000325
93300 0.000325
93400 0.000325
93500 0.000326
93600 0.000326
93700 0.000327
93800 0.000327
93900 0.000328
94000 0.000328
94100 0.000329
94200 0.000329
94300 0.000330
94400 0.000330
94500 0.000330
94600 0.000330
94700 0.000331
94800 0.000331
94900 0.000331
95000 0.000332
95100 0.000332
95200 0.000332
95300 0.000333
95400 0.000333
95500 0.000333
95600 0.000333
95700 0.000334
95800 0.000334
95900 0.000335
96000 0.000335
96100 0.000335
96200 0.000336
96300 0.000336
96400 0.000337
96500 0.000337
96600 0.000337
96700 0.000338
96800 0.000338
96900 0.000338
97000 0.000339
97100 0.000339
97200 0.000339
97300 0.000339
97400 0.000340
97500 0.000340
97600 0.000340
97700 0.000341
97800 0.000341
97900 0.000341
98000 0.000341
98100 0.000341
98200 0.000341
98300 0.000341
98400 0.000341
98500 0.000341
98600 0.000341
98700 0.000341
98800 0.000341
98900 0.000341
99000 0.000341
99100 0.000341
99200 0.000341
99300 0.000341
99400 0.000341
99500 0.000341
99600 0.000341
99700 0.000341
99800 0.000341
99900 0.000341


==> tex_tables/intensity_and_table_convergence/experiment_title_unconstrained_noise_regime_low.dat <==
x y
0 0.000377
100 0.000402
200 0.000383
300 0.000381
400 0.000384
500 0.000369
600 0.000350
700 0.000323
800 0.000297
900 0.000277
1000 0.000262
1100 0.000253
1200 0.000246
1300 0.000241
1400 0.000230
1500 0.000215
1600 0.000198
1700 0.000182
1800 0.000166
1900 0.000153
2000 0.000140
2100 0.000126
2200 0.000111
2300 0.000095
2400 0.000078
2500 0.000065
2600 0.000051
2700 0.000040
2800 0.000029
2900 0.000021
3000 0.000013
3100 0.000011
3200 0.000011
3300 0.000016
3400 0.000024
3500 0.000033
3600 0.000041
3700 0.000048
3800 0.000053
3900 0.000057
4000 0.000062
4100 0.000065
4200 0.000070
4300 0.000075
4400 0.000081
4500 0.000085
4600 0.000089
4700 0.000092
4800 0.000095
4900 0.000098
5000 0.000101
5100 0.000112
5200 0.000122
5300 0.000130
5400 0.000137
5500 0.000144
5600 0.000151
5700 0.000157
5800 0.000163
5900 0.000169
6000 0.000175
6100 0.000180
6200 0.000185
6300 0.000191
6400 0.000196
6500 0.000202
6600 0.000209
6700 0.000215
6800 0.000222
6900 0.000229
7000 0.000235
7100 0.000240
7200 0.000246
7300 0.000252
7400 0.000259
7500 0.000265
7600 0.000271
7700 0.000275
7800 0.000279
7900 0.000282
8000 0.000285
8100 0.000288
8200 0.000290
8300 0.000291
8400 0.000291
8500 0.000291
8600 0.000290
8700 0.000290
8800 0.000290
8900 0.000289
9000 0.000289
9100 0.000288
9200 0.000288
9300 0.000288
9400 0.000288
9500 0.000287
9600 0.000286
9700 0.000284
9800 0.000283
9900 0.000281
10000 0.000280
10100 0.000279
10200 0.000279
10300 0.000278
10400 0.000278
10500 0.000278
10600 0.000277
10700 0.000276
10800 0.000277
10900 0.000277
11000 0.000277
11100 0.000278
11200 0.000278
11300 0.000279
11400 0.000280
11500 0.000280
11600 0.000280
11700 0.000279
11800 0.000279
11900 0.000278
12000 0.000279
12100 0.000279
12200 0.000279
12300 0.000279
12400 0.000278
12500 0.000278
12600 0.000278
12700 0.000279
12800 0.000279
12900 0.000279
13000 0.000279
13100 0.000280
13200 0.000280
13300 0.000281
13400 0.000282
13500 0.000282
13600 0.000284
13700 0.000285
13800 0.000285
13900 0.000286
14000 0.000287
14100 0.000287
14200 0.000288
14300 0.000289
14400 0.000289
14500 0.000290
14600 0.000290
14700 0.000291
14800 0.000291
14900 0.000292
15000 0.000293
15100 0.000294
15200 0.000296
15300 0.000298
15400 0.000299
15500 0.000301
15600 0.000302
15700 0.000304
15800 0.000306
15900 0.000308
16000 0.000310
16100 0.000312
16200 0.000313
16300 0.000314
16400 0.000315
16500 0.000316
16600 0.000317
16700 0.000317
16800 0.000318
16900 0.000319
17000 0.000320
17100 0.000321
17200 0.000321
17300 0.000321
17400 0.000322
17500 0.000323
17600 0.000324
17700 0.000325
17800 0.000326
17900 0.000327
18000 0.000328
18100 0.000329
18200 0.000329
18300 0.000329
18400 0.000329
18500 0.000329
18600 0.000328
18700 0.000328
18800 0.000327
18900 0.000327
19000 0.000327
19100 0.000327
19200 0.000326
19300 0.000326
19400 0.000325
19500 0.000325
19600 0.000325
19700 0.000326
19800 0.000326
19900 0.000327
20000 0.000328
20100 0.000328
20200 0.000329
20300 0.000329
20400 0.000330
20500 0.000331
20600 0.000331
20700 0.000332
20800 0.000333
20900 0.000333
21000 0.000333
21100 0.000333
21200 0.000332
21300 0.000332
21400 0.000331
21500 0.000331
21600 0.000331
21700 0.000330
21800 0.000329
21900 0.000328
22000 0.000327
22100 0.000326
22200 0.000324
22300 0.000323
22400 0.000321
22500 0.000319
22600 0.000317
22700 0.000315
22800 0.000313
22900 0.000310
23000 0.000308
23100 0.000305
23200 0.000303
23300 0.000301
23400 0.000299
23500 0.000298
23600 0.000296
23700 0.000295
23800 0.000293
23900 0.000292
24000 0.000291
24100 0.000291
24200 0.000290
24300 0.000290
24400 0.000289
24500 0.000289
24600 0.000289
24700 0.000289
24800 0.000288
24900 0.000288
25000 0.000287
25100 0.000287
25200 0.000287
25300 0.000287
25400 0.000287
25500 0.000287
25600 0.000288
25700 0.000288
25800 0.000288
25900 0.000289
26000 0.000289
26100 0.000289
26200 0.000289
26300 0.000290
26400 0.000290
26500 0.000290
26600 0.000291
26700 0.000291
26800 0.000291
26900 0.000291
27000 0.000291
27100 0.000290
27200 0.000290
27300 0.000289
27400 0.000289
27500 0.000288
27600 0.000287
27700 0.000286
27800 0.000284
27900 0.000283
28000 0.000282
28100 0.000281
28200 0.000280
28300 0.000279
28400 0.000278
28500 0.000277
28600 0.000277
28700 0.000276
28800 0.000276
28900 0.000276
29000 0.000276
29100 0.000276
29200 0.000276
29300 0.000276
29400 0.000276
29500 0.000277
29600 0.000277
29700 0.000277
29800 0.000277
29900 0.000277
30000 0.000277
30100 0.000277
30200 0.000277
30300 0.000276
30400 0.000276
30500 0.000275
30600 0.000275
30700 0.000274
30800 0.000274
30900 0.000273
31000 0.000273
31100 0.000272
31200 0.000272
31300 0.000271
31400 0.000271
31500 0.000270
31600 0.000270
31700 0.000270
31800 0.000269
31900 0.000269
32000 0.000268
32100 0.000268
32200 0.000267
32300 0.000267
32400 0.000266
32500 0.000266
32600 0.000265
32700 0.000265
32800 0.000265
32900 0.000264
33000 0.000264
33100 0.000264
33200 0.000264
33300 0.000264
33400 0.000264
33500 0.000264
33600 0.000264
33700 0.000264
33800 0.000264
33900 0.000265
34000 0.000265
34100 0.000265
34200 0.000265
34300 0.000265
34400 0.000265
34500 0.000265
34600 0.000266
34700 0.000266
34800 0.000266
34900 0.000267
35000 0.000267
35100 0.000268
35200 0.000268
35300 0.000269
35400 0.000270
35500 0.000270
35600 0.000271
35700 0.000271
35800 0.000272
35900 0.000273
36000 0.000273
36100 0.000274
36200 0.000274
36300 0.000274
36400 0.000275
36500 0.000275
36600 0.000276
36700 0.000276
36800 0.000277
36900 0.000278
37000 0.000278
37100 0.000279
37200 0.000280
37300 0.000281
37400 0.000282
37500 0.000282
37600 0.000283
37700 0.000284
37800 0.000285
37900 0.000285
38000 0.000286
38100 0.000287
38200 0.000288
38300 0.000289
38400 0.000290
38500 0.000291
38600 0.000292
38700 0.000292
38800 0.000293
38900 0.000294
39000 0.000295
39100 0.000295
39200 0.000296
39300 0.000296
39400 0.000297
39500 0.000297
39600 0.000298
39700 0.000299
39800 0.000299
39900 0.000300
40000 0.000300
40100 0.000301
40200 0.000302
40300 0.000303
40400 0.000304
40500 0.000305
40600 0.000306
40700 0.000307
40800 0.000308
40900 0.000309
41000 0.000310
41100 0.000311
41200 0.000312
41300 0.000313
41400 0.000314
41500 0.000315
41600 0.000316
41700 0.000317
41800 0.000318
41900 0.000320
42000 0.000321
42100 0.000322
42200 0.000323
42300 0.000324
42400 0.000325
42500 0.000327
42600 0.000328
42700 0.000329
42800 0.000330
42900 0.000331
43000 0.000332
43100 0.000333
43200 0.000334
43300 0.000335
43400 0.000336
43500 0.000337
43600 0.000338
43700 0.000339
43800 0.000339
43900 0.000340
44000 0.000341
44100 0.000342
44200 0.000343
44300 0.000344
44400 0.000345
44500 0.000345
44600 0.000346
44700 0.000347
44800 0.000347
44900 0.000348
45000 0.000349
45100 0.000350
45200 0.000351
45300 0.000352
45400 0.000353
45500 0.000354
45600 0.000355
45700 0.000356
45800 0.000357
45900 0.000359
46000 0.000360
46100 0.000361
46200 0.000362
46300 0.000363
46400 0.000364
46500 0.000365
46600 0.000366
46700 0.000367
46800 0.000368
46900 0.000369
47000 0.000370
47100 0.000372
47200 0.000373
47300 0.000374
47400 0.000375
47500 0.000377
47600 0.000378
47700 0.000379
47800 0.000380
47900 0.000381
48000 0.000383
48100 0.000384
48200 0.000385
48300 0.000386
48400 0.000387
48500 0.000388
48600 0.000390
48700 0.000391
48800 0.000392
48900 0.000393
49000 0.000394
49100 0.000396
49200 0.000397
49300 0.000398
49400 0.000399
49500 0.000400
49600 0.000401
49700 0.000402
49800 0.000403
49900 0.000404
50000 0.000406
50100 0.000407
50200 0.000408
50300 0.000409
50400 0.000410
50500 0.000411
50600 0.000412
50700 0.000413
50800 0.000414
50900 0.000416
51000 0.000417
51100 0.000418
51200 0.000419
51300 0.000420
51400 0.000422
51500 0.000423
51600 0.000424
51700 0.000425
51800 0.000426
51900 0.000427
52000 0.000428
52100 0.000429
52200 0.000430
52300 0.000431
52400 0.000433
52500 0.000434
52600 0.000435
52700 0.000436
52800 0.000437
52900 0.000438
53000 0.000439
53100 0.000440
53200 0.000441
53300 0.000442
53400 0.000443
53500 0.000444
53600 0.000445
53700 0.000446
53800 0.000447
53900 0.000448
54000 0.000449
54100 0.000450
54200 0.000451
54300 0.000452
54400 0.000453
54500 0.000454
54600 0.000455
54700 0.000456
54800 0.000457
54900 0.000457
55000 0.000458
55100 0.000458
55200 0.000457
55300 0.000457
55400 0.000456
55500 0.000456
55600 0.000455
55700 0.000454
55800 0.000454
55900 0.000453
56000 0.000453
56100 0.000452
56200 0.000452
56300 0.000451
56400 0.000450
56500 0.000450
56600 0.000450
56700 0.000449
56800 0.000449
56900 0.000449
57000 0.000448
57100 0.000448
57200 0.000448
57300 0.000448
57400 0.000448
57500 0.000448
57600 0.000447
57700 0.000448
57800 0.000447
57900 0.000447
58000 0.000447
58100 0.000447
58200 0.000447
58300 0.000447
58400 0.000447
58500 0.000447
58600 0.000446
58700 0.000446
58800 0.000446
58900 0.000446
59000 0.000445
59100 0.000445
59200 0.000445
59300 0.000444
59400 0.000444
59500 0.000443
59600 0.000442
59700 0.000442
59800 0.000441
59900 0.000441
60000 0.000440
60100 0.000440
60200 0.000439
60300 0.000439
60400 0.000438
60500 0.000437
60600 0.000437
60700 0.000436
60800 0.000436
60900 0.000435
61000 0.000435
61100 0.000434
61200 0.000434
61300 0.000433
61400 0.000433
61500 0.000433
61600 0.000432
61700 0.000432
61800 0.000432
61900 0.000432
62000 0.000432
62100 0.000432
62200 0.000431
62300 0.000431
62400 0.000431
62500 0.000431
62600 0.000431
62700 0.000432
62800 0.000432
62900 0.000432
63000 0.000433
63100 0.000433
63200 0.000433
63300 0.000433
63400 0.000434
63500 0.000434
63600 0.000434
63700 0.000435
63800 0.000435
63900 0.000435
64000 0.000435
64100 0.000436
64200 0.000436
64300 0.000436
64400 0.000436
64500 0.000436
64600 0.000436
64700 0.000437
64800 0.000437
64900 0.000437
65000 0.000437
65100 0.000437
65200 0.000437
65300 0.000438
65400 0.000438
65500 0.000438
65600 0.000438
65700 0.000438
65800 0.000438
65900 0.000438
66000 0.000438
66100 0.000438
66200 0.000438
66300 0.000438
66400 0.000438
66500 0.000438
66600 0.000438
66700 0.000438
66800 0.000439
66900 0.000439
67000 0.000439
67100 0.000439
67200 0.000439
67300 0.000439
67400 0.000439
67500 0.000439
67600 0.000439
67700 0.000438
67800 0.000438
67900 0.000438
68000 0.000438
68100 0.000438
68200 0.000438
68300 0.000438
68400 0.000438
68500 0.000438
68600 0.000438
68700 0.000438
68800 0.000438
68900 0.000438
69000 0.000438
69100 0.000438
69200 0.000438
69300 0.000439
69400 0.000439
69500 0.000439
69600 0.000439
69700 0.000439
69800 0.000439
69900 0.000440
70000 0.000440
70100 0.000440
70200 0.000440
70300 0.000440
70400 0.000440
70500 0.000441
70600 0.000441
70700 0.000441
70800 0.000442
70900 0.000442
71000 0.000442
71100 0.000443
71200 0.000443
71300 0.000443
71400 0.000444
71500 0.000444
71600 0.000445
71700 0.000445
71800 0.000446
71900 0.000446
72000 0.000446
72100 0.000447
72200 0.000447
72300 0.000448
72400 0.000448
72500 0.000448
72600 0.000449
72700 0.000449
72800 0.000449
72900 0.000449
73000 0.000450
73100 0.000450
73200 0.000450
73300 0.000451
73400 0.000451
73500 0.000452
73600 0.000452
73700 0.000452
73800 0.000453
73900 0.000453
74000 0.000453
74100 0.000453
74200 0.000454
74300 0.000454
74400 0.000455
74500 0.000455
74600 0.000455
74700 0.000456
74800 0.000456
74900 0.000456
75000 0.000457
75100 0.000457
75200 0.000458
75300 0.000458
75400 0.000459
75500 0.000459
75600 0.000460
75700 0.000460
75800 0.000461
75900 0.000462
76000 0.000462
76100 0.000463
76200 0.000463
76300 0.000464
76400 0.000464
76500 0.000465
76600 0.000465
76700 0.000465
76800 0.000466
76900 0.000466
77000 0.000466
77100 0.000466
77200 0.000466
77300 0.000467
77400 0.000467
77500 0.000467
77600 0.000467
77700 0.000468
77800 0.000468
77900 0.000468
78000 0.000469
78100 0.000469
78200 0.000469
78300 0.000469
78400 0.000469
78500 0.000470
78600 0.000470
78700 0.000470
78800 0.000471
78900 0.000471
79000 0.000471
79100 0.000472
79200 0.000472
79300 0.000473
79400 0.000473
79500 0.000473
79600 0.000474
79700 0.000474
79800 0.000475
79900 0.000475
80000 0.000476
80100 0.000476
80200 0.000477
80300 0.000477
80400 0.000478
80500 0.000478
80600 0.000479
80700 0.000479
80800 0.000480
80900 0.000480
81000 0.000481
81100 0.000481
81200 0.000482
81300 0.000482
81400 0.000483
81500 0.000483
81600 0.000484
81700 0.000484
81800 0.000485
81900 0.000485
82000 0.000486
82100 0.000486
82200 0.000487
82300 0.000487
82400 0.000488
82500 0.000489
82600 0.000489
82700 0.000490
82800 0.000490
82900 0.000490
83000 0.000491
83100 0.000491
83200 0.000492
83300 0.000492
83400 0.000493
83500 0.000493
83600 0.000494
83700 0.000494
83800 0.000495
83900 0.000496
84000 0.000496
84100 0.000497
84200 0.000497
84300 0.000498
84400 0.000498
84500 0.000499
84600 0.000500
84700 0.000500
84800 0.000501
84900 0.000501
85000 0.000502
85100 0.000502
85200 0.000503
85300 0.000503
85400 0.000504
85500 0.000504
85600 0.000505
85700 0.000505
85800 0.000506
85900 0.000507
86000 0.000507
86100 0.000508
86200 0.000508
86300 0.000508
86400 0.000509
86500 0.000509
86600 0.000510
86700 0.000510
86800 0.000510
86900 0.000511
87000 0.000511
87100 0.000512
87200 0.000512
87300 0.000512
87400 0.000513
87500 0.000513
87600 0.000514
87700 0.000514
87800 0.000515
87900 0.000515
88000 0.000516
88100 0.000516
88200 0.000517
88300 0.000517
88400 0.000518
88500 0.000518
88600 0.000519
88700 0.000519
88800 0.000519
88900 0.000520
89000 0.000520
89100 0.000521
89200 0.000521
89300 0.000521
89400 0.000522
89500 0.000522
89600 0.000522
89700 0.000522
89800 0.000523
89900 0.000523
90000 0.000523
90100 0.000523
90200 0.000523
90300 0.000523
90400 0.000523
90500 0.000523
90600 0.000523
90700 0.000523
90800 0.000524
90900 0.000524
91000 0.000524
91100 0.000524
91200 0.000524
91300 0.000524
91400 0.000524
91500 0.000524
91600 0.000524
91700 0.000524
91800 0.000524
91900 0.000525
92000 0.000525
92100 0.000525
92200 0.000525
92300 0.000525
92400 0.000525
92500 0.000525
92600 0.000525
92700 0.000525
92800 0.000525
92900 0.000526
93000 0.000526
93100 0.000526
93200 0.000526
93300 0.000526
93400 0.000527
93500 0.000527
93600 0.000527
93700 0.000527
93800 0.000528
93900 0.000528
94000 0.000528
94100 0.000528
94200 0.000528
94300 0.000529
94400 0.000529
94500 0.000529
94600 0.000529
94700 0.000529
94800 0.000529
94900 0.000529
95000 0.000529
95100 0.000529
95200 0.000529
95300 0.000529
95400 0.000529
95500 0.000529
95600 0.000529
95700 0.000529
95800 0.000529
95900 0.000529
96000 0.000528
96100 0.000528
96200 0.000528
96300 0.000527
96400 0.000527
96500 0.000527
96600 0.000527
96700 0.000526
96800 0.000526
96900 0.000526
97000 0.000526
97100 0.000526
97200 0.000525
97300 0.000525
97400 0.000525
97500 0.000525
97600 0.000525
97700 0.000525
97800 0.000525
97900 0.000525
98000 0.000525
98100 0.000525
98200 0.000525
98300 0.000525
98400 0.000525
98500 0.000525
98600 0.000525
98700 0.000525
98800 0.000525
98900 0.000525
99000 0.000525
99100 0.000525
99200 0.000525
99300 0.000525
99400 0.000525
99500 0.000525
99600 0.000525
99700 0.000525
99800 0.000526
99900 0.000526


==> tex_tables/intensity_and_table_convergence/l1_error_dim_2x3_N_100_direct_sampling.dat <==
x y
0 0.756300032138824
1 0.378539979457855
2 0.251680016517639
3 0.189174979925156
4 0.151651978492737
5 0.126143306493759
6 0.108037114143372
7 0.0944549739360809
8 0.0841799825429916
9 0.0754459947347641
10 0.0685999840497971
11 0.0626716613769531
12 0.0582076795399189
13 0.0539914220571518
14 0.0497839823365211
15 0.0470224507153034
16 0.0446799546480179
17 0.0424355305731297
18 0.0403968431055546
19 0.0381850227713585
20 0.0363409593701363
21 0.0347745642066002
22 0.0334278419613838
23 0.0319500155746937
24 0.0304408110678196
25 0.0292900335043669
26 0.0280963331460953
27 0.0271221771836281
28 0.0260290056467056
29 0.0250386856496334
30 0.0242026057094336
31 0.0234831534326077
32 0.0228788107633591
33 0.0222523491829634
34 0.0216365717351437
35 0.0209477860480547
36 0.0203654244542122
37 0.0199026390910149
38 0.0193328112363815
39 0.0187679827213287
40 0.0183624122291803
41 0.017842348664999
42 0.0173995103687048
43 0.0169222354888916
44 0.0165795218199492
45 0.0160852055996656
46 0.0157684851437807
47 0.0154183143749833
48 0.0150657119229436
49 0.0147408042103052
50 0.0144211910665035
51 0.0141892414540052
52 0.0139339491724968
53 0.0136047890409827
54 0.0134403426200151
55 0.0131831746548414
56 0.0129276663064957
57 0.0126978550106287
58 0.0125158503651619
59 0.0122705791145563
60 0.0121710728853941
61 0.0118821859359741
62 0.0116472141817212
63 0.0114783430472016
64 0.011298656463623
65 0.0111717218533158
66 0.0109763098880649
67 0.0108540151268244
68 0.010688591748476
69 0.0105067538097501
70 0.0103646898642182
71 0.0102407410740852
72 0.0101689537987113
73 0.0100715449079871
74 0.00998577568680048
75 0.00987622234970331
76 0.00969265028834343
77 0.00955323223024607
78 0.00949050392955542
79 0.00943710748106241
80 0.00928033329546452
81 0.00917082838714123
82 0.00904805678874254
83 0.00890725199133158
84 0.00876811891794205
85 0.00863570719957352
86 0.00851899664849043
87 0.00839105620980263
88 0.00824936851859093
89 0.00813191384077072
90 0.00803509261459112
91 0.00793187506496906
92 0.00789477862417698
93 0.00779355084523559
94 0.00772074656561017
95 0.00763553148135543
96 0.00759516702964902
97 0.00754400296136737
98 0.00743607990443707
99 0.00732409488409758
100 0.00723317125812173
101 0.00715168006718159
102 0.00704514048993587
103 0.00696933222934604
104 0.00694754114374518
105 0.0069157644174993
106 0.00684535503387451
107 0.00678491592407227
108 0.00671201245859265
109 0.00666791433468461
110 0.00665253633633256
111 0.00659548304975033
112 0.00660134293138981
113 0.00647397059947252
114 0.00643507018685341
115 0.00641321670264006
116 0.00634334562346339
117 0.00626196851953864
118 0.00620849616825581
119 0.00616708770394325
120 0.00611943285912275
121 0.00600172951817513
122 0.00594104267656803
123 0.00585782993584871
124 0.0058271219022572
125 0.00579006224870682
126 0.00574827194213867
127 0.00568930152803659
128 0.00563111342489719
129 0.00558256125077605
130 0.00555428536608815
131 0.00555234448984265
132 0.00553359510377049
133 0.00548499077558517
134 0.00543933361768723
135 0.00536082265898585
136 0.00531072122976184
137 0.00527541153132915
138 0.00526220770552754
139 0.00522134779021144
140 0.00521720852702856
141 0.00520102493464947
142 0.00515711773186922
143 0.00511990068480372
144 0.005065250210464
145 0.00500618014484644
146 0.00500870728865266
147 0.0049490500241518
148 0.00490000704303384
149 0.00485718762502074
150 0.00484489416703582
151 0.0048155402764678
152 0.00479361973702908
153 0.00475095259025693
154 0.00472288113087416
155 0.00470809917896986
156 0.00466205645352602
157 0.00463988771662116
158 0.00461586005985737
159 0.00459188455715775
160 0.00459266221150756
161 0.00457258708775043
162 0.00457335961982608
163 0.00456354627385736
164 0.00454293191432953
165 0.0045024249702692
166 0.00446695322170854
167 0.00442332727834582
168 0.00439478876069188
169 0.00438633468002081
170 0.00438184291124344
171 0.00436193449422717
172 0.00432609999552369
173 0.00428974628448486
174 0.00429242616519332
175 0.00429689418524504
176 0.00428209779784083
177 0.00424940604716539
178 0.00423435680568218
179 0.00418483698740602
180 0.00415741419419646
181 0.00412904750555754
182 0.00409456714987755
183 0.00405503716319799
184 0.00403181090950966
185 0.00399227160960436
186 0.0039810799062252
187 0.00395648973062634
188 0.00392369274049997
189 0.0038729477673769
190 0.00386115070432425
191 0.0038393831346184
192 0.00382974138483405
193 0.00380889419466257
194 0.0037858821451664
195 0.00379914278164506
196 0.00375213637016714
197 0.00371561525389552
198 0.00369109632447362
199 0.00366852758452296
200 0.00363726611249149
201 0.00362460617907345
202 0.00359512330032885
203 0.00357202044688165
204 0.00355887436307967
205 0.00353801250457764
206 0.00352374091744423
207 0.00351062789559364
208 0.00351077085360885
209 0.00350328930653632
210 0.00350736128166318
211 0.00350893498398364
212 0.00347172748297453
213 0.00344524392858148
214 0.00343330390751362
215 0.00340843223966658
216 0.00338543904945254
217 0.00339421280659735
218 0.00335112074390054
219 0.00335033424198627
220 0.0033027078025043
221 0.00328550348058343
222 0.00330439559184015
223 0.00329491146840155
224 0.00328453537076712
225 0.00328556541353464
226 0.00325698382221162
227 0.00325227272696793
228 0.003241395810619
229 0.0032161904964596
230 0.00322988978587091
231 0.00320598622784019
232 0.00318364147096872
233 0.00318548176437616
234 0.00316893076524138
235 0.00314821256324649
236 0.00313823227770627
237 0.00311897741630673
238 0.00309966085478663
239 0.00308722979389131
240 0.00309153087437153
241 0.00306841847486794
242 0.00306576723232865
243 0.00307296728715301
244 0.00306860450655222
245 0.00305304047651589
246 0.00302602769806981
247 0.00301551329903305
248 0.0030385684221983
249 0.00303258397616446
250 0.00301683880388737
251 0.00300432206131518
252 0.00299180974252522
253 0.00298530561849475
254 0.00298596872016788
255 0.00298398965969682
256 0.00297191133722663
257 0.00296061974950135
258 0.00294934283010662
259 0.00293513317592442
260 0.00292909611016512
261 0.00290302280336618
262 0.00290416250936687
263 0.00287231430411339
264 0.00286622531712055
265 0.00285447598434985
266 0.00285368436016142
267 0.00284190662205219
268 0.00283476337790489
269 0.00284360395744443
270 0.00282172695733607
271 0.0028275775257498
272 0.00280111795291305
273 0.00277528283186257
274 0.00276250345632434
275 0.002755475230515
276 0.00274214753881097
277 0.00273179518990219
278 0.00271746655926108
279 0.00270749558694661
280 0.00268980511464179
281 0.00267502805218101
282 0.00267131323926151
283 0.00265484815463424
284 0.00263732927851379
285 0.00263741984963417
286 0.00263414368964732
287 0.00260209082625806
288 0.00257605570368469
289 0.00255682971328497
290 0.00256799231283367
291 0.00255893706344068
292 0.00255082105286419
293 0.00256301881745458
294 0.00257333274930716
295 0.00255261431448162
296 0.00254010665230453
297 0.00251478655263782
298 0.00251063820905983
299 0.00251016137190163
300 0.00248573767021298
301 0.00248907087370753
302 0.00247276318259537
303 0.00246574869379401
304 0.00246716476976871
305 0.00246000289916992
306 0.00244448170997202
307 0.00242623337544501
308 0.00240440852940083
309 0.00240684510208666
310 0.00240494729951024
311 0.00239934446290135
312 0.00239444267936051
313 0.00238798139616847
314 0.00238529685884714
315 0.00237755780108273
316 0.00236847414635122
317 0.00235425936989486
318 0.00235102185979486
319 0.00233499519526958
320 0.00231600762344897
321 0.00231459131464362
322 0.00230699079111218
323 0.00229623331688344
324 0.00229221349582076
325 0.00228764046914876
326 0.00229244725778699
327 0.00229312409646809
328 0.00228420249186456
329 0.0022798681166023
330 0.0022778941784054
331 0.00225716596469283
332 0.00226397975347936
333 0.00224715238437057
334 0.00224413862451911
335 0.00222079269587994
336 0.00221740244887769
337 0.00221191882155836
338 0.00220713601447642
339 0.00220154761336744
340 0.00219847681000829
341 0.00220235344022512
342 0.00219935877248645
343 0.00218924996443093
344 0.00218198774382472
345 0.00215994822792709
346 0.00215157517232001
347 0.00213435152545571
348 0.00212469091638923
349 0.00211958424188197
350 0.00211320398375392
351 0.00210816855542362
352 0.00209613330662251
353 0.00208009267225862
354 0.00205108663067222
355 0.00205518724396825
356 0.00204829219728708
357 0.00206039915792644
358 0.00205889693461359
359 0.00204644212499261
360 0.00202172272838652
361 0.00201273430138826
362 0.00201176642440259
363 0.00200948235578835
364 0.00200567254796624
365 0.00199627410620451
366 0.00198039039969444
367 0.00196819775737822
368 0.00197344296611845
369 0.00196618074551225
370 0.00195927126333117
371 0.00196366803720593
372 0.0019603013060987
373 0.0019411277025938
374 0.00194426055531949
375 0.00193712709005922
376 0.00192276481539011
377 0.00193186290562153
378 0.00193446164485067
379 0.00191005226224661
380 0.001904301578179
381 0.00189904682338238
382 0.00188871857244521
383 0.00187534792348742
384 0.0018633222207427
385 0.00185640330892056
386 0.00186254968866706
387 0.0018430994823575
388 0.00183245190419257
389 0.00183621398173273
390 0.00183782586827874
391 0.00183058739639819
392 0.00182759750168771
393 0.00182325369678438
394 0.00180709362030029
395 0.00179828167892992
396 0.00179234496317804
397 0.00179242133162916
398 0.00178322312422097
399 0.00178151135332882
400 0.0017721081385389
401 0.00176753522828221
402 0.00176361575722694
403 0.00175357819534838
404 0.00175709254108369
405 0.00174919608980417
406 0.00174069870263338
407 0.0017325448570773
408 0.00172118179034442
409 0.00172229774761945
410 0.00172363279853016
411 0.00171797280199826
412 0.00171525473706424
413 0.00172335142269731
414 0.00172773841768503
415 0.00172113894950598
416 0.00171380047686398
417 0.00171419139951468
418 0.00170944689307362
419 0.00170023925602436
420 0.00169914250727743
421 0.00168624869547784
422 0.00168617255985737
423 0.00168532365933061
424 0.00167273520492017
425 0.00167281145695597
426 0.00166621676180512
427 0.00165661808568984
428 0.00165101536549628
429 0.00165066728368402
430 0.00164344324730337
431 0.00164010527078062
432 0.001645402982831
433 0.00164022936951369
434 0.00164249900262803
435 0.00165021419525146
436 0.00165261735673994
437 0.00164884084369987
438 0.00163591385353357
439 0.00163378240540624
440 0.00163814076222479
441 0.00163239007815719
442 0.00162992952391505
443 0.00162280560471117
444 0.00162684428505599
445 0.00162976258434355
446 0.00161410332657397
447 0.00160914903972298
448 0.00160954950843006
449 0.0016056012827903
450 0.00161329272668809
451 0.00160933018196374
452 0.00160158635117114
453 0.0015958595322445
454 0.00159351818729192
455 0.00160182476975024
456 0.00161101808771491
457 0.00160921562928706
458 0.00160263536963612
459 0.00160084723029286
460 0.00159104354679585
461 0.00159237394109368
462 0.00158602243755013
463 0.00158533093053848
464 0.00157113547902554
465 0.00156969553790987
466 0.00156246172264218
467 0.00154903414659202
468 0.00154781818855554
469 0.00154430861584842
470 0.00153761391993612
471 0.00153398513793945
472 0.00153403275180608
473 0.00152791023720056
474 0.00151555542834103
475 0.00149682047776878
476 0.00149880419485271
477 0.00149699207395315
478 0.00149835576303303
479 0.00149173254612833
480 0.00148225307930261
481 0.00148202886339277
482 0.00148016924504191
483 0.00147892476525158
484 0.00146681780461222
485 0.00145207880996168
486 0.00145262246951461
487 0.00145071046426892
488 0.00144925597123802
489 0.00143822189420462
490 0.00144241808447987
491 0.00144453532993793
492 0.0014341592323035
493 0.0014262436889112
494 0.00142111314926296
495 0.0014105987502262
496 0.00140804762486368
497 0.00139868736732751
498 0.00139533041510731
499 0.00139839644543827
500 0.00139738083817065
501 0.00138874049298465
502 0.00138867856003344
503 0.00138822081498802
504 0.00139012828003615
505 0.00139242655131966
506 0.00139167788438499
507 0.0013928699772805
508 0.00139481062069535
509 0.0013921259669587
510 0.00138662336394191
511 0.00139014725573361
512 0.00138487340882421
513 0.00137660023756325
514 0.00137021066620946
515 0.00136740691959858
516 0.00136745453346521
517 0.00137189868837595
518 0.00136908527929336
519 0.00136867992114276
520 0.00136400701012462
521 0.00137552269734442
522 0.00136427883990109
523 0.00135816587135196
524 0.00135227688588202
525 0.00136051664594561
526 0.00136987213045359
527 0.00136983394622803
528 0.00136682507582009
529 0.00136678223498166
530 0.00135818962007761
531 0.00135079375468194
532 0.00134507170878351
533 0.00134673598222435
534 0.00135028350632638
535 0.00133856304455549
536 0.00133058545179665
537 0.00133301736786962
538 0.00132640358060598
539 0.00132761953864247
540 0.00132642278913409
541 0.00132099154870957
542 0.00132433895487338
543 0.00132564548403025
544 0.00132563116494566
545 0.0013251876225695
546 0.00132347107864916
547 0.00132762920111418
548 0.00132499216124415
549 0.00131799222435802
550 0.00131743913516402
551 0.00131587986834347
552 0.00131892680656165
553 0.00132616050541401
554 0.00132901198230684
555 0.00132800568826497
556 0.00133090501185507
557 0.00134009367320687
558 0.00134217750746757
559 0.00133543962147087
560 0.00133651727810502
561 0.00134030333720148
562 0.00134064187295735
563 0.00133692263625562
564 0.00133965001441538
565 0.00133390421979129
566 0.00133007043041289
567 0.00133232597727329
568 0.00133209710475057
569 0.00133276463020593
570 0.00133660796564072
571 0.00133410445414484
572 0.00134127144701779
573 0.00133539678063244
574 0.00133671273943037
575 0.00134272582363337
576 0.00133931159507483
577 0.00134154316037893
578 0.0013395834248513
579 0.00133576395455748
580 0.00132301333360374
581 0.00131587986834347
582 0.00131069181952626
583 0.00131175993010402
584 0.00130952359177172
585 0.00131596566643566
586 0.00131430628243834
587 0.00130167487077415
588 0.00130276207346469
589 0.00129526131786406
590 0.00130166055168957
591 0.00130080699454993
592 0.00130287173669785
593 0.00129479414317757
594 0.0012907647760585
595 0.00128067494370043
596 0.0012719010701403
597 0.00127737515140325
598 0.00127514358609915
599 0.00126810069195926
600 0.00127275940030813
601 0.00127664557658136
602 0.00127318385057151
603 0.00127248757053167
604 0.00126908766105771
605 0.0012700081570074
606 0.00127114297356457
607 0.00126490590628237
608 0.00126189237926155
609 0.00125906465109438
610 0.00125682831276208
611 0.00125422002747655
612 0.0012503529433161
613 0.0012482451274991
614 0.00124527455773205
615 0.00124416826292872
616 0.00124166964087635
617 0.00124514102935791
618 0.00123861792962998
619 0.00123268598690629
620 0.0012295579072088
621 0.00122875208035111
622 0.00122637755703181
623 0.00122832774650306
624 0.00122621527407318
625 0.00122353073675185
626 0.00122692587319762
627 0.00122626300435513
628 0.00122797000221908
629 0.00122371676843613
630 0.00121536722872406
631 0.00120890140533447
632 0.00120247830636799
633 0.00119548325892538
634 0.00119552144315094
635 0.00119575508870184
636 0.00119311339221895
637 0.00119134422857314
638 0.00118491647299379
639 0.00118509761523455
640 0.00117744936142117
641 0.00117385387420654
642 0.00117007247172296
643 0.00116968166548759
644 0.00116834172513336
645 0.00116102222818881
646 0.00115982536226511
647 0.00115819927304983
648 0.00115421297959983
649 0.00114918709732592
650 0.00114614493213594
651 0.00114554411265999
652 0.00114866730291396
653 0.00114689348265529
654 0.0011495208600536
655 0.00115023134276271
656 0.00114851945545524
657 0.00115017895586789
658 0.00114818569272757
659 0.00114555843174458
660 0.00115220074076205
661 0.00114643096458167
662 0.00114557263441384
663 0.00114546297118068
664 0.00114160066004843
665 0.00114283082075417
666 0.00114203453995287
667 0.00114266877062619
668 0.00113955978304148
669 0.00114027503877878
670 0.00114362232852727
671 0.00114606868010014
672 0.00114396587014198
673 0.0011430453741923
674 0.00114393711555749
675 0.00114145746920258
676 0.00114003184717149
677 0.00113701820373535
678 0.00113890646025538
679 0.00114121905062348
680 0.00114153395406902
681 0.00114133837632835
682 0.00114176759961993
683 0.00114237307570875
684 0.0011394452303648
685 0.00113873486407101
686 0.00113698479253799
687 0.00113557814620435
688 0.00113636022433639
689 0.00113420491106808
690 0.00113392830826342
691 0.0011330604320392
692 0.0011328220134601
693 0.00113186833914369
694 0.00112776749301702
695 0.00112980848643929
696 0.00112875469494611
697 0.00112787249963731
698 0.00112782488577068
699 0.00112671381793916
700 0.00112467771396041
701 0.00112251285463572
702 0.00112260819878429
703 0.00112541206181049
704 0.00112554070074111
705 0.00112508307211101
706 0.00112202169839293
707 0.0011197185376659
708 0.00111953739542514
709 0.00112093449570239
710 0.00112100120168179
711 0.00112068653106689
712 0.00111998559441417
713 0.00111849314998835
714 0.00111710070632398
715 0.00111625669524074
716 0.00111364375334233
717 0.00111099251080304
718 0.00111053476575762
719 0.0011083745630458
720 0.00110531819518656
721 0.00110594753641635
722 0.00110762123949826
723 0.00110989576205611
724 0.00111135491169989
725 0.00110806943848729
726 0.00110574241261929
727 0.00110527989454567
728 0.00110591412521899
729 0.00110698700882494
730 0.00110808853060007
731 0.00110971927642822
732 0.00110915186814964
733 0.00111179356463253
734 0.00111145968548954
735 0.0011106061283499
736 0.00110625755041838
737 0.00110909948125482
738 0.00110923766624182
739 0.00110943801701069
740 0.00110711576417089
741 0.00110469816718251
742 0.00110446929465979
743 0.00110324868001044
744 0.00110547547228634
745 0.00110780715476722
746 0.00110505579505116
747 0.00110584730282426
748 0.00110447406768799
749 0.00110305310226977
750 0.00110486499033868
751 0.00110035890247673
752 0.00110112666152418
753 0.00109972478821874
754 0.00109709263779223
755 0.00109864235855639
756 0.00109840393997729
757 0.00109748367685825
758 0.00109698763117194
759 0.00109359750058502
760 0.00109440332744271
761 0.00109168526250869
762 0.00109115603845567
763 0.00108978745993227
764 0.00108880514744669
765 0.00108780385926366
766 0.00108744623139501
767 0.00108573911711574
768 0.00108353607356548
769 0.00108401291072369
770 0.00108272559009492
771 0.00108078960329294
772 0.00108094688039273
773 0.00107808120083064
774 0.00107835768721998
775 0.00107797619421035
776 0.00107773777563125
777 0.00107612123247236
778 0.00107650749851018
779 0.00107683183159679
780 0.00107732764445245
781 0.0010784053010866
782 0.00107640272472054
783 0.00107767584268004
784 0.00107688899151981
785 0.00107868667691946
786 0.00107602588832378
787 0.0010737752309069
788 0.0010720300488174
789 0.0010703515727073
790 0.00107077590655535
791 0.00107389444019645
792 0.0010754584800452
793 0.00107384682632983
794 0.00107175356242806
795 0.00107242108788341
796 0.00107432843651623
797 0.00107231142465025
798 0.00107007974293083
799 0.00107018940616399
800 0.00106591219082475
801 0.00106436247006059
802 0.00106573104858398
803 0.00106707098893821
804 0.00106493942439556
805 0.00106500159017742
806 0.00106480601243675
807 0.00106338504701853
808 0.00106289866380394
809 0.00106550217606127
810 0.0010641145054251
811 0.00106551649514586
812 0.00106492033228278
813 0.00106199260335416
814 0.00106184487231076
815 0.00106041424442083
816 0.00105946068651974
817 0.00105764379259199
818 0.00105842109769583
819 0.00105738639831543
820 0.00105712411459535
821 0.00105401512701064
822 0.00105205539148301
823 0.00104924198240042
824 0.0010495757451281
825 0.00104920857120305
826 0.00104975700378418
827 0.00104998098686337
828 0.00105025770608336
829 0.00104928493965417
830 0.00104936596471816
831 0.00104979029856622
832 0.00104849820490927
833 0.00104853149969131
834 0.00104934209957719
835 0.00104633800219744
836 0.00104532239492983
837 0.00104820250999182
838 0.00105082034133375
839 0.00105092057492584
840 0.00104946130886674
841 0.00104725360870361
842 0.00104716303758323
843 0.00104670994915068
844 0.00104478839784861
845 0.0010415076976642
846 0.00104097358416766
847 0.0010399199090898
848 0.00103898521047086
849 0.00103753572329879
850 0.00103829381987453
851 0.00103687774389982
852 0.00103523244615644
853 0.00103435036726296
854 0.00103491300251335
855 0.00103133195079863
856 0.00103171821683645
857 0.00103332521393895
858 0.00103243836201727
859 0.00103254802525043
860 0.00103222846519202
861 0.00103141786530614
862 0.00103044509887695
863 0.00103046896401793
864 0.00102814682759345
865 0.00103122228756547
866 0.00103235244750977
867 0.00103203777689487
868 0.00103194243274629
869 0.00103324884548783
870 0.00103324418887496
871 0.00103281973861158
872 0.00103353022132069
873 0.00103301042690873
874 0.00103308202233166
875 0.00103078852407634
876 0.00103002064861357
877 0.00102811807300895
878 0.00102777010761201
879 0.00102792261168361
880 0.0010296058608219
881 0.00103109353221953
882 0.00103303429204971
883 0.00103107932955027
884 0.00103246688377112
885 0.001034717541188
886 0.00103342533111572
887 0.00103421206586063
888 0.00103220460005105
889 0.00103342055808753
890 0.00103243824560195
891 0.0010333489626646
892 0.00103490357287228
893 0.00103356363251805
894 0.00103582860901952
895 0.00103568553458899
896 0.00103698740713298
897 0.0010368824005127
898 0.00103734014555812
899 0.00103667262010276
900 0.00103891850449145
901 0.00103991513606161
902 0.00103806972038001
903 0.00104046333581209
904 0.00103956693783402
905 0.00103915215004236
906 0.00104125496000051
907 0.00104075903072953
908 0.00103899487294257
909 0.00103866099379957
910 0.00104048731736839
911 0.0010403060587123
912 0.00103947159368545
913 0.00103936670348048
914 0.00103970535565168
915 0.00104028696659952
916 0.00104122632183135
917 0.00104069232475013
918 0.0010401391191408
919 0.00103933340869844
920 0.00104104517959058
921 0.00104174134321511
922 0.0010392761323601
923 0.00103864190168679
924 0.0010398292215541
925 0.00104002479929477
926 0.00103848939761519
927 0.00104019639547914
928 0.00103929045144469
929 0.00103823665995151
930 0.00103771686553955
931 0.00103686808142811
932 0.00103768822737038
933 0.00103810790460557
934 0.00104041583836079
935 0.00104128359816968
936 0.00104081630706787
937 0.0010402345797047
938 0.00103874201886356
939 0.00103707308880985
940 0.00103933806531131
941 0.00103877065703273
942 0.00103697297163308
943 0.00103909010067582
944 0.00103832711465657
945 0.00103664398193359
946 0.00103666784707457
947 0.00103516574017704
948 0.00103670603130013
949 0.0010339260334149
950 0.00103358272463083
951 0.00103356363251805
952 0.0010316037805751
953 0.00103153230156749
954 0.00103002553805709
955 0.00102894776500762
956 0.00102925300598145
957 0.00102879048790783
958 0.0010284804739058
959 0.00102875230368227
960 0.00102842808701098
961 0.00102711678482592
962 0.00102960108779371
963 0.00102812761906534
964 0.00102621084079146
965 0.00102565286215395
966 0.00102652073837817
967 0.00102522841189057
968 0.00102684495504946
969 0.00102758407592773
970 0.00102617731317878
971 0.00102573388721794
972 0.00102594378404319
973 0.00102741713635623
974 0.00102725031320006
975 0.00102667324244976
976 0.00102464680094272
977 0.00102552422322333
978 0.001025385921821
979 0.00102544785477221
980 0.00102349754888564
981 0.00102133280597627
982 0.00102196692023426
983 0.0010229826439172
984 0.0010226727463305
985 0.00102159974630922
986 0.00102131837047637
987 0.00102234364021569
988 0.00101984979119152
989 0.00101871485821903
990 0.00101849075872451
991 0.00101758947130293
992 0.00101921567693353
993 0.00101916783023626
994 0.00101853848900646
995 0.00101740355603397
996 0.00101814744994044
997 0.00101918703876436
998 0.00101985456421971
999 0.00102031230926514

==> tex_tables/intensity_and_table_convergence/l1_error_dim_2x3_N_5000_direct_sampling.dat <==
x y
0 0.784740686416626
1 0.392174303531647
2 0.26155748963356
3 0.196142181754112
4 0.156920105218887
5 0.130861222743988
6 0.11216051876545
7 0.0981049537658691
8 0.0872363075613976
9 0.0785170122981071
10 0.0713960602879524
11 0.0654233023524284
12 0.0604095123708248
13 0.0560895800590515
14 0.0523690171539783
15 0.0491121411323547
16 0.0461891405284405
17 0.0436256155371666
18 0.0413679108023643
19 0.039307814091444
20 0.0374725535511971
21 0.0357529520988464
22 0.0341693237423897
23 0.0327339358627796
24 0.0314346142113209
25 0.0302369073033333
26 0.0290903877466917
27 0.028091985732317
28 0.0271400548517704
29 0.0262478515505791
30 0.0253900215029716
31 0.0246050227433443
32 0.0238509401679039
33 0.023159172385931
34 0.0225039180368185
35 0.0218812320381403
36 0.0212966687977314
37 0.0207425598055124
38 0.0202282462269068
39 0.019704956561327
40 0.0192296020686626
41 0.0187788270413876
42 0.0183470156043768
43 0.017914978787303
44 0.0175114311277866
45 0.0171430967748165
46 0.0167837888002396
47 0.0164276733994484
48 0.0160942822694778
49 0.0157718509435654
50 0.0154682192951441
51 0.0151797849684954
52 0.014880676753819
53 0.0145984133705497
54 0.0143272150307894
55 0.0140684507787228
56 0.0138124581426382
57 0.0135870734229684
58 0.0133659793063998
59 0.0131480535492301
60 0.0129379453137517
61 0.0127380918711424
62 0.0125403497368097
63 0.01234520226717
64 0.0121495183557272
65 0.0119566339999437
66 0.011772595345974
67 0.0115953432396054
68 0.0114336432889104
69 0.0112772947177291
70 0.0111180413514376
71 0.0109620168805122
72 0.0108084715902805
73 0.0106641175225377
74 0.0105139221996069
75 0.0103732533752918
76 0.010239239782095
77 0.0101106623187661
78 0.00998790841549635
79 0.00986815709620714
80 0.00974912103265524
81 0.00963454600423574
82 0.00951671786606312
83 0.00940515100955963
84 0.00929174199700356
85 0.00918086618185043
86 0.00907307118177414
87 0.0089763980358839
88 0.00887290667742491
89 0.00877703912556171
90 0.00867241248488426
91 0.00857281498610973
92 0.00847628805786371
93 0.00838479027152061
94 0.00829284638166428
95 0.00820911955088377
96 0.00812348071485758
97 0.00803655385971069
98 0.00796114467084408
99 0.00787773448973894
100 0.00779432989656925
101 0.00771956797689199
102 0.00764697836712003
103 0.00757661741226912
104 0.00750265503302217
105 0.00742983398959041
106 0.00736165791749954
107 0.00728576071560383
108 0.00722063612192869
109 0.00715018296614289
110 0.00708409398794174
111 0.0070239445194602
112 0.00696107186377048
113 0.00690267933532596
114 0.00684155244380236
115 0.00678043207153678
116 0.00672449311241508
117 0.00666502118110657
118 0.00660822773352265
119 0.00655622594058514
120 0.00649977382272482
121 0.00645402213558555
122 0.00640372931957245
123 0.00635896576568484
124 0.00630666501820087
125 0.00625654309988022
126 0.0062088193371892
127 0.0061638792976737
128 0.00611730944365263
129 0.00606774864718318
130 0.00602523796260357
131 0.00597809441387653
132 0.00592871103435755
133 0.00588918477296829
134 0.00584701495245099
135 0.00580646330490708
136 0.0057607120834291
137 0.00572108756750822
138 0.00567860715091228
139 0.00564082665368915
140 0.00560046406462789
141 0.00556185888126493
142 0.00552668469026685
143 0.00548934936523438
144 0.00545261241495609
145 0.00541733996942639
146 0.00538035295903683
147 0.00534397596493363
148 0.00531104719266295
149 0.00527733145281672
150 0.00524281011894345
151 0.00520909437909722
152 0.00517103867605329
153 0.005138891749084
154 0.00510764122009277
155 0.00507688010111451
156 0.00504528824239969
157 0.00501224957406521
158 0.00498055433854461
159 0.00494745466858149
160 0.00491554569453001
161 0.0048824711702764
162 0.00485645746812224
163 0.00482857041060925
164 0.00480008544400334
165 0.00477320561185479
166 0.00474733905866742
167 0.00472195446491241
168 0.00469547137618065
169 0.00466629024595022
170 0.00464122323319316
171 0.00461307400837541
172 0.00458487588912249
173 0.00455854460597038
174 0.00453669438138604
175 0.00451226206496358
176 0.00448524812236428
177 0.00446239020675421
178 0.00443519884720445
179 0.00440711714327335
180 0.00438320310786366
181 0.00436016824096441
182 0.0043395203538239
183 0.00431034527719021
184 0.00428181141614914
185 0.00425497442483902
186 0.00422966945916414
187 0.00420635333284736
188 0.00418585818260908
189 0.00416815793141723
190 0.004146508872509
191 0.00412649568170309
192 0.00410789158195257
193 0.00409005116671324
194 0.00407030060887337
195 0.00404992047697306
196 0.00403181137517095
197 0.00401555793359876
198 0.00399644766002893
199 0.00397445075213909
200 0.00395356444641948
201 0.00393455801531672
202 0.00391469104215503
203 0.0038971311878413
204 0.00387515872716904
205 0.00385850202292204
206 0.00384151004254818
207 0.00382219231687486
208 0.0038072569295764
209 0.00378809217363596
210 0.00377208879217505
211 0.00375457759946585
212 0.00373568711802363
213 0.00371771259233356
214 0.00369943864643574
215 0.0036802978720516
216 0.00366419670172036
217 0.00364724104292691
218 0.00363043206743896
219 0.00361300678923726
220 0.00359830912202597
221 0.00358189083635807
222 0.00356643064878881
223 0.00355338118970394
224 0.00353884277865291
225 0.00352260726504028
226 0.00350906979292631
227 0.00349244382232428
228 0.00347534171305597
229 0.00346010737121105
230 0.00344335334375501
231 0.00343148200772703
232 0.00341361691243947
233 0.00340517587028444
234 0.0033908449113369
235 0.00337688578292727
236 0.00336311641149223
237 0.00334989023394883
238 0.00333702377974987
239 0.00332682486623526
240 0.0033141968306154
241 0.00330100720748305
242 0.00328784179873765
243 0.00327675137668848
244 0.00326140760444105
245 0.00324815651401877
246 0.00323278177529573
247 0.00321955559775233
248 0.00320330797694623
249 0.00319206528365612
250 0.00318024284206331
251 0.00316717522218823
252 0.0031560487113893
253 0.00314194359816611
254 0.00313099380582571
255 0.00311883538961411
256 0.00310516357421875
257 0.0030950135551393
258 0.00308534549549222
259 0.00307373655959964
260 0.00306091317906976
261 0.00304879131726921
262 0.00303767691366374
263 0.00302849127911031
264 0.00301878666505218
265 0.00300826411694288
266 0.00299653317779303
267 0.00298420386388898
268 0.00297333393245935
269 0.00296331173740327
270 0.00295142224058509
271 0.00293616345152259
272 0.00292628165334463
273 0.00291730952449143
274 0.00290577998384833
275 0.00289588025771081
276 0.00288559566251934
277 0.00287473760545254
278 0.00286472169682384
279 0.00285356445237994
280 0.00284513575024903
281 0.00283745094202459
282 0.00282892445102334
283 0.00281862774863839
284 0.00280936900526285
285 0.00279875472187996
286 0.00278843403793871
287 0.00277904653921723
288 0.00277039781212807
289 0.0027604796923697
290 0.00275056785903871
291 0.00273828743956983
292 0.00272840564139187
293 0.00271896366029978
294 0.0027116087730974
295 0.00270342407748103
296 0.00269304821267724
297 0.00268473522737622
298 0.00267542712390423
299 0.00266639399342239
300 0.00265612197108567
301 0.00264681386761367
302 0.00263779307715595
303 0.00262870499864221
304 0.00262133777141571
305 0.00261202384717762
306 0.00260455952957273
307 0.0025947755202651
308 0.00258568138815463
309 0.00257808831520379
310 0.00257307756692171
311 0.00256459950469434
312 0.00255698850378394
313 0.00254926132038236
314 0.00254144892096519
315 0.00253456411883235
316 0.002528595039621
317 0.00252313818782568
318 0.00251470948569477
319 0.00250703142955899
320 0.00249879132024944
321 0.00249086297117174
322 0.00248307501897216
323 0.00247733178548515
324 0.00246823113411665
325 0.00246173096820712
326 0.0024563109036535
327 0.00244881585240364
328 0.00243912963196635
329 0.00243096309714019
330 0.00242522591724992
331 0.00241779768839478
332 0.00241135852411389
333 0.00240535265766084
334 0.00239955447614193
335 0.00239618541672826
336 0.00238652341067791
337 0.00238060927949846
338 0.00237424299120903
339 0.00236818846315145
340 0.0023624268360436
341 0.00235556019470096
342 0.00234598387032747
343 0.00233958731405437
344 0.00233073113486171
345 0.00232348032295704
346 0.00231561274267733
347 0.00230845948681235
348 0.0023047118447721
349 0.00230215466581285
350 0.00229560560546815
351 0.00229030149057508
352 0.00228595570661128
353 0.00227899174205959
354 0.00227139890193939
355 0.00226605241186917
356 0.00226056505925953
357 0.00225386954843998
358 0.00224764412268996
359 0.00224193115718663
360 0.00223512575030327
361 0.0022293149959296
362 0.00222532963380218
363 0.00221997685730457
364 0.00221597286872566
365 0.00220899051055312
366 0.0022031799890101
367 0.00219859625212848
368 0.00219434220343828
369 0.0021867067553103
370 0.00218115234747529
371 0.0021771362517029
372 0.00217093504033983
373 0.00216535036452115
374 0.00215955195017159
375 0.00215459591709077
376 0.00214921263977885
377 0.00214218138717115
378 0.00213698740117252
379 0.00213233637623489
380 0.00212724623270333
381 0.00212273560464382
382 0.0021169800311327
383 0.00211124261841178
384 0.00210728775709867
385 0.00210125115700066
386 0.00209613633342087
387 0.002089764457196
388 0.00208464963361621
389 0.00207682512700558
390 0.00207162462174892
391 0.00206410512328148
392 0.00205701286904514
393 0.00205276487395167
394 0.00204916996881366
395 0.00204569101333618
396 0.00204047234728932
397 0.00203478988260031
398 0.00202893046662211
399 0.00202379748225212
400 0.00201987917535007
401 0.00201425771228969
402 0.00201005861163139
403 0.00200637197121978
404 0.0020001707598567
405 0.00199427478946745
406 0.00198914180509746
407 0.00198375852778554
408 0.00197864370420575
409 0.00197445065714419
410 0.00196933001279831
411 0.00196537468582392
412 0.00196060794405639
413 0.00195587775669992
414 0.00195162347517908
415 0.00194725347682834
416 0.00194266345351934
417 0.00193816528189927
418 0.00193350214976817
419 0.00192844832781702
420 0.00192404794506729
421 0.00191887211985886
422 0.00191367184743285
423 0.00190909416414797
424 0.00190487061627209
425 0.00190025637857616
426 0.0018965759081766
427 0.00189218739978969
428 0.00188812869600952
429 0.00188384403008968
430 0.00187954702414572
431 0.00187583011575043
432 0.00187083124183118
433 0.00186514900997281
434 0.00186265259981155
435 0.00185751938261092
436 0.00185261841397732
437 0.00184852303937078
438 0.00184447027277201
439 0.00184160750359297
440 0.00183837278746068
441 0.00183410034514964
442 0.00182961428072304
443 0.00182558584492654
444 0.00182082515675575
445 0.00181646726559848
446 0.00181138911284506
447 0.00180822750553489
448 0.00180448603350669
449 0.00180094002280384
450 0.00179709470830858
451 0.00179392087738961
452 0.0017900817329064
453 0.0017860900843516
454 0.00178143917582929
455 0.00177808222360909
456 0.00177432259079069
457 0.00176981824915856
458 0.00176455685868859
459 0.00176024157553911
460 0.00175593874882907
461 0.00175148923881352
462 0.00174777838401496
463 0.00174509268254042
464 0.00174147938378155
465 0.0017376831965521
466 0.00173605955205858
467 0.00173166499007493
468 0.0017280395841226
469 0.00172385852783918
470 0.00171909178607166
471 0.00171397090889513
472 0.001710235606879
473 0.00170844118110836
474 0.00170528562739491
475 0.00170182494912297
476 0.00169845588970929
477 0.00169509288389236
478 0.00169157097116113
479 0.00168792111799121
480 0.00168408208992332
481 0.0016807799693197
482 0.00167812500149012
483 0.00167479866649956
484 0.0016722350846976
485 0.00166909792460501
486 0.00166686391457915
487 0.00166445306967944
488 0.0016605225391686
489 0.00165762938559055
490 0.00165346078574657
491 0.0016500671627
492 0.00164513546042144
493 0.00164180900901556
494 0.00163865962531418
495 0.00163508299738169
496 0.00163244013674557
497 0.00162922369781882
498 0.00162508548237383
499 0.00162133784033358
500 0.00161791383288801
501 0.00161457515787333
502 0.00161206058692187
503 0.00160817254800349
504 0.00160604238044471
505 0.00160355225671083
506 0.00160025025252253
507 0.0015986937796697
508 0.00159501354210079
509 0.00159199233166873
510 0.00158969732001424
511 0.0015866270987317
512 0.00158291636034846
513 0.00157909549307078
514 0.00157495122402906
515 0.00157163699623197
516 0.0015679138014093
517 0.00156596070155501
518 0.00156292726751417
519 0.00155924062710255
520 0.00155585934408009
521 0.00155404058750719
522 0.00155042728874832
523 0.00154642947018147
524 0.00154244992882013
525 0.00153867178596556
526 0.00153548584785312
527 0.00153212284203619
528 0.00153014529496431
529 0.00152723374776542
530 0.00152435316704214
531 0.00152046501170844
532 0.00151784671470523
533 0.0015140991890803
534 0.00150944222696126
535 0.00150742183905095
536 0.00150399783160537
537 0.00150131224654615
538 0.00149974366649985
539 0.00149608752690256
540 0.00149440299719572
541 0.00149195548146963
542 0.00148905639071018
543 0.00148628547322005
544 0.00148383190389723
545 0.00148040161002427
546 0.00147613533772528
547 0.00147384637966752
548 0.001470428542234
549 0.00146674190182239
550 0.00146447750739753
551 0.00146098632831126
552 0.00145958235953003
553 0.00145690306089818
554 0.00145307614002377
555 0.00145060429349542
556 0.00144799810368568
557 0.0014444945845753
558 0.00144281622488052
559 0.00143928232137114
560 0.00143642572220415
561 0.00143323361407965
562 0.00142904056701809
563 0.00142638559918851
564 0.00142444460652769
565 0.00142086192499846
566 0.00141929322853684
567 0.00141674187034369
568 0.00141306756995618
569 0.00141092541161925
570 0.00140862422995269
571 0.00140781863592565
572 0.00140647578518838
573 0.00140541384462267
574 0.00140452885534614
575 0.00140314328018576
576 0.00140204466879368
577 0.00140019529499114
578 0.00139835209120065
579 0.00139569095335901
580 0.00139372562989593
581 0.00139165041036904
582 0.00138979498296976
583 0.00138831790536642
584 0.0013866761000827
585 0.00138608401175588
586 0.00138461915776134
587 0.00138247676659375
588 0.0013816956197843
589 0.0013807067880407
590 0.00137956545222551
591 0.00137820432428271
592 0.00137672724667937
593 0.00137484725564718
594 0.00137349241413176
595 0.00137163081672043
596 0.00136939086951315
597 0.00136821297928691
598 0.00136644288431853
599 0.00136632681824267
600 0.00136488652788103
601 0.00136344612110406
602 0.00136287847999483
603 0.00136199942789972
604 0.00136024784296751
605 0.00135917961597443
606 0.0013587890425697
607 0.00135749508626759
608 0.00135651254095137
609 0.00135484617203474
610 0.00135326536837965
611 0.00135198968928307
612 0.00135040283203125
613 0.00134863273706287
614 0.00134765624534339
615 0.00134667963720858
616 0.00134522083681077
617 0.00134375004563481
618 0.00134177249856293
619 0.00134060671553016
620 0.00133953860495239
621 0.00133866583928466
622 0.00133701181039214
623 0.00133601063862443
624 0.00133485102560371
625 0.0013340514851734
626 0.00133306893985718
627 0.00133151863701642
628 0.00133074948098511
629 0.00132918090093881
630 0.00132857670541853
631 0.00132816168479621
632 0.00132738659158349
633 0.00132619624491781
634 0.00132483511697501
635 0.00132442638278008
636 0.00132268667221069
637 0.00132200925145298
638 0.00132064206991345
639 0.00131927477195859
640 0.00131799932569265
641 0.00131674180738628
642 0.00131565541960299
643 0.00131372676696628
644 0.00131382455583662
645 0.00131276238244027
646 0.0013120787916705
647 0.00131112069357187
648 0.00130936887580901
649 0.00130817864555866
650 0.00130711670499295
651 0.00130681158043444
652 0.00130575557705015
653 0.00130526116117835
654 0.00130428466945887
655 0.00130350340623409
656 0.00130262458696961
657 0.00130094611085951
658 0.00129978021141142
659 0.00129890744574368
660 0.00129734503570944
661 0.00129666749853641
662 0.00129644165281206
663 0.00129460438620299
664 0.00129353650845587
665 0.00129324349109083
666 0.00129321892745793
667 0.00129230949096382
668 0.00129131460562348
669 0.00129011843819171
670 0.00128872680943459
671 0.00128803716506809
672 0.00128676148597151
673 0.00128600466996431
674 0.00128510734066367
675 0.0012844237498939
676 0.00128352048341185
677 0.00128314213361591
678 0.00128243409562856
679 0.00128174433484674
680 0.00128001091070473
681 0.00127961428370327
682 0.0012782592093572
683 0.00127719121519476
684 0.00127572019118816
685 0.00127514044288546
686 0.00127395626623183
687 0.00127291248645633
688 0.0012710876762867
689 0.00126970815472305
690 0.00126893923152238
691 0.00126757810357958
692 0.0012669189600274
693 0.00126516120508313
694 0.00126389774959534
695 0.00126255489885807
696 0.00126196886412799
697 0.00126117561012506
698 0.00126010738313198
699 0.00125914311502129
700 0.00125825800932944
701 0.00125697627663612
702 0.00125553598627448
703 0.00125465693417937
704 0.00125426019076258
705 0.00125308230053633
706 0.00125201418995857
707 0.00125056144315749
708 0.0012496643466875
709 0.00124838249757886
710 0.00124830310232937
711 0.00124799204058945
712 0.00124683836475015
713 0.00124575803056359
714 0.00124496454373002
715 0.00124419550411403
716 0.00124390865676105
717 0.00124312133993953
718 0.00124243763275445
719 0.00124135124497116
720 0.00124046625569463
721 0.00123949581757188
722 0.0012375550577417
723 0.00123666378203779
724 0.00123605958651751
725 0.00123466795776039
726 0.00123445445206016
727 0.00123232416808605
728 0.00123154907487333
729 0.00122990715317428
730 0.00122882681898773
731 0.00122843030840158
732 0.00122783810365945
733 0.00122724601533264
734 0.00122706906404346
735 0.00122690433636308
736 0.00122585450299084
737 0.00122528080828488
738 0.00122459721751511
739 0.00122418208047748
740 0.00122341315727681
741 0.00122321164235473
742 0.00122214353177696
743 0.00122056889813393
744 0.00121986691374332
745 0.00121931149624288
746 0.00121940928511322
747 0.00121826177928597
748 0.00121759029570967
749 0.00121680903248489
750 0.00121624150779098
751 0.00121524662245065
752 0.00121464231051505
753 0.00121369014959782
754 0.00121348875109106
755 0.00121228641364723
756 0.00121110840700567
757 0.00121118780225515
758 0.00121041876263916
759 0.00120995484758168
760 0.0012084593763575
761 0.00120759883429855
762 0.00120690301991999
763 0.00120610347948968
764 0.00120563351083547
765 0.001204754691571
766 0.0012040832079947
767 0.00120328972116113
768 0.00120193476323038
769 0.0012016479158774
770 0.00120109866838902
771 0.001200903323479
772 0.00119963381439447
773 0.00119926757179201
774 0.00119829713366926
775 0.00119703367818147
776 0.0011954833753407
777 0.00119488534983248
778 0.00119411619380116
779 0.00119326170533895
780 0.00119141233153641
781 0.00119043583981693
782 0.00118937983643264
783 0.00118851929437369
784 0.00118766480591148
785 0.00118649296928197
786 0.00118640740402043
787 0.00118574826046824
788 0.00118516234215349
789 0.0011842530220747
790 0.00118338013999164
791 0.00118280027527362
792 0.0011818481143564
793 0.00118011480662972
794 0.00117974856402725
795 0.00117894902359694
796 0.00117826543282717
797 0.00117788091301918
798 0.0011774169979617
799 0.00117612921167165
800 0.00117612304165959
801 0.00117589719593525
802 0.0011749267578125
803 0.00117451790720224
804 0.00117381592281163
805 0.00117321778088808
806 0.00117214350029826
807 0.00117196037899703
808 0.00117147213313729
809 0.00117077026516199
810 0.00116981822066009
811 0.00116787711158395
812 0.00116690061986446
813 0.00116650387644768
814 0.00116580817848444
815 0.00116520386654884
816 0.00116500246804208
817 0.00116413575597107
818 0.00116335449274629
819 0.0011621032608673
820 0.00116094970144331
821 0.00115979602560401
822 0.00115951534826308
823 0.00115961907431483
824 0.00115913699846715
825 0.00115816644392908
826 0.00115745852235705
827 0.00115629879292101
828 0.0011561035644263
829 0.00115554803051054
830 0.00115515140350908
831 0.001154052792117
832 0.00115364999510348
833 0.00115317991003394
834 0.00115247804205865
835 0.00115169677883387
836 0.00115091551560909
837 0.00115007325075567
838 0.00114978023339063
839 0.0011488952441141
840 0.00114763178862631
841 0.00114667357411236
842 0.00114660640247166
843 0.0011455382918939
844 0.00114496459718794
845 0.00114454352296889
846 0.00114434806164354
847 0.0011431701714173
848 0.00114188226871192
849 0.00114097294863313
850 0.00114049680996686
851 0.00114001473411918
852 0.00113961787428707
853 0.00113855593372136
854 0.0011376952752471
855 0.00113710935693234
856 0.00113594369031489
857 0.00113557744771242
858 0.00113499746657908
859 0.00113411259371787
860 0.00113350222818553
861 0.00113215937744826
862 0.00113136589061469
863 0.00113116460852325
864 0.00113076774869114
865 0.00112978520337492
866 0.00112880859524012
867 0.00112815550528467
868 0.00112794793676585
869 0.00112756353337318
870 0.00112636107951403
871 0.00112598878331482
872 0.00112499389797449
873 0.00112439563963562
874 0.00112354126758873
875 0.00112225348129869
876 0.00112176511902362
877 0.00112090457696468
878 0.00112062995322049
879 0.00112016603816301
880 0.0011195617262274
881 0.00111868290696293
882 0.00111773074604571
883 0.00111713260412216
884 0.00111672969069332
885 0.00111622316762805
886 0.00111566763371229
887 0.00111514888703823
888 0.00111456296872348
889 0.00111369625665247
890 0.00111312256194651
891 0.00111302500590682
892 0.00111217051744461
893 0.00111117551568896
894 0.00111101078800857
895 0.00111033325083554
896 0.00110957026481628
897 0.001108966069296
898 0.00110839225817472
899 0.00110712286550552
900 0.00110641482751817
901 0.0011059264652431
902 0.00110564567148685
903 0.00110506592318416
904 0.0011048645246774
905 0.00110457162372768
906 0.00110379629768431
907 0.00110343017149717
908 0.00110321666579694
909 0.00110252085141838
910 0.0011017273645848
911 0.001101232948713
912 0.00110086670611054
913 0.00110076286364347
914 0.00110017694532871
915 0.00109970709308982
916 0.00109959708061069
917 0.00109873665496707
918 0.00109775399323553
919 0.00109639891888946
920 0.00109590461943299
921 0.00109542242716998
922 0.00109514768701047
923 0.00109456793870777
924 0.00109385373070836
925 0.0010929626878351
926 0.00109255977440625
927 0.00109207758214325
928 0.00109118653926998
929 0.00109093019273132
930 0.00109023426193744
931 0.00108974613249302
932 0.00108916021417826
933 0.00108830572571605
934 0.00108770746737719
935 0.00108684075530618
936 0.00108597404323518
937 0.00108511967118829
938 0.00108444830402732
939 0.00108397821895778
940 0.00108300778083503
941 0.00108231813646853
942 0.00108190916944295
943 0.00108180532697588
944 0.00108094478491694
945 0.00108086550608277
946 0.00108048703987151
947 0.00108012079726905
948 0.00107985839713365
949 0.00107973022386432
950 0.00107961427420378
951 0.00107904046308249
952 0.00107902218587697
953 0.00107803952414542
954 0.00107725220732391
955 0.00107636721804738
956 0.00107561645563692
957 0.00107540283352137
958 0.0010750365909189
959 0.00107446289621294
960 0.00107415765523911
961 0.00107385870069265
962 0.00107286986894906
963 0.00107266241684556
964 0.00107194215524942
965 0.00107098999433219
966 0.00107061141170561
967 0.00107003783341497
968 0.00106964726001024
969 0.00106895132921636
970 0.00106877437792718
971 0.0010684875305742
972 0.00106857297942042
973 0.00106817623600364
974 0.00106748042162508
975 0.00106708367820829
976 0.00106653431430459
977 0.00106614374089986
978 0.0010658570099622
979 0.0010652526980266
980 0.00106495968066156
981 0.00106494128704071
982 0.00106433709152043
983 0.00106355594471097
984 0.00106287829112262
985 0.00106193847022951
986 0.00106212764512748
987 0.00106162100564688
988 0.00106162717565894
989 0.00106103520374745
990 0.0010608397424221
991 0.00106036372017115
992 0.00105966196861118
993 0.00105924683157355
994 0.0010593383340165
995 0.00105875241570175
996 0.00105842901393771
997 0.00105853273998946
998 0.001058264169842
999 0.00105776370037347

==> tex_tables/intensity_and_table_convergence/l1_error_dim_33x33_N_100_direct_sampling.dat <==
x y
0 1.74867987632751
1 0.874339997768402
2 0.582893371582031
3 0.437169969081879
4 0.349735975265503
5 0.291446685791016
6 0.249811425805092
7 0.218584999442101
8 0.194297760725021
9 0.174868002533913
10 0.158970892429352
11 0.145723327994347
12 0.134633854031563
13 0.12514141201973
14 0.116914659738541
15 0.1097162514925
16 0.103364706039429
17 0.0977188870310783
18 0.0926673710346222
19 0.0882049947977066
20 0.0841885656118393
21 0.080537274479866
22 0.0772365257143974
23 0.0742233395576477
24 0.0714792013168335
25 0.0689461603760719
26 0.0666311234235764
27 0.0644835829734802
28 0.062464140355587
29 0.0605833418667316
30 0.0588406473398209
31 0.0572018772363663
32 0.0556563697755337
33 0.0541994199156761
34 0.0528645776212215
35 0.051602229475975
36 0.0503994673490524
37 0.0492515861988068
38 0.048183087259531
39 0.0471390075981617
40 0.046157568693161
41 0.0452371463179588
42 0.0443567484617233
43 0.043511375784874
44 0.0427160114049911
45 0.0419652238488197
46 0.0412387326359749
47 0.0405191704630852
48 0.0398367419838905
49 0.0391932092607021
50 0.0385694205760956
51 0.0379596203565598
52 0.037383783608675
53 0.036828525364399
54 0.0362970978021622
55 0.0357896462082863
56 0.0353028103709221
57 0.034822765737772
58 0.0343840643763542
59 0.0339373275637627
60 0.0335258990526199
61 0.0331367701292038
62 0.0327431634068489
63 0.0323824882507324
64 0.03200613707304
65 0.031649075448513
66 0.0313152112066746
67 0.030998220667243
68 0.0306770876049995
69 0.0303776971995831
70 0.0300816744565964
71 0.0297908149659634
72 0.0295150578022003
73 0.0292445831000805
74 0.02898158878088
75 0.0287260413169861
76 0.0284807644784451
77 0.0282404981553555
78 0.0280187241733074
79 0.0277932398021221
80 0.0275797471404076
81 0.0273792613297701
82 0.0271807163953781
83 0.0269904714077711
84 0.0268068127334118
85 0.0266062673181295
86 0.0264126323163509
87 0.0262293107807636
88 0.0260296501219273
89 0.0258664321154356
90 0.0256830658763647
91 0.0255084633827209
92 0.0253361128270626
93 0.0251699835062027
94 0.0250164046883583
95 0.024847898632288
96 0.0246886443346739
97 0.0245324298739433
98 0.0243890751153231
99 0.0242455862462521
100 0.0241061244159937
101 0.023968419060111
102 0.0238337703049183
103 0.0237001739442348
104 0.0235702712088823
105 0.0234358366578817
106 0.0232971832156181
107 0.0231714658439159
108 0.0230564959347248
109 0.0229468941688538
110 0.0228353012353182
111 0.0227176640182734
112 0.0226201638579369
113 0.0225280541926622
114 0.0224192906171083
115 0.0223063640296459
116 0.0222037453204393
117 0.0221174471080303
118 0.0220263749361038
119 0.021924152970314
120 0.0218303985893726
121 0.0217509735375643
122 0.0216635651886463
123 0.0215786956250668
124 0.0214852709323168
125 0.0213979240506887
126 0.0213168449699879
127 0.021244365721941
128 0.0211672782897949
129 0.0210778415203094
130 0.0209886953234673
131 0.0209328755736351
132 0.0208678115159273
133 0.0208058133721352
134 0.0207373276352882
135 0.0206669010221958
136 0.0206018872559071
137 0.0205295495688915
138 0.0204500593245029
139 0.0203845575451851
140 0.0203152988106012
141 0.0202419571578503
142 0.0201794262975454
143 0.0201204046607018
144 0.0200490895658731
145 0.0199866965413094
146 0.0199357625097036
147 0.0198634918779135
148 0.0198049508035183
149 0.0197482518851757
150 0.0196883268654346
151 0.019622478634119
152 0.0195717476308346
153 0.0195120573043823
154 0.0194444954395294
155 0.0193912573158741
156 0.019339594990015
157 0.0192926339805126
158 0.0192338079214096
159 0.0191819705069065
160 0.0191461816430092
161 0.0190957747399807
162 0.0190383791923523
163 0.0189870446920395
164 0.0189288202673197
165 0.0188738293945789
166 0.0188302770256996
167 0.0187843833118677
168 0.0187299177050591
169 0.018693745136261
170 0.0186397451907396
171 0.0185990445315838
172 0.0185619406402111
173 0.0185111258178949
174 0.0184807777404785
175 0.0184418000280857
176 0.0184022448956966
177 0.0183587484061718
178 0.0183171927928925
179 0.0182858724147081
180 0.0182444043457508
181 0.0182062461972237
182 0.0181594416499138
183 0.0181319415569305
184 0.0180888436734676
185 0.018053101375699
186 0.0180154908448458
187 0.0179846659302711
188 0.0179491862654686
189 0.0179140865802765
190 0.0178868919610977
191 0.0178562253713608
192 0.0178258828818798
193 0.0177853424102068
194 0.0177544467151165
195 0.0177191682159901
196 0.0176924727857113
197 0.0176600888371468
198 0.0176263228058815
199 0.0176066886633635
200 0.0175780951976776
201 0.0175568182021379
202 0.0175219606608152
203 0.0174992978572845
204 0.0174652561545372
205 0.0174471735954285
206 0.0174258761107922
207 0.0173960402607918
208 0.0173609405755997
209 0.0173390321433544
210 0.017316285520792
211 0.0172995999455452
212 0.0172650460153818
213 0.0172352995723486
214 0.017212625592947
215 0.0171943195164204
216 0.0171640254557133
217 0.017141442745924
218 0.0171152297407389
219 0.0170839820057154
220 0.0170679464936256
221 0.0170363746583462
222 0.0170097537338734
223 0.0169887281954288
224 0.0169653967022896
225 0.0169397071003914
226 0.0169131886214018
227 0.0168922543525696
228 0.0168600641191006
229 0.0168271064758301
230 0.0168088860809803
231 0.0167855713516474
232 0.0167575664818287
233 0.0167362969368696
234 0.0167088229209185
235 0.0166870020329952
236 0.0166620798408985
237 0.0166360214352608
238 0.0166203826665878
239 0.0165942180901766
240 0.0165659449994564
241 0.0165501348674297
242 0.016524825245142
243 0.0165101364254951
244 0.016486581414938
245 0.0164624061435461
246 0.0164415054023266
247 0.0164249707013369
248 0.0164039880037308
249 0.0163859743624926
250 0.016364274546504
251 0.0163406860083342
252 0.0163213089108467
253 0.0163065791130066
254 0.0162925142794847
255 0.0162755846977234
256 0.0162531938403845
257 0.0162343084812164
258 0.0162229780107737
259 0.0162114202976227
260 0.0161890834569931
261 0.0161733999848366
262 0.0161555558443069
263 0.0161350406706333
264 0.016118535771966
265 0.0161000434309244
266 0.0160891078412533
267 0.0160731021314859
268 0.0160558000206947
269 0.016043521463871
270 0.0160311870276928
271 0.0160154104232788
272 0.0159988701343536
273 0.0159890949726105
274 0.0159736424684525
275 0.0159654784947634
276 0.015947625041008
277 0.0159278828650713
278 0.0159100014716387
279 0.0159010384231806
280 0.0158833861351013
281 0.0158703252673149
282 0.0158536843955517
283 0.0158419460058212
284 0.0158283263444901
285 0.0158060621470213
286 0.0157931447029114
287 0.015782680362463
288 0.0157749243080616
289 0.0157647281885147
290 0.015748355537653
291 0.0157373044639826
292 0.0157217495143414
293 0.0157094299793243
294 0.0156988874077797
295 0.0156859215348959
296 0.015668123960495
297 0.0156496427953243
298 0.0156375728547573
299 0.0156239802017808
300 0.0156079474836588
301 0.015598583035171
302 0.015586644411087
303 0.0155729418620467
304 0.0155644407495856
305 0.0155566520988941
306 0.015540698543191
307 0.0155275743454695
308 0.0155171323567629
309 0.0155041757971048
310 0.0154972840100527
311 0.0154856238514185
312 0.0154725704342127
313 0.0154603030532598
314 0.0154475439339876
315 0.0154309384524822
316 0.0154209956526756
317 0.0154065331444144
318 0.0153922792524099
319 0.0153794270008802
320 0.0153682101517916
321 0.0153583670035005
322 0.0153439426794648
323 0.0153291821479797
324 0.0153170935809612
325 0.0153058096766472
326 0.0152946636080742
327 0.015279620885849
328 0.0152622945606709
329 0.0152501109987497
330 0.0152375707402825
331 0.015222585760057
332 0.0152173526585102
333 0.0152092706412077
334 0.0151956900954247
335 0.015183974057436
336 0.0151734566316009
337 0.01516027841717
338 0.0151457665488124
339 0.0151318674907088
340 0.0151135912165046
341 0.015106413513422
342 0.0150970704853535
343 0.0150840552523732
344 0.0150768514722586
345 0.0150651345029473
346 0.0150583777576685
347 0.0150517737492919
348 0.0150396442040801
349 0.0150302173569798
350 0.0150191904976964
351 0.0150070320814848
352 0.0149955656379461
353 0.0149850165471435
354 0.0149761578068137
355 0.0149693731218576
356 0.0149607751518488
357 0.0149533431977034
358 0.0149428928270936
359 0.0149361593648791
360 0.0149259241297841
361 0.014920599758625
362 0.0149112865328789
363 0.0149003248661757
364 0.0148933678865433
365 0.014886224642396
366 0.0148831568658352
367 0.014871402643621
368 0.0148618323728442
369 0.0148512311279774
370 0.0148509815335274
371 0.0148443356156349
372 0.0148314042016864
373 0.0148231917992234
374 0.0148203615099192
375 0.0148125421255827
376 0.0148102808743715
377 0.0148066598922014
378 0.014797143638134
379 0.0147810466587543
380 0.0147728035226464
381 0.0147632444277406
382 0.0147598907351494
383 0.0147525407373905
384 0.014745194464922
385 0.0147349685430527
386 0.0147272795438766
387 0.0147207668051124
388 0.0147086903452873
389 0.0147052221000195
390 0.014700248837471
391 0.0146934166550636
392 0.0146789792925119
393 0.014670554548502
394 0.0146579220890999
395 0.0146474745124578
396 0.0146431783214211
397 0.0146374795585871
398 0.0146311214193702
399 0.0146222421899438
400 0.0146132241934538
401 0.0146108409389853
402 0.014608284458518
403 0.0146008366718888
404 0.014596140012145
405 0.0145885124802589
406 0.0145774399861693
407 0.014573821797967
408 0.0145713938400149
409 0.0145661858841777
410 0.0145614985376596
411 0.0145491268485785
412 0.0145412096753716
413 0.014535604044795
414 0.0145314764231443
415 0.0145233692601323
416 0.0145204840227962
417 0.014512537047267
418 0.0145039148628712
419 0.0144972838461399
420 0.0144959604367614
421 0.0144890025258064
422 0.0144837312400341
423 0.014473401941359
424 0.0144691336899996
425 0.0144612230360508
426 0.0144583657383919
427 0.0144479461014271
428 0.0144413560628891
429 0.0144380405545235
430 0.0144333578646183
431 0.014425452798605
432 0.014426501467824
433 0.0144236329942942
434 0.0144176473841071
435 0.0144107406958938
436 0.0144021976739168
437 0.0143990907818079
438 0.0143985478207469
439 0.0143955489620566
440 0.0143888480961323
441 0.0143822217360139
442 0.0143800023943186
443 0.0143727948889136
444 0.0143662458285689
445 0.0143597275018692
446 0.0143528813496232
447 0.0143482573330402
448 0.0143402209505439
449 0.0143367098644376
450 0.0143317934125662
451 0.0143293328583241
452 0.0143230864778161
453 0.0143208336085081
454 0.0143179288133979
455 0.0143075827509165
456 0.0143020488321781
457 0.0142952827736735
458 0.0142971146851778
459 0.0142891276627779
460 0.0142835099250078
461 0.0142787834629416
462 0.0142729952931404
463 0.0142665449529886
464 0.0142626632004976
465 0.0142560005187988
466 0.0142455063760281
467 0.0142429722473025
468 0.0142358895391226
469 0.0142299020662904
470 0.0142240673303604
471 0.014217154122889
472 0.0142137361690402
473 0.0142138740047812
474 0.0142134204506874
475 0.0142078045755625
476 0.0142049789428711
477 0.0141995679587126
478 0.0141987688839436
479 0.014194693416357
480 0.0141893802210689
481 0.014181605540216
482 0.0141799068078399
483 0.0141810681670904
484 0.0141764059662819
485 0.0141750946640968
486 0.0141677092760801
487 0.0141660552471876
488 0.0141589287668467
489 0.0141532626003027
490 0.0141536789014935
491 0.0141461696475744
492 0.0141402333974838
493 0.0141310431063175
494 0.0141300894320011
495 0.0141236567869782
496 0.0141217224299908
497 0.0141150541603565
498 0.0141078531742096
499 0.0141052026301622
500 0.0140966912731528
501 0.0140911154448986
502 0.0140893021598458
503 0.0140883354470134
504 0.0140888318419456
505 0.0140875047072768
506 0.0140858329832554
507 0.0140821635723114
508 0.0140798771753907
509 0.0140744689851999
510 0.0140747521072626
511 0.0140721080824733
512 0.0140684256330132
513 0.0140660330653191
514 0.0140672167763114
515 0.0140577461570501
516 0.0140500515699387
517 0.0140479449182749
518 0.0140468887984753
519 0.01403849106282
520 0.0140326237305999
521 0.0140307582914829
522 0.0140275210142136
523 0.014024605974555
524 0.0140270357951522
525 0.0140145141631365
526 0.01400803681463
527 0.0140007501468062
528 0.013994924724102
529 0.013991953805089
530 0.0139916697517037
531 0.0139905996620655
532 0.0139866359531879
533 0.0139835514128208
534 0.0139774885028601
535 0.0139699541032314
536 0.0139665454626083
537 0.0139612192288041
538 0.0139583591371775
539 0.0139529146254063
540 0.0139495208859444
541 0.0139460004866123
542 0.0139462882652879
543 0.0139434831216931
544 0.0139378234744072
545 0.013937721028924
546 0.013933121226728
547 0.0139325112104416
548 0.0139298606663942
549 0.0139251882210374
550 0.0139174461364746
551 0.0139139648526907
552 0.0139119122177362
553 0.0139071978628635
554 0.0139020690694451
555 0.0138993002474308
556 0.0138931619003415
557 0.0138907339423895
558 0.0138839138671756
559 0.0138818360865116
560 0.0138778397813439
561 0.0138751044869423
562 0.0138737317174673
563 0.0138670336455107
564 0.0138628091663122
565 0.0138590987771749
566 0.013857027515769
567 0.0138485841453075
568 0.0138423442840576
569 0.0138371810317039
570 0.0138329118490219
571 0.0138275371864438
572 0.013822428882122
573 0.0138187985867262
574 0.0138128530234098
575 0.0138141196221113
576 0.01380848698318
577 0.0138043556362391
578 0.0138007551431656
579 0.0138001348823309
580 0.0137937674298882
581 0.0137926414608955
582 0.0137893622741103
583 0.0137881813570857
584 0.0137864947319031
585 0.0137837175279856
586 0.0137786325067282
587 0.0137767605483532
588 0.013776084408164
589 0.0137709397822618
590 0.0137653676792979
591 0.0137631949037313
592 0.0137578779831529
593 0.0137557070702314
594 0.0137519026175141
595 0.0137473326176405
596 0.0137467412278056
597 0.0137428538873792
598 0.0137389749288559
599 0.0137342419475317
600 0.0137296244502068
601 0.0137248234823346
602 0.0137245850637555
603 0.0137265287339687
604 0.0137226460501552
605 0.0137205626815557
606 0.0137205626815557
607 0.0137155279517174
608 0.0137115558609366
609 0.0137084880843759
610 0.0137068377807736
611 0.013704277575016
612 0.0137019213289022
613 0.0137014593929052
614 0.0136967096477747
615 0.0136934407055378
616 0.0136930644512177
617 0.0136887710541487
618 0.0136846471577883
619 0.0136809311807156
620 0.013677841052413
621 0.0136763667687774
622 0.0136719737201929
623 0.0136694256216288
624 0.0136676169931889
625 0.0136639662086964
626 0.0136611880734563
627 0.0136600732803345
628 0.0136563554406166
629 0.0136563312262297
630 0.0136554827913642
631 0.0136537160724401
632 0.0136507535353303
633 0.0136459115892649
634 0.0136426519602537
635 0.0136405099183321
636 0.013637968339026
637 0.013637188822031
638 0.0136348772794008
639 0.0136303883045912
640 0.0136255361139774
641 0.013624687679112
642 0.0136207323521376
643 0.0136197376996279
644 0.0136174438521266
645 0.0136166717857122
646 0.0136159341782331
647 0.013613224029541
648 0.013611352071166
649 0.0136069040745497
650 0.0136036993935704
651 0.0136007508262992
652 0.0136001715436578
653 0.0135985482484102
654 0.0135975703597069
655 0.0135933328419924
656 0.0135860703885555
657 0.013583873398602
658 0.0135822258889675
659 0.0135803148150444
660 0.013576440513134
661 0.0135742397978902
662 0.0135689992457628
663 0.013568140566349
664 0.0135667119175196
665 0.0135669149458408
666 0.0135643845424056
667 0.013560488820076
668 0.0135541474446654
669 0.013553561642766
670 0.0135507434606552
671 0.0135490642860532
672 0.0135480966418982
673 0.0135431587696075
674 0.0135400136932731
675 0.0135364308953285
676 0.013533984310925
677 0.0135279186069965
678 0.0135289402678609
679 0.0135250147432089
680 0.0135257979854941
681 0.0135245248675346
682 0.0135246282443404
683 0.0135206170380116
684 0.0135149247944355
685 0.0135126579552889
686 0.0135117946192622
687 0.0135127957910299
688 0.0135076716542244
689 0.0135075710713863
690 0.0135069563984871
691 0.0135027598589659
692 0.0135002136230469
693 0.0135009586811066
694 0.0134999500587583
695 0.0134943760931492
696 0.013493325561285
697 0.013491565361619
698 0.0134921511635184
699 0.0134883066639304
700 0.0134837338700891
701 0.0134830120950937
702 0.0134762693196535
703 0.0134755671024323
704 0.0134713351726532
705 0.0134701579809189
706 0.0134663255885243
707 0.013463944196701
708 0.0134605262428522
709 0.0134601620957255
710 0.0134551245719194
711 0.0134539818391204
712 0.0134538169950247
713 0.0134499035775661
714 0.0134487133473158
715 0.0134451575577259
716 0.0134419202804565
717 0.013437544927001
718 0.0134393256157637
719 0.0134378802031279
720 0.0134360548108816
721 0.0134341716766357
722 0.0134319104254246
723 0.0134310610592365
724 0.0134298028424382
725 0.0134274438023567
726 0.0134238824248314
727 0.0134219275787473
728 0.0134189641103148
729 0.0134190758690238
730 0.0134153878316283
731 0.0134102907031775
732 0.0134085882455111
733 0.0134044336155057
734 0.0134034752845764
735 0.0133982831612229
736 0.0133923664689064
737 0.0133914276957512
738 0.0133916307240725
739 0.013388317078352
740 0.0133854709565639
741 0.0133814187720418
742 0.0133792338892817
743 0.0133768143132329
744 0.013376709073782
745 0.0133729595690966
746 0.0133691895753145
747 0.0133665045723319
748 0.013366149738431
749 0.0133641753345728
750 0.013365694321692
751 0.013365687802434
752 0.0133640645071864
753 0.0133610889315605
754 0.0133599527180195
755 0.0133579932153225
756 0.0133558809757233
757 0.0133504290133715
758 0.0133485179394484
759 0.0133491959422827
760 0.0133495228365064
761 0.0133475940674543
762 0.0133448084816337
763 0.0133470790460706
764 0.0133436471223831
765 0.0133416634052992
766 0.0133404843509197
767 0.0133373597636819
768 0.0133374147117138
769 0.0133372358977795
770 0.0133342547342181
771 0.0133334062993526
772 0.0133314477279782
773 0.0133291091769934
774 0.0133314980193973
775 0.0133286975324154
776 0.0133276060223579
777 0.0133216092363
778 0.0133201703429222
779 0.0133181186392903
780 0.0133152771741152
781 0.0133134163916111
782 0.0133117120712996
783 0.013310007750988
784 0.013308365829289
785 0.0133096277713776
786 0.0133061846718192
787 0.0133031569421291
788 0.0133016332983971
789 0.0132981045171618
790 0.013298150151968
791 0.0132952472195029
792 0.0132927820086479
793 0.0132930921390653
794 0.0132940243929625
795 0.01329137198627
796 0.0132903167977929
797 0.0132891666144133
798 0.0132901836186647
799 0.0132873319089413
800 0.0132864732295275
801 0.0132853938266635
802 0.013282747939229
803 0.0132825709879398
804 0.0132799847051501
805 0.0132779497653246
806 0.0132761467248201
807 0.0132762771099806
808 0.0132729224860668
809 0.0132710067555308
810 0.0132691916078329
811 0.0132656572386622
812 0.0132630048319697
813 0.0132598290219903
814 0.0132572986185551
815 0.0132560767233372
816 0.0132530946284533
817 0.0132531309500337
818 0.0132533349096775
819 0.0132540501654148
820 0.0132533479481936
821 0.0132518447935581
822 0.0132484808564186
823 0.0132496571168303
824 0.0132465641945601
825 0.0132444705814123
826 0.013241158798337
827 0.0132406000047922
828 0.0132403802126646
829 0.0132392682135105
830 0.0132375601679087
831 0.0132367014884949
832 0.0132353147491813
833 0.0132351499050856
834 0.0132339578121901
835 0.0132337529212236
836 0.0132319871336222
837 0.0132321156561375
838 0.0132281901314855
839 0.0132237039506435
840 0.0132233276963234
841 0.0132220136001706
842 0.013220302760601
843 0.0132166538387537
844 0.0132138850167394
845 0.0132130160927773
846 0.0132121499627829
847 0.0132121378555894
848 0.0132108274847269
849 0.0132072623819113
850 0.0132058691233397
851 0.0132063794881105
852 0.0132057070732117
853 0.0132053047418594
854 0.0132040791213512
855 0.0132025768980384
856 0.0132018271833658
857 0.0131998937577009
858 0.0131983645260334
859 0.013197835534811
860 0.0131958182901144
861 0.0131963118910789
862 0.0131975458934903
863 0.0131949754431844
864 0.013192368671298
865 0.0131896212697029
866 0.0131918638944626
867 0.0131916189566255
868 0.0131866298615932
869 0.0131842996925116
870 0.013182545080781
871 0.0131832100450993
872 0.0131825683638453
873 0.0131826158612967
874 0.0131814666092396
875 0.0131801879033446
876 0.0131783625110984
877 0.0131772216409445
878 0.0131743820384145
879 0.0131722278892994
880 0.0131714474409819
881 0.0131692318245769
882 0.0131664630025625
883 0.0131637621670961
884 0.0131616117432714
885 0.0131590869277716
886 0.013161757029593
887 0.0131583102047443
888 0.0131571460515261
889 0.0131561774760485
890 0.0131544191390276
891 0.0131527241319418
892 0.0131506361067295
893 0.0131503790616989
894 0.0131480023264885
895 0.0131465364247561
896 0.013143103569746
897 0.0131423948332667
898 0.0131421647965908
899 0.0131405461579561
900 0.0131401289254427
901 0.0131396893411875
902 0.0131389088928699
903 0.0131381982937455
904 0.0131388427689672
905 0.0131368786096573
906 0.0131342364475131
907 0.0131327919661999
908 0.013134035281837
909 0.0131321884691715
910 0.0131320897489786
911 0.0131321866065264
912 0.0131308836862445
913 0.0131292343139648
914 0.0131289390847087
915 0.0131262913346291
916 0.0131248263642192
917 0.013124299235642
918 0.0131230121478438
919 0.0131223564967513
920 0.0131210517138243
921 0.0131217669695616
922 0.0131195336580276
923 0.0131171755492687
924 0.0131171159446239
925 0.0131170991808176
926 0.0131154879927635
927 0.0131149990484118
928 0.0131134763360023
929 0.0131112914532423
930 0.0131118632853031
931 0.0131093403324485
932 0.0131081733852625
933 0.0131065379828215
934 0.013107068836689
935 0.013104896992445
936 0.0131018795073032
937 0.0131012601777911
938 0.0130976624786854
939 0.0130963250994682
940 0.0130951665341854
941 0.013093750923872
942 0.013093470595777
943 0.0130926538258791
944 0.0130922179669142
945 0.0130906002596021
946 0.0130875483155251
947 0.013085681013763
948 0.0130872754380107
949 0.0130840856581926
950 0.0130842048674822
951 0.0130839683115482
952 0.013082011602819
953 0.0130812348797917
954 0.0130809787660837
955 0.0130804348737001
956 0.0130783021450043
957 0.0130781121551991
958 0.0130753144621849
959 0.0130757763981819
960 0.0130762159824371
961 0.0130731351673603
962 0.0130730979144573
963 0.0130727486684918
964 0.0130728632211685
965 0.0130731407552958
966 0.013069961220026
967 0.0130683612078428
968 0.0130678117275238
969 0.0130674764513969
970 0.0130638647824526
971 0.0130627267062664
972 0.0130611825734377
973 0.0130611658096313
974 0.0130607765167952
975 0.0130596291273832
976 0.0130592035129666
977 0.0130574721843004
978 0.0130563993006945
979 0.0130544882267714
980 0.0130548244342208
981 0.0130536276847124
982 0.0130528369918466
983 0.0130512248724699
984 0.0130501370877028
985 0.0130493240430951
986 0.0130485408008099
987 0.0130480099469423
988 0.0130479643121362
989 0.0130464034155011
990 0.013044323772192
991 0.0130437761545181
992 0.0130434315651655
993 0.0130438879132271
994 0.0130433207377791
995 0.0130407083779573
996 0.0130395852029324
997 0.0130388475954533
998 0.0130397733300924
999 0.0130412746220827

==> tex_tables/intensity_and_table_convergence/l1_error_dim_33x33_N_5000_direct_sampling.dat <==
x y
0 0.344519197940826
1 0.172154396772385
2 0.114754132926464
3 0.0862175971269608
4 0.068941205739975
5 0.0574041306972504
6 0.0491892024874687
7 0.0430760532617569
8 0.0383318215608597
9 0.0345208793878555
10 0.0314569845795631
11 0.02886270172894
12 0.0266438461840153
13 0.0247678551822901
14 0.0232289582490921
15 0.0217113997787237
16 0.0204500462859869
17 0.0193392671644688
18 0.0183372832834721
19 0.0174544174224138
20 0.0166476555168629
21 0.0159411430358887
22 0.0152672315016389
23 0.0146555453538895
24 0.014085148461163
25 0.0135256573557854
26 0.0130281001329422
27 0.0125739816576242
28 0.012165404856205
29 0.0117793157696724
30 0.0114153884351254
31 0.011085394769907
32 0.0107634030282497
33 0.0104606207460165
34 0.0101720308884978
35 0.00990385189652443
36 0.00966148637235165
37 0.00942114181816578
38 0.00918880384415388
39 0.0089584831148386
40 0.00875820778310299
41 0.00855611637234688
42 0.00834921281784773
43 0.0081632025539875
44 0.00801894534379244
45 0.00785511638969183
46 0.00769426533952355
47 0.00753056909888983
48 0.00738502759486437
49 0.00725629273802042
50 0.00713424105197191
51 0.00701385037973523
52 0.006899768486619
53 0.00679483311250806
54 0.00669209845364094
55 0.00658636819571257
56 0.00648887222632766
57 0.00638620322570205
58 0.00629834923893213
59 0.00620444491505623
60 0.00611254945397377
61 0.00604349654167891
62 0.00597130227833986
63 0.00588844995945692
64 0.00581452948972583
65 0.00574308354407549
66 0.00567820761352777
67 0.00560487993061543
68 0.00552919134497643
69 0.00546826608479023
70 0.0054014497436583
71 0.00534312333911657
72 0.00528651289641857
73 0.00521894358098507
74 0.0051723993383348
75 0.00510971434414387
76 0.00505901081487536
77 0.00500059872865677
78 0.0049483492039144
79 0.00490020494908094
80 0.0048613678663969
81 0.00482688751071692
82 0.00478177424520254
83 0.00473744282498956
84 0.00469635706394911
85 0.00465159909799695
86 0.00460764905437827
87 0.00456509180366993
88 0.00452305190265179
89 0.00447885552421212
90 0.00443996023386717
91 0.00440657651051879
92 0.00437303399667144
93 0.00433987658470869
94 0.00430098734796047
95 0.00426908675581217
96 0.00424208026379347
97 0.0042054383084178
98 0.00417452165856957
99 0.00414410280063748
100 0.00410823430866003
101 0.0040809391066432
102 0.00405576964840293
103 0.00402058567851782
104 0.00399958435446024
105 0.00397346075624228
106 0.00394642353057861
107 0.0039187241345644
108 0.00389492814429104
109 0.00387710751965642
110 0.00385378580540419
111 0.0038346266373992
112 0.00381003227084875
113 0.00378826772794127
114 0.00376591109670699
115 0.00374206760898232
116 0.00371516076847911
117 0.00369426002725959
118 0.00367569457739592
119 0.0036521430592984
120 0.00362900737673044
121 0.00361126125790179
122 0.00359179871156812
123 0.00357238808646798
124 0.00355418352410197
125 0.00353910564444959
126 0.00352143379859626
127 0.00350800668820739
128 0.00349086802452803
129 0.00347314029932022
130 0.00346010737121105
131 0.00343828415498137
132 0.00341971172019839
133 0.00341079197824001
134 0.00339153269305825
135 0.0033745497930795
136 0.00336020928807557
137 0.00334379891864955
138 0.0033387616276741
139 0.00332715967670083
140 0.00331487040966749
141 0.00330129964277148
142 0.00328900408931077
143 0.00327561073936522
144 0.00326141342520714
145 0.00324900494888425
146 0.00323361158370972
147 0.00322171254083514
148 0.00320852594450116
149 0.00319495284929872
150 0.00318432552739978
151 0.00317190564237535
152 0.0031581218354404
153 0.0031492414418608
154 0.00313545623794198
155 0.00312715326435864
156 0.00311698927544057
157 0.00310877920128405
158 0.00310141989029944
159 0.00309412134811282
160 0.0030844162683934
161 0.00307338428683579
162 0.00306696863844991
163 0.00305969920009375
164 0.00305083114653826
165 0.00304208882153034
166 0.0030325367115438
167 0.0030215703882277
168 0.00301564391702414
169 0.00300559005700052
170 0.00299536949023604
171 0.00298640737310052
172 0.00297863408923149
173 0.00296936649829149
174 0.00296212499961257
175 0.00295533915050328
176 0.00294881174340844
177 0.00294363358989358
178 0.00293462397530675
179 0.00292902020737529
180 0.00291887973435223
181 0.00291231879964471
182 0.00290577160194516
183 0.00290203047916293
184 0.00289671146310866
185 0.0028925163205713
186 0.00288292486220598
187 0.00287608569487929
188 0.00286872335709631
189 0.00286064529791474
190 0.00285224849358201
191 0.00284289848059416
192 0.00283506605774164
193 0.00282693654298782
194 0.00282028317451477
195 0.00281197624281049
196 0.00280363764613867
197 0.00279737543314695
198 0.00279307994060218
199 0.0027848684694618
200 0.00277952617034316
201 0.00277605536393821
202 0.00276679708622396
203 0.00276096584275365
204 0.00275547080673277
205 0.00275025377050042
206 0.00274166488088667
207 0.00273721665143967
208 0.00272876140661538
209 0.00272219348698854
210 0.00271807843819261
211 0.00271275220438838
212 0.00270791654475033
213 0.00270307157188654
214 0.00269690901041031
215 0.00269159581512213
216 0.00268669426441193
217 0.00268209259957075
218 0.00267625786364079
219 0.00267080729827285
220 0.00266597373411059
221 0.00266039837151766
222 0.00265892129391432
223 0.00265521346591413
224 0.00264874170534313
225 0.00264036376029253
226 0.00263710878789425
227 0.00263310084119439
228 0.00263003539294004
229 0.00262594316154718
230 0.00262252846732736
231 0.0026182618457824
232 0.00261412863619626
233 0.00261108670383692
234 0.00260606524534523
235 0.00260163238272071
236 0.00259948498569429
237 0.00259511568583548
238 0.00259083742275834
239 0.00258741877041757
240 0.00258310558274388
241 0.00257994444109499
242 0.00257570459507406
243 0.00257163215428591
244 0.00256909336894751
245 0.00256497855298221
246 0.00256088888272643
247 0.00255731586366892
248 0.00255190744064748
249 0.00254795327782631
250 0.00254222098737955
251 0.00253722537308931
252 0.00253478065133095
253 0.00253053428605199
254 0.00252609187737107
255 0.00252275937236845
256 0.0025199584197253
257 0.00251557794399559
258 0.00251196534372866
259 0.00250911200419068
260 0.00250681373290718
261 0.00250469101592898
262 0.00250159110873938
263 0.00250007980503142
264 0.00249600596725941
265 0.00249261735007167
266 0.00249100755900145
267 0.00249050138518214
268 0.00249038613401353
269 0.00248740939423442
270 0.00248299352824688
271 0.00247943378053606
272 0.00247515365481377
273 0.00247255177237093
274 0.00247138133272529
275 0.00246783182956278
276 0.00246428279206157
277 0.0024611409753561
278 0.00245886761695147
279 0.00245627714321017
280 0.00245328573510051
281 0.00244937557727098
282 0.00244734366424382
283 0.00244596530683339
284 0.00244407099671662
285 0.00244321301579475
286 0.00244084023870528
287 0.00243945047259331
288 0.00243749236688018
289 0.00243583647534251
290 0.00243395077995956
291 0.00243230536580086
292 0.0024293945170939
293 0.00242736912332475
294 0.00242445804178715
295 0.00242201797664165
296 0.00241862470284104
297 0.00241445424035192
298 0.00241184304468334
299 0.00240802718326449
300 0.00240508909337223
301 0.00240436824969947
302 0.0024029603227973
303 0.00240174424834549
304 0.00239921687170863
305 0.00239826994948089
306 0.002395860850811
307 0.00239357235841453
308 0.00239145010709763
309 0.00239118211902678
310 0.00238991132937372
311 0.00238840933889151
312 0.00238724099472165
313 0.00238501792773604
314 0.00238285539671779
315 0.00238134106621146
316 0.00238019390963018
317 0.00237794686108828
318 0.00237697642296553
319 0.00237534358166158
320 0.00237387767992914
321 0.00237178057432175
322 0.00236929417587817
323 0.00236739008687437
324 0.00236637121997774
325 0.00236540753394365
326 0.00236310623586178
327 0.00236228597350419
328 0.00236106617376208
329 0.00236079492606223
330 0.00236007873900235
331 0.00235864100977778
332 0.00235742656514049
333 0.00235526519827545
334 0.00235379277728498
335 0.00235116854310036
336 0.00234987051226199
337 0.00234842905774713
338 0.00234589306637645
339 0.00234445091336966
340 0.00234247930347919
341 0.00234158802777529
342 0.00234056217595935
343 0.00233918894082308
344 0.00233730161562562
345 0.00233584712259471
346 0.00233304360881448
347 0.00233114371076226
348 0.00232918141409755
349 0.00232675601728261
350 0.00232490943744779
351 0.00232324004173279
352 0.00232162792235613
353 0.00231990497559309
354 0.00231780088506639
355 0.0023169566411525
356 0.00231528631411493
357 0.00231400830671191
358 0.00231209956109524
359 0.00231110560707748
360 0.00230909558013082
361 0.00230721058323979
362 0.00230597285553813
363 0.00230466458015144
364 0.00230444245971739
365 0.00230337865650654
366 0.00230236910283566
367 0.00229954905807972
368 0.00229851435869932
369 0.00229747360572219
370 0.00229735486209393
371 0.00229388731531799
372 0.0022906728554517
373 0.0022898712195456
374 0.00228794850409031
375 0.00228589540347457
376 0.00228554988279939
377 0.00228425720706582
378 0.00228356127627194
379 0.00228142365813255
380 0.00228136265650392
381 0.00228079967200756
382 0.00227923877537251
383 0.00227819848805666
384 0.00227755471132696
385 0.00227648811414838
386 0.00227497308515012
387 0.00227309204638004
388 0.00227078469470143
389 0.00226987106725574
390 0.0022687662858516
391 0.0022674510255456
392 0.0022664179559797
393 0.00226579140871763
394 0.00226350501179695
395 0.00226324587129056
396 0.00226171314716339
397 0.00226078880950809
398 0.00225999997928739
399 0.00225925957784057
400 0.00225846329703927
401 0.00225739530287683
402 0.00225560367107391
403 0.00225373008288443
404 0.00225286651402712
405 0.00225238921120763
406 0.00225059129297733
407 0.00224957778118551
408 0.00224870629608631
409 0.00224762968719006
410 0.00224633631296456
411 0.00224548857659101
412 0.00224432698450983
413 0.002242645714432
414 0.0022411928512156
415 0.00223971623927355
416 0.00223868130706251
417 0.00223668734543025
418 0.00223549688234925
419 0.00223503494635224
420 0.00223464099690318
421 0.0022345925681293
422 0.00223230523988605
423 0.00223190966062248
424 0.00223072152584791
425 0.00222965236753225
426 0.00222920812666416
427 0.00222743302583694
428 0.00222635315731168
429 0.00222496874630451
430 0.00222250749357045
431 0.00222093053162098
432 0.0022196255158633
433 0.00221830606460571
434 0.00221798662096262
435 0.0022154925391078
436 0.00221492210403085
437 0.00221451092511415
438 0.00221411953680217
439 0.00221302662976086
440 0.00221276865340769
441 0.00221117679029703
442 0.00221051601693034
443 0.00221008085645735
444 0.00220853555947542
445 0.00220842799171805
446 0.0022079199552536
447 0.00220656767487526
448 0.00220421305857599
449 0.00220457604154944
450 0.00220481818541884
451 0.00220364099368453
452 0.0022025415673852
453 0.00220092991366982
454 0.00219974922947586
455 0.00219932245090604
456 0.00219839788042009
457 0.00219765654765069
458 0.00219733593985438
459 0.00219609588384628
460 0.00219550170004368
461 0.00219482951797545
462 0.00219427817501128
463 0.00219371449202299
464 0.00219309818930924
465 0.00219152262434363
466 0.0021910397335887
467 0.00219053402543068
468 0.0021906322799623
469 0.00218912051059306
470 0.00218815077096224
471 0.00218751677311957
472 0.00218618847429752
473 0.00218576146289706
474 0.0021844997536391
475 0.00218399660661817
476 0.00218314933590591
477 0.00218189554288983
478 0.00218130555003881
479 0.00218072393909097
480 0.00218049786053598
481 0.00217987364158034
482 0.00218002265319228
483 0.00217900844290853
484 0.00217883032746613
485 0.00217811879701912
486 0.00217780447565019
487 0.0021768226288259
488 0.00217560445889831
489 0.00217535975389183
490 0.00217468803748488
491 0.00217442493885756
492 0.00217389245517552
493 0.00217255251482129
494 0.00217217206954956
495 0.00217113713733852
496 0.00217018299736083
497 0.00216904957778752
498 0.00216872454620898
499 0.00216760276816785
500 0.00216708984225988
501 0.00216650497168303
502 0.00216512801125646
503 0.00216473918408155
504 0.00216455711051822
505 0.0021644588559866
506 0.00216357130557299
507 0.00216248072683811
508 0.00216184882447124
509 0.00216226140037179
510 0.00216210260987282
511 0.00216122251003981
512 0.00216017081402242
513 0.00215977663174272
514 0.00215927232056856
515 0.00215896125882864
516 0.0021582655608654
517 0.00215745158493519
518 0.00215710676275194
519 0.00215693027712405
520 0.00215642666444182
521 0.00215610233135521
522 0.00215511675924063
523 0.00215404061600566
524 0.00215416215360165
525 0.00215391209349036
526 0.00215320731513202
527 0.00215210858732462
528 0.00215163780376315
529 0.00215134816244245
530 0.00215094699524343
531 0.00215041846968234
532 0.00215061940252781
533 0.00214957538992167
534 0.00214863149449229
535 0.00214814697392285
536 0.00214786780998111
537 0.00214740540832281
538 0.00214619049802423
539 0.0021459236741066
540 0.00214526662603021
541 0.00214462471194565
542 0.00214408221654594
543 0.00214322423562407
544 0.00214256346225739
545 0.00214226148091257
546 0.00214217975735664
547 0.00214169686660171
548 0.00214106822386384
549 0.00214053690433502
550 0.00213952269405127
551 0.00213955761864781
552 0.00213940511457622
553 0.00213908450677991
554 0.00213903514668345
555 0.00213857414200902
556 0.00213844398967922
557 0.00213782349601388
558 0.00213769823312759
559 0.00213672057725489
560 0.00213648425415158
561 0.00213663792237639
562 0.00213595014065504
563 0.00213544047437608
564 0.00213514314964414
565 0.00213489984162152
566 0.00213424512185156
567 0.00213399645872414
568 0.00213329074904323
569 0.00213291449472308
570 0.00213183485902846
571 0.00213113613426685
572 0.00212999107316136
573 0.00212960387580097
574 0.00212984811514616
575 0.0021298760548234
576 0.00212984369136393
577 0.00212860084138811
578 0.00212870258837938
579 0.00212782062590122
580 0.00212689395993948
581 0.00212602969259024
582 0.00212572142481804
583 0.00212556892074645
584 0.00212543387897313
585 0.00212563085369766
586 0.00212524575181305
587 0.00212459405884147
588 0.00212346692569554
589 0.00212293374352157
590 0.00212281756103039
591 0.00212204735726118
592 0.00212218146771193
593 0.00212264503352344
594 0.00212298659607768
595 0.00212262943387032
596 0.00212219217792153
597 0.00212207529693842
598 0.0021217071916908
599 0.00212114932946861
600 0.00212107785046101
601 0.00212138332426548
602 0.00212127645500004
603 0.00212097237817943
604 0.0021203150972724
605 0.00211986759677529
606 0.00211957492865622
607 0.00211930740624666
608 0.00211898609995842
609 0.00211918959394097
610 0.00211880868300796
611 0.00211915234103799
612 0.00211885245516896
613 0.0021187593229115
614 0.00211803731508553
615 0.00211820565164089
616 0.00211745128035545
617 0.00211768643930554
618 0.00211706943809986
619 0.00211706943809986
620 0.00211671530269086
621 0.00211625453084707
622 0.00211644638329744
623 0.00211617024615407
624 0.00211598863825202
625 0.00211487989872694
626 0.00211404543370008
627 0.00211363565176725
628 0.00211328128352761
629 0.00211255834437907
630 0.00211166799999774
631 0.00211111502721906
632 0.00211070873774588
633 0.00211054133251309
634 0.0021102330647409
635 0.00210969499312341
636 0.00210960186086595
637 0.00210955692455173
638 0.00210959371179342
639 0.00210891314782202
640 0.00210891966708004
641 0.00210918742232025
642 0.00210893270559609
643 0.00210848590359092
644 0.00210814410820603
645 0.00210800394415855
646 0.00210761604830623
647 0.00210751034319401
648 0.00210706400685012
649 0.00210618507117033
650 0.00210593082010746
651 0.00210588471964002
652 0.00210588658228517
653 0.00210551358759403
654 0.00210542930290103
655 0.00210543698631227
656 0.00210515502840281
657 0.00210503954440355
658 0.00210492801852524
659 0.00210482510738075
660 0.00210449751466513
661 0.00210417667403817
662 0.00210393639281392
663 0.00210378970950842
664 0.00210300693288445
665 0.00210305908694863
666 0.00210250401869416
667 0.00210251659154892
668 0.00210234150290489
669 0.00210246304050088
670 0.00210267631337047
671 0.00210229028016329
672 0.00210253451950848
673 0.00210285070352256
674 0.00210210541263223
675 0.00210193591192365
676 0.00210170680657029
677 0.00210147281177342
678 0.00210124161094427
679 0.00210123928263783
680 0.00210091099143028
681 0.00210010656155646
682 0.00209992472082376
683 0.00209960294887424
684 0.00209988444112241
685 0.00209966115653515
686 0.00209956662729383
687 0.00209959456697106
688 0.00209926418028772
689 0.00209946790710092
690 0.00209913915023208
691 0.00209819292649627
692 0.00209791632369161
693 0.00209761084988713
694 0.0020968783646822
695 0.00209645414724946
696 0.00209568883292377
697 0.0020954527426511
698 0.00209521129727364
699 0.00209537660703063
700 0.00209491583518684
701 0.00209439173340797
702 0.0020943246781826
703 0.00209419336169958
704 0.0020940953399986
705 0.00209400104358792
706 0.00209339894354343
707 0.00209307204931974
708 0.00209304690361023
709 0.00209280266426504
710 0.00209257425740361
711 0.00209258589893579
712 0.00209244480356574
713 0.00209194398485124
714 0.00209173886105418
715 0.00209164735861123
716 0.00209103268571198
717 0.00209085643291473
718 0.0020905879791826
719 0.00209064874798059
720 0.00209082756191492
721 0.00209086411632597
722 0.00209038914181292
723 0.00209050066769123
724 0.00209042872302234
725 0.00209046946838498
726 0.00209028460085392
727 0.00208984687924385
728 0.00208964850753546
729 0.00208968203514814
730 0.0020896433852613
731 0.00208966713398695
732 0.00208919355645776
733 0.00208892999216914
734 0.00208836048841476
735 0.00208816630765796
736 0.00208832160569727
737 0.00208789482712746
738 0.0020877243950963
739 0.00208778912201524
740 0.00208752602338791
741 0.00208727573044598
742 0.00208689644932747
743 0.00208680587820709
744 0.00208655069582164
745 0.00208662240765989
746 0.00208635651506484
747 0.00208603264763951
748 0.00208557257428765
749 0.00208515208214521
750 0.00208485615439713
751 0.00208476092666388
752 0.00208465359173715
753 0.00208436977118254
754 0.00208416394889355
755 0.00208400771953166
756 0.00208419328555465
757 0.00208417326211929
758 0.00208428758196533
759 0.00208380026742816
760 0.00208367127925158
761 0.00208364357240498
762 0.00208326149731874
763 0.00208327639847994
764 0.00208315951749682
765 0.00208265730179846
766 0.00208278745412827
767 0.00208236277103424
768 0.00208233809098601
769 0.00208220863714814
770 0.00208199443295598
771 0.00208157766610384
772 0.00208142539486289
773 0.00208126613870263
774 0.0020812600851059
775 0.00208108988590539
776 0.0020810158457607
777 0.00208128383383155
778 0.00208121770992875
779 0.00208089803345501
780 0.00208049803040922
781 0.00208043353632092
782 0.00208018813282251
783 0.00207985425367951
784 0.00207963166758418
785 0.00207892199978232
786 0.00207881932146847
787 0.00207846006378531
788 0.00207840581424534
789 0.00207785470411181
790 0.0020779266487807
791 0.00207763304933906
792 0.00207785610109568
793 0.00207743141800165
794 0.0020769399125129
795 0.00207651127129793
796 0.00207605445757508
797 0.00207600928843021
798 0.00207575177773833
799 0.00207564001902938
800 0.00207559205591679
801 0.00207556411623955
802 0.00207518436945975
803 0.00207473058253527
804 0.00207457924261689
805 0.0020745019428432
806 0.00207437016069889
807 0.00207372801378369
808 0.00207320624031126
809 0.0020735040307045
810 0.00207304768264294
811 0.00207312335260212
812 0.00207258900627494
813 0.00207274267449975
814 0.00207242928445339
815 0.00207221880555153
816 0.00207195268012583
817 0.00207182113081217
818 0.00207169121131301
819 0.00207133218646049
820 0.00207134941592813
821 0.002071418100968
822 0.00207131542265415
823 0.00207118317484856
824 0.00207104696892202
825 0.00207099807448685
826 0.00207085907459259
827 0.00207049283199012
828 0.00207044207490981
829 0.00206990400329232
830 0.00206939363852143
831 0.00206914870068431
832 0.00206865463405848
833 0.00206839852035046
834 0.00206851656548679
835 0.00206826580688357
836 0.00206841481849551
837 0.00206826836802065
838 0.00206806790083647
839 0.002067930996418
840 0.0020676776766777
841 0.00206734985113144
842 0.00206718104891479
843 0.00206700945273042
844 0.00206693960353732
845 0.00206674030050635
846 0.00206623435951769
847 0.00206598709337413
848 0.00206623901613057
849 0.00206595147028565
850 0.00206578173674643
851 0.00206557591445744
852 0.00206557754427195
853 0.0020655463449657
854 0.00206520245410502
855 0.00206493074074388
856 0.00206466973759234
857 0.0020647996570915
858 0.00206462712958455
859 0.00206450442783535
860 0.00206429464742541
861 0.00206412887200713
862 0.00206390675157309
863 0.00206363154575229
864 0.00206336379051208
865 0.00206339010037482
866 0.00206316472031176
867 0.00206312257796526
868 0.0020634091924876
869 0.00206343270838261
870 0.00206305040046573
871 0.00206266646273434
872 0.00206217705272138
873 0.00206222315318882
874 0.00206223083660007
875 0.00206193281337619
876 0.00206139869987965
877 0.00206118449568748
878 0.00206122873350978
879 0.00206127064302564
880 0.00206133024767041
881 0.00206130323931575
882 0.00206090835854411
883 0.00206087436527014
884 0.00206066016107798
885 0.00206050253473222
886 0.00206029089167714
887 0.00206030369736254
888 0.00206021079793572
889 0.00205999752506614
890 0.00205957260914147
891 0.00205907179042697
892 0.00205916073173285
893 0.00205908715724945
894 0.00205915374681354
895 0.00205908203497529
896 0.00205891043879092
897 0.00205877679400146
898 0.00205889344215393
899 0.00205890135839581
900 0.00205874745734036
901 0.00205871067009866
902 0.00205891812220216
903 0.0020586121827364
904 0.0020581278949976
905 0.00205767550505698
906 0.0020578436087817
907 0.00205725291743875
908 0.00205699680373073
909 0.0020569059997797
910 0.00205678376369178
911 0.00205721752718091
912 0.00205757888033986
913 0.00205754255875945
914 0.00205737119540572
915 0.00205756491050124
916 0.00205718609504402
917 0.00205681449733675
918 0.002057098550722
919 0.00205681030638516
920 0.00205655442550778
921 0.00205657631158829
922 0.00205643381923437
923 0.00205615581944585
924 0.00205588713288307
925 0.00205572368577123
926 0.00205553229898214
927 0.00205546384677291
928 0.00205504079349339
929 0.00205519981682301
930 0.00205518468283117
931 0.00205490970984101
932 0.00205454579554498
933 0.00205408898182213
934 0.00205402541905642
935 0.0020539965480566
936 0.00205373903736472
937 0.00205359747633338
938 0.00205350900068879
939 0.00205359235405922
940 0.0020533362403512
941 0.00205312366597354
942 0.00205307104624808
943 0.00205295789055526
944 0.00205257441848516
945 0.00205212598666549
946 0.00205214694142342
947 0.00205165613442659
948 0.00205149734392762
949 0.00205143820494413
950 0.00205138488672674
951 0.00205091363750398
952 0.00205081631429493
953 0.00205047731287777
954 0.0020498433150351
955 0.00204996578395367
956 0.00204980792477727
957 0.00204973481595516
958 0.00204958254471421
959 0.00204965542070568
960 0.00204959022812545
961 0.00204946473240852
962 0.0020494784694165
963 0.00204939534887671
964 0.00204912526533008
965 0.00204869918525219
966 0.00204852176830173
967 0.00204844167456031
968 0.002048016525805
969 0.00204773317091167
970 0.00204802979715168
971 0.00204809452407062
972 0.00204802677035332
973 0.00204773689620197
974 0.00204787356778979
975 0.0020476549398154
976 0.002047119429335
977 0.00204693619161844
978 0.00204693898558617
979 0.00204670755192637
980 0.00204659625887871
981 0.0020466037094593
982 0.00204672198742628
983 0.0020469396840781
984 0.00204703095369041
985 0.00204695295542479
986 0.00204662838950753
987 0.00204644585028291
988 0.00204633711837232
989 0.00204651965759695
990 0.00204656436108053
991 0.00204623816534877
992 0.00204616086557508
993 0.00204612361267209
994 0.00204601511359215
995 0.00204585399478674
996 0.00204559462144971
997 0.00204558810219169
998 0.00204535201191902
999 0.00204541906714439

==> tex_tables/intensity_and_table_convergence/l1_error_direct_sampling.dat <==
x  y
0 0.33112770318985
1 0.165259167551994
2 0.110178828239441
3 0.0826862454414368
4 0.0663745403289795
5 0.0554530322551727
6 0.0476462095975876
7 0.0417203903198242
8 0.037096880376339
9 0.0334251895546913
10 0.0303715206682682
11 0.0278386883437634
12 0.0257130768150091
13 0.0238667149096727
14 0.0222502686083317
15 0.0208466947078705
16 0.0196478217840195
17 0.0186087004840374
18 0.017655810341239
19 0.0167728457599878
20 0.0159680563956499
21 0.0152590051293373
22 0.0145805403590202
23 0.0140051413327456
24 0.0134317893534899
25 0.0129266437143087
26 0.0124731790274382
27 0.0120286112651229
28 0.0116348993033171
29 0.0112456763163209
30 0.0108915716409683
31 0.0105474293231964
32 0.0102647542953491
33 0.0099911829456687
34 0.00972662400454283
35 0.00946761947125196
36 0.00923913717269897
37 0.00901747494935989
38 0.00881973840296268
39 0.00862967409193516
40 0.00842426158487797
41 0.00824556965380907
42 0.00806472357362509
43 0.00788663700222969
44 0.00773871503770351
45 0.00757354078814387
46 0.00742402533069253
47 0.00728355068713427
48 0.00714599993079901
49 0.00701051112264395
50 0.00687930826097727
51 0.00676136929541826
52 0.00665418803691864
53 0.00654024817049503
54 0.00643249228596687
55 0.00633054226636887
56 0.00622330326586962
57 0.00612345291301608
58 0.00602776883170009
59 0.00592995947226882
60 0.00584309874102473
61 0.00576249742880464
62 0.00568224070593715
63 0.00560171995311975
64 0.00552221667021513
65 0.00543893221765757
66 0.00538165681064129
67 0.00531449355185032
68 0.00524480640888214
69 0.00518234213814139
70 0.00512762926518917
71 0.00507733086124063
72 0.00502411974593997
73 0.00497905164957047
74 0.00492523796856403
75 0.00487462244927883
76 0.00481752073392272
77 0.00477838469669223
78 0.00472187995910645
79 0.00467438949272037
80 0.00462696794420481
81 0.00457598781213164
82 0.00452822633087635
83 0.00447981525212526
84 0.00443247705698013
85 0.00439257919788361
86 0.00435742130503058
87 0.00432390440255404
88 0.00428422307595611
89 0.00424119364470243
90 0.00421044463291764
91 0.00417807791382074
92 0.00414824951440096
93 0.00411540502682328
94 0.00408486369997263
95 0.00405016029253602
96 0.00401265174150467
97 0.00397201487794518
98 0.00394419021904469
99 0.00391682470217347
100 0.00388729106634855
101 0.0038603434804827
102 0.00384102039970458
103 0.00381589704193175
104 0.00379035575315356
105 0.00376230897381902
106 0.00373634742572904
107 0.00371165154501796
108 0.00368288601748645
109 0.00365356355905533
110 0.00362989911809564
111 0.00360989943146706
112 0.00358726200647652
113 0.00356545485556126
114 0.0035498128272593
115 0.00352609343826771
116 0.00350501597858965
117 0.00348549988120794
118 0.00346823805011809
119 0.00345352711156011
120 0.00343204475939274
121 0.0034078685566783
122 0.00338621437549591
123 0.00336957536637783
124 0.0033543361350894
125 0.00333803077228367
126 0.00331883179023862
127 0.00330509687773883
128 0.00328893819823861
129 0.00327504961751401
130 0.00325516774319112
131 0.00324201374314725
132 0.00323087093420327
133 0.00321246357634664
134 0.00319808628410101
135 0.00318182865157723
136 0.00316766602918506
137 0.00315208337269723
138 0.0031405461486429
139 0.00312823406420648
140 0.00311442324891686
141 0.00310390163213015
142 0.00309150642715394
143 0.00307968095876276
144 0.00306610204279423
145 0.00305308913812041
146 0.00303925760090351
147 0.00302579393610358
148 0.00301044154912233
149 0.00299754925072193
150 0.00298625766299665
151 0.00297598401084542
152 0.00296201091259718
153 0.00295331468805671
154 0.00294322869740427
155 0.00293604400940239
156 0.00292804790660739
157 0.00292105227708817
158 0.00290641910396516
159 0.00290081719867885
160 0.00288729090243578
161 0.00287791574373841
162 0.00286783371120691
163 0.00285661919042468
164 0.0028512068092823
165 0.00284424237906933
166 0.00283218105323613
167 0.00282341241836548
168 0.00281592179089785
169 0.00280670449137688
170 0.00279804039746523
171 0.00279115047305822
172 0.00278314528986812
173 0.00277694035321474
174 0.00276787951588631
175 0.00276046805083752
176 0.00275478325784206
177 0.00274478830397129
178 0.0027403337880969
179 0.0027320315130055
180 0.00272218929603696
181 0.00271722534671426
182 0.00270583969540894
183 0.00269773649051785
184 0.00269133597612381
185 0.00268333870917559
186 0.00267589627765119
187 0.00266507267951965
188 0.00265409471467137
189 0.00264476845040917
190 0.0026378515176475
191 0.00263511249795556
192 0.0026286980137229
193 0.00262076640501618
194 0.00261350884102285
195 0.00260731996968389
196 0.00259995553642511
197 0.0025913764256984
198 0.00258597452193499
199 0.00258228043094277
200 0.00257689272984862
201 0.00257127173244953
202 0.00256840698421001
203 0.00256378343328834
204 0.00256092846393585
205 0.00255764648318291
206 0.0025480343028903
207 0.00254302704706788
208 0.00253658089786768
209 0.00252917502075434
210 0.00252279918640852
211 0.00251673022285104
212 0.00251315534114838
213 0.00250907544977963
214 0.00250374805182219
215 0.00249673146754503
216 0.00249331025406718
217 0.00248930626548827
218 0.00248332996852696
219 0.0024774456396699
220 0.00247264560312033
221 0.00246820971369743
222 0.00246413936838508
223 0.00246167532168329
224 0.00245726457796991
225 0.00245317630469799
226 0.00244633923284709
227 0.00244438601657748
228 0.00243987841531634
229 0.00243574054911733
230 0.00243190000765026
231 0.00243031000718474
232 0.00242489716038108
233 0.00241824192926288
234 0.00241418881341815
235 0.00240873452275991
236 0.00240531610324979
237 0.00240187998861074
238 0.00239945203065872
239 0.00239551928825676
240 0.00239213556051254
241 0.00239066407084465
242 0.00238465284928679
243 0.00238360604271293
244 0.00237748655490577
245 0.00237399549223483
246 0.00236887787468731
247 0.00236528227105737
248 0.00235946360044181
249 0.00235562538728118
250 0.00235215551219881
251 0.00235048541799188
252 0.00234564743004739
253 0.00234314519912004
254 0.00234027276746929
255 0.00233587296679616
256 0.00233324407599866
257 0.0023309220559895
258 0.00232963683083653
259 0.00232812436297536
260 0.00232562469318509
261 0.00232141371816397
262 0.00231959298253059
263 0.00231454102322459
264 0.00231362320482731
265 0.00231047486886382
266 0.00230535818263888
267 0.0023020301014185
268 0.00229750154539943
269 0.00229406449943781
270 0.00228966749273241
271 0.00228600320406258
272 0.00228229723870754
273 0.00228042039088905
274 0.00227747717872262
275 0.00227258866652846
276 0.00226877653039992
277 0.0022657448425889
278 0.00226369849406183
279 0.00226403446868062
280 0.00226040324196219
281 0.00226033525541425
282 0.00225839484483004
283 0.00225391867570579
284 0.00225261459127069
285 0.00224868254736066
286 0.00224615912884474
287 0.00224082916975021
288 0.00223762961104512
289 0.00223418744280934
290 0.00223256880417466
291 0.00222933618351817
292 0.0022279245313257
293 0.00222516246140003
294 0.00222196942195296
295 0.00221802131272852
296 0.00221566227264702
297 0.0022115926258266
298 0.00220992439426482
299 0.00220922962762415
300 0.00220482889562845
301 0.00220259884372354
302 0.00219969125464559
303 0.00219850777648389
304 0.00219708192162216
305 0.00219663185998797
306 0.00219426234252751
307 0.00219242763705552
308 0.00218793749809265
309 0.00218622828833759
310 0.00218491745181382
311 0.00218156818300486
312 0.00217905850149691
313 0.00217614043504
314 0.00217476766556501
315 0.00217295926995575
316 0.00217210710979998
317 0.00217001955024898
318 0.00216737622395158
319 0.00216420507058501
320 0.00216362136416137
321 0.00216191681101918
322 0.00215948256663978
323 0.00215697009116411
324 0.00215259590186179
325 0.00215113209560513
326 0.00214954186230898
327 0.00214778166264296
328 0.00214612344279885
329 0.00214424799196422
330 0.00214243843220174
331 0.00214027334004641
332 0.00213955598883331
333 0.00213912758044899
334 0.00213679624721408
335 0.00213511707261205
336 0.00213448377326131
337 0.00213197153061628
338 0.00212875846773386
339 0.00212675402872264
340 0.00212571420706809
341 0.00212319474667311
342 0.00212213722988963
343 0.00211997586302459
344 0.00211919471621513
345 0.00211764965206385
346 0.00211640051566064
347 0.00211551692336798
348 0.00211290270090103
349 0.00211443193256855
350 0.00211476604454219
351 0.00211387127637863
352 0.00211144681088626
353 0.00210990011692047
354 0.00210657762363553
355 0.00210339925251901
356 0.00210240297019482
357 0.00210093264468014
358 0.0020997563842684
359 0.00209664320573211
360 0.0020959738176316
361 0.0020945006981492
362 0.0020933011546731
363 0.00209164479747415
364 0.00208944850601256
365 0.00208895793184638
366 0.00208843359723687
367 0.00208760984241962
368 0.0020857835188508
369 0.00208404846489429
370 0.0020826009567827
371 0.00208188220858574
372 0.00208114460110664
373 0.0020784642547369
374 0.00207595224492252
375 0.00207497063092887
376 0.00207176990807056
377 0.00207007490098476
378 0.00206854403950274
379 0.00206705136224627
380 0.0020661330781877
381 0.00206411816179752
382 0.00206287368200719
383 0.00206065364181995
384 0.00206040381453931
385 0.00205816491506994
386 0.00205560913309455
387 0.00205366010777652
388 0.00205334834754467
389 0.0020522098056972
390 0.00205057277344167
391 0.00204831967130303
392 0.00204648124054074
393 0.00204577948898077
394 0.00204388843849301
395 0.00204319693148136
396 0.00204169889912009
397 0.00204118900001049
398 0.00204102927818894
399 0.00203932449221611
400 0.00203840062022209
401 0.00203714659437537
402 0.00203625741414726
403 0.00203831517137587
404 0.00203714380040765
405 0.00203644158318639
406 0.00203572819009423
407 0.00203449605032802
408 0.00203211442567408
409 0.00203163409605622
410 0.00203077588230371
411 0.00202854163944721
412 0.00202718935906887
413 0.00202656304463744
414 0.00202639889903367
415 0.00202605198137462
416 0.00202506966888905
417 0.00202398374676704
418 0.00202187104150653
419 0.00202061468735337
420 0.0020204340107739
421 0.00201853387989104
422 0.00201877090148628
423 0.00201649544760585
424 0.00201565562747419
425 0.00201329006813467
426 0.00201331125572324
427 0.002014075871557
428 0.00201346212998033
429 0.00201479415409267
430 0.00201295665465295
431 0.00201105885207653
432 0.00200945721007884
433 0.0020071598701179
434 0.00200588791631162
435 0.00200486904941499
436 0.00200421852059662
437 0.00200290186330676
438 0.00200184155255556
439 0.00200068671256304
440 0.00199961476027966
441 0.00199875817634165
442 0.00199810951016843
443 0.00199747667647898
444 0.00199708133004606
445 0.00199521821923554
446 0.00199339515529573
447 0.00199232483282685
448 0.00199287477880716
449 0.00199244078248739
450 0.00199233461171389
451 0.00199155905283988
452 0.00199023331515491
453 0.00199001794680953
454 0.00198854738846421
455 0.00198725308291614
456 0.00198685494251549
457 0.00198601512238383
458 0.00198515923693776
459 0.00198609684593976
460 0.00198475667275488
461 0.00198386167176068
462 0.00198407704010606
463 0.00198274478316307
464 0.00198208284564316
465 0.00198197597637773
466 0.00198220042511821
467 0.00198077643290162
468 0.0019804984331131
469 0.0019796434789896
470 0.00197836454026401
471 0.00197757035493851
472 0.00197686557658017
473 0.00197631097398698
474 0.00197605835273862
475 0.00197580130770802
476 0.00197525089606643
477 0.00197605881839991
478 0.00197566580027342
479 0.00197451515123248
480 0.00197384646162391
481 0.00197427487000823
482 0.00197458686307073
483 0.00197337521240115
484 0.00197307486087084
485 0.00197138031944633
486 0.0019712308421731
487 0.00197161873802543
488 0.00197106739506125
489 0.00197085738182068
490 0.0019701006822288
491 0.00196971697732806
492 0.00196947576478124
493 0.00196904502809048
494 0.00196967530064285
495 0.00196992699056864
496 0.00196857587434351
497 0.00196819379925728
498 0.00196691928431392
499 0.00196729996241629
500 0.00196595769375563
501 0.00196620170027018
502 0.0019652652554214
503 0.00196402845904231
504 0.00196294998750091
505 0.00196166802197695
506 0.00196181889623404
507 0.00196168478578329
508 0.00196176092140377
509 0.00196149060502648
510 0.00196047686040401
511 0.00196044938638806
512 0.00196085846982896
513 0.00196044612675905
514 0.00196025567129254
515 0.00196005869656801
516 0.00195999955758452
517 0.00195957231335342
518 0.0019600591622293
519 0.00195890571922064
520 0.00195872830227017
521 0.00195822492241859
522 0.00195758091285825
523 0.00195709336549044
524 0.00195528799667954
525 0.00195528706535697
526 0.00195418344810605
527 0.00195355154573917
528 0.00195257226005197
529 0.00195139972493052
530 0.00195107294712216
531 0.00195091357454658
532 0.00194958271458745
533 0.0019487461540848
534 0.00194786407519132
535 0.00194738269783556
536 0.00194579607341439
537 0.00194525811821222
538 0.00194589525926858
539 0.0019450350664556
540 0.00194431038107723
541 0.00194338685832918
542 0.00194315833505243
543 0.00194344716146588
544 0.00194256287068129
545 0.00194191804621369
546 0.00194144737906754
547 0.0019414194393903
548 0.00194078823551536
549 0.00194011279381812
550 0.00193960370961577
551 0.00193914701230824
552 0.00193902011960745
553 0.00193843909073621
554 0.00193828449118882
555 0.00193743768613786
556 0.00193665432743728
557 0.00193554535508156
558 0.00193500122986734
559 0.00193523720372468
560 0.00193451915401965
561 0.00193444616161287
562 0.00193419295828789
563 0.00193388550542295
564 0.00193398934789002
565 0.00193238840438426
566 0.00193228770513088
567 0.00193181599024683
568 0.00193215545732528
569 0.00193153682630509
570 0.00193099374882877
571 0.00193060026504099
572 0.0019299176055938
573 0.00192939583212137
574 0.00192921294365078
575 0.00192944949958473
576 0.00192858115769923
577 0.0019279713742435
578 0.00192829873412848
579 0.00192757486365736
580 0.00192761735524982
581 0.00192725786473602
582 0.00192669371608645
583 0.00192654214333743
584 0.00192529719788581
585 0.00192553119268268
586 0.00192542932927608
587 0.00192529754713178
588 0.00192499125842005
589 0.00192404421977699
590 0.00192343653179705
591 0.00192309485282749
592 0.00192250614054501
593 0.00192202057223767
594 0.00192183861508965
595 0.00192245305515826
596 0.00192174501717091
597 0.00192112685181201
598 0.00192014628555626
599 0.0019196190405637
600 0.00191911775618792
601 0.00191846396774054
602 0.00191768002696335
603 0.00191697292029858
604 0.00191720051225275
605 0.00191684160381556
606 0.00191604089923203
607 0.00191591458860785
608 0.00191558827646077
609 0.00191523949615657
610 0.00191480061039329
611 0.00191464193630964
612 0.00191442668437958
613 0.00191423227079213
614 0.00191384379286319
615 0.00191348150838166
616 0.00191330362576991
617 0.00191261118743569
618 0.00191172142513096
619 0.00191121967509389
620 0.00191027205437422
621 0.00191012455616146
622 0.00191037124022841
623 0.00191102502867579
624 0.00191102386452258
625 0.00191077054478228
626 0.00191009091213346
627 0.00190991815179586
628 0.00190940964967012
629 0.00190912827383727
630 0.00190885365009308
631 0.00190893502440304
632 0.00190851604565978
633 0.00190830486826599
634 0.00190825166646391
635 0.00190708518493921
636 0.00190696434583515
637 0.00190629041753709
638 0.00190575863234699
639 0.00190516584552824
640 0.00190477469004691
641 0.00190493045374751
642 0.00190500018652529
643 0.00190520659089088
644 0.00190517422743142
645 0.00190468493383378
646 0.00190351996570826
647 0.00190375302918255
648 0.00190297095105052
649 0.0019023462664336
650 0.00190200656652451
651 0.00190125580411404
652 0.00190117652527988
653 0.00190089014358819
654 0.00190081377513707
655 0.00190089840907604
656 0.00190076883882284
657 0.00190064217895269
658 0.00190002424642444
659 0.00190057151485234
660 0.00190028222277761
661 0.00189963832963258
662 0.00189963821321726
663 0.00189839128870517
664 0.00189760304056108
665 0.00189738976769149
666 0.00189700163900852
667 0.00189642352052033
668 0.00189595471601933
669 0.00189547135960311
670 0.0018948627403006
671 0.0018943555187434
672 0.00189361511729658
673 0.00189367181155831
674 0.00189317390322685
675 0.00189346342813224
676 0.00189252151176333
677 0.00189249310642481
678 0.00189266004599631
679 0.00189234886784106
680 0.0018920183647424
681 0.00189162499736995
682 0.00189135211985558
683 0.0018908220808953
684 0.00189068098552525
685 0.00189003464765847
686 0.0018898636335507
687 0.00188997737132013
688 0.00189014687202871
689 0.00189008354209363
690 0.00188917701598257
691 0.00188881938811392
692 0.00188816501758993
693 0.0018880560528487
694 0.00188794161658734
695 0.00188767560757697
696 0.00188790250103921
697 0.00188789318781346
698 0.00188770599197596
699 0.00188751984387636
700 0.00188671529758722
701 0.0018861023709178
702 0.00188564043492079
703 0.00188603589776903
704 0.00188570423051715
705 0.00188497244380414
706 0.00188494462054223
707 0.00188445381354541
708 0.00188403460197151
709 0.00188356055878103
710 0.00188321550376713
711 0.00188243994489312
712 0.00188244925811887
713 0.00188185414299369
714 0.00188150198664516
715 0.00188169989269227
716 0.00188160745892674
717 0.00188131944742054
718 0.00188096368219703
719 0.00188054423779249
720 0.00187992723658681
721 0.00187976134475321
722 0.00187947403173894
723 0.0018794167554006
724 0.00187956390436739
725 0.00187921186443418
726 0.00187862699385732
727 0.00187779136467725
728 0.00187839567661285
729 0.00187789543997496
730 0.00187821732833982
731 0.00187769322656095
732 0.00187706761062145
733 0.00187570636626333
734 0.00187590147834271
735 0.00187564140651375
736 0.00187486910726875
737 0.00187407643534243
738 0.0018737594364211
739 0.00187381345313042
740 0.0018736784113571
741 0.00187357561662793
742 0.00187343370635062
743 0.00187260285019875
744 0.00187240156810731
745 0.00187234696932137
746 0.00187218189239502
747 0.00187266548164189
748 0.00187274650670588
749 0.00187257747165859
750 0.00187228596769273
751 0.00187227432616055
752 0.00187191006261855
753 0.00187171716243029
754 0.00187154114246368
755 0.00187172985170037
756 0.00187146035023034
757 0.00187106407247484
758 0.00187066767830402
759 0.00187006033957005
760 0.00186977803241462
761 0.00186909618787467
762 0.00186821504030377
763 0.00186823646072298
764 0.00186765636317432
765 0.00186744425445795
766 0.00186784728430212
767 0.00186790246516466
768 0.00186731212306768
769 0.00186694669537246
770 0.00186662771739066
771 0.00186667288653553
772 0.00186676415614784
773 0.00186653330456465
774 0.0018663682276383
775 0.00186582049354911
776 0.00186531664803624
777 0.00186547450721264
778 0.0018652732251212
779 0.00186504644807428
780 0.00186472933273762
781 0.00186437938828021
782 0.00186400301754475
783 0.00186431722249836
784 0.0018646102398634
785 0.00186455564107746
786 0.00186495739035308
787 0.00186421012040228
788 0.0018634230364114
789 0.00186376785859466
790 0.00186370324809104
791 0.0018633782165125
792 0.00186320999637246
793 0.00186314492020756
794 0.0018633755389601
795 0.00186272617429495
796 0.0018624272197485
797 0.00186251592822373
798 0.0018619280308485
799 0.00186145841144025
800 0.00186186167411506
801 0.00186126120388508
802 0.00186112162191421
803 0.00186163617763668
804 0.00186114781536162
805 0.00186159473378211
806 0.00186192325782031
807 0.00186193315312266
808 0.00186142208985984
809 0.00186135736294091
810 0.00186132942326367
811 0.00186099321581423
812 0.00186127098277211
813 0.00186113500967622
814 0.00186124024912715
815 0.00186114478856325
816 0.00186128227505833
817 0.00186112918891013
818 0.00186024629510939
819 0.00186031451448798
820 0.00185981800314039
821 0.00185982859693468
822 0.00185932032763958
823 0.00185917096678168
824 0.00185902311932296
825 0.00185921648517251
826 0.00185870786663145
827 0.00185843068175018
828 0.00185815524309874
829 0.00185829563997686
830 0.00185762043111026
831 0.00185704068280756
832 0.00185715628322214
833 0.00185650179628283
834 0.00185625965241343
835 0.00185602647252381
836 0.00185598863754421
837 0.00185594300273806
838 0.00185568653978407
839 0.00185613392386585
840 0.00185584556311369
841 0.00185569317545742
842 0.00185538723599166
843 0.00185515533667058
844 0.00185497256461531
845 0.00185482285451144
846 0.00185454252641648
847 0.00185481004882604
848 0.00185450888238847
849 0.00185446254909039
850 0.00185427349060774
851 0.0018544546328485
852 0.00185446499381214
853 0.00185442389920354
854 0.00185424147639424
855 0.00185384973883629
856 0.0018535612616688
857 0.00185314589180052
858 0.00185285985935479
859 0.00185305904597044
860 0.00185289583168924
861 0.00185284111648798
862 0.00185266276821494
863 0.00185265031177551
864 0.00185261364094913
865 0.00185288675129414
866 0.00185290595982224
867 0.00185248872730881
868 0.0018520774319768
869 0.00185235391836613
870 0.00185205577872694
871 0.00185181980486959
872 0.00185205927118659
873 0.0018521009478718
874 0.00185196776874363
875 0.00185165379662067
876 0.00185139034874737
877 0.00185147882439196
878 0.00185184716247022
879 0.00185136322397739
880 0.00185110792517662
881 0.00185070536099374
882 0.00185027567204088
883 0.00185032049193978
884 0.00185009464621544
885 0.00184990919660777
886 0.00184961210470647
887 0.00184969697147608
888 0.00184962130151689
889 0.00184983271174133
890 0.0018495200201869
891 0.00184921536128968
892 0.00184888625517488
893 0.00184907135553658
894 0.00184882141184062
895 0.00184902467299253
896 0.00184884562622756
897 0.00184870581142604
898 0.00184882874600589
899 0.00184863060712814
900 0.00184840871952474
901 0.00184835912659764
902 0.00184852245729417
903 0.00184822001028806
904 0.00184784107841551
905 0.00184800778515637
906 0.00184781791176647
907 0.00184735248330981
908 0.00184706610161811
909 0.00184700428508222
910 0.00184704188723117
911 0.0018465721514076
912 0.00184669252485037
913 0.00184616819024086
914 0.00184582034125924
915 0.00184591708239168
916 0.00184651184827089
917 0.00184633664321154
918 0.00184622034430504
919 0.00184640067163855
920 0.00184605608228594
921 0.00184584513772279
922 0.00184571358840913
923 0.0018457171972841
924 0.00184582755900919
925 0.00184561067726463
926 0.00184532778803259
927 0.00184473372064531
928 0.0018445027526468
929 0.00184427364729345
930 0.00184419890865684
931 0.00184347853064537
932 0.00184344756416976
933 0.0018432856304571
934 0.00184352730866522
935 0.00184302881825715
936 0.00184277025982738
937 0.00184253591578454
938 0.00184243731200695
939 0.00184247689321637
940 0.00184272776823491
941 0.00184272555634379
942 0.00184258178342134
943 0.00184226618148386
944 0.00184198981150985
945 0.00184187933336943
946 0.00184185209218413
947 0.00184197910130024
948 0.00184221926610917
949 0.00184206035919487
950 0.00184206932317466
951 0.00184231309685856
952 0.00184228923171759
953 0.00184223463293165
954 0.00184216792695224
955 0.00184185663238168
956 0.00184170878492296
957 0.0018416695529595
958 0.00184186792466789
959 0.00184163078665733
960 0.0018411367200315
961 0.00184096989687532
962 0.00184081681072712
963 0.00184046686626971
964 0.00184069573879242
965 0.00184105534572154
966 0.00184051308315247
967 0.00184021564200521
968 0.00184003356844187
969 0.00183996674604714
970 0.00183966523036361
971 0.00183940015267581
972 0.00183899712283164
973 0.00183894857764244
974 0.00183874217327684
975 0.00183846533764154
976 0.0018381035188213
977 0.00183809734880924
978 0.00183797418139875
979 0.00183788768481463
980 0.00183788244612515
981 0.00183776847552508
982 0.00183768547140062
983 0.00183789152652025
984 0.00183798070065677
985 0.00183778523933142
986 0.00183785811532289
987 0.00183778535574675
988 0.00183804589323699
989 0.00183759955689311
990 0.00183735974133015
991 0.00183711887802929
992 0.00183695531450212
993 0.00183657184243202
994 0.00183639558963478
995 0.00183613994158804
996 0.00183618115261197
997 0.00183620234020054
998 0.00183646194636822
999 0.00183653528802097
1000 0.0018362367991358
1001 0.00183616986032575
1002 0.00183615682180971
1003 0.00183602154720575
1004 0.00183588964864612
1005 0.00183592038229108
1006 0.00183590722735971
1007 0.00183538696728647
1008 0.00183536414988339
1009 0.00183527288027108
1010 0.00183516996912658
1011 0.00183524563908577
1012 0.00183508708141744
1013 0.00183520175050944
1014 0.00183520326390862
1015 0.00183538242708892
1016 0.00183518370613456
1017 0.00183515145909041
1018 0.00183548638597131
1019 0.00183528941124678
1020 0.00183541816659272
1021 0.00183531921356916
1022 0.00183518638368696
1023 0.00183497392572463
1024 0.00183489173650742
1025 0.00183495110832155
1026 0.00183466589078307
1027 0.00183461036067456
1028 0.00183468428440392
1029 0.00183453445788473
1030 0.00183419033419341
1031 0.00183412409387529
1032 0.00183397927321494
1033 0.00183389754965901
1034 0.0018336073262617
1035 0.00183353549800813
1036 0.00183343235403299
1037 0.00183309544809163
1038 0.00183324678801
1039 0.00183321838267148
1040 0.0018330633174628
1041 0.00183353014290333
1042 0.0018334430642426
1043 0.00183324632234871
1044 0.00183358322829008
1045 0.00183385144919157
1046 0.0018341219983995
1047 0.00183408299926668
1048 0.00183412549085915
1049 0.00183395994827151
1050 0.0018337641377002
1051 0.00183370686136186
1052 0.00183386309072375
1053 0.00183388486038893
1054 0.00183383992407471
1055 0.00183399836532772
1056 0.00183394853956997
1057 0.0018340201349929
1058 0.00183384330011904
1059 0.00183367228601128
1060 0.00183368159923702
1061 0.00183366751298308
1062 0.00183368939906359
1063 0.00183346890844405
1064 0.00183322257362306
1065 0.00183296157047153
1066 0.00183295470196754
1067 0.00183265213854611
1068 0.00183235597796738
1069 0.00183255970478058
1070 0.0018324040574953
1071 0.00183244072832167
1072 0.00183228892274201
1073 0.00183244422078133
1074 0.00183243525680155
1075 0.00183213572017848
1076 0.00183197017759085
1077 0.00183193094562739
1078 0.00183202011976391
1079 0.00183160440064967
1080 0.00183151511009783
1081 0.0018316499190405
1082 0.0018316947389394
1083 0.00183151778765023
1084 0.00183133827522397
1085 0.00183074211236089
1086 0.00183069496415555
1087 0.0018306861165911
1088 0.00183067133184522
1089 0.00183066376484931
1090 0.00183068728074431
1091 0.00183092546649277
1092 0.00183077913243324
1093 0.00183085934258997
1094 0.0018307629507035
1095 0.0018307154532522
1096 0.00183066446334124
1097 0.00183045293670148
1098 0.00183080823626369
1099 0.00183057074900717
1100 0.00183046923484653
1101 0.00183027738239616
1102 0.00182987155858427
1103 0.00182999426033348
1104 0.0018298604991287
1105 0.00182953057810664
1106 0.0018296999623999
1107 0.00182962499093264
1108 0.00182926782872528
1109 0.00182946573477238
1110 0.00182942149695009
1111 0.00182920985389501
1112 0.00182941253297031
1113 0.00182934594340622
1114 0.00182908808346838
1115 0.00182874570600688
1116 0.00182861124631017
1117 0.00182846561074257
1118 0.00182841322384775
1119 0.0018285708501935
1120 0.00182844651862979
1121 0.00182855315506458
1122 0.00182848679833114
1123 0.00182865606620908
1124 0.00182847725227475
1125 0.00182866828981787
1126 0.00182862090878189
1127 0.00182861171197146
1128 0.00182865560054779
1129 0.00182833382859826
1130 0.00182828493416309
1131 0.00182836991734803
1132 0.00182818726170808
1133 0.00182807247620076
1134 0.00182796805165708
1135 0.00182804616633803
1136 0.00182783440686762
1137 0.00182791647966951
1138 0.00182766502257437
1139 0.00182728108484298
1140 0.00182707293424755
1141 0.0018271233420819
1142 0.00182687223423272
1143 0.00182670704089105
1144 0.00182653625961393
1145 0.00182657258119434
1146 0.00182623439468443
1147 0.00182623183354735
1148 0.0018262171652168
1149 0.00182622496504337
1150 0.001826137653552
1151 0.00182635814417154
1152 0.00182641949504614
1153 0.00182627164758742
1154 0.00182610168121755
1155 0.00182594102807343
1156 0.00182557106018066
1157 0.00182519620284438
1158 0.00182472937740386
1159 0.00182470260187984
1160 0.00182457617484033
1161 0.00182458409108222
1162 0.00182467768900096
1163 0.00182470621075481
1164 0.00182458641938865
1165 0.00182427815161645
1166 0.00182396406307817
1167 0.00182382808998227
1168 0.00182361202314496
1169 0.00182378757745028
1170 0.00182373193092644
1171 0.00182353390846401
1172 0.00182326405774802
1173 0.00182309828232974
1174 0.00182294542901218
1175 0.00182283145841211
1176 0.00182275578845292
1177 0.00182265578769147
1178 0.00182270677760243
1179 0.00182276894338429
1180 0.00182267581112683
1181 0.00182243692688644
1182 0.00182265543844551
1183 0.00182278489228338
1184 0.00182284216862172
1185 0.00182289117947221
1186 0.00182300480082631
1187 0.00182289956137538
1188 0.0018231215653941
1189 0.00182311749085784
1190 0.00182313111145049
1191 0.00182295346166939
1192 0.00182300037704408
1193 0.00182270887307823
1194 0.00182255182880908
1195 0.00182248977944255
1196 0.00182259455323219
1197 0.00182253355160356
1198 0.00182221853174269
1199 0.0018220623023808
1200 0.00182212796062231
1201 0.00182187370955944
1202 0.00182169256731868
1203 0.00182168593164533
1204 0.00182196917012334
1205 0.00182215007953346
1206 0.00182177743408829
1207 0.00182177661918104
1208 0.00182208733167499
1209 0.00182247057091445
1210 0.00182250305078924
1211 0.00182268838398159
1212 0.00182271492667496
1213 0.00182255113031715
1214 0.00182283332105726
1215 0.00182255276013166
1216 0.00182232912629843
1217 0.00182229024358094
1218 0.00182205880992115
1219 0.00182193890213966
1220 0.00182189559563994
1221 0.00182175473310053
1222 0.00182156334631145
1223 0.0018213652074337
1224 0.00182132690679282
1225 0.00182099733501673
1226 0.00182103621773422
1227 0.0018210276030004
1228 0.00182103714905679
1229 0.00182100036181509
1230 0.00182070070877671
1231 0.00182067195419222
1232 0.00182052492164075
1233 0.00182052794843912
1234 0.00182028079871088
1235 0.00182006577961147
1236 0.00182017195038497
1237 0.0018202590290457
1238 0.00182013143785298
1239 0.0018200296908617
1240 0.0018201305065304
1241 0.00182025087997317
1242 0.00181999802589417
1243 0.00182004109956324
1244 0.00181997765321285
1245 0.00181999336928129
1246 0.00181991013232619
1247 0.0018198259640485
1248 0.00181982736103237
1249 0.00181996496394277
1250 0.00182000908534974
1251 0.00182018370833248
1252 0.00182019954081625
1253 0.00181974866427481
1254 0.00181969394907355
1255 0.00181964668445289
1256 0.00181964132934809
1257 0.00181938474997878
1258 0.0018193640280515
1259 0.00181943469215184
1260 0.00181947147939354
1261 0.00181929708924145
1262 0.00181913864798844
1263 0.00181910407263786
1264 0.00181898195296526
1265 0.00181897333823144
1266 0.00181882956530899
1267 0.00181873061228544
1268 0.00181871978566051
1269 0.00181877624709159
1270 0.00181881058961153
1271 0.0018187235109508
1272 0.00181867438368499
1273 0.00181878393050283
1274 0.00181860441807657
1275 0.00181866157799959
1276 0.0018185576191172
1277 0.00181858846917748
1278 0.0018185880035162
1279 0.00181858032010496
1280 0.00181874586269259
1281 0.00181862851604819
1282 0.00181848974898458
1283 0.00181850441731513
1284 0.00181849603541195
1285 0.0018185043008998
1286 0.00181866507045925
1287 0.00181864737533033
1288 0.00181857775896788
1289 0.00181846227496862
1290 0.00181857380084693
1291 0.00181868812069297
1292 0.00181859883014113
1293 0.00181853771209717
1294 0.00181844353210181
1295 0.0018182914936915
1296 0.00181819824501872
1297 0.0018182338681072
1298 0.00181809533387423
1299 0.00181807042099535
1300 0.00181813817471266
1301 0.00181797333061695
1302 0.00181790813803673
1303 0.00181774201337248
1304 0.0018176375888288
1305 0.00181751803029329
1306 0.00181745947338641
1307 0.00181726773735136
1308 0.00181739602703601
1309 0.00181745598092675
1310 0.00181750406045467
1311 0.00181745644658804
1312 0.00181726692244411
1313 0.00181751628406346
1314 0.00181748322211206
1315 0.00181753584183753
1316 0.00181738426908851
1317 0.00181741872802377
1318 0.00181721337139606
1319 0.0018171506235376
1320 0.00181689322926104
1321 0.00181692303158343
1322 0.00181692524347454
1323 0.00181702594272792
1324 0.00181711604818702
1325 0.00181704189162701
1326 0.00181694678030908
1327 0.00181653979234397
1328 0.00181657169014215
1329 0.00181656633503735
1330 0.00181656610220671
1331 0.00181655900087208
1332 0.00181666773278266
1333 0.00181662198156118
1334 0.00181654596235603
1335 0.00181666994467378
1336 0.00181676470674574
1337 0.00181686319410801
1338 0.0018169772811234
1339 0.00181675935164094
1340 0.00181675830390304
1341 0.00181685341522098
1342 0.0018168012611568
1343 0.00181684293784201
1344 0.0018167132511735
1345 0.0018165884539485
1346 0.00181665562558919
1347 0.00181670463643968
1348 0.00181657972279936
1349 0.00181649508886039
1350 0.00181642360985279
1351 0.00181631173472852
1352 0.00181618705391884
1353 0.00181599683128297
1354 0.00181610265281051
1355 0.00181588996201754
1356 0.00181581452488899
1357 0.00181569834239781
1358 0.00181576143950224
1359 0.00181571929715574
1360 0.00181590195279568
1361 0.00181592023000121
1362 0.00181591755244881
1363 0.00181589601561427
1364 0.00181568891275674
1365 0.00181580532807857
1366 0.00181582721415907
1367 0.00181554770097136
1368 0.00181535759475082
1369 0.00181524560321122
1370 0.00181539752520621
1371 0.00181546248495579
1372 0.00181530578993261
1373 0.00181536423042417
1374 0.00181530590634793
1375 0.00181522162165493
1376 0.00181511626578867
1377 0.00181519996840507
1378 0.00181526481173933
1379 0.00181534537114203
1380 0.00181515607982874
1381 0.00181524048093706
1382 0.00181512045674026
1383 0.00181498238816857
1384 0.00181508657988161
1385 0.00181536725722253
1386 0.00181528925895691
1387 0.00181532534770668
1388 0.00181551708374172
1389 0.00181557098403573
1390 0.00181558227632195
1391 0.00181571731809527
1392 0.00181574863381684
1393 0.00181562930811197
1394 0.00181569752749056
1395 0.00181591289583594
1396 0.00181579939089715
1397 0.00181576237082481
1398 0.00181578798219562
1399 0.00181565154343843
1400 0.00181552581489086
1401 0.00181560579221696
1402 0.00181561033241451
1403 0.00181559578049928
1404 0.00181558122858405
1405 0.00181567389518023
1406 0.00181572942528874
1407 0.00181575259193778
1408 0.00181552919093519
1409 0.00181540148332715
1410 0.00181544257793576
1411 0.00181550835259259
1412 0.00181560893543065
1413 0.00181554746814072
1414 0.00181561196222901
1415 0.00181567296385765
1416 0.00181553699076176
1417 0.00181544711813331
1418 0.00181535421870649
1419 0.00181529694236815
1420 0.00181531789712608
1421 0.00181510683614761
1422 0.00181502103805542
1423 0.00181499123573303
1424 0.00181477889418602
1425 0.00181475118733943
1426 0.00181466538924724
1427 0.00181453814730048
1428 0.00181441660970449
1429 0.00181438168510795
1430 0.00181438098661602
1431 0.00181431090459228
1432 0.00181420228909701
1433 0.00181417935527861
1434 0.00181427830830216
1435 0.00181423360481858
1436 0.00181419844739139
1437 0.00181409250944853
1438 0.00181408110074699
1439 0.00181393313687295
1440 0.00181381998118013
1441 0.00181385152973235
1442 0.0018137798178941
1443 0.00181394477840513
1444 0.00181376235559583
1445 0.00181365862954408
1446 0.00181371800135821
1447 0.00181344011798501
1448 0.00181321555282921
1449 0.00181306316517293
1450 0.0018130763201043
1451 0.00181312987115234
1452 0.0018130918033421
1453 0.00181295000948012
1454 0.00181306782178581
1455 0.00181323406286538
1456 0.0018133339472115
1457 0.001813271548599
1458 0.00181329250335693
1459 0.00181309063918889
1460 0.00181307911407202
1461 0.00181296875234693
1462 0.00181311252526939
1463 0.0018132203258574
1464 0.00181320786941797
1465 0.00181313988287002
1466 0.0018130800453946
1467 0.00181307108141482
1468 0.00181293510831892
1469 0.00181314209476113
1470 0.00181313476059586
1471 0.00181314814835787
1472 0.00181317585520446
1473 0.00181318691466004
1474 0.0018131606047973
1475 0.00181318388786167
1476 0.00181302824057639
1477 0.00181301415432245
1478 0.00181290972977877
1479 0.00181297422386706
1480 0.00181277829688042
1481 0.00181267235893756
1482 0.00181272393092513
1483 0.00181272509507835
1484 0.0018126021604985
1485 0.00181274965871125
1486 0.00181269354652613
1487 0.00181276863440871
1488 0.00181268516462296
1489 0.0018126075156033
1490 0.00181263568811119
1491 0.00181255501229316
1492 0.00181249529123306
1493 0.00181254802737385
1494 0.00181273138150573
1495 0.00181280320975929
1496 0.00181277166120708
1497 0.00181270414032042
1498 0.00181256281211972
1499 0.00181260670069605
1500 0.00181252392940223
1501 0.00181254104245454
1502 0.00181256141513586
1503 0.0018126864451915
1504 0.00181248877197504
1505 0.00181242485996336
1506 0.00181249808520079
1507 0.00181245489511639
1508 0.00181223941035569
1509 0.00181231438182294
1510 0.00181215384509414
1511 0.0018121711909771
1512 0.00181201845407486
1513 0.00181197025813162
1514 0.00181208911817521
1515 0.00181216560304165
1516 0.0018121877219528
1517 0.00181217887438834
1518 0.00181221100501716
1519 0.00181222311221063
1520 0.00181207654532045
1521 0.00181199540384114
1522 0.00181213824544102
1523 0.00181208783760667
1524 0.00181214045733213
1525 0.00181221449747682
1526 0.00181220308877528
1527 0.00181215023621917
1528 0.00181208620779216
1529 0.00181202031672001
1530 0.00181209272705019
1531 0.00181184546090662
1532 0.00181169784627855
1533 0.00181178550701588
1534 0.00181176676414907
1535 0.00181191461160779
1536 0.00181188550777733
1537 0.00181173742748797
1538 0.00181169353891164
1539 0.00181172660086304
1540 0.00181156385224313
1541 0.00181144964881241
1542 0.00181138701736927
1543 0.00181160727515817
1544 0.00181157956831157
1545 0.00181146513205022
1546 0.00181146466638893
1547 0.0018113967962563
1548 0.00181115139275789
1549 0.00181112810969353
1550 0.00181100540794432
1551 0.00181096838787198
1552 0.00181089411489666
1553 0.00181117397733033
1554 0.00181108748074621
1555 0.00181108480319381
1556 0.00181077350862324
1557 0.00181076256558299
1558 0.00181066757068038
1559 0.00181064568459988
1560 0.00181058945599943
1561 0.00181042857002467
1562 0.00181047071237117
1563 0.00181048712693155
1564 0.00181024766061455
1565 0.00181029853411019
1566 0.0018102761823684
1567 0.00181019678711891
1568 0.00181031948886812
1569 0.00181031541433185
1570 0.00181022426113486
1571 0.00181017676368356
1572 0.00181010435335338
1573 0.00180999259464443
1574 0.00180988700594753
1575 0.00180977745912969
1576 0.00180972146335989
1577 0.00180970947258174
1578 0.00180951051879674
1579 0.00180954323150218
1580 0.00180941238068044
1581 0.00180947023909539
1582 0.00180946139153093
1583 0.00180950539652258
1584 0.00180944532621652
1585 0.0018092670943588
1586 0.00180904450826347
1587 0.00180894858203828
1588 0.00180882762651891
1589 0.0018087417120114
1590 0.00180879211984575
1591 0.00180896569509059
1592 0.0018089662771672
1593 0.00180895603261888
1594 0.00180886895395815
1595 0.00180882180575281
1596 0.00180869095493108
1597 0.00180867116432637
1598 0.00180863356217742
1599 0.00180870457552373
1600 0.00180886150337756
1601 0.00180892134085298
1602 0.00180880608968437
1603 0.00180888001341373
1604 0.00180882611311972
1605 0.00180876301601529
1606 0.00180880422703922
1607 0.00180872203782201
1608 0.00180890457704663
1609 0.00180882820859551
1610 0.0018089166842401
1611 0.00180892832577229
1612 0.00180882029235363
1613 0.00180880853440613
1614 0.0018088857177645
1615 0.00180865975562483
1616 0.00180871575139463
1617 0.0018087993375957
1618 0.00180857663508505
1619 0.00180865568108857
1620 0.00180845684371889
1621 0.00180841656401753
1622 0.00180849025491625
1623 0.00180842203553766
1624 0.00180814776103944
1625 0.00180805532727391
1626 0.00180812948383391
1627 0.00180798675864935
1628 0.00180784240365028
1629 0.00180780538357794
1630 0.00180789176374674
1631 0.00180783472023904
1632 0.00180801854003221
1633 0.00180771830491722
1634 0.00180760503280908
1635 0.00180761993397027
1636 0.00180754496250302
1637 0.00180753308814019
1638 0.00180744647514075
1639 0.00180738978087902
1640 0.00180744600947946
1641 0.00180735858157277
1642 0.00180718419142067
1643 0.00180726055987179
1644 0.00180732877925038
1645 0.00180730153806508
1646 0.00180709268897772
1647 0.00180705322418362
1648 0.00180703494697809
1649 0.00180716067552567
1650 0.00180720852222294
1651 0.00180710665881634
1652 0.00180699094198644
1653 0.00180691527202725
1654 0.00180684460792691
1655 0.00180683319922537
1656 0.00180704309605062
1657 0.00180688221007586
1658 0.00180685753002763
1659 0.00180685601662844
1660 0.00180688500404358
1661 0.00180672807618976
1662 0.00180692551657557
1663 0.00180681888014078
1664 0.00180676125455648
1665 0.00180675275623798
1666 0.00180664169602096
1667 0.00180663575883955
1668 0.00180661550257355
1669 0.00180658674798906
1670 0.00180656625889242
1671 0.00180669350083917
1672 0.00180656206794083
1673 0.00180642621126026
1674 0.00180629990063608
1675 0.00180630816612393
1676 0.00180616811849177
1677 0.00180611736141145
1678 0.00180600502062589
1679 0.0018059047870338
1680 0.00180583773180842
1681 0.00180584553163499
1682 0.00180589116644114
1683 0.0018057965207845
1684 0.00180591514799744
1685 0.0018059320282191
1686 0.0018058973364532
1687 0.00180579349398613
1688 0.00180572574026883
1689 0.00180565007030964
1690 0.00180561374872923
1691 0.00180577347055078
1692 0.00180578697472811
1693 0.00180574064143002
1694 0.00180573004763573
1695 0.00180565484333783
1696 0.00180569768417627
1697 0.00180555449333042
1698 0.00180549267679453
1699 0.00180553691461682
1700 0.00180555449333042
1701 0.00180551270022988
1702 0.00180553691461682
1703 0.00180549919605255
1704 0.00180551549419761
1705 0.00180562201421708
1706 0.00180564587935805
1707 0.00180562981404364
1708 0.00180556182749569
1709 0.00180560769513249
1710 0.00180548964999616
1711 0.00180555926635861
1712 0.0018055064138025
1713 0.00180550036020577
1714 0.00180552038364112
1715 0.00180533074308187
1716 0.00180519104469568
1717 0.00180514238309115
1718 0.00180508918128908
1719 0.00180497160181403
1720 0.00180500058922917
1721 0.00180504936724901
1722 0.00180501607246697
1723 0.00180505972821265
1724 0.00180499639827758
1725 0.00180492212530226
1726 0.00180489546619356
1727 0.00180491013452411
1728 0.0018049004720524
1729 0.00180487288162112
1730 0.00180478545371443
1731 0.00180475623346865
1732 0.00180464761797339
1733 0.00180465227458626
1734 0.00180484738666564
1735 0.00180493679363281
1736 0.00180487486068159
1737 0.00180476263631135
1738 0.00180481234565377
1739 0.00180484005250037
1740 0.00180478463880718
1741 0.00180488114710897
1742 0.00180482212454081
1743 0.00180477183312178
1744 0.00180476019158959
1745 0.0018049303907901
1746 0.00180492945946753
1747 0.00180484703741968
1748 0.00180477555841208
1749 0.00180468789767474
1750 0.00180478626862168
1751 0.00180473562795669
1752 0.00180465192534029
1753 0.00180457183159888
1754 0.00180460175033659
1755 0.00180465052835643
1756 0.00180464237928391
1757 0.0018045922042802
1758 0.00180449453182518
1759 0.00180463737342507
1760 0.00180453236680478
1761 0.00180449546314776
1762 0.00180459208786488
1763 0.00180444284342229
1764 0.0018043986056
1765 0.00180434994399548
1766 0.00180432817433029
1767 0.00180432596243918
1768 0.00180432293564081
1769 0.00180434028152376
1770 0.00180435215588659
1771 0.00180433783680201
1772 0.00180429022293538
1773 0.0018042977899313
1774 0.00180415296927094
1775 0.00180408265441656
1776 0.00180407299194485
1777 0.00180424412246794
1778 0.00180425494909286
1779 0.00180438766255975
1780 0.00180444121360779
1781 0.00180447788443416
1782 0.00180433120112866
1783 0.00180437648668885
1784 0.00180431571789086
1785 0.00180423608981073
1786 0.00180421187542379
1787 0.00180427741724998
1788 0.00180428382009268
1789 0.00180432724300772
1790 0.00180422398261726
1791 0.00180407776497304
1792 0.00180400395765901
1793 0.00180405436549336
1794 0.00180406658910215
1795 0.00180415052454919
1796 0.00180406332947314
1797 0.00180403364356607
1798 0.0018039116403088
1799 0.00180388719309121
1800 0.00180389499291778
1801 0.00180388789158314
1802 0.00180377508513629
1803 0.001803646562621
1804 0.00180365913547575
1805 0.00180350150913
1806 0.00180334225296974
1807 0.00180343340616673
1808 0.00180347985588014
1809 0.00180352933239192
1810 0.00180343678221107
1811 0.00180350651498884
1812 0.00180351966992021
1813 0.00180357368662953
1814 0.00180365110281855
1815 0.001803531893529
1816 0.00180346122942865
1817 0.00180342851672322
1818 0.00180344330146909
1819 0.00180336332414299
1820 0.00180347682908177
1821 0.0018034924287349
1822 0.00180351815652102
1823 0.00180350022856146
1824 0.00180337205529213
1825 0.00180342502426356
1826 0.0018033308442682
1827 0.00180349114816636
1828 0.00180333387106657
1829 0.00180332700256258
1830 0.00180326763074845
1831 0.00180323014501482
1832 0.00180330965667963
1833 0.00180333713069558
1834 0.00180334527976811
1835 0.00180335529148579
1836 0.00180317251943052
1837 0.00180322350934148
1838 0.00180327636189759
1839 0.00180332886520773
1840 0.00180317298509181
1841 0.00180331454612315
1842 0.00180322886444628
1843 0.00180329638533294
1844 0.00180331105366349
1845 0.0018032097723335
1846 0.00180326367262751
1847 0.00180321931838989
1848 0.00180317310150713
1849 0.00180311594158411
1850 0.00180298392660916
1851 0.00180304329842329
1852 0.00180296692997217
1853 0.00180295819882303
1854 0.0018030391074717
1855 0.00180292828008533
1856 0.00180284155067056
1857 0.00180280581116676
1858 0.00180289300624281
1859 0.00180268473923206
1860 0.00180267612449825
1861 0.00180267239920795
1862 0.00180271524004638
1863 0.00180263328365982
1864 0.0018027713522315
1865 0.00180275761522353
1866 0.00180271721910685
1867 0.00180269940756261
1868 0.00180267984978855
1869 0.00180254818405956
1870 0.00180243758950382
1871 0.00180247297976166
1872 0.0018025990575552
1873 0.00180263642687351
1874 0.0018026982434094
1875 0.00180272292345762
1876 0.00180269940756261
1877 0.00180262990761548
1878 0.00180245190858841
1879 0.00180234434083104
1880 0.00180231663398445
1881 0.00180234666913748
1882 0.00180232967250049
1883 0.00180230673868209
1884 0.00180229055695236
1885 0.00180229148827493
1886 0.00180230289697647
1887 0.0018021707655862
1888 0.00180207460653037
1889 0.00180209113750607
1890 0.00180202722549438
1891 0.0018019808921963
1892 0.0018020705319941
1893 0.00180208450183272
1894 0.00180217996239662
1895 0.00180206052027643
1896 0.00180197751615196
1897 0.00180206063669175
1898 0.00180207716766745
1899 0.00180222280323505
1900 0.00180221640039235
1901 0.0018021441064775
1902 0.00180209544487298
1903 0.00180209276732057
1904 0.00180203816853464
1905 0.00180192105472088
1906 0.00180193921551108
1907 0.00180201698094606
1908 0.00180202128831297
1909 0.00180183444172144
1910 0.00180182617623359
1911 0.00180189276579767
1912 0.00180186424404383
1913 0.00180178938899189
1914 0.00180185295175761
1915 0.00180186401121318
1916 0.00180188054218888
1917 0.00180175446439534
1918 0.00180165143683553
1919 0.00180173222906888
1920 0.00180174736306071
1921 0.00180178345181048
1922 0.00180173839908093
1923 0.00180169532541186
1924 0.00180171069223434
1925 0.00180163409095258
1926 0.00180157599970698
1927 0.00180165492929518
1928 0.00180183979682624
1929 0.0018018230330199
1930 0.00180174084380269
1931 0.00180178950540721
1932 0.00180171127431095
1933 0.00180183770135045
1934 0.00180182699114084
1935 0.00180184247437865
1936 0.0018019579583779
1937 0.00180196715518832
1938 0.00180199684109539
1939 0.00180200394243002
1940 0.00180193560663611
1941 0.00180190498940647
1942 0.00180193351116031
1943 0.00180191686376929
1944 0.00180195691064
1945 0.0018019110430032
1946 0.00180200347676873
1947 0.001802071579732
1948 0.00180191965773702
1949 0.00180193176493049
1950 0.00180186959914863
1951 0.00180175539571792
1952 0.00180169299710542
1953 0.00180168426595628
1954 0.00180173746775836
1955 0.00180161651223898
1956 0.00180164002813399
1957 0.00180160556919873
1958 0.00180153991095722
1959 0.00180157239083201
1960 0.00180151697713882
1961 0.00180149578955024
1962 0.00180139939766377
1963 0.00180137029383332
1964 0.00180133245885372
1965 0.00180135702248663
1966 0.00180139997974038
1967 0.0018013120861724
1968 0.00180122524034232
1969 0.00180120789445937
1970 0.0018012294312939
1971 0.00180109415668994
1972 0.00180122419260442
1973 0.00180122000165284
1974 0.0018012059153989
1975 0.00180127134080976
1976 0.00180133967660367
1977 0.00180138344876468
1978 0.00180137064307928
1979 0.00180134538095444
1980 0.00180130684748292
1981 0.00180130754597485
1982 0.0018012187210843
1983 0.00180137809365988
1984 0.001801413949579
1985 0.00180140323936939
1986 0.00180130638182163
1987 0.00180130905937403
1988 0.00180131383240223
1989 0.0018013147637248
1990 0.00180144095793366
1991 0.00180137087590992
1992 0.00180139415897429
1993 0.00180133990943432
1994 0.00180144491605461
1995 0.00180151592940092
1996 0.00180156365968287
1997 0.00180149613879621
1998 0.00180151290260255
1999 0.0018014251254499
2000 0.00180153280962259
2001 0.00180161301977932
2002 0.00180157611612231
2003 0.00180166750214994
2004 0.00180151569657028
2005 0.00180155190173537
2006 0.00180152396205813
2007 0.00180144840851426
2008 0.00180139881558716
2009 0.00180148798972368
2010 0.00180135364644229
2011 0.00180128298234195
2012 0.00180125003680587
2013 0.00180127925705165
2014 0.00180125667247921
2015 0.0018012747168541
2016 0.00180119753349572
2017 0.00180114433169365
2018 0.00180116575211287
2019 0.00180116971023381
2020 0.00180116225965321
2021 0.0018010955536738
2022 0.00180111022200435
2023 0.00180117122363299
2024 0.00180119124706835
2025 0.00180114503018558
2026 0.0018011771608144
2027 0.0018012635409832
2028 0.00180120742879808
2029 0.00180114107206464
2030 0.00180112628731877
2031 0.00180113362148404
2032 0.0018011222127825
2033 0.00180107017513365
2034 0.00180103280581534
2035 0.00180101254954934
2036 0.00180104421451688
2037 0.00180094188544899
2038 0.00180077692493796
2039 0.00180074095260352
2040 0.0018008085899055
2041 0.00180091778747737
2042 0.00180093420203775
2043 0.00180092093069106
2044 0.00180094293318689
2045 0.00180078507401049
2046 0.00180089799687266
2047 0.00180092907976359
2048 0.00180094828829169
2049 0.00180085795000196
2050 0.00180082919541746
2051 0.00180079543497413
2052 0.00180086423642933
2053 0.00180070975329727
2054 0.0018007445614785
2055 0.00180071394424886
2056 0.00180072500370443
2057 0.00180075922980905
2058 0.00180079508572817
2059 0.00180066376924515
2060 0.00180070567876101
2061 0.00180049985647202
2062 0.00180042802821845
2063 0.00180039647966623
2064 0.00180045561864972
2065 0.00180039671249688
2066 0.0018003461882472
2067 0.00180019484832883
2068 0.00180015654768795
2069 0.00180005573201925
2070 0.00180015026126057
2071 0.00180021184496582
2072 0.00180029543116689
2073 0.00180022069253027
2074 0.00180038064718246
2075 0.00180040893610567
2076 0.00180035771336406
2077 0.00180045352317393
2078 0.0018003131262958
2079 0.0018003589939326
2080 0.00180035759694874
2081 0.00180037436075509
2082 0.00180034502409399
2083 0.00180039089173079
2084 0.00180060265120119
2085 0.0018005253514275
2086 0.00180048926267773
2087 0.00180033966898918
2088 0.00180028541944921
2089 0.00180037051904947
2090 0.00180028763134032
2091 0.00180028658360243
2092 0.00180021149571985
2093 0.00180015701334924
2094 0.00180018751416355
2095 0.00180026504676789
2096 0.00180029799230397
2097 0.00180037599056959
2098 0.0018003333825618
2099 0.00180046318564564
2100 0.00180039287079126
2101 0.00180045608431101
2102 0.00180047587491572
2103 0.00180034129880369
2104 0.00180035270750523
2105 0.00180034153163433
2106 0.00180032267235219
2107 0.00180033454671502
2108 0.00180024025030434
2109 0.00180034653749317
2110 0.00180036132223904
2111 0.00180031766649336
2112 0.00180029706098139
2113 0.00180020811967552
2114 0.00180028122849762
2115 0.00180018274113536
2116 0.00180007924791425
2117 0.00180002790875733
2118 0.00179999973624945
2119 0.00179993826895952
2120 0.00179996131919324
2121 0.00179990043397993
2122 0.00179993198253214
2123 0.00180002069100738
2124 0.00179993151687086
2125 0.00179992127232254
2126 0.00179990846663713
2127 0.00179990474134684
2128 0.00179993768688291
2129 0.00179997365921736
2130 0.00179972662590444
2131 0.00179961044341326
2132 0.00179962196853012
2133 0.00179956143256277
2134 0.00179965049028397
2135 0.00179969659075141
2136 0.00179969612509012
2137 0.00179960927926004
2138 0.0017995546804741
2139 0.00179968820884824
2140 0.00179970939643681
2141 0.00179974164348096
2142 0.00179980578832328
2143 0.00179985002614558
2144 0.00179981952533126
2145 0.00179993244819343
2146 0.00179982755798846
2147 0.00179991568438709
2148 0.00179989915341139
2149 0.00179983908310533
2150 0.00179970019962639
2151 0.00179974583443254
2152 0.00179976143408567
2153 0.00179970893077552
2154 0.00179972290061414
2155 0.00179970404133201
2156 0.00179973873309791
2157 0.00179970450699329
2158 0.00179967796429992
2159 0.00179966189898551
2160 0.00179975968785584
2161 0.00179975258652121
2162 0.00179966434370726
2163 0.00179963489063084
2164 0.0017997530521825
2165 0.00179973500780761
2166 0.00179989438038319
2167 0.00179978937376291
2168 0.0017997989198193
2169 0.00179981230758131
2170 0.00179988774470985
2171 0.00179996527731419
2172 0.00179994059726596
2173 0.00179994537029415
2174 0.00179993466008455
2175 0.00179983815178275
2176 0.00179986434523016
2177 0.00179978378582746
2178 0.00179978285450488
2179 0.00179978937376291
2180 0.00179981475230306
2181 0.00179984967689961
2182 0.00179976725485176
2183 0.00179976643994451
2184 0.00179968168959022
2185 0.0017996282549575
2186 0.00179968727752566
2187 0.00179968634620309
2188 0.00179973687045276
2189 0.00179974734783173
2190 0.00179972208570689
2191 0.00179968518204987
2192 0.00179977971129119
2193 0.00179984408896416
2194 0.00179973477497697
2195 0.00179965957067907
2196 0.00179970311000943
2197 0.00179978227242827
2198 0.00179984653368592
2199 0.00179990194737911
2200 0.00179984653368592
2201 0.00179995514918119
2202 0.0018000474665314
2203 0.00180004560388625
2204 0.00180000625550747
2205 0.00180000811815262
2206 0.00179999368265271
2207 0.00180003326386213
2208 0.00179996632505208
2209 0.00179988436866552
2210 0.00179986446164548
2211 0.00179984932765365
2212 0.00179976795334369
2213 0.00179981486871839
2214 0.00179983803536743
2215 0.0017998218536377
2216 0.0017997317481786
2217 0.00179972057230771
2218 0.00179969170130789
2219 0.00179972383193672
2220 0.00179966539144516
2221 0.00179955607745796
2222 0.00179954536724836
2223 0.00179949426092207
2224 0.00179943034891039
2225 0.00179947400465608
2226 0.00179959554225206
2227 0.00179954222403467
2228 0.00179955956991762
2229 0.0017996117239818
2230 0.00179960276000202
2231 0.00179955596104264
2232 0.00179950334131718
2233 0.00179952732287347
2234 0.0017995482776314
2235 0.00179962092079222
2236 0.00179954967461526
2237 0.00179956702049822
2238 0.00179958494845778
2239 0.00179954362101853
2240 0.00179947097785771
2241 0.0017993813380599
2242 0.00179935130290687
2243 0.00179931672755629
2244 0.00179927260614932
2245 0.00179923186078668
2246 0.00179915095213801
2247 0.00179922417737544
2248 0.00179922510869801
2249 0.00179923872929066
2250 0.00179923744872212
2251 0.00179927155841142
2252 0.00179930566810071
2253 0.00179932208266109
2254 0.00179942150134593
2255 0.00179926271084696
2256 0.00179932022001594
2257 0.00179916981142014
2258 0.00179922091774642
2259 0.00179922592360526
2260 0.0017991482745856
2261 0.00179904594551772
2262 0.0017989162588492
2263 0.0017989263869822
2264 0.00179887469857931
2265 0.00179886550176889
2266 0.00179875455796719
2267 0.00179883081000298
2268 0.00179872522130609
2269 0.00179864990059286
2270 0.00179866736289114
2271 0.00179873395245522
2272 0.00179886689875275
2273 0.00179891067091376
2274 0.00179879320785403
2275 0.00179880135692656
2276 0.00179882952943444
2277 0.00179877376649529
2278 0.00179872626904398
2279 0.00179866352118552
2280 0.00179855991154909
2281 0.00179850589483976
2282 0.00179850636050105
2283 0.00179851683788002
2284 0.00179836945608258
2285 0.00179828167892992
2286 0.00179821439087391
2287 0.00179819262120873
2288 0.00179811252746731
2289 0.00179809983819723
2290 0.00179816235322505
2291 0.00179810996633023
2292 0.00179804547224194
2293 0.00179801776539534
2294 0.00179810170084238
2295 0.00179808842949569
2296 0.00179808004759252
2297 0.00179799133911729
2298 0.00179803441278636
2299 0.00179805129300803
2300 0.00179793126881123
2301 0.00179788353852928
2302 0.00179789459798485
2303 0.00179786561056972
2304 0.00179786630906165
2305 0.00179796223528683
2306 0.00179790728725493
2307 0.00179798353929073
2308 0.00179796828888357
2309 0.00179799168836325
2310 0.00179797864984721
2311 0.00179805886000395
2312 0.00179810100235045
2313 0.00179812440183014
2314 0.00179816619493067
2315 0.00179807865060866
2316 0.00179792731069028
2317 0.00179795036092401
2318 0.0017979855183512
2319 0.00179801124613732
2320 0.0017980735283345
2321 0.0017980735283345
2322 0.00179807282984257
2323 0.00179802195634693
2324 0.00179799424950033
2325 0.00179796887096018
2326 0.00179800624027848
2327 0.00179804908111691
2328 0.00179805746302009
2329 0.00179808912798762
2330 0.00179805140942335
2331 0.00179797364398837
2332 0.0017979753902182
2333 0.00179798738099635
2334 0.0017980047268793
2335 0.0017979642143473
2336 0.00179784826468676
2337 0.001797916716896
2338 0.00179786141961813
2339 0.00179783918429166
2340 0.00179786013904959
2341 0.00179798668250442
2342 0.00179790891706944
2343 0.00179780239704996
2344 0.00179781578481197
2345 0.00179782847408205
2346 0.00179774221032858
2347 0.00179768179077655
2348 0.00179766479413956
2349 0.00179768924135715
2350 0.00179771124385297
2351 0.00179772148840129
2352 0.00179759401362389
2353 0.00179762451443821
2354 0.00179765897337347
2355 0.00179763988126069
2356 0.00179747864603996
2357 0.00179744546767324
2358 0.00179740798193961
2359 0.00179732195101678
2360 0.00179726514033973
2361 0.00179731089156121
2362 0.00179725384805351
2363 0.0017972900532186
2364 0.00179733301047236
2365 0.00179723452311009
2366 0.00179725349880755
2367 0.00179730379022658
2368 0.00179731321986765
2369 0.00179735629353672
2370 0.00179732195101678
2371 0.00179739063605666
2372 0.00179746781941503
2373 0.00179748004302382
2374 0.00179743219632655
2375 0.00179750414099544
2376 0.00179747131187469
2377 0.00179740320891142
2378 0.00179742753971368
2379 0.00179744779597968
2380 0.00179746793583035
2381 0.00179743289481848
2382 0.00179741927422583
2383 0.00179737689904869
2384 0.00179757119622082
2385 0.00179757457226515
2386 0.00179754430428147
2387 0.00179750006645918
2388 0.0017975049559027
2389 0.00179746886715293
2390 0.00179750157985836
2391 0.00179757073055953
2392 0.00179761042818427
2393 0.00179766537621617
2394 0.00179767690133303
2395 0.00179765745997429
2396 0.00179770099930465
2397 0.00179766514338553
2398 0.0017977156676352
2399 0.00179783091880381
2400 0.00179787282831967
2401 0.00179779389873147
2402 0.00179773836862296
2403 0.00179784768261015
2404 0.00179791951086372
2405 0.00179789983667433
2406 0.00179792451672256
2407 0.00179787154775113
2408 0.00179787853267044
2409 0.00179790135007352
2410 0.00179787655360997
2411 0.00179785233922303
2412 0.0017978596733883
2413 0.00179797760210931
2414 0.00179798807948828
2415 0.00179795501753688
2416 0.00179790332913399
2417 0.001797866076231
2418 0.00179780018515885
2419 0.00179783091880381
2420 0.00179783743806183
2421 0.00179780949838459
2422 0.00179779855534434
2423 0.00179772346746176
2424 0.0017975892405957
2425 0.00179758598096669
2426 0.00179761101026088
2427 0.00179755117278546
2428 0.00179761229082942
2429 0.00179756595753133
2430 0.00179757957812399
2431 0.00179756991565228
2432 0.00179750239476562
2433 0.00179754919372499
2434 0.0017974900547415
2435 0.00179753184784204
2436 0.00179748609662056
2437 0.00179757573641837
2438 0.00179759960155934
2439 0.00179750681854784
2440 0.00179755396675318
2441 0.00179758085869253
2442 0.00179764116182923
2443 0.00179764593485743
2444 0.00179762509651482
2445 0.00179763801861554
2446 0.00179767515510321
2447 0.00179765815846622
2448 0.0017976287053898
2449 0.00179761601611972
2450 0.00179756747093052
2451 0.00179766747169197
2452 0.00179765350185335
2453 0.00179768563248217
2454 0.00179770309478045
2455 0.00179774011485279
2456 0.00179775920696557
2457 0.00179768772795796
2458 0.00179763603955507
2459 0.00179770868271589
2460 0.00179777119774371
2461 0.00179780751932412
2462 0.001797741279006
2463 0.00179775035940111
2464 0.00179776758886874
2465 0.00179787003435194
2466 0.00179778155870736
2467 0.00179774092976004
2468 0.00179774593561888
2469 0.00179770030081272
2470 0.00179770647082478
2471 0.00179763522464782
2472 0.00179763464257121
2473 0.0017977012321353
2474 0.00179770961403847
2475 0.0017976900562644
2476 0.00179763906635344
2477 0.00179765711072832
2478 0.00179759063757956
2479 0.00179753312841058
2480 0.00179754104465246
2481 0.00179751357063651
2482 0.00179750088136643
2483 0.00179747014772147
2484 0.0017975433729589
2485 0.00179747585207224
2486 0.00179740961175412
2487 0.00179741380270571
2488 0.00179744092747569
2489 0.00179735710844398
2490 0.00179733405821025
2491 0.00179739878512919
2492 0.00179747841320932
2493 0.00179748912341893
2494 0.00179752300027758
2495 0.00179756502620876
2496 0.00179758679587394
2497 0.00179754861164838
2498 0.00179758679587394
2499 0.0017975764349103
2500 0.00179753685370088
2501 0.00179753382690251
2502 0.00179751426912844
2503 0.00179760518949479
2504 0.00179764209315181
2505 0.0017977241659537
2506 0.00179772614501417
2507 0.00179778609890491
2508 0.00179771485272795
2509 0.00179773301351815
2510 0.00179774686694145
2511 0.0017977487295866
2512 0.00179774733260274
2513 0.00179779913742095
2514 0.00179786118678749
2515 0.00179777317680418
2516 0.00179772975388914
2517 0.00179770356044173
2518 0.00179777934681624
2519 0.0017977450042963
2520 0.00179761892650276
2521 0.00179762614425272
2522 0.00179763266351074
2523 0.00179763976484537
2524 0.00179770577233285
2525 0.00179774919524789
2526 0.00179772090632468
2527 0.00179767271038145
2528 0.00179771392140538
2529 0.00179770984686911
2530 0.00179772078990936
2531 0.00179767119698226
2532 0.00179772288538516
2533 0.00179769948590547
2534 0.00179777247831225
2535 0.00179774314165115
2536 0.00179781171027571
2537 0.00179779506288469
2538 0.00179778516758233
2539 0.00179777783341706
2540 0.00179776840377599
2541 0.00179772300180048
2542 0.00179781508632004
2543 0.00179786840453744
2544 0.00179778947494924
2545 0.00179775804281235
2546 0.00179769122041762
2547 0.00179770961403847
2548 0.00179766106884927
2549 0.00179769983515143
2550 0.00179765722714365
2551 0.00179759808816016
2552 0.00179757364094257
2553 0.00179758586455137
2554 0.00179751811083406
2555 0.00179751613177359
2556 0.00179752812255174
2557 0.00179754407145083
2558 0.001797562581487
2559 0.00179760297760367
2560 0.00179767608642578
2561 0.00179769797250628
2562 0.00179770297836512
2563 0.00179769156966358
2564 0.00179761624895036
2565 0.00179756805300713
2566 0.00179758737795055
2567 0.00179771811235696
2568 0.00179773103445768
2569 0.00179771985858679
2570 0.00179772335104644
2571 0.00179769308306277
2572 0.00179767818190157
2573 0.00179778807796538
2574 0.00179780402686447
2575 0.00179771415423602
2576 0.00179764966014773
2577 0.0017976900562644
2578 0.00179761555045843
2579 0.00179754779674113
2580 0.00179755734279752
2581 0.0017974633956328
2582 0.00179752346593887
2583 0.00179749692324549
2584 0.00179747364018112
2585 0.00179749866947532
2586 0.00179743673652411
2587 0.00179742428008467
2588 0.00179735221900046
2589 0.00179727759677917
2590 0.0017973497742787
2591 0.00179729610681534
2592 0.00179725582711399
2593 0.00179721578024328
2594 0.001797218574211
2595 0.00179710926022381
2596 0.00179709610529244
2597 0.00179700297303498
2598 0.00179695629049093
2599 0.00179691740777344
2600 0.00179677223786712
2601 0.00179682404268533
2602 0.00179681705776602
2603 0.00179681240115315
2604 0.00179681833833456
2605 0.00179680075962096
2606 0.00179683929309249
2607 0.00179680879227817
2608 0.00179675663821399
2609 0.00179664301685989
2610 0.00179666420444846
2611 0.00179662741720676
2612 0.00179656851105392
2613 0.00179660902358592
2614 0.001796486787498
2615 0.00179651752114296
2616 0.00179648888297379
2617 0.00179651170037687
2618 0.00179654010571539
2619 0.00179649947676808
2620 0.00179647037293762
2621 0.00179646979086101
2622 0.00179656525142491
2623 0.001796530559659
2624 0.00179654802195728
2625 0.00179661018773913
2626 0.00179665093310177
2627 0.00179659691639245
2628 0.00179655465763062
2629 0.0017964905127883
2630 0.00179643265437335
2631 0.00179639062844217
2632 0.00179637467954308
2633 0.00179629819467664
2634 0.00179627572651953
2635 0.00179628480691463
2636 0.00179624487645924
2637 0.00179630587808788
2638 0.00179640378337353
2639 0.00179637095425278
2640 0.00179631751962006
2641 0.00179627945180982
2642 0.00179618049878627
2643 0.00179613928776234
2644 0.00179614068474621
2645 0.00179614336229861
2646 0.00179611379280686
2647 0.00179609726183116
2648 0.00179609516635537
2649 0.0017959731630981
2650 0.00179602310527116
2651 0.00179600343108177
2652 0.00179601553827524
2653 0.00179601483978331
2654 0.00179597653914243
2655 0.0017960601253435
2656 0.00179604825098068
2657 0.00179605570156127
2658 0.00179604487493634
2659 0.00179613567888737
2660 0.00179615127854049
2661 0.0017960537225008
2662 0.00179605593439192
2663 0.00179611158091575
2664 0.00179604440927505
2665 0.00179601483978331
2666 0.00179598503746092
2667 0.00179600389674306
2668 0.00179598445538431
2669 0.00179594266228378
2670 0.0017958712996915
2671 0.00179579143878073
2672 0.00179582310374826
2673 0.00179582904092968
2674 0.00179584953002632
2675 0.00179582484997809
2676 0.00179576547816396
2677 0.00179566931910813
2678 0.00179573171772063
2679 0.00179575406946242
2680 0.00179574463982135
2681 0.00179576594382524
2682 0.001795663847588
2683 0.00179560808464885
2684 0.00179557455703616
2685 0.00179556896910071
2686 0.00179558119270951
2687 0.00179560214746743
2688 0.001795485150069
2689 0.00179550820030272
2690 0.00179553870111704
2691 0.00179547641891986
2692 0.0017954926006496
2693 0.00179555360227823
2694 0.00179564056452364
2695 0.00179561646655202
2696 0.00179560645483434
2697 0.00179565721191466
2698 0.00179563788697124
2699 0.0017957566305995
2700 0.00179570470936596
2701 0.00179573090281337
2702 0.00179567886516452
2703 0.00179567001760006
2704 0.00179565569851547
2705 0.00179562310222536
2706 0.00179559655953199
2707 0.0017955198418349
2708 0.00179552542977035
2709 0.00179544952698052
2710 0.00179544056300074
2711 0.0017954200739041
2712 0.00179544999264181
2713 0.00179536547511816
2714 0.0017954430077225
2715 0.00179543136619031
2716 0.00179544580169022
2717 0.00179538980592042
2718 0.00179540878161788
2719 0.0017954419599846
2720 0.00179552449844778
2721 0.00179546733852476
2722 0.00179539923556149
2723 0.00179544719867408
2724 0.00179547443985939
2725 0.00179548526648432
2726 0.00179555919021368
2727 0.00179550854954869
2728 0.00179549469612539
2729 0.00179554731585085
2730 0.0017955347429961
2731 0.00179549329914153
2732 0.00179546338040382
2733 0.00179538119118661
2734 0.00179539585951716
2735 0.00179536896757782
2736 0.00179534777998924
2737 0.0017953016795218
2738 0.00179533776827157
2739 0.00179540563840419
2740 0.00179542682599276
2741 0.00179542065598071
2742 0.00179542612750083
2743 0.00179541925899684
2744 0.00179543893318623
2745 0.00179539388045669
2746 0.00179542065598071
2747 0.00179544487036765
2748 0.00179539457894862
2749 0.00179542752448469
2750 0.00179539551027119
2751 0.00179543392732739
2752 0.00179550179746002
2753 0.00179550773464143
2754 0.00179548352025449
2755 0.00179547723382711
2756 0.00179544789716601
2757 0.00179540005046874
2758 0.00179539469536394
2759 0.00179549329914153
2760 0.00179548445157707
2761 0.0017954702489078
2762 0.00179544102866203
2763 0.00179542996920645
2764 0.00179538247175515
2765 0.00179541192483157
2766 0.0017953539500013
2767 0.00179531518369913
2768 0.00179522857069969
2769 0.00179526640567929
2770 0.0017951843328774
2771 0.00179517676588148
2772 0.00179518852382898
2773 0.00179516070056707
2774 0.00179509236477315
2775 0.00179509108420461
2776 0.00179510936141014
2777 0.00179507804568857
2778 0.00179508328437805
2779 0.00179509655572474
2780 0.00179505511187017
2781 0.00179496733471751
2782 0.00179497757926583
2783 0.00179501133970916
2784 0.00179495313204825
2785 0.00179494707845151
2786 0.00179495965130627
2787 0.00179496116470546
2788 0.00179490202572197
2789 0.00179484265390784
2790 0.00179488188587129
2791 0.00179494847543538
2792 0.0017949870089069
2793 0.00179498340003192
2794 0.00179510144516826
2795 0.00179509993176907
2796 0.00179507466964424
2797 0.00179506419226527
2798 0.00179504952393472
2799 0.0017951464978978
2800 0.00179513241164386
2801 0.00179508386645466
2802 0.00179508549626917
2803 0.00179507664870471
2804 0.00179509411100298
2805 0.00179513124749064
2806 0.00179515592753887
2807 0.00179511366877705
2808 0.00179510773159564
2809 0.00179503252729774
2810 0.00179504044353962
2811 0.0017950595356524
2812 0.00179506186395884
2813 0.00179501413367689
2814 0.00179506663698703
2815 0.00179497618228197
2816 0.00179498363286257
2817 0.00179492612369359
2818 0.00179491087328643
2819 0.00179498200304806
2820 0.00179494451731443
2821 0.00179486931301653
2822 0.00179476023185998
2823 0.00179477070923895
2824 0.00179470283910632
2825 0.00179467117413878
2826 0.00179465534165502
2827 0.00179461762309074
2828 0.00179459364153445
2829 0.00179464055690914
2830 0.00179462623782456
2831 0.00179460260551423
2832 0.00179465708788484
2833 0.00179462053347379
2834 0.00179467641282827
2835 0.00179472239688039
2836 0.00179472379386425
2837 0.0017946973675862
2838 0.00179469492286444
2839 0.00179467897396535
2840 0.00179470132570714
2841 0.00179466116242111
2842 0.00179467326961458
2843 0.00179466011468321
2844 0.00179474463220686
2845 0.00179461832158267
2846 0.00179459888022393
2847 0.00179451890289783
2848 0.00179455429315567
2849 0.00179449212737381
2850 0.00179445103276521
2851 0.00179443275555968
2852 0.00179445883259177
2853 0.00179444893728942
2854 0.00179449166171253
2855 0.00179446185939014
2856 0.00179448653943837
2857 0.0017945091240108
2858 0.0017946494044736
2859 0.00179460318759084
2860 0.00179466011468321
2861 0.00179464998655021
2862 0.0017945992294699
2863 0.00179452484007925
2864 0.001794524025172
2865 0.0017945640720427
2866 0.00179454043973237
2867 0.00179454637691379
2868 0.00179453031159937
2869 0.00179445126559585
2870 0.00179441855289042
2871 0.00179429783020169
2872 0.00179426791146398
2873 0.00179422041401267
2874 0.00179419713094831
2875 0.00179418339394033
2876 0.00179421494249254
2877 0.00179425103124231
2878 0.00179423857480288
2879 0.0017942130798474
2880 0.00179420853964984
2881 0.00179427396506071
2882 0.00179424264933914
2883 0.00179419387131929
2884 0.00179423089139163
2885 0.00179420027416199
2886 0.00179417966865003
2887 0.00179420469794422
2888 0.00179424346424639
2889 0.00179426302202046
2890 0.00179422646760941
2891 0.00179418944753706
2892 0.0017941928235814
2893 0.00179422576911747
2894 0.00179420970380306
2895 0.00179417966865003
2896 0.00179421412758529
2897 0.00179421296343207
2898 0.00179419235792011
2899 0.00179423112422228
2900 0.00179419387131929
2901 0.00179427745752037
2902 0.00179429538547993
2903 0.00179426616523415
2904 0.00179422460496426
2905 0.00179421924985945
2906 0.00179422053042799
2907 0.00179430213756859
2908 0.00179427408147603
2909 0.0017942835111171
2910 0.001794284558855
2911 0.00179424264933914
2912 0.0017942595295608
2913 0.00179424055386335
2914 0.0017942157573998
2915 0.00179425347596407
2916 0.00179430935531855
2917 0.001794213661924
2918 0.00179417442996055
2919 0.00179427687544376
2920 0.00179424555972219
2921 0.00179420167114586
2922 0.0017941000405699
2923 0.00179405533708632
2924 0.00179395277518779
2925 0.00179398886393756
2926 0.00179404194932431
2927 0.00179408281110227
2928 0.00179405999369919
2929 0.00179413589648902
2930 0.00179412378929555
2931 0.00179411517456174
2932 0.0017940467223525
2933 0.00179403857327998
2934 0.00179403298534453
2935 0.00179399992339313
2936 0.00179402972571552
2937 0.00179398676846176
2938 0.001794004580006
2939 0.00179395498707891
2940 0.00179392541758716
2941 0.00179392099380493
2942 0.00179388036485761
2943 0.0017939165700227
2944 0.0017939357785508
2945 0.00179391738492996
2946 0.00179394648876041
2947 0.00179395347367972
2948 0.00179385882802308
2949 0.00179386069066823
2950 0.00179387652315199
2951 0.00179384998045862
2952 0.00179389410186559
2953 0.00179384811781347
2954 0.00179385393857956
2955 0.0017938477685675
2956 0.00179379724431783
2957 0.00179375917650759
2958 0.00179372716229409
2959 0.00179373251739889
2960 0.00179376313462853
2961 0.00179366196971387
2962 0.00179371610283852
2963 0.00179370120167732
2964 0.00179365405347198
2965 0.00179357058368623
2966 0.00179351773113012
2967 0.00179355265572667
2968 0.00179351074621081
2969 0.00179347046650946
2970 0.0017935415962711
2971 0.0017935725627467
2972 0.00179352902341634
2973 0.0017935874639079
2974 0.00179354404099286
2975 0.00179353472776711
2976 0.00179356860462576
2977 0.00179351889528334
2978 0.00179353647399694
2979 0.00179346418008208
2980 0.00179345067590475
2981 0.00179341807961464
2982 0.00179343321360648
2983 0.00179339188616723
2984 0.0017934103962034
2985 0.00179338629823178
2986 0.00179335474967957
2987 0.00179332448169589
2988 0.00179333053529263
2989 0.00179336732253432
2990 0.00179331959225237
2991 0.00179335370194167
2992 0.00179332587867975
2993 0.00179334008134902
2994 0.00179333053529263
2995 0.00179327884688973
2996 0.00179326231591403
2997 0.00179317966103554
2998 0.00179316021967679
2999 0.00179308955557644
3000 0.00179306732024997
3001 0.00179310305975378
3002 0.00179310643579811
3003 0.00179307837970555
3004 0.00179306557402015
3005 0.00179308780934662
3006 0.00179309980012476
3007 0.00179304322227836
3008 0.00179306452628225
3009 0.00179303938057274
3010 0.00179301085881889
3011 0.0017929628957063
3012 0.00179303786717355
3013 0.00179305695928633
3014 0.00179311027750373
3015 0.00179309013765305
3016 0.00179312075488269
3017 0.00179311714600772
3018 0.00179306091740727
3019 0.00179310119710863
3020 0.00179305649362504
3021 0.00179300794843584
3022 0.00179297605063766
3023 0.00179299316368997
3024 0.00179300270974636
3025 0.00179301272146404
3026 0.00179298443254083
3027 0.00179294473491609
3028 0.00179289327934384
3029 0.00179288326762617
3030 0.00179288466461003
3031 0.00179290375672281
3032 0.00179293740075082
3033 0.0017929298337549
3034 0.00179293239489198
3035 0.00179290352389216
3036 0.00179286010097712
3037 0.00179292121902108
3038 0.00179292378015816
3039 0.00179291306994855
3040 0.00179295556154102
3041 0.00179293577093631
3042 0.0017929517198354
3043 0.00179290678352118
3044 0.00179289549123496
3045 0.00179285765625536
3046 0.00179276219569147
3047 0.00179271190427244
3048 0.0017927922308445
3049 0.00179274578113109
3050 0.00179271853994578
3051 0.00179271888919175
3052 0.00179273111280054
3053 0.0017927719745785
3054 0.00179276126436889
3055 0.00179274694528431
3056 0.00179279420990497
3057 0.00179278384894133
3058 0.00179280352313071
3059 0.0017928967718035
3060 0.00179297639988363
3061 0.00179288280196488
3062 0.00179288256913424
3063 0.0017928919987753
3064 0.00179286836646497
3065 0.00179289607331157
3066 0.00179282901808619
3067 0.00179276545532048
3068 0.0017928023589775
3069 0.00179280969314277
3070 0.00179285579361022
3071 0.00179287418723106
3072 0.0017928573070094
3073 0.00179287092760205
3074 0.00179286848288029
3075 0.00179287686478347
3076 0.0017929442692548
3077 0.0017929736059159
3078 0.00179293216206133
3079 0.00179294892586768
3080 0.00179293006658554
3081 0.00179294473491609
3082 0.00179291563108563
3083 0.00179292284883559
3084 0.00179291155654937
3085 0.00179288117215037
3086 0.00179284322075546
3087 0.00179282331373543
3088 0.00179289211519063
3089 0.00179294333793223
3090 0.00179293635301292
3091 0.00179286277852952
3092 0.00179289048537612
3093 0.00179293961264193
3094 0.0017928802408278
3095 0.0017927618464455
3096 0.00179276778362691
3097 0.00179269991349429
3098 0.00179271446540952
3099 0.00179272552486509
3100 0.0017927645239979
3101 0.00179270445369184
3102 0.00179264834150672
3103 0.00179272727109492
3104 0.00179269351065159
3105 0.00179271074011922
3106 0.00179273134563118
3107 0.0017926957225427
3108 0.00179266300983727
3109 0.00179271213710308
3110 0.00179269548971206
3111 0.00179271947126836
3112 0.00179262482561171
3113 0.00179263274185359
3114 0.00179260678123683
3115 0.00179260724689811
3116 0.00179260049480945
3117 0.00179265323095024
3118 0.00179265905171633
3119 0.0017926343716681
3120 0.00179271516390145
3121 0.0017927058506757
3122 0.00179272936657071
3123 0.00179270072840154
3124 0.00179266755003482
3125 0.00179265241604298
3126 0.00179260328877717
3127 0.00179260841105133
3128 0.00179268268402666
3129 0.00179267348721623
3130 0.00179268268402666
3131 0.00179267511703074
3132 0.00179275218397379
3133 0.00179276359267533
3134 0.00179272040259093
3135 0.00179273530375212
3136 0.00179275637492537
3137 0.00179277430288494
3138 0.00179278175346553
3139 0.00179274112451822
3140 0.00179269537329674
3141 0.00179270945955068
3142 0.0017927479930222
3143 0.0017927517183125
3144 0.00179275509435683
3145 0.00179278349969536
3146 0.00179276440758258
3147 0.00179278349969536
3148 0.00179275032132864
3149 0.00179277535062283
3150 0.00179282668977976
3151 0.00179285428021103
3152 0.00179284974001348
3153 0.00179288850631565
3154 0.00179289164952934
3155 0.00179289665538818
3156 0.00179293507244438
3157 0.00179289188235998
3158 0.00179287313949317
3159 0.00179279071744531
3160 0.00179279875010252
3161 0.00179278082214296
3162 0.0017927655717358
3163 0.00179278722498566
3164 0.00179277977440506
3165 0.00179279886651784
3166 0.00179277267307043
3167 0.00179274566471577
3168 0.001792739960365
3169 0.00179270189255476
3170 0.00179271760862321
3171 0.00179263798054308
3172 0.00179262121673673
3173 0.00179259653668851
3174 0.00179263472091407
3175 0.00179264578036964
3176 0.00179268303327262
3177 0.00179276324342936
3178 0.00179274717811495
3179 0.00179266068153083
3180 0.00179270142689347
3181 0.00179269362706691
3182 0.00179260806180537
3183 0.00179257767740637
3184 0.00179254915565252
3185 0.00179249257780612
3186 0.00179245439358056
3187 0.00179241667501628
3188 0.00179241353180259
3189 0.00179242005106062
3190 0.00179240584839135
3191 0.00179241038858891
3192 0.00179240584839135
3193 0.0017924316925928
3194 0.00179244531318545
3195 0.00179243856109679
3196 0.00179245579056442
3197 0.00179247674532235
3198 0.00179244379978627
3199 0.00179243506863713
3200 0.00179246708285064
3201 0.00179253204260021
3202 0.00179247232154012
3203 0.00179246789775789
3204 0.00179237918928266
3205 0.00179242598824203
3206 0.00179236510302871
3207 0.00179229292552918
3208 0.00179227627813816
3209 0.00179224659223109
3210 0.00179224694147706
3211 0.0017922199331224
3212 0.00179224042221904
3213 0.00179219979327172
3214 0.00179223855957389
3215 0.00179219210986048
3216 0.00179213285446167
3217 0.0017920802347362
3218 0.00179205765016377
3219 0.00179198593832552
3220 0.00179206533357501
3221 0.00179216079413891
3222 0.00179214111994952
3223 0.00179215287789702
3224 0.00179211911745369
3225 0.00179211574140936
3226 0.00179214647505432
3227 0.00179220968857408
3228 0.00179218268021941
3229 0.00179208256304264
3230 0.0017920748796314
3231 0.00179200456477702
3232 0.00179203017614782
3233 0.001792031689547
3234 0.00179205846507102
3235 0.00179201294668019
3236 0.0017920050304383
3237 0.00179197057150304
3238 0.00179193029180169
3239 0.00179193983785808
3240 0.00179189664777368
3241 0.00179187196772546
3242 0.00179187546018511
3243 0.00179191585630178
3244 0.00179189373739064
3245 0.00179183424916118
3246 0.00179185240995139
3247 0.0017918108496815
3248 0.00179178128018975
3249 0.00179169920738786
3250 0.00179168558679521
3251 0.00179165473673493
3252 0.00179163413122296
3253 0.0017916172510013
3254 0.00179154379293323
3255 0.00179155496880412
3256 0.00179158395621926
3257 0.00179160782136023
3258 0.00179163832217455
3259 0.00179158721584827
3260 0.00179156544618309
3261 0.00179153471253812
3262 0.00179156777448952
3263 0.00179158826358616
3264 0.00179157429374754
3265 0.00179156404919922
3266 0.00179158535320312
3267 0.00179152761120349
3268 0.00179145694710314
3269 0.00179146789014339
3270 0.00179149745963514
3271 0.00179142889101058
3272 0.00179144460707903
3273 0.00179146823938936
3274 0.00179142411798239
3275 0.00179140106774867
3276 0.00179134961217642
3277 0.00179135845974088
3278 0.00179132411722094
3279 0.00179134914651513
3280 0.0017913025803864
3281 0.00179126462899148
3282 0.00179129058960825
3283 0.00179122015833855
3284 0.00179116707295179
3285 0.00179116416256875
3286 0.00179111736360937
3287 0.00179104646667838
3288 0.00179110025055707
3289 0.00179110665339977
3290 0.00179104832932353
3291 0.00179111235775054
3292 0.00179110467433929
3293 0.00179105787537992
3294 0.00179103389382362
3295 0.00179106439463794
3296 0.00179108500014991
3297 0.00179104506969452
3298 0.00179101619869471
3299 0.00179107114672661
3300 0.00179106253199279
3301 0.0017910999013111
3302 0.00179109873715788
3303 0.00179111561737955
3304 0.00179111701436341
3305 0.00179116160143167
3306 0.00179118034429848
3307 0.00179111957550049
3308 0.00179110653698444
3309 0.00179108406882733
3310 0.00179104262497276
3311 0.00179100094828755
3312 0.00179101910907775
3313 0.00179101177491248
3314 0.00179098697844893
3315 0.00179095659404993
3316 0.00179097231011838
3317 0.00179094867780805
3318 0.00179092423059046
3319 0.00179088301956654
3320 0.00179087312426418
3321 0.00179093645419925
3322 0.00179100199602544
3323 0.00179098162334412
3324 0.00179098767694086
3325 0.00179096951615065
3326 0.00179107743315399
3327 0.00179109023883939
3328 0.00179111992474645
3329 0.00179109489545226
3330 0.00179111352190375
3331 0.0017911036266014
3332 0.0017910439055413
3333 0.00179100898094475
3334 0.00179101002868265
3335 0.00179103971458972
3336 0.00179113913327456
3337 0.00179118581581861
3338 0.00179117755033076
3339 0.00179118651431054
3340 0.00179115973878652
3341 0.00179117103107274
3342 0.00179117650259286
3343 0.00179111340548843
3344 0.0017911356408149
3345 0.00179116695653647
3346 0.00179115671198815
3347 0.00179118651431054
3348 0.00179119221866131
3349 0.00179124344140291
3350 0.00179120898246765
3351 0.0017912145704031
3352 0.00179129641037434
3353 0.00179130164906383
3354 0.0017913025803864
3355 0.00179130001924932
3356 0.00179129210300744
3357 0.00179129408206791
3358 0.00179124670103192
3359 0.00179130025207996
3360 0.00179134518839419
3361 0.00179134379141033
3362 0.00179132190532982
3363 0.00179129221942276
3364 0.00179132400080562
3365 0.00179136788938195
3366 0.00179135985672474
3367 0.00179132679477334
3368 0.00179131689947098
3369 0.00179135403595865
3370 0.00179139524698257
3371 0.00179131934419274
3372 0.00179136509541422
3373 0.00179132376797497
3374 0.00179132190532982
3375 0.00179133890196681
3376 0.00179133017081767
3377 0.00179129629395902
3378 0.00179129501339048
3379 0.00179130467586219
3380 0.00179129745811224
3381 0.00179132830817252
3382 0.00179133284837008
3383 0.00179134379141033
3384 0.0017913521733135
3385 0.00179136544466019
3386 0.00179137522354722
3387 0.00179138267412782
3388 0.00179134891368449
3389 0.00179129012394696
3390 0.00179129908792675
3391 0.0017912806943059
3392 0.00179127382580191
3393 0.00179128826130182
3394 0.00179126916918904
3395 0.00179130316246301
3396 0.00179129408206791
3397 0.00179127277806401
3398 0.00179131492041051
3399 0.00179134297650307
3400 0.00179128861054778
3401 0.00179126125294715
3402 0.00179122050758451
3403 0.00179120514076203
3404 0.00179120770189911
3405 0.00179118535015732
3406 0.00179119245149195
3407 0.00179121666587889
3408 0.00179124635178596
3409 0.00179120106622577
3410 0.0017911532195285
3411 0.00179112772457302
3412 0.00179112725891173
3413 0.00179112027399242
3414 0.00179111247416586
3415 0.00179110572207719
3416 0.00179110176395625
3417 0.00179110211320221
3418 0.00179113284684718
3419 0.00179116823710501
3420 0.00179115741048008
3421 0.0017911622999236
3422 0.00179116660729051
3423 0.0017911926843226
3424 0.00179118942469358
3425 0.00179117999505252
3426 0.00179112958721817
3427 0.00179112004116178
3428 0.00179113959893584
3429 0.00179117836523801
3430 0.00179118243977427
3431 0.00179113633930683
3432 0.00179114891216159
3433 0.00179114635102451
3434 0.00179120991379023
3435 0.00179116020444781
3436 0.00179119338281453
3437 0.00179118302185088
3438 0.00179117848165333
3439 0.00179115252103657
3440 0.00179117894731462
3441 0.0017911430913955
3442 0.00179112236946821
3443 0.00179105484858155
3444 0.00179105927236378
3445 0.0017910887254402
3446 0.00179100956302136
3447 0.0017910081660375
3448 0.00179095566272736
3449 0.00179091189056635
3450 0.00179090839810669
3451 0.00179088092409074
3452 0.00179079861845821
3453 0.00179079012013972
3454 0.00179078651126474
3455 0.00179072981700301
3456 0.00179072050377727
3457 0.00179069966543466
3458 0.00179071770980954
3459 0.00179075787309557
3460 0.00179074925836176
3461 0.00179073319304734
3462 0.00179069850128144
3463 0.00179070595186204
3464 0.00179071305319667
3465 0.00179068208672106
3466 0.00179069268051535
3467 0.00179072108585387
3468 0.00179072737228125
3469 0.00179071607999504
3470 0.0017907377332449
3471 0.00179077428765595
3472 0.00179074495099485
3473 0.00179072353057563
3474 0.00179072353057563
3475 0.00179073261097074
3476 0.00179075286723673
3477 0.00179076276253909
3478 0.00179068348370492
3479 0.00179064692929387
3480 0.00179063447285444
3481 0.0017906044377014
3482 0.0017905649729073
3483 0.00179055519402027
3484 0.00179056578781456
3485 0.00179061014205217
3486 0.00179062597453594
3487 0.0017906401772052
3488 0.00179065333213657
3489 0.00179064890835434
3490 0.00179066474083811
3491 0.00179067417047918
3492 0.00179067067801952
3493 0.00179067254066467
3494 0.00179060897789896
3495 0.00179060746449977
3496 0.00179059687070549
3497 0.00179058685898781
3498 0.00179060641676188
3499 0.00179065275005996
3500 0.00179064238909632
3501 0.00179059663787484
3502 0.00179066439159214
3503 0.00179064949043095
3504 0.00179061724338681
3505 0.00179062527604401
3506 0.00179063633549958
3507 0.00179062667302787
3508 0.00179058127105236
3509 0.00179055065382272
3510 0.00179048185236752
3511 0.00179045298136771
3512 0.001790412934497
3513 0.00179040071088821
3514 0.00179040804505348
3515 0.00179043994285166
3516 0.00179042271338403
3517 0.00179040327202529
3518 0.00179045065306127
3519 0.00179047742858529
3520 0.00179046567063779
3521 0.00179047882556915
3522 0.00179049104917794
3523 0.00179044215474278
3524 0.00179039954673499
3525 0.00179039011709392
3526 0.00179042178206146
3527 0.00179040501825511
3528 0.00179038825444877
3529 0.00179038778878748
3530 0.00179036729969084
3531 0.00179040734656155
3532 0.00179045344702899
3533 0.00179046986158937
3534 0.00179045042023063
3535 0.00179045891854912
3536 0.00179045728873461
3537 0.00179049256257713
3538 0.00179047975689173
3539 0.00179042597301304
3540 0.001790392678231
3541 0.00179036543704569
3542 0.00179034064058214
3543 0.00179030618164688
3544 0.00179029512219131
3545 0.0017903430853039
3546 0.0017903430853039
3547 0.00179036462213844
3548 0.00179034867323935
3549 0.00179028930142522
3550 0.00179026066325605
3551 0.00179024937096983
3552 0.00179025577381253
3553 0.00179027672857046
3554 0.00179027137346566
3555 0.0017902705585584
3556 0.0017902918625623
3557 0.00179027300328016
3558 0.00179026229307055
3559 0.00179024890530854
3560 0.00179028010461479
3561 0.00179027486592531
3562 0.00179025426041335
3563 0.00179023039527237
3564 0.00179024727549404
3565 0.00179024541284889
3566 0.00179024250246584
3567 0.00179031386505812
3568 0.00179029896389693
3569 0.00179029139690101
3570 0.00179023912642151
3571 0.00179023947566748
3572 0.00179020198993385
3573 0.00179022748488933
3574 0.0017902385443449
3575 0.00179018615745008
3576 0.00179019162897021
3577 0.00179014878813177
3578 0.00179014098830521
3579 0.00179013982415199
3580 0.00179010955616832
3581 0.0017900918610394
3582 0.00179006007965654
3583 0.00179009395651519
3584 0.00179009605199099
3585 0.00179010070860386
3586 0.00179012853186578
3587 0.00179011537693441
3588 0.00179008382838219
3589 0.00179005449172109
3590 0.00179006531834602
3591 0.00178999570198357
3592 0.00178999663330615
3593 0.001790058799088
3594 0.00179006159305573
3595 0.00179006531834602
3596 0.00179003179073334
3597 0.00179004075471312
3598 0.0017900054808706
3599 0.00178995449095964
3600 0.00178998277988285
3601 0.00178998825140297
3602 0.00179000606294721
3603 0.00179004448000342
3604 0.00178998056799173
3605 0.00178998289629817
3606 0.00178997637704015
3607 0.00178998825140297
3608 0.00178993900772184
3609 0.00178993795998394
3610 0.0017900001257658
3611 0.00179003446828574
3612 0.00178999779745936
3613 0.00179001758806407
3614 0.00179000827483833
3615 0.00178996322210878
3616 0.00178993446752429
3617 0.00178994366433471
3618 0.00178993539884686
3619 0.00178998126648366
3620 0.0017899697413668
3621 0.00178994936868548
3622 0.00178993318695575
3623 0.00178990210406482
3624 0.00178992317523807
3625 0.00178993795998394
3626 0.00178991258144379
3627 0.00178991095162928
3628 0.00178990722633898
3629 0.00178990664426237
3630 0.00178991432767361
3631 0.00178989197593182
3632 0.00178988859988749
3633 0.0017898763762787
3634 0.00178988557308912
3635 0.00178987032268196
3636 0.00178985635284334
3637 0.00178985064849257
3638 0.00178986310493201
3639 0.00178980629425496
3640 0.001789745176211
3641 0.00178977893665433
3642 0.00178982224315405
3643 0.00178982981014997
3644 0.00178976869210601
3645 0.00178980687633157
3646 0.00178983551450074
3647 0.00178984762169421
3648 0.00178980804048479
3649 0.00178982061333954
3650 0.0017897633370012
3651 0.00178978894837201
3652 0.00178977777250111
3653 0.00178975937888026
3654 0.00178975681774318
3655 0.00178973597940058
3656 0.00178977556061
3657 0.00178973260335624
3658 0.00178980431519449
3659 0.00178979698102921
3660 0.00178978394251317
3661 0.00178979011252522
3662 0.00178978079929948
3663 0.00178977055475116
3664 0.00178981455974281
3665 0.00178982014767826
3666 0.00178977323230356
3667 0.00178980105556548
3668 0.00178986345417798
3669 0.0017898993100971
3670 0.00178990047425032
3671 0.00178988615516573
3672 0.00178987206891179
3673 0.00178986182436347
3674 0.00178983109071851
3675 0.0017898672958836
3676 0.00178987020626664
3677 0.00178992247674614
3678 0.00178993213921785
3679 0.0017898966325447
3680 0.00178992259316146
3681 0.0017898780060932
3682 0.0017899083904922
3683 0.00178993225563318
3684 0.00178989325650036
3685 0.00178989814594388
3686 0.0017899366794154
3687 0.00178991269785911
3688 0.0017899158410728
3689 0.00178991339635104
3690 0.00178987358231097
3691 0.0017898652004078
3692 0.00178989628329873
3693 0.00178987544495612
3694 0.00178988184779882
3695 0.00178985809907317
3696 0.00178983120713383
3697 0.0017898385412991
3698 0.0017898422665894
3699 0.00178983737714589
3700 0.00178988371044397
3701 0.00178988266270608
3702 0.00178993446752429
3703 0.00178993004374206
3704 0.00178988336119801
3705 0.00178989442065358
3706 0.00178987067192793
3707 0.00178987660910934
3708 0.00178987928666174
3709 0.00178989244159311
3710 0.00178990617860109
3711 0.00178988219704479
3712 0.00178987660910934
3713 0.00178985227830708
3714 0.00178982375655323
3715 0.0017898369114846
3716 0.00178984366357327
3717 0.00178985437378287
3718 0.00178987730760127
3719 0.00178981549106538
3720 0.00178988568950444
3721 0.00178987695835531
3722 0.00178987951949239
3723 0.00178987858816981
3724 0.00178984552621841
3725 0.00178991048596799
3726 0.00178992841392756
3727 0.00178993819281459
3728 0.00178989069536328
3729 0.00178992818109691
3730 0.00178997358307242
3731 0.0017900092061609
3732 0.00179001572541893
3733 0.0017900102538988
3734 0.00179005600512028
3735 0.00179007870610803
3736 0.00179006508551538
3737 0.00179006136022508
3738 0.00179013097658753
3739 0.00179009395651519
3740 0.00179002666845918
3741 0.0017900054808706
3742 0.00179003074299544
3743 0.00178999919444323
3744 0.001790038542822
3745 0.00179003411903977
3746 0.00179001432843506
3747 0.00178996752947569
3748 0.00178997218608856
3749 0.00178997498005629
3750 0.0017899937229231
3751 0.00178998429328203
3752 0.00178999814670533
3753 0.0017900433158502
3754 0.00179003120865673
3755 0.00179009698331356
3756 0.00179010897409171
3757 0.00179006822872907
3758 0.0017900331877172
3759 0.00179002736695111
3760 0.00179003272205591
3761 0.00179002771619707
3762 0.00179000105708838
3763 0.00178999884519726
3764 0.00179002434015274
3765 0.00179000070784241
3766 0.00178999616764486
3767 0.00179000897333026
3768 0.00179004238452762
3769 0.00179003877565265
3770 0.0017900092061609
3771 0.0017899414524436
3772 0.00178986554965377
3773 0.00178987823892385
3774 0.00178989488631487
3775 0.00178989383857697
3776 0.00178994389716536
3777 0.00178993865847588
3778 0.00178996101021767
3779 0.00179003574885428
3780 0.00179003167431802
3781 0.0017900699749589
3782 0.00179012073203921
3783 0.00179012631997466
3784 0.00179015938192606
3785 0.00179014657624066
3786 0.00179012538865209
3787 0.00179012434091419
3788 0.00179012538865209
3789 0.00179013202432543
3790 0.00179012201260775
3791 0.00179010024294257
3792 0.00179011933505535
3793 0.00179019197821617
3794 0.00179020932409912
3795 0.00179025204852223
3796 0.00179024518001825
3797 0.00179024052340537
3798 0.00179023295640945
3799 0.00179021642543375
3800 0.00179020536597818
3801 0.0017901761457324
3802 0.00179015379399061
3803 0.00179010187275708
3804 0.00179010187275708
3805 0.00179007975384593
3806 0.00179007241968066
3807 0.00179000745993108
3808 0.00178997102193534
3809 0.00178998010233045
3810 0.00178997020702809
3811 0.00178995623718947
3812 0.00178994471207261
3813 0.00178996846079826
3814 0.00178992468863726
3815 0.00178998429328203
3816 0.00178997195325792
3817 0.00178999500349164
3818 0.00178999220952392
3819 0.00179001071956009
3820 0.00179003248922527
3821 0.00178996601607651
3822 0.00178996450267732
3823 0.00178999663330615
3824 0.00178997544571757
3825 0.00178997544571757
3826 0.00178999151103199
3827 0.00178995437454432
3828 0.00178994762245566
3829 0.0017899313243106
3830 0.00178991002030671
3831 0.00178989570122212
3832 0.001789890229702
3833 0.00178989116102457
3834 0.00178988417610526
3835 0.00178994238376617
3836 0.00178992911241949
3837 0.00178993050940335
3838 0.00178993702866137
3839 0.00178991362918168
3840 0.00178991165012121
3841 0.00178990000858903
3842 0.00178992899600416
3843 0.0017899366794154
3844 0.0017899296944961
3845 0.00178995658643544
3846 0.00178993912413716
3847 0.0017899835947901
3848 0.00178997020702809
3849 0.00178999244235456
3850 0.00179001048672944
3851 0.00178999500349164
3852 0.00179004203528166
3853 0.00179004890378565
3854 0.00179007067345083
3855 0.00179003924131393
3856 0.00179003621451557
3857 0.00178999442141503
3858 0.00179001700598747
3859 0.00178998417686671
3860 0.00179002457298338
3861 0.00179001141805202
3862 0.00179005274549127
3863 0.00179004936944693
3864 0.00179004529491067
3865 0.00179009279236197
3866 0.00179009477142245
3867 0.00179010932333767
3868 0.00179012748412788
3869 0.00179010920692235
3870 0.0017901046667248
3871 0.00179006496910006
3872 0.0017900433158502
3873 0.00179012003354728
3874 0.00179013330489397
3875 0.00179011654108763
3876 0.00179008394479752
3877 0.00179006322287023
3878 0.00179004413075745
3879 0.00179002666845918
3880 0.00178998801857233
3881 0.00178999942727387
3882 0.00179002084769309
3883 0.00179008359555155
3884 0.00179008417762816
3885 0.001790058799088
3886 0.00179005623795092
3887 0.00179009209387004
3888 0.00179011025466025
3889 0.00179010722786188
3890 0.00179007858969271
3891 0.00179006031248719
3892 0.00179001316428185
3893 0.00179002340883017
3894 0.00179004843812436
3895 0.00179006764665246
3896 0.00179003120865673
3897 0.00178999488707632
3898 0.00178996683098376
3899 0.00178998138289899
3900 0.00178996380418539
3901 0.00178995402529836
3902 0.00178994378075004
3903 0.00178997556213289
3904 0.00178995064925402
3905 0.00178999081254005
3906 0.00178998045157641
3907 0.00178995577152818
3908 0.00178994121961296
3909 0.00178991467691958
3910 0.00178989965934306
3911 0.00178988848347217
3912 0.00178986939135939
3913 0.0017898443620652
3914 0.0017898422665894
3915 0.0017898827791214
3916 0.00178989488631487
3917 0.00178990687709302
3918 0.00178997148759663
3919 0.00178994284942746
3920 0.00178994447924197
3921 0.0017899323720485
3922 0.00178995146416128
3923 0.00178995449095964
3924 0.00178996589966118
3925 0.00178999197669327
3926 0.0017899569356814
3927 0.00178993621375412
3928 0.00178999768104404
3929 0.00178996496833861
3930 0.00178998545743525
3931 0.00178998208139092
3932 0.00178997428156435
3933 0.00178998964838684
3934 0.00178998592309654
3935 0.00178997137118131
3936 0.00178992771543562
3937 0.00178993330337107
3938 0.00178987556137145
3939 0.0017898571677506
3940 0.00178986578248441
3941 0.00178986834362149
3942 0.00178988673724234
3943 0.00178988231346011
3944 0.00178994052112103
3945 0.00178995844908059
3946 0.00178992340806872
3947 0.00178993004374206
3948 0.00178994634188712
3949 0.00178994273301214
3950 0.00178991444408894
3951 0.00178991514258087
3952 0.00178991351276636
3953 0.00178986450191587
3954 0.00178987183608115
3955 0.00178986683022231
3956 0.00178988149855286
3957 0.00178983516525477
3958 0.00178982515353709
3959 0.00178981653880328
3960 0.00178985297679901
3961 0.00178981944918633
3962 0.00178982352372259
3963 0.0017898587975651
3964 0.00178985623642802
3965 0.00178986182436347
3966 0.00178984424564987
3967 0.00178986554965377
3968 0.00178990582935512
3969 0.00178986345417798
3970 0.00178984587546438
3971 0.00178982911165804
3972 0.00178979116026312
3973 0.00178977916948497
3974 0.00178979919292033
3975 0.00178978499025106
3976 0.00178980128839612
3977 0.00178981071803719
3978 0.00178977590985596
3979 0.00178974692244083
3980 0.00178974680602551
3981 0.00178977497853339
3982 0.00178982131183147
3983 0.00178979302290827
3984 0.0017897340003401
3985 0.00178973702713847
3986 0.00178972654975951
3987 0.0017897414509207
3988 0.00178972678259015
3989 0.00178976636379957
3990 0.001789755304344
3991 0.00178976263850927
3992 0.00178976473398507
3993 0.00178978254552931
3994 0.00178977847099304
3995 0.00178978173062205
3996 0.00178977590985596
3997 0.00178976904135197
3998 0.00178977171890438
3999 0.00178975437302142
4000 0.00178976240567863
4001 0.0017897819634527
4002 0.00178977660834789
4003 0.00178975751623511
4004 0.00178979116026312
4005 0.00178978219628334
4006 0.00178974331356585
4007 0.00178970582783222
4008 0.00178968429099768
4009 0.00178965600207448
4010 0.00178965181112289
4011 0.00178964133374393
4012 0.00178957975003868
4013 0.00178962154313922
4014 0.0017896422650665
4015 0.00178967067040503
4016 0.00178965646773577
4017 0.00178970966953784
4018 0.00178972212597728
4019 0.00178970699198544
4020 0.00178967951796949
4021 0.00178967951796949
4022 0.00178972049616277
4023 0.00178970606066287
4024 0.00178966240491718
4025 0.00178962503559887
4026 0.00178962247446179
4027 0.00178963027428836
4028 0.00178963621146977
4029 0.00178960699122399
4030 0.00178960897028446
4031 0.00178954913280904
4032 0.00178958754986525
4033 0.00178960629273206
4034 0.00178961758501828
4035 0.00178961269557476
4036 0.00178960780613124
4037 0.00178961677011102
4038 0.00178963749203831
4039 0.00178961735218763
4040 0.00178957358002663
4041 0.00178954098373652
4042 0.00178952584974468
4043 0.00178954924922436
4044 0.00178957905154675
4045 0.00178962445352226
4046 0.00178965600207448
4047 0.00178968603722751
4048 0.00178966438397765
4049 0.0017896497156471
4050 0.00178962200880051
4051 0.00178962177596986
4052 0.00178965204395354
4053 0.0017896753270179
4054 0.00178966776002198
4055 0.00178965902887285
4056 0.00178967311512679
4057 0.00178962957579643
4058 0.00178956345189363
4059 0.00178953586146235
4060 0.00178954238072038
4061 0.00178958009928465
4062 0.00178955029696226
4063 0.00178954238072038
4064 0.00178953481372446
4065 0.00178953318390995
4066 0.00178952899295837
4067 0.00178950722329319
4068 0.0017895435448736
4069 0.00178950757253915
4070 0.00178952026180923
4071 0.00178948417305946
4072 0.00178948417305946
4073 0.00178949430119246
4074 0.00178951653651893
4075 0.00178947392851114
4076 0.00178945995867252
4077 0.00178949977271259
4078 0.00178951118141413
4079 0.00178950454574078
4080 0.00178951548878103
4081 0.00178951397538185
4082 0.00178950501140207
4083 0.00178944831714034
4084 0.00178942340426147
4085 0.00178946589585394
4086 0.00178944133222103
4087 0.00178944144863635
4088 0.00178945506922901
4089 0.00178939127363265
4090 0.00178939918987453
4091 0.0017893745098263
4092 0.0017893259646371
4093 0.0017893526237458
4094 0.00178935495205224
4095 0.00178930524270982
4096 0.0017893579788506
4097 0.00178935029543936
4098 0.00178933993447572
4099 0.00178938137833029
4100 0.00178935192525387
4101 0.00178934796713293
4102 0.00178941036574543
4103 0.00178942072670907
4104 0.00178944482468069
4105 0.00178947113454342
4106 0.00178946321830153
4107 0.00178945367224514
4108 0.00178940815385431
4109 0.00178945204243064
4110 0.00178940186742693
4111 0.00178941618651152
4112 0.00178938382305205
4113 0.00178936263546348
4114 0.00178936799056828
4115 0.00178933958522975
4116 0.00178935844451189
4117 0.00178934191353619
4118 0.00178936799056828
4119 0.00178937229793519
4120 0.00178938638418913
4121 0.00178936985321343
4122 0.00178937742020935
4123 0.00178940664045513
4124 0.00178941735066473
4125 0.00178942189086229
4126 0.00178941374178976
4127 0.00178943120408803
4128 0.00178940640762448
4129 0.00178944994695485
4130 0.00178941513877362
4131 0.00178944878280163
4132 0.00178946903906763
4133 0.00178944307845086
4134 0.0017894774209708
4135 0.00178950582630932
4136 0.00178948102984577
4137 0.00178947206586599
4138 0.00178947567474097
4139 0.00178949360270053
4140 0.00178944668732584
4141 0.00178945111110806
4142 0.00178938487078995
4143 0.00178937881719321
4144 0.00178934610448778
4145 0.00178931572008878
4146 0.00178931117989123
4147 0.00178935576695949
4148 0.00178938522003591
4149 0.00178938219323754
4150 0.00178942549973726
4151 0.00178937544114888
4152 0.00178935495205224
4153 0.0017893563490361
4154 0.00178934924770147
4155 0.00178933457937092
4156 0.00178933632560074
4157 0.00178933993447572
4158 0.00178933737333864
4159 0.00178933888673782
4160 0.00178933190181851
4161 0.00178932095877826
4162 0.00178930163383484
4163 0.00178931013215333
4164 0.001789296627976
4165 0.00178930559195578
4166 0.00178931967820972
4167 0.00178930244874209
4168 0.00178929010871798
4169 0.00178928510285914
4170 0.0017892646137625
4171 0.00178933597635478
4172 0.00178932305425406
4173 0.00178937835153192
4174 0.00178933970164508
4175 0.00178936705924571
4176 0.00178940268233418
4177 0.00178936426527798
4178 0.00178937800228596
4179 0.00178938009776175
4180 0.00178939220495522
4181 0.00178935937583447
4182 0.00178935541771352
4183 0.00178938044700772
4184 0.00178935576695949
4185 0.00178936077281833
4186 0.0017893766053021
4187 0.0017893654294312
4188 0.00178934668656439
4189 0.0017893766053021
4190 0.0017893691547215
4191 0.0017893451731652
4192 0.00178933388087898
4193 0.00178931606933475
4194 0.00178934400901198
4195 0.00178935204166919
4196 0.00178931921254843
4197 0.00178930151741952
4198 0.00178932736162096
4199 0.00178938719909638
4200 0.0017893856856972
4201 0.00178939453326166
4202 0.00178938708268106
4203 0.00178936100564897
4204 0.00178943772334605
4205 0.0017894406337291
4206 0.00178946903906763
4207 0.00178943597711623
4208 0.00178945262450725
4209 0.00178943353239447
4210 0.0017894331831485
4211 0.00178945658262819
4212 0.00178946123924106
4213 0.0017894582124427
4214 0.00178946205414832
4215 0.00178944866638631
4216 0.00178948231041431
4217 0.00178950373083353
4218 0.00178951327688992
4219 0.00178946577943861
4220 0.00178947462700307
4221 0.00178948789834976
4222 0.00178948603570461
4223 0.00178947311360389
4224 0.00178944249637425
4225 0.00178943388164043
4226 0.00178944424260408
4227 0.00178947125095874
4228 0.00178946554660797
4229 0.00178946275264025
4230 0.00178945297375321
4231 0.00178945960942656
4232 0.00178943655919284
4233 0.00178945623338223
4234 0.00178946380037814
4235 0.0017894726479426
4236 0.00178946426603943
4237 0.00178943399805576
4238 0.00178948475513607
4239 0.00178947066888213
4240 0.00178942107595503
4241 0.00178939569741488
4242 0.00178932852577418
4243 0.00178932445123792
4244 0.00178928929381073
4245 0.00178925832733512
4246 0.00178926775697619
4247 0.00178929464891553
4248 0.0017893360927701
4249 0.00178933585993946
4250 0.00178934063296765
4251 0.00178933353163302
4252 0.00178933946881443
4253 0.00178933620918542
4254 0.00178934365976602
4255 0.00178936903830618
4256 0.00178937707096338
4257 0.00178939546458423
4258 0.0017894241027534
4259 0.0017894294578582
4260 0.00178939756006002
4261 0.00178941467311233
4262 0.0017893984913826
4263 0.00178942596539855
4264 0.00178939290344715
4265 0.00178935856092721
4266 0.00178934680297971
4267 0.00178927707020193
4268 0.00178925914224237
4269 0.00178925960790366
4270 0.00178922805935144
4271 0.00178924086503685
4272 0.0017892497126013
4273 0.00178923201747239
4274 0.00178919732570648
4275 0.00178917404264212
4276 0.00178914004936814
4277 0.00178916472941637
4278 0.00178918137680739
4279 0.00178914924617857
4280 0.00178915483411402
4281 0.00178914587013423
4282 0.00178915960714221
4283 0.00178909336682409
4284 0.00178906600922346
4285 0.00178910151589662
4286 0.00178910919930786
4287 0.00178908871021122
4288 0.00178908836096525
4289 0.0017891040770337
4290 0.00178910186514258
4291 0.00178905972279608
4292 0.00178904226049781
4293 0.00178901245817542
4294 0.0017889920854941
4295 0.00178900873288512
4296 0.00178895983844995
4297 0.00178899150341749
4298 0.00178897066507488
4299 0.0017889270093292
4300 0.00178891769610345
4301 0.00178892898838967
4302 0.00178893411066383
4303 0.00178895180579275
4304 0.00178890849929303
4305 0.00178894831333309
4306 0.00178896985016763
4307 0.00178896891884506
4308 0.00178895238786936
4309 0.0017889499431476
4310 0.00178894528653473
4311 0.00178895122371614
4312 0.00178895937278867
4313 0.00178894319105893
4314 0.00178892514668405
4315 0.00178895192220807
4316 0.00178898416925222
4317 0.00178898661397398
4318 0.00178899429738522
4319 0.0017889509908855
4320 0.00178894819691777
4321 0.00178894191049039
4322 0.00178897066507488
4323 0.00178895704448223
4324 0.00178893585689366
4325 0.00178895064163953
4326 0.00178896565921605
4327 0.00178892607800663
4328 0.00178894214332104
4329 0.00178895052522421
4330 0.00178896891884506
4331 0.00178895855788141
4332 0.00178886915091425
4333 0.00178886507637799
4334 0.00178884924389422
4335 0.00178883876651525
4336 0.00178885704372078
4337 0.0017888848669827
4338 0.00178888195659965
4339 0.0017888699658215
4340 0.00178890756797045
4341 0.00178891408722848
4342 0.00178895960561931
4343 0.00178896449506283
4344 0.00178894714917988
4345 0.00178894330747426
4346 0.00178891117684543
4347 0.00178887997753918
4348 0.00178887043148279
4349 0.00178882607724518
4350 0.0017888464499265
4351 0.00178884668275714
4352 0.00178884621709585
4353 0.00178878754377365
4354 0.00178877380676568
4355 0.00178877508733422
4356 0.00178879150189459
4357 0.00178880919702351
4358 0.00178878253791481
4359 0.00178883678745478
4360 0.00178887043148279
4361 0.0017888976726681
4362 0.00178891373798251
4363 0.00178887485526502
4364 0.00178887171205133
4365 0.00178885238710791
4366 0.00178883492480963
4367 0.00178882363252342
4368 0.00178883189801127
4369 0.00178881036117673
4370 0.00178879825398326
4371 0.00178881245665252
4372 0.00178880267776549
4373 0.00178879371378571
4374 0.00178878172300756
4375 0.00178879383020103
4376 0.00178877636790276
4377 0.00178876845166087
4378 0.00178877497091889
4379 0.00178884516935796
4380 0.00178886274807155
4381 0.00178886682260782
4382 0.00178887776564807
4383 0.00178885320201516
4384 0.0017888736911118
4385 0.00178888032678515
4386 0.00178888498339802
4387 0.00178888346999884
4388 0.00178890756797045
4389 0.00178895029239357
4390 0.00178895646240562
4391 0.00178895564749837
4392 0.00178892421536148
4393 0.00178892421536148
4394 0.00178890815004706
4395 0.00178890116512775
4396 0.00178895541466773
4397 0.0017889195587486
4398 0.00178892072290182
4399 0.00178890989627689
4400 0.0017888966249302
4401 0.00178890884853899
4402 0.00178890954703093
4403 0.00178891071118414
4404 0.00178893667180091
4405 0.00178895273711532
4406 0.00178893283009529
4407 0.00178892654366791
4408 0.00178893457632512
4409 0.00178889161907136
4410 0.00178889965172857
4411 0.00178889709059149
4412 0.00178887601941824
4413 0.00178891164250672
4414 0.00178890489041805
4415 0.00178885681089014
4416 0.00178883573971689
4417 0.00178883993066847
4418 0.00178883888293058
4419 0.00178887916263193
4420 0.00178887136280537
4421 0.00178885937202722
4422 0.00178887089714408
4423 0.00178887671791017
4424 0.00178891001269221
4425 0.0017889104783535
4426 0.00178895378485322
4427 0.00178896682336926
4428 0.00178899220190942
4429 0.00178899371530861
4430 0.00178897648584098
4431 0.0017889766022563
4432 0.00178897834848613
4433 0.00178895017597824
4434 0.00178898731246591
4435 0.00178895401768386
4436 0.00178898510057479
4437 0.00178896775469184
4438 0.00178896309807897
4439 0.00178898393642157
4440 0.00178900663740933
4441 0.00178899802267551
4442 0.0017890261951834
4443 0.00178903271444142
4444 0.00178900477476418
4445 0.00178898905869573
4446 0.00178895832505077
4447 0.00178894703276455
4448 0.00178894377313554
4449 0.00178891827818006
4450 0.00178888824302703
4451 0.00178893189877272
4452 0.00178894749842584
4453 0.00178897893056273
4454 0.00178900500759482
4455 0.00178897578734905
4456 0.00178895704448223
4457 0.00178896426223218
4458 0.0017890203744173
4459 0.00178901117760688
4460 0.00178902491461486
4461 0.00178900919854641
4462 0.00178898219019175
4463 0.00178894912824035
4464 0.00178897683508694
4465 0.00178903178311884
4466 0.00178907357621938
4467 0.00178903806954622
4468 0.0017890352755785
4469 0.00178902235347778
4470 0.0017889782320708
4471 0.0017889499431476
4472 0.00178896961733699
4473 0.00178895890712738
4474 0.00178896589204669
4475 0.00178893562406301
4476 0.00178894423879683
4477 0.00178893911652267
4478 0.00178893387783319
4479 0.00178889487870038
4480 0.00178886018693447
4481 0.00178888614755124
4482 0.0017889259615913
4483 0.00178889557719231
4484 0.00178887904621661
4485 0.00178885366767645
4486 0.00178885471541435
4487 0.00178884598426521
4488 0.00178885273635387
4489 0.00178882223553956
4490 0.00178880477324128
4491 0.00178881525062025
4492 0.00178883748594671
4493 0.00178884598426521
4494 0.00178886693902314
4495 0.00178891746327281
4496 0.00178896356374025
4497 0.00178897415753454
4498 0.00178899080492556
4499 0.00178899557795376
4500 0.00178901187609881
4501 0.00178898847661912
4502 0.00178899744059891
4503 0.00178900524042547
4504 0.00178899965249002
4505 0.00178904342465103
4506 0.00178908568341285
4507 0.00178910349495709
4508 0.00178911036346108
4509 0.00178916845470667
4510 0.00178915995638818
4511 0.00178915122523904
4512 0.00178916577715427
4513 0.00178914214484394
4514 0.0017891803290695
4515 0.00178918056190014
4516 0.00178919394966215
4517 0.00178916158620268
4518 0.00178914843127131
4519 0.0017891323659569
4520 0.00178914796561003
4521 0.00178910896647722
4522 0.00178911304101348
4523 0.00178908347152174
4524 0.0017890949966386
4525 0.00178909674286842
4526 0.00178914738353342
4527 0.0017891067545861
4528 0.00178911630064249
4529 0.00178912747651339
4530 0.00178912654519081
4531 0.00178910500835627
4532 0.00178910186514258
4533 0.00178909802343696
4534 0.00178906496148556
4535 0.00178905855864286
4536 0.00178907439112663
4537 0.00178908510133624
4538 0.00178905052598566
4539 0.00178903399500996
4540 0.00178901106119156
4541 0.00178903341293335
4542 0.0017890352755785
4543 0.00178901851177216
4544 0.0017890022136271
4545 0.00178900291211903
4546 0.00178899080492556
4547 0.00178900163155049
4548 0.00178897683508694
4549 0.00178898079320788
4550 0.00178898638114333
4551 0.00178901385515928
4552 0.00178900663740933
4553 0.00178901373874396
4554 0.00178900989703834
4555 0.00178902642801404
4556 0.00178902084007859
4557 0.00178898486774415
4558 0.0017889675218612
4559 0.00178895052522421
4560 0.00178894645068794
4561 0.00178893795236945
4562 0.00178893003612757
4563 0.00178890046663582
4564 0.00178887904621661
4565 0.00178888929076493
4566 0.00178890337701887
4567 0.00178887532092631
4568 0.00178883690387011
4569 0.0017888528527692
4570 0.00178885215427727
4571 0.00178883748594671
4572 0.00178882549516857
4573 0.00178880104795098
4574 0.00178881664760411
4575 0.00178879196755588
4576 0.00178875925485045
4577 0.00178878358565271
4578 0.00178880849853158
4579 0.00178877683356404
4580 0.00178879196755588
4581 0.00178878265433013
4582 0.00178882561158389
4583 0.00178883725311607
4584 0.00178883061744273
4585 0.00178878090810031
4586 0.00178876228164881
4587 0.00178880430757999
4588 0.0017888059373945
4589 0.00178879697341472
4590 0.00178880675230175
4591 0.00178882188629359
4592 0.00178885436616838
4593 0.00178886880166829
4594 0.00178888090886176
4595 0.0017888646107167
4596 0.00178885459899902
4597 0.00178890605457127
4598 0.00178892572876066
4599 0.00178890570532531
4600 0.00178888579830527
4601 0.00178886763751507
4602 0.00178884330671281
4603 0.0017888299189508
4604 0.00178882561158389
4605 0.00178879546001554
4606 0.00178879033774137
4607 0.00178876449353993
4608 0.0017887701978907
4609 0.00178879650775343
4610 0.00178878102451563
4611 0.00178879708983004
4612 0.00178877834696323
4613 0.00178880407474935
4614 0.00178879708983004
4615 0.00178875832352787
4616 0.00178877427242696
4617 0.00178874423727393
4618 0.0017887509893626
4619 0.00178874947596341
4620 0.0017887307330966
4621 0.00178873841650784
4622 0.00178874540142715
4623 0.0017887168796733
4624 0.00178869999945164
4625 0.00178870069794357
4626 0.00178865168709308
4627 0.00178868276998401
4628 0.00178869988303632
4629 0.00178867601789534
4630 0.00178867625072598
4631 0.0017886278219521
4632 0.00178863597102463
4633 0.00178864283952862
4634 0.00178862235043198
4635 0.00178862153552473
4636 0.00178862398024648
4637 0.00178863550536335
4638 0.00178861513268203
4639 0.00178862095344812
4640 0.00178863224573433
4641 0.00178862328175455
4642 0.00178854865953326
4643 0.00178850430529565
4644 0.00178851676173508
4645 0.00178854924160987
4646 0.00178853760007769
4647 0.00178855517879128
4648 0.00178853515535593
4649 0.00178854144178331
4650 0.00178854446858168
4651 0.00178854563273489
4652 0.00178857077844441
4653 0.00178857299033552
4654 0.0017885563429445
4655 0.00178856123238802
4656 0.00178855727426708
4657 0.0017885526176542
4658 0.00178854295518249
4659 0.00178851746022701
4660 0.00178852106910199
4661 0.00178849091753364
4662 0.00178849138319492
4663 0.00178847031202167
4664 0.00178843841422349
4665 0.00178845436312258
4666 0.00178846239577979
4667 0.00178848439827561
4668 0.00178848789073527
4669 0.00178848719224334
4670 0.001788504072465
4671 0.00178845715709031
4672 0.0017884555272758
4673 0.00178847531788051
4674 0.00178848661016673
4675 0.00178848579525948
4676 0.00178847392089665
4677 0.00178847019560635
4678 0.00178848672658205
4679 0.00178850186057389
4680 0.00178851489908993
4681 0.00178852223325521
4682 0.00178850535303354
4683 0.00178851780947298
4684 0.00178849999792874
4685 0.00178852269891649
4686 0.00178857520222664
4687 0.00178853666875511
4688 0.00178856099955738
4689 0.00178852991666645
4690 0.00178852817043662
4691 0.00178854342084378
4692 0.00178854691330343
4693 0.00178854516707361
4694 0.00178857613354921
4695 0.00178859825246036
4696 0.0017885691486299
4697 0.00178856286220253
4698 0.00178854248952121
4699 0.00178851548116654
4700 0.00178851746022701
4701 0.00178848789073527
4702 0.00178848020732403
4703 0.00178848067298532
4704 0.00178846623748541
4705 0.00178845529444516
4706 0.00178847729694098
4707 0.00178846134804189
4708 0.00178844388574362
4709 0.00178848416544497
4710 0.00178846600465477
4711 0.00178849068470299
4712 0.00178847322240472
4713 0.00178850558586419
4714 0.00178849953226745
4715 0.00178846949711442
4716 0.00178845110349357
4717 0.00178847508504987
4718 0.0017884352710098
4719 0.0017884373664856
4720 0.00178845075424761
4721 0.00178844714537263
4722 0.00178837787825614
4723 0.00178836286067963
4724 0.00178834376856685
4725 0.00178834481630474
4726 0.00178833561949432
4727 0.00178834260441363
4728 0.00178835936821997
4729 0.00178834493272007
4730 0.001788335503079
4731 0.00178831070661545
4732 0.00178830185905099
4733 0.00178828439675272
4734 0.00178831163793802
4735 0.00178831815719604
4736 0.00178832211531699
4737 0.00178832351230085
4738 0.0017883328255266
4739 0.00178832875099033
4740 0.00178833957761526
4741 0.00178831361699849
4742 0.00178833771497011
4743 0.00178832467645407
4744 0.00178834260441363
4745 0.00178837950807065
4746 0.0017883856780827
4747 0.00178839603904635
4748 0.00178839405998588
4749 0.00178841699380428
4750 0.00178839208092541
4751 0.00178839208092541
4752 0.00178838800638914
4753 0.00178841315209866
4754 0.00178840232547373
4755 0.00178840453736484
4756 0.00178843340836465
4757 0.00178841454908252
4758 0.00178841035813093
4759 0.00178841350134462
4760 0.00178840989246964
4761 0.00178838812280446
4762 0.00178841140586883
4763 0.00178842642344534
4764 0.00178845331538469
4765 0.00178843282628804
4766 0.00178845110349357
4767 0.00178848067298532
4768 0.00178849860094488
4769 0.00178845738992095
4770 0.00178845983464271
4771 0.00178846542257816
4772 0.00178842968307436
4773 0.00178841734305024
4774 0.00178842793684453
4775 0.00178842095192522
4776 0.00178843282628804
4777 0.00178840663284063
4778 0.00178838963620365
4779 0.00178838253486902
4780 0.00178837147541344
4781 0.00178838660940528
4782 0.00178838800638914
4783 0.00178836297709495
4784 0.00178832677192986
4785 0.00178835797123611
4786 0.00178830313961953
4787 0.00178832630626857
4788 0.00178836844861507
4789 0.0017883850960061
4790 0.00178839219734073
4791 0.00178839452564716
4792 0.00178838591091335
4793 0.00178838009014726
4794 0.00178833771497011
4795 0.00178835447877645
4796 0.00178834015969187
4797 0.001788315246813
4798 0.00178827904164791
4799 0.00178826693445444
4800 0.00178826879709959
4801 0.00178828206844628
4802 0.00178830267395824
4803 0.00178832712117583
4804 0.00178833317477256
4805 0.00178833887912333
4806 0.00178832130040973
4807 0.00178833352401853
4808 0.00178833003155887
4809 0.00178832141682506
4810 0.00178834772668779
4811 0.00178835750557482
4812 0.00178834493272007
4813 0.0017883509863168
4814 0.00178833003155887
4815 0.0017883179243654
4816 0.00178833503741771
4817 0.00178832118399441
4818 0.00178833876270801
4819 0.00178832246456295
4820 0.00178832176607102
4821 0.00178832386154681
4822 0.00178831280209124
4823 0.00178830814547837
4824 0.00178830907680094
4825 0.0017883291002363
4826 0.00178832584060729
4827 0.00178831140510738
4828 0.00178828299976885
4829 0.00178828625939786
4830 0.00178831699304283
4831 0.0017883179243654
4832 0.00178834935650229
4833 0.00178838893771172
4834 0.00178838660940528
4835 0.00178839708678424
4836 0.00178838788997382
4837 0.00178837694693357
4838 0.0017883621621877
4839 0.00178840663284063
4840 0.00178839615546167
4841 0.00178836204577237
4842 0.00178837566636503
4843 0.00178838521242142
4844 0.00178836355917156
4845 0.00178842269815505
4846 0.00178841687738895
4847 0.00178843596950173
4848 0.00178844050969929
4849 0.00178841175511479
4850 0.00178835925180465
4851 0.00178834819234908
4852 0.00178836821578443
4853 0.00178837717976421
4854 0.00178836693521589
4855 0.00178838334977627
4856 0.00178841105662286
4857 0.0017883776454255
4858 0.00178839173167944
4859 0.00178838497959077
4860 0.0017884315457195
4861 0.00178839394357055
4862 0.00178836821578443
4863 0.00178835983388126
4864 0.0017883637920022
4865 0.00178836786653847
4866 0.00178836064878851
4867 0.00178838043939322
4868 0.00178837426938117
4869 0.00178840127773583
4870 0.00178837706334889
4871 0.00178838626015931
4872 0.0017883611144498
4873 0.00178836064878851
4874 0.00178836926352233
4875 0.00178836868144572
4876 0.00178834970574826
4877 0.0017883584368974
4878 0.00178834469988942
4879 0.00178833142854273
4880 0.00178834167309105
4881 0.00178833061363548
4882 0.00178833166137338
4883 0.00178831233642995
4884 0.00178832653909922
4885 0.00178833468817174
4886 0.00178834854159504
4887 0.00178832013625652
4888 0.00178832386154681
4889 0.00178831862285733
4890 0.00178829929791391
4891 0.00178827485069633
4892 0.00178826390765607
4893 0.00178828346543014
4894 0.00178827228955925
4895 0.00178831373341382
4896 0.00178831652738154
4897 0.00178830954246223
4898 0.0017883088439703
4899 0.00178831431549042
4900 0.00178833701647818
4901 0.00178835005499423
4902 0.00178833596874028
4903 0.00178834062535316
4904 0.00178833387326449
4905 0.00178833527024835
4906 0.00178837892599404
4907 0.00178833724930882
4908 0.00178838323336095
4909 0.00178839836735278
4910 0.00178839499130845
4911 0.00178840232547373
4912 0.00178840337321162
4913 0.00178840709850192
4914 0.00178838521242142
4915 0.00178839755244553
4916 0.00178835820406675
4917 0.00178836716804653
4918 0.00178836449049413
4919 0.00178838276769966
4920 0.00178837741259485
4921 0.00178835447877645
4922 0.00178837089333683
4923 0.00178839522413909
4924 0.00178840477019548
4925 0.00178838195279241
4926 0.00178837357088923
4927 0.00178840244188905
4928 0.00178841792512685
4929 0.00178842945024371
4930 0.00178843108005822
4931 0.00178842549212277
4932 0.00178839766886085
4933 0.00178838684223592
4934 0.00178835599217564
4935 0.00178834260441363
4936 0.00178835773840547
4937 0.00178835983388126
4938 0.0017883381806314
4939 0.00178836390841752
4940 0.00178838160354644
4941 0.00178837706334889
4942 0.00178837694693357
4943 0.0017884288681671
4944 0.00178845971822739
4945 0.00178844342008233
4946 0.0017884373664856
4947 0.00178846786729991
4948 0.00178847322240472
4949 0.00178843818139285
4950 0.00178843829780817
4951 0.00178846099879593
4952 0.00178845797199756
4953 0.00178842747118324
4954 0.00178842036984861
4955 0.00178841257002205
4956 0.00178836146369576
4957 0.00178835960105062
4958 0.00178838020656258
4959 0.00178838428109884
4960 0.00178836390841752
4961 0.00178835354745388
4962 0.00178835936821997
4963 0.00178835028782487
4964 0.00178836681880057
4965 0.00178834330290556
4966 0.00178836786653847
4967 0.00178839010186493
4968 0.00178836227860302
4969 0.00178836367558688
4970 0.00178835680708289
4971 0.00178838358260691
4972 0.00178838043939322
4973 0.00178839336149395
4974 0.00178841431625187
4975 0.00178839184809476
4976 0.00178838591091335
4977 0.00178838474676013
4978 0.0017883840482682
4979 0.00178836600389332
4980 0.00178834202233702
4981 0.00178834376856685
4982 0.0017883621621877
4983 0.00178833468817174
4984 0.00178832083474845
4985 0.00178833410609514
4986 0.00178832560777664
4987 0.00178834469988942
4988 0.00178836018312722
4989 0.00178834761027247
4990 0.00178832362871617
4991 0.00178831373341382
4992 0.00178826134651899
4993 0.00178827170748264
4994 0.00178827834315598
4995 0.00178828544449061
4996 0.0017882875399664
4997 0.00178829091601074
4998 0.0017882987158373
4999 0.00178827298805118
5000 0.00178825354669243
5001 0.00178820034489036
5002 0.00178820837754756
5003 0.00178822339512408
5004 0.00178819568827748
5005 0.00178820337168872
5006 0.00178822758607566
5007 0.00178820232395083
5008 0.00178822805173695
5009 0.0017882352694869
5010 0.00178824854083359
5011 0.00178827450145036
5012 0.00178825226612389
5013 0.00178828428033739
5014 0.00178830907680094
5015 0.00178835261613131
5016 0.00178833375684917
5017 0.00178830162622035
5018 0.00178827403578907
5019 0.00178827636409551
5020 0.00178825098555535
5021 0.00178826809860766
5022 0.00178824714384973
5023 0.00178823759779334
5024 0.00178826902993023
5025 0.00178828404750675
5026 0.00178827927447855
5027 0.00178827659692615
5028 0.00178830127697438
5029 0.00178827671334147
5030 0.00178827508352697
5031 0.00178824306931347
5032 0.00178823806345463
5033 0.00178824900649488
5034 0.00178824411705136
5035 0.00178822828456759
5036 0.00178823003079742
5037 0.00178823864553124
5038 0.00178823038004339
5039 0.00178825319744647
5040 0.00178823876194656
5041 0.00178822863381356
5042 0.00178823189344257
5043 0.0017882224638015
5044 0.00178821315057576
5045 0.00178819650318474
5046 0.00178820476867259
5047 0.00178822153247893
5048 0.00178820709697902
5049 0.00178820139262825
5050 0.00178820150904357
5051 0.00178826355841011
5052 0.00178825238253921
5053 0.00178823503665626
5054 0.00178825773764402
5055 0.00178822898305953
5056 0.00178824318572879
5057 0.00178823026362807
5058 0.00178826146293432
5059 0.00178828369826078
5060 0.00178830581717193
5061 0.00178829033393413
5062 0.00178831769153476
5063 0.00178831012453884
5064 0.00178832071833313
5065 0.00178829359356314
5066 0.0017882885877043
5067 0.00178831268567592
5068 0.00178833329118788
5069 0.0017883499385789
5070 0.00178835156839341
5071 0.00178835273254663
5072 0.00178837042767555
5073 0.00178836286067963
5074 0.00178836414124817
5075 0.00178837333805859
5076 0.00178839056752622
5077 0.00178836681880057
5078 0.00178835168480873
5079 0.00178831082303077
5080 0.00178832351230085
5081 0.00178834947291762
5082 0.00178836577106267
5083 0.00178836868144572
5084 0.0017883536638692
5085 0.00178835541009903
5086 0.00178833748213947
5087 0.00178835284896195
5088 0.00178836146369576
5089 0.00178835645783693
5090 0.00178833305835724
5091 0.00178835319820791
5092 0.00178834050893784
5093 0.0017883621621877
5094 0.00178836355917156
5095 0.00178834924008697
5096 0.00178831024095416
5097 0.00178830418735743
5098 0.00178829312790185
5099 0.00178829510696232
5100 0.00178827217314392
5101 0.00178827380295843
5102 0.00178826437331736
5103 0.00178825366310775
5104 0.00178826553747058
5105 0.00178827519994229
5106 0.00178830232471228
5107 0.00178826972842216
5108 0.0017882923129946
5109 0.00178829114884138
5110 0.00178830907680094
5111 0.00178832863457501
5112 0.00178831384982914
5113 0.00178833212703466
5114 0.00178835936821997
5115 0.00178838253486902
5116 0.00178834609687328
5117 0.00178833329118788
5118 0.00178833899553865
5119 0.00178830814547837
5120 0.00178831804078072
5121 0.00178832141682506
5122 0.00178833678364754
5123 0.00178833270911127
5124 0.00178833294194192
5125 0.00178833783138543
5126 0.0017883472610265
5127 0.00178837357088923
5128 0.00178840977605432
5129 0.00178842747118324
5130 0.00178839894942939
5131 0.00178836833219975
5132 0.00178835773840547
5133 0.00178834609687328
5134 0.00178834237158298
5135 0.00178838009014726
5136 0.00178836425766349
5137 0.0017883701948449
5138 0.00178836903069168
5139 0.00178837345447391
5140 0.00178835703991354
5141 0.00178836961276829
5142 0.00178839918226004
5143 0.00178841431625187
5144 0.00178841629531235
5145 0.00178843294270337
5146 0.00178842851892114
5147 0.00178844598121941
5148 0.00178841385059059
5149 0.0017884059343487
5150 0.001788389403373
5151 0.00178838334977627
5152 0.00178836181294173
5153 0.00178836775012314
5154 0.00178833352401853
5155 0.00178832665551454
5156 0.00178832898382097
5157 0.00178831489756703
5158 0.00178832362871617
5159 0.00178831454832107
5160 0.00178833119571209
5161 0.00178830872755498
5162 0.00178832118399441
5163 0.00178830733057112
5164 0.00178832281380892
5165 0.00178834400139749
5166 0.00178833748213947
5167 0.00178832141682506
5168 0.00178830488584936
5169 0.00178828462958336
5170 0.00178826693445444
5171 0.00178832025267184
5172 0.00178834795951843
5173 0.00178836262784898
5174 0.00178836903069168
5175 0.00178835901897401
5176 0.00178835866972804
5177 0.00178836472332478
5178 0.00178838707506657
5179 0.00178838241845369
5180 0.0017883675172925
5181 0.00178835284896195
5182 0.00178835156839341
5183 0.00178835378028452
5184 0.00178838334977627
5185 0.00178840279113501
5186 0.00178839184809476
5187 0.00178839778527617
5188 0.00178840616717935
5189 0.0017883664695546
5190 0.00178838416468352
5191 0.00178840197622776
5192 0.0017884022090584
5193 0.00178840011358261
5194 0.00178840884473175
5195 0.00178842898458242
5196 0.0017884416738525
5197 0.00178839243017137
5198 0.00178837263956666
5199 0.00178834656253457
5200 0.00178835145197809
5201 0.00178833643440157
5202 0.00178829417563975
5203 0.00178831652738154
5204 0.00178831932134926
5205 0.00178830418735743
5206 0.00178830686490983
5207 0.00178827508352697
5208 0.00178829673677683
5209 0.00178830837830901
5210 0.00178832374513149
5211 0.00178831990342587
5212 0.00178832223173231
5213 0.00178831501398236
5214 0.00178833527024835
5215 0.00178831105586141
5216 0.00178830721415579
5217 0.00178829347714782
5218 0.00178827974013984
5219 0.00178828556090593
5220 0.00178829778451473
5221 0.00178830162622035
5222 0.00178828230127692
5223 0.00178829464130104
5224 0.00178828311618418
5225 0.00178828032221645
5226 0.00178828765638173
5227 0.00178830279037356
5228 0.00178831338416785
5229 0.00178833701647818
5230 0.00178834912367165
5231 0.0017883243272081
5232 0.00178829696960747
5233 0.00178827799391001
5234 0.00178827624768019
5235 0.0017882795073092
5236 0.00178828148636967
5237 0.00178832467645407
5238 0.00178831396624446
5239 0.00178830733057112
5240 0.00178831641096622
5241 0.00178831734228879
5242 0.00178833887912333
5243 0.00178833864629269
5244 0.00178830872755498
5245 0.0017883216496557
5246 0.00178830337245017
5247 0.00178828462958336
5248 0.00178824854083359
5249 0.00178823294118047
5250 0.00178822292946279
5251 0.00178820360451937
5252 0.00178818870335817
5253 0.00178818497806787
5254 0.00178818369749933
5255 0.00178820081055164
5256 0.00178821582812816
5257 0.00178822176530957
5258 0.00178822677116841
5259 0.00178822956513613
5260 0.00178824947215617
5261 0.00178820174187422
5262 0.00178819126449525
5263 0.00178822048474103
5264 0.00178820523433387
5265 0.00178817776031792
5266 0.00178818264976144
5267 0.00178815773688257
5268 0.0017881557578221
5269 0.00178817322012037
5270 0.00178814202081412
5271 0.00178817252162844
5272 0.00178819859866053
5273 0.00178821361623704
5274 0.0017882427200675
5275 0.00178825377952307
5276 0.00178824714384973
5277 0.00178827298805118
5278 0.00178827566560358
5279 0.00178831513039768
5280 0.00178832421079278
5281 0.00178831303492188
5282 0.0017883024411276
5283 0.00178829825017601
5284 0.00178833690006286
5285 0.00178831932134926
5286 0.0017883307300508
5287 0.00178833049722016
5288 0.00178834341932088
5289 0.00178835354745388
5290 0.00178834772668779
5291 0.00178831978701055
5292 0.00178832467645407
5293 0.00178834528196603
5294 0.00178835587576032
5295 0.00178833014797419
5296 0.00178834900725633
5297 0.0017883483087644
5298 0.00178837846033275
5299 0.00178841408342123
5300 0.00178841536398977
5301 0.00178839894942939
5302 0.00178837508428842
5303 0.00178837112616748
5304 0.00178835820406675
5305 0.00178830767981708
5306 0.00178832467645407
5307 0.00178834120742977
5308 0.00178835622500628
5309 0.00178835354745388
5310 0.00178834283724427
5311 0.00178835168480873
5312 0.00178831769153476
5313 0.00178835529368371
5314 0.00178834050893784
5315 0.00178836390841752
5316 0.00178835692349821
5317 0.00178835017140955
5318 0.00178835797123611
5319 0.00178833887912333
5320 0.00178831303492188
5321 0.00178832141682506
5322 0.00178832281380892
5323 0.00178832584060729
5324 0.00178831606172025
5325 0.00178831885568798
5326 0.00178834039252251
5327 0.00178832793608308
5328 0.00178829813376069
5329 0.00178829079959542
5330 0.0017882912652567
5331 0.00178824411705136
5332 0.00178826658520848
5333 0.00178826542105526
5334 0.00178826972842216
5335 0.00178826053161174
5336 0.00178825086914003
5337 0.00178823410533369
5338 0.00178821408189833
5339 0.00178823119495064
5340 0.00178824574686587
5341 0.00178825203329325
5342 0.00178828532807529
5343 0.00178831187076867
5344 0.00178830814547837
5345 0.00178831815719604
5346 0.00178830721415579
5347 0.00178829906508327
5348 0.00178829475771636
5349 0.00178828823845834
5350 0.00178830209188163
5351 0.00178827252238989
5352 0.00178826728370041
5353 0.00178826053161174
5354 0.00178825459443033
5355 0.00178827438503504
5356 0.00178825866896659
5357 0.00178830116055906
5358 0.00178832153324038
5359 0.00178830605000257
5360 0.00178829650394619
5361 0.00178829708602279
5362 0.00178827182389796
5363 0.00178826088085771
5364 0.00178825156763196
5365 0.0017882400425151
5366 0.00178821291774511
5367 0.00178824947215617
5368 0.00178824248723686
5369 0.001788264606148
5370 0.00178827322088182
5371 0.00178826472256333
5372 0.00178826600313187
5373 0.00178823235910386
5374 0.00178824702743441
5375 0.00178823887836188
5376 0.00178823666647077
5377 0.00178824248723686
5378 0.0017882352694869
5379 0.00178820849396288
5380 0.00178819289430976
5381 0.00178817962296307
5382 0.00178818008862436
5383 0.00178813247475773
5384 0.00178813631646335
5385 0.00178813911043108
5386 0.0017881509847939
5387 0.0017881307285279
5388 0.00178814062383026
5389 0.00178812793456018
5390 0.00178816262632608
5391 0.00178813468664885
5392 0.0017881226958707
5393 0.00178811070509255
5394 0.00178814842365682
5395 0.00178812816739082
5396 0.0017881344538182
5397 0.00178810418583453
5398 0.00178812735248357
5399 0.00178812863305211
5400 0.00178812700323761
5401 0.0017881675157696
5402 0.00178814795799553
5403 0.00178815959952772
5404 0.00178817054256797
5405 0.00178818218410015
5406 0.00178817159030586
5407 0.00178817671258003
5408 0.00178815936669707
5409 0.00178816774860024
5410 0.00178813096135855
5411 0.00178813608363271
5412 0.00178812141530216
5413 0.00178811326622963
5414 0.00178807135671377
5415 0.00178808881901205
5416 0.00178807752672583
5417 0.00178810092620552
5418 0.00178807647898793
5419 0.00178807100746781
5420 0.00178808090277016
5421 0.00178809789940715
5422 0.00178810255602002
5423 0.00178810453508049
5424 0.00178812071681023
5425 0.00178813049569726
5426 0.00178812933154404
5427 0.00178812793456018
5428 0.00178814062383026
5429 0.00178816937841475
5430 0.00178813620004803
5431 0.00178810115903616
5432 0.00178811408113688
5433 0.00178810663055629
5434 0.00178810604847968
5435 0.00178809929639101
5436 0.0017881013918668
5437 0.00178809685166925
5438 0.0017880784580484
5439 0.00178807147312909
5440 0.00178806681651622
5441 0.00178808846976608
5442 0.0017881013918668
5443 0.0017880997620523
5444 0.00178810395300388
5445 0.00178810080979019
5446 0.00178811617661268
5447 0.00178812246304005
5448 0.0017881179228425
5449 0.0017881141975522
5450 0.00178813003003597
5451 0.00178813957609236
5452 0.0017881547100842
5453 0.00178813945967704
5454 0.00178815517574549
5455 0.00178819138091058
5456 0.00178813771344721
5457 0.00178812351077795
5458 0.00178813561797142
5459 0.00178814004175365
5460 0.00178812351077795
5461 0.00178812933154404
5462 0.00178812316153198
5463 0.00178812420926988
5464 0.001788075780496
5465 0.00178808183409274
5466 0.00178808870259672
5467 0.00178806064650416
5468 0.00178807752672583
5469 0.00178805436007679
5470 0.00178804830648005
5471 0.00178804597817361
5472 0.00178803852759302
5473 0.00178803154267371
5474 0.0017880224622786
5475 0.00178803747985512
5476 0.00178803817834705
5477 0.00178803061135113
5478 0.0017880336381495
5479 0.00178799987770617
5480 0.00178799475543201
5481 0.00178799324203283
5482 0.0017879931256175
5483 0.00178796297404915
5484 0.00178796949330717
5485 0.00178797368425876
5486 0.0017879722872749
5487 0.00178796635009348
5488 0.00178798229899257
5489 0.00178799289278686
5490 0.00178799428977072
5491 0.00178800174035132
5492 0.00178798614069819
5493 0.00178796262480319
5494 0.00178797717671841
5495 0.00178800977300853
5496 0.00178801501169801
5497 0.00178801198489964
5498 0.00178800069261342
5499 0.00178797321859747
5500 0.00178797170519829
5501 0.00178796914406121
5502 0.00178797030821443
5503 0.00178795179817826
5504 0.00178794900421053
5505 0.00178796064574271
5506 0.00178797321859747
5507 0.00178796472027898
5508 0.00178796122781932
5509 0.00178796332329512
5510 0.00178797799162567
5511 0.00178796553518623
5512 0.00178796844556928
5513 0.00178797263652086
5514 0.00178796180989593
5515 0.00178795168176293
5516 0.0017879749648273
5517 0.00178795284591615
5518 0.00178796006366611
5519 0.00178794260136783
5520 0.00178793154191226
5521 0.00178793596569449
5522 0.0017879098886624
5523 0.00178790441714227
5524 0.00178791163489223
5525 0.00178792292717844
5526 0.00178791873622686
5527 0.00178792211227119
5528 0.00178791652433574
5529 0.00178791815415025
5530 0.00178791093640029
5531 0.00178791966754943
5532 0.00178793701343238
5533 0.00178792770020664
5534 0.00178791419602931
5535 0.00178792991209775
5536 0.0017878923099488
5537 0.00178790977224708
5538 0.00178790732752532
5539 0.00178790430072695
5540 0.00178790860809386
5541 0.00178791047073901
5542 0.00178792187944055
5543 0.00178790418431163
5544 0.00178790721111
5545 0.00178792397491634
5546 0.00178793782833964
5547 0.00178795773535967
5548 0.0017879594815895
5549 0.00178795796819031
5550 0.00178792106453329
5551 0.00178790523204952
5552 0.0017878778744489
5553 0.00178786320611835
5554 0.0017878592479974
5555 0.0017878741491586
5556 0.00178788369521499
5557 0.00178789079654962
5558 0.00178788125049323
5559 0.00178785948082805
5560 0.00178787531331182
5561 0.00178786716423929
5562 0.00178789556957781
5563 0.00178789102938026
5564 0.00178790185600519
5565 0.00178786437027156
5566 0.001787856570445
5567 0.0017878629732877
5568 0.0017878272337839
5569 0.00178784795571119
5570 0.00178783549927175
5571 0.00178780220448971
5572 0.00178779056295753
5573 0.00178779265843332
5574 0.0017878005746752
5575 0.00178778893314302
5576 0.00178780243732035
5577 0.00178779440466315
5578 0.00178781023714691
5579 0.00178779743146151
5580 0.00178780104033649
5581 0.00178779661655426
5582 0.00178782537113875
5583 0.00178782874718308
5584 0.00178785948082805
5585 0.00178784527815878
5586 0.00178783526644111
5587 0.00178783759474754
5588 0.00178783596493304
5589 0.0017878197832033
5590 0.00178781046997756
5591 0.00178782292641699
5592 0.00178782548755407
5593 0.00178779545240104
5594 0.00178779056295753
5595 0.00178778392728418
5596 0.0017877904465422
5597 0.00178777961991727
5598 0.00178780010901392
5599 0.00178779568523169
5600 0.0017877557547763
5601 0.00178775493986905
5602 0.00178774003870785
5603 0.00178771466016769
5604 0.00178770138882101
5605 0.00178769184276462
5606 0.00178768625482917
5607 0.00178766949102283
5608 0.00178763456642628
5609 0.00178764841984957
5610 0.00178764667361975
5611 0.00178764597512782
5612 0.00178765563759953
5613 0.00178764527663589
5614 0.00178765447344631
5615 0.00178765808232129
5616 0.0017876821802929
5617 0.00178766658063978
5618 0.00178766367025673
5619 0.00178766110911965
5620 0.00178763980511576
5621 0.00178761233109981
5622 0.00178760197013617
5623 0.00178757146932185
5624 0.00178757403045893
5625 0.0017875547055155
5626 0.00178755458910018
5627 0.00178753258660436
5628 0.00178756064269692
5629 0.00178755994420499
5630 0.00178755656816065
5631 0.0017875547055155
5632 0.00178759614937007
5633 0.00178759125992656
5634 0.00178759312257171
5635 0.00178756774403155
5636 0.00178757589310408
5637 0.00178756413515657
5638 0.0017875760095194
5639 0.00178757368121296
5640 0.00178756611421704
5641 0.00178755936212838
5642 0.00178755214437842
5643 0.0017875493504107
5644 0.00178755109664053
5645 0.00178754236549139
5646 0.00178753631189466
5647 0.00178753270301968
5648 0.00178755342494696
5649 0.00178759940899909
5650 0.00178762024734169
5651 0.00178764865268022
5652 0.00178763910662383
5653 0.00178764655720443
5654 0.0017876666970551
5655 0.00178764504380524
5656 0.00178762048017234
5657 0.00178760406561196
5658 0.00178760627750307
5659 0.0017876063939184
5660 0.00178761687129736
5661 0.00178763759322464
5662 0.00178765109740198
5663 0.00178765971213579
5664 0.001787647488527
5665 0.00178765470627695
5666 0.00178764690645039
5667 0.0017876629717648
5668 0.00178765947930515
5669 0.00178764318116009
5670 0.00178762921132147
5671 0.00178763677831739
5672 0.00178762478753924
5673 0.00178762373980135
5674 0.00178763782605529
5675 0.00178763130679727
5676 0.00178766716271639
5677 0.00178768043406308
5678 0.0017876613419503
5679 0.0017876906786114
5680 0.00178770557977259
5681 0.00178773421794176
5682 0.00178774038795382
5683 0.00178774725645781
5684 0.00178775691892952
5685 0.00178776239044964
5686 0.00178775400854647
5687 0.00178775028325617
5688 0.00178777053952217
5689 0.00178779638372362
5690 0.00178779009729624
5691 0.00178778648842126
5692 0.00178781058639288
5693 0.00178780581336468
5694 0.00178781955037266
5695 0.00178781617432833
5696 0.001787802670151
5697 0.00178780115675181
5698 0.00178779184352607
5699 0.00178777286782861
5700 0.00178776297252625
5701 0.00178777333348989
5702 0.00178774679079652
5703 0.00178771978244185
5704 0.00178772897925228
5705 0.0017877162899822
5706 0.0017877445789054
5707 0.00178773945663124
5708 0.00178768788464367
5709 0.00178769347257912
5710 0.00178769184276462
5711 0.00178769114427269
5712 0.00178766972385347
5713 0.00178768043406308
5714 0.00178763410076499
5715 0.00178762385621667
5716 0.0017876741476357
5717 0.00178768252953887
5718 0.00178768613841385
5719 0.00178769591730088
5720 0.00178767135366797
5721 0.00178764434531331
5722 0.00178762327414006
5723 0.00178762199357152
5724 0.00178762816358358
5725 0.00178757589310408
5726 0.00178758474066854
5727 0.00178758334368467
5728 0.00178759603295475
5729 0.00178757461253554
5730 0.00178757612593472
5731 0.00178761500865221
5732 0.00178762921132147
5733 0.00178766367025673
5734 0.00178765715099871
5735 0.00178766308818012
5736 0.00178765133023262
5737 0.00178765784949064
5738 0.00178767484612763
5739 0.00178765179589391
5740 0.00178764038719237
5741 0.00178764830343425
5742 0.00178764457814395
5743 0.00178761896677315
5744 0.00178759696427733
5745 0.00178760557901114
5746 0.00178762699943036
5747 0.0017876320052892
5748 0.00178763270378113
5749 0.00178765051532537
5750 0.00178764364682138
5751 0.00178765505552292
5752 0.00178766436874866
5753 0.00178769160993397
5754 0.00178769940976053
5755 0.00178771291393787
5756 0.00178770464845002
5757 0.00178770569618791
5758 0.00178770394995809
5759 0.00178769882768393
5760 0.0017876997590065
5761 0.00178768241312355
5762 0.00178768625482917
5763 0.00178768241312355
5764 0.00178767554461956
5765 0.00178767263423651
5766 0.00178766925819218
5767 0.00178766017779708
5768 0.00178767170291394
5769 0.0017876768251881
5770 0.00178766518365592
5771 0.00178765237797052
5772 0.00178764690645039
5773 0.00178763107396662
5774 0.00178762979339808
5775 0.0017876363126561
5776 0.00178766017779708
5777 0.00178766995668411
5778 0.00178768497426063
5779 0.00178768916521221
5780 0.00178768415935338
5781 0.00178765831515193
5782 0.00178765598684549
5783 0.00178768124897033
5784 0.00178768637124449
5785 0.00178767601028085
5786 0.00178767833858728
5787 0.00178766576573253
5788 0.00178764935117215
5789 0.00178764387965202
5790 0.00178764690645039
5791 0.00178764946758747
5792 0.00178766530007124
5793 0.00178765261080116
5794 0.00178763910662383
5795 0.00178766378667206
5796 0.00178768532350659
5797 0.00178766902536154
5798 0.0017876795027405
5799 0.00178770208731294
5800 0.0017876629717648
5801 0.00178765458986163
5802 0.00178767624311149
5803 0.00178764411248267
5804 0.00178764085285366
5805 0.00178762641735375
5806 0.00178762117866427
5807 0.00178762536961585
5808 0.00178761151619256
5809 0.00178762199357152
5810 0.00178762071300298
5811 0.00178761465940624
5812 0.00178758939728141
5813 0.00178757729008794
5814 0.00178759696427733
5815 0.00178762013092637
5816 0.00178761000279337
5817 0.00178759766276926
5818 0.00178759498521686
5819 0.0017875914927572
5820 0.00178756914101541
5821 0.00178755819797516
5822 0.00178756704553962
5823 0.00178757356479764
5824 0.00178759428672493
5825 0.00178756401874125
5826 0.00178755610249937
5827 0.00178754911758006
5828 0.00178755773231387
5829 0.00178755633533001
5830 0.00178754504304379
5831 0.00178754236549139
5832 0.00178756914101541
5833 0.00178755028173327
5834 0.00178758031688631
5835 0.00178755866363645
5836 0.00178755214437842
5837 0.00178757170215249
5838 0.0017875952180475
5839 0.00178758578840643
5840 0.00178756844252348
5841 0.00178756576497108
5842 0.001787563203834
5843 0.00178758474066854
5844 0.00178756040986627
5845 0.0017875584308058
5846 0.00178753875661641
5847 0.00178753212094307
5848 0.00178750895429403
5849 0.00178751046769321
5850 0.00178751337807626
5851 0.00178751861676574
5852 0.00178753479849547
5853 0.00178753270301968
5854 0.00178751768544316
5855 0.00178753584623337
5856 0.00178754481021315
5857 0.00178753584623337
5858 0.00178753375075758
5859 0.00178754224907607
5860 0.0017875594785437
5861 0.00178757263347507
5862 0.00178756006062031
5863 0.00178757379762828
5864 0.00178754725493491
5865 0.00178755272645503
5866 0.00178756541572511
5867 0.00178758031688631
5868 0.00178759696427733
5869 0.00178758159745485
5870 0.00178758834954351
5871 0.00178762094583362
5872 0.00178761559072882
5873 0.00178760499693453
5874 0.00178758963011205
5875 0.00178757589310408
5876 0.00178757216781378
5877 0.00178757077082992
5878 0.00178755167871714
5879 0.00178754143416882
5880 0.00178752315696329
5881 0.00178751314524561
5882 0.00178752443753183
5883 0.00178750790655613
5884 0.00178748765029013
5885 0.00178747030440718
5886 0.00178745214361697
5887 0.00178743188735098
5888 0.00178743037395179
5889 0.00178743281867355
5890 0.00178742920979857
5891 0.00178741617128253
5892 0.00178740080446005
5893 0.00178739125840366
5894 0.00178738473914564
5895 0.00178739230614156
5896 0.00178738497197628
5897 0.00178739160764962
5898 0.00178740592673421
5899 0.00178739242255688
5900 0.00178738392423838
5901 0.00178736378438771
5902 0.00178735004737973
5903 0.00178734492510557
5904 0.0017873189644888
5905 0.00178732594940811
5906 0.00178734527435154
5907 0.00178733991924673
5908 0.00178733444772661
5909 0.00178732688073069
5910 0.00178730220068246
5911 0.00178730150219053
5912 0.00178730639163405
5913 0.00178730650804937
5914 0.00178728706669062
5915 0.0017873162869364
5916 0.00178733258508146
5917 0.00178733607754111
5918 0.00178734736982733
5919 0.0017873567994684
5920 0.00178735586814582
5921 0.00178735796362162
5922 0.00178734946530312
5923 0.00178733980283141
5924 0.00178736099041998
5925 0.00178735528606921
5926 0.00178735260851681
5927 0.00178735889494419
5928 0.0017873520264402
5929 0.00178731535561383
5930 0.00178731372579932
5931 0.00178733153734356
5932 0.00178734085056931
5933 0.00178735982626677
5934 0.00178735191002488
5935 0.00178734911605716
5936 0.00178733526263386
5937 0.00178735423833132
5938 0.00178735796362162
5939 0.00178736553061754
5940 0.00178738473914564
5941 0.0017873749602586
5942 0.00178737461101264
5943 0.00178737391252071
5944 0.00178737239912152
5945 0.00178737146779895
5946 0.00178737635724247
5947 0.00178739393595606
5948 0.00178741500712931
5949 0.00178743212018162
5950 0.00178742408752441
5951 0.00178741477429867
5952 0.0017873861361295
5953 0.0017873861361295
5954 0.00178738846443594
5955 0.00178738636896014
5956 0.00178738846443594
5957 0.00178739114198834
5958 0.00178737146779895
5959 0.00178737961687148
5960 0.00178737798705697
5961 0.00178734469227493
5962 0.00178733817301691
5963 0.00178737018723041
5964 0.00178738939575851
5965 0.00178740289993584
5966 0.00178740033879876
5967 0.00178739021066576
5968 0.00178736366797239
5969 0.00178735121153295
5970 0.00178733689244837
5971 0.00178735295776278
5972 0.00178734725341201
5973 0.00178735167719424
5974 0.00178734166547656
5975 0.00178732548374683
5976 0.00178731302730739
5977 0.00178731686901301
5978 0.00178729649633169
5979 0.00178729882463813
5980 0.00178729882463813
5981 0.00178729207254946
5982 0.00178729207254946
5983 0.0017873290926218
5984 0.00178732210770249
5985 0.00178731745108962
5986 0.00178732071071863
5987 0.00178732827771455
5988 0.00178734259679914
5989 0.0017873413162306
5990 0.00178732920903713
5991 0.00178731558844447
5992 0.00178729672916234
5993 0.00178731291089207
5994 0.00178733258508146
5995 0.0017873503966257
5996 0.00178733828943223
5997 0.00178735167719424
5998 0.00178735377267003
5999 0.00178736099041998
6000 0.00178737647365779
6001 0.00178737286478281
6002 0.001787343993783
6003 0.0017873210599646
6004 0.00178732676431537
6005 0.00178734760265797
6006 0.00178734865039587
6007 0.00178733491338789
6008 0.00178733514621854
6009 0.0017873483011499
6010 0.00178737309761345
6011 0.00178735214285553
6012 0.0017873247852549
6013 0.00178731919731945
6014 0.00178732117637992
6015 0.00178731931373477
6016 0.00178732839412987
6017 0.00178734492510557
6018 0.00178734515793622
6019 0.00178735784720629
6020 0.00178734434302896
6021 0.00178734981454909
6022 0.00178736413363367
6023 0.00178735365625471
6024 0.00178735866211355
6025 0.00178737589158118
6026 0.0017873786855489
6027 0.00178737391252071
6028 0.00178738462273031
6029 0.00178741151466966
6030 0.00178740243427455
6031 0.00178740196861327
6032 0.00178741768468171
6033 0.00178744015283883
6034 0.00178741046693176
6035 0.00178740103729069
6036 0.00178742501884699
6037 0.00178744143340737
6038 0.00178744201548398
6039 0.00178748485632241
6040 0.00178750592749566
6041 0.00178746972233057
6042 0.00178748217877001
6043 0.00178746390156448
6044 0.00178746611345559
6045 0.00178747717291117
6046 0.00178747985046357
6047 0.00178747298195958
6048 0.00178747833706439
6049 0.00178746948949993
6050 0.00178748508915305
6051 0.0017874815966934
6052 0.00178744678851217
6053 0.00178745249286294
6054 0.00178746599704027
6055 0.00178744154982269
6056 0.00178743409924209
6057 0.00178745959419757
6058 0.00178747985046357
6059 0.00178747763857245
6060 0.00178746355231851
6061 0.00178747996687889
6062 0.00178748893085867
6063 0.00178752304054797
6064 0.00178752583451569
6065 0.00178751884959638
6066 0.00178750767372549
6067 0.00178749277256429
6068 0.00178747763857245
6069 0.00178747344762087
6070 0.0017874906770885
6071 0.00178746320307255
6072 0.0017874778714031
6073 0.00178747670724988
6074 0.00178749789483845
6075 0.00178748206235468
6076 0.00178747170139104
6077 0.00178749498445541
6078 0.00178750976920128
6079 0.00178750162012875
6080 0.00178750185295939
6081 0.00178749032784253
6082 0.00178748089820147
6083 0.00178749579936266
6084 0.00178748031612486
6085 0.00178749661426991
6086 0.00178749475162476
6087 0.001787492306903
6088 0.00178749428596348
6089 0.00178747973404825
6090 0.00178747437894344
6091 0.00178749556653202
6092 0.00178746867459267
6093 0.00178748683538288
6094 0.00178750324994326
6095 0.0017875200137496
6096 0.00178754341322929
6097 0.00178753607906401
6098 0.00178753840737045
6099 0.0017875547055155
6100 0.00178755063097924
6101 0.00178753794170916
6102 0.00178755936212838
6103 0.00178759102709591
6104 0.00178760220296681
6105 0.00178761908318847
6106 0.00178762013092637
6107 0.0017876026686281
6108 0.00178758054971695
6109 0.00178755482193083
6110 0.00178752164356411
6111 0.00178752350620925
6112 0.00178752141073346
6113 0.0017875402700156
6114 0.00178754073567688
6115 0.00178752362262458
6116 0.00178751884959638
6117 0.00178752967622131
6118 0.00178752862848341
6119 0.00178750627674162
6120 0.00178750278428197
6121 0.0017874842742458
6122 0.00178747717291117
6123 0.00178746890742332
6124 0.0017874741461128
6125 0.00178747926838696
6126 0.00178747402969748
6127 0.00178747053723782
6128 0.00178745645098388
6129 0.00178745691664517
6130 0.00178744306322187
6131 0.00178746960591525
6132 0.00178749428596348
6133 0.00178749056067318
6134 0.00178751384373754
6135 0.00178750767372549
6136 0.00178748345933855
6137 0.00178749614860862
6138 0.00178749405313283
6139 0.00178751966450363
6140 0.00178750697523355
6141 0.00178751838393509
6142 0.00178750744089484
6143 0.0017874896293506
6144 0.00178748997859657
6145 0.00178748683538288
6146 0.0017874693730846
6147 0.00178745458833873
6148 0.00178745912853628
6149 0.0017874869517982
6150 0.00178749347105622
6151 0.00178747694008052
6152 0.00178747205063701
6153 0.00178746494930238
6154 0.00178746809251606
6155 0.00178745295852423
6156 0.00178742967545986
6157 0.00178742525167763
6158 0.00178740010596812
6159 0.00178740988485515
6160 0.00178741593845189
6161 0.00178744387812912
6162 0.00178747600875795
6163 0.00178745994344354
6164 0.0017874448094517
6165 0.0017874117475003
6166 0.00178740697447211
6167 0.00178740173578262
6168 0.0017874117475003
6169 0.00178743654396385
6170 0.00178739125840366
6171 0.00178739544935524
6172 0.00178737437818199
6173 0.00178738054819405
6174 0.00178737938404083
6175 0.00178737984970212
6176 0.00178736937232316
6177 0.00178741570562124
6178 0.0017873941687867
6179 0.00178739381954074
6180 0.00178740022238344
6181 0.00178739940747619
6182 0.00178739661350846
6183 0.00178739428520203
6184 0.00178738753311336
6185 0.00178740418050438
6186 0.00178741244599223
6187 0.00178741780109704
6188 0.00178742071148008
6189 0.00178740499541163
6190 0.00178741104900837
6191 0.00178738555405289
6192 0.00178738520480692
6193 0.00178738497197628
6194 0.0017873786855489
6195 0.0017873685574159
6196 0.00178738229442388
6197 0.00178739381954074
6198 0.00178737880196422
6199 0.00178736157249659
6200 0.00178735819645226
6201 0.00178737577516586
6202 0.00178737775422633
6203 0.00178738031536341
6204 0.00178739917464554
6205 0.00178741465788335
6206 0.00178740848787129
6207 0.00178740092087537
6208 0.00178738159593195
6209 0.00178740418050438
6210 0.0017874042969197
6211 0.00178741046693176
6212 0.00178738904651254
6213 0.00178738369140774
6214 0.00178736902307719
6215 0.00178737146779895
6216 0.00178737367969006
6217 0.00178737798705697
6218 0.00178737915121019
6219 0.00178738264366984
6220 0.00178737647365779
6221 0.00178739672992378
6222 0.00178737263195217
6223 0.00178739009425044
6224 0.00178741931449622
6225 0.00178740755654871
6226 0.00178740767296404
6227 0.00178743014112115
6228 0.00178744830191135
6229 0.00178744713775814
6230 0.00178741896525025
6231 0.00178739090915769
6232 0.00178736879024655
6233 0.00178735714871436
6234 0.00178736727684736
6235 0.00178738438989967
6236 0.00178739952389151
6237 0.00178741337731481
6238 0.00178742478601635
6239 0.00178742920979857
6240 0.00178742920979857
6241 0.00178744923323393
6242 0.00178745598532259
6243 0.00178744515869766
6244 0.00178745889570564
6245 0.0017874730983749
6246 0.00178744946606457
6247 0.00178741058334708
6248 0.00178742595016956
6249 0.00178742071148008
6250 0.00178741337731481
6251 0.00178738858085126
6252 0.0017874171026051
6253 0.00178741337731481
6254 0.00178740092087537
6255 0.00178741081617773
6256 0.00178739556577057
6257 0.00178740837145597
6258 0.0017874117475003
6259 0.00178739964030683
6260 0.00178740336559713
6261 0.00178740452975035
6262 0.00178739032708108
6263 0.00178738904651254
6264 0.00178739975672215
6265 0.00178739160764962
6266 0.00178739638067782
6267 0.00178740033879876
6268 0.00178739288821816
6269 0.00178737356327474
6270 0.00178736459929496
6271 0.00178738392423838
6272 0.0017873706528917
6273 0.00178736250381917
6274 0.0017873696051538
6275 0.00178733072243631
6276 0.00178732525091618
6277 0.00178732094354928
6278 0.00178732466883957
6279 0.00178734457585961
6280 0.00178733537904918
6281 0.00178733980283141
6282 0.00178735214285553
6283 0.0017873402684927
6284 0.00178733561187983
6285 0.00178733491338789
6286 0.00178732257336378
6287 0.00178731349296868
6288 0.00178732350468636
6289 0.00178734119981527
6290 0.00178734515793622
6291 0.00178735028021038
6292 0.00178737647365779
6293 0.00178737158421427
6294 0.0017873456235975
6295 0.00178731954656541
6296 0.00178732979111373
6297 0.00178733747452497
6298 0.00178732431959361
6299 0.00178733980283141
6300 0.00178734445944428
6301 0.00178733491338789
6302 0.001787303481251
6303 0.00178730557672679
6304 0.00178730324842036
6305 0.00178731919731945
6306 0.00178731617052108
6307 0.00178733514621854
6308 0.00178734504152089
6309 0.00178734050132334
6310 0.00178734259679914
6311 0.00178733561187983
6312 0.00178733142092824
6313 0.00178734213113785
6314 0.00178733374923468
6315 0.00178736029192805
6316 0.00178734539076686
6317 0.00178734306246042
6318 0.0017873413162306
6319 0.00178733828943223
6320 0.00178731919731945
6321 0.00178731034975499
6322 0.00178731826599687
6323 0.0017873375909403
6324 0.00178732315544039
6325 0.00178731314372271
6326 0.0017873173346743
6327 0.00178730813786387
6328 0.00178733561187983
6329 0.00178733631037176
6330 0.00178734050132334
6331 0.00178733270149678
6332 0.00178734166547656
6333 0.00178736355155706
6334 0.00178735528606921
6335 0.00178733526263386
6336 0.00178734003566206
6337 0.00178734224755317
6338 0.00178733747452497
6339 0.00178735982626677
6340 0.00178735121153295
6341 0.00178736203815788
6342 0.00178734725341201
6343 0.00178734585642815
6344 0.00178734224755317
6345 0.00178731768392026
6346 0.00178734422661364
6347 0.00178732769563794
6348 0.00178733887150884
6349 0.00178734818473458
6350 0.00178732140921056
6351 0.00178730906918645
6352 0.00178730767220259
6353 0.00178731977939606
6354 0.00178732257336378
6355 0.00178734969813377
6356 0.00178732839412987
6357 0.00178732443600893
6358 0.00178732862696052
6359 0.00178731326013803
6360 0.00178732653148472
6361 0.00178733305074275
6362 0.00178734259679914
6363 0.00178735493682325
6364 0.00178737298119813
6365 0.00178734178189188
6366 0.00178733852226287
6367 0.00178735028021038
6368 0.00178733957000077
6369 0.00178730336483568
6370 0.00178730965126306
6371 0.0017873173346743
6372 0.00178730464540422
6373 0.00178730674088001
6374 0.0017873274628073
6375 0.00178736075758934
6376 0.00178734841756523
6377 0.00178734911605716
6378 0.00178735330700874
6379 0.00178734969813377
6380 0.00178736040834337
6381 0.00178733165375888
6382 0.00178732688073069
6383 0.00178732140921056
6384 0.00178731558844447
6385 0.00178735237568617
6386 0.00178732792846859
6387 0.0017872960306704
6388 0.00178728683385998
6389 0.00178727158345282
6390 0.00178727286402136
6391 0.0017872549360618
6392 0.00178724201396108
6393 0.00178725947625935
6394 0.00178727018646896
6395 0.00178727426100522
6396 0.00178726983722299
6397 0.00178725621663034
6398 0.00178729416802526
6399 0.00178729137405753
6400 0.00178726972080767
6401 0.00178726285230368
6402 0.00178726296871901
6403 0.00178727472666651
6404 0.00178727949969471
6405 0.00178727123420686
6406 0.00178726809099317
6407 0.00178725621663034
6408 0.00178726215381175
6409 0.00178726820740849
6410 0.00178727752063423
6411 0.00178727647289634
6412 0.00178725749719888
6413 0.00178727274760604
6414 0.00178728043101728
6415 0.00178727984894067
6416 0.0017872687894851
6417 0.001787283224985
6418 0.00178728136233985
6419 0.00178727833554149
6420 0.00178727321326733
6421 0.00178727647289634
6422 0.00178726471494883
6423 0.00178725947625935
6424 0.00178724050056189
6425 0.00178721931297332
6426 0.00178719265386462
6427 0.00178720045369118
6428 0.00178721244446933
6429 0.00178721896372736
6430 0.00178723130375147
6431 0.00178724934812635
6432 0.00178727367892861
6433 0.00178725668229163
6434 0.00178724271245301
6435 0.00178725901059806
6436 0.00178726809099317
6437 0.00178725773002952
6438 0.00178725505247712
6439 0.00178723665885627
6440 0.00178721465636045
6441 0.00178720033727586
6442 0.00178720115218312
6443 0.00178718590177596
6444 0.00178719055838883
6445 0.00178717100061476
6446 0.00178717984817922
6447 0.00178719474934042
6448 0.00178718811366707
6449 0.00178718531969935
6450 0.00178716261871159
6451 0.0017871392192319
6452 0.00178711477201432
6453 0.00178712571505457
6454 0.00178713700734079
6455 0.0017871311865747
6456 0.00178708357270807
6457 0.00178711209446192
6458 0.00178709020838141
6459 0.00178705831058323
6460 0.00178705435246229
6461 0.00178705994039774
6462 0.00178706378210336
6463 0.00178707076702267
6464 0.00178707658778876
6465 0.00178705831058323
6466 0.00178704143036157
6467 0.00178705318830907
6468 0.0017870421288535
6469 0.00178705365397036
6470 0.00178703386336565
6471 0.00178704084828496
6472 0.00178703863639385
6473 0.00178704364225268
6474 0.00178704573772848
6475 0.00178704096470028
6476 0.00178704701829702
6477 0.00178703886922449
6478 0.00178707076702267
6479 0.001787074143067
6480 0.0017870815936476
6481 0.00178706634324044
6482 0.00178709300234914
6483 0.00178707600571215
6484 0.00178707460872829
6485 0.00178705924190581
6486 0.00178704236168414
6487 0.0017870613373816
6488 0.00178705854341388
6489 0.00178706925362349
6490 0.00178706529550254
6491 0.00178704713471234
6492 0.00178702687844634
6493 0.00178705528378487
6494 0.00178703642450273
6495 0.00178704084828496
6496 0.00178702548146248
6497 0.00178704061545432
6498 0.00178705668076873
6499 0.00178706191945821
6500 0.00178708299063146
6501 0.00178708112798631
6502 0.0017870981246233
6503 0.00178710441105068
6504 0.00178709696047008
6505 0.00178708578459918
6506 0.00178707903251052
6507 0.00178708462044597
6508 0.00178710662294179
6509 0.00178708077874035
6510 0.00178706622682512
6511 0.0017870789160952
6512 0.00178710464388132
6513 0.00178711302578449
6514 0.00178709463216364
6515 0.00178711023181677
6516 0.001787114655599
6517 0.00178711069747806
6518 0.00178709102328867
6519 0.00178708345629275
6520 0.00178709405008703
6521 0.00178708636667579
6522 0.00178706459701061
6523 0.00178707053419203
6524 0.00178705900907516
6525 0.00178706576116383
6526 0.00178708473686129
6527 0.00178708403836936
6528 0.00178710068576038
6529 0.00178711523767561
6530 0.0017871136078611
6531 0.00178708753082901
6532 0.00178710068576038
6533 0.00178711325861514
6534 0.0017871055752039
6535 0.00178708566818386
6536 0.00178710161708295
6537 0.00178708648309112
6538 0.00178707018494606
6539 0.00178705691359937
6540 0.00178705714643002
6541 0.0017870623851195
6542 0.00178708205930889
6543 0.00178709486499429
6544 0.00178707763552666
6545 0.00178709195461124
6546 0.00178711116313934
6547 0.00178711535409093
6548 0.00178708846215159
6549 0.00178706902079284
6550 0.00178704643622041
6551 0.00178706529550254
6552 0.00178706494625658
6553 0.00178704969584942
6554 0.00178705377038568
6555 0.00178704061545432
6556 0.00178705819416791
6557 0.00178704597055912
6558 0.00178704760037363
6559 0.00178703153505921
6560 0.0017870346782729
6561 0.00178702082484961
6562 0.00178704969584942
6563 0.00178706448059529
6564 0.00178702955599874
6565 0.00178701907861978
6566 0.00178700569085777
6567 0.00178699602838606
6568 0.00178697833325714
6569 0.00178699567914009
6570 0.00178700243122876
6571 0.00178701616823673
6572 0.00178699207026511
6573 0.0017869935836643
6574 0.00178697425872087
6575 0.00178698089439422
6576 0.00178695237264037
6577 0.00178697390947491
6578 0.00178698869422078
6579 0.00178699032403529
6580 0.0017869861330837
6581 0.00178698031231761
6582 0.00178698147647083
6583 0.00178696541115642
6584 0.00178697588853538
6585 0.00178695342037827
6586 0.00178695924114436
6587 0.00178692280314863
6588 0.00178692629560828
6589 0.00178693467751145
6590 0.00178690871689469
6591 0.00178691814653575
6592 0.00178693467751145
6593 0.00178691535256803
6594 0.00178692978806794
6595 0.00178691756445915
6596 0.00178691861219704
6597 0.00178689579479396
6598 0.00178691127803177
6599 0.0017869109287858
6600 0.00178693723864853
6601 0.00178692396730185
6602 0.00178692233748734
6603 0.00178693630732596
6604 0.00178692908957601
6605 0.00178694119676948
6606 0.00178694352507591
6607 0.00178695481736213
6608 0.00178692291956395
6609 0.00178690126631409
6610 0.00178691814653575
6611 0.00178693211637437
6612 0.00178694038186222
6613 0.0017869621515274
6614 0.0017869824077934
6615 0.00178698846139014
6616 0.00178700080141425
6617 0.00178701838012785
6618 0.0017870320007205
6619 0.0017870245501399
6620 0.00178702909033746
6621 0.00178703456185758
6622 0.00178702280391008
6623 0.00178701512049884
6624 0.00178704410791397
6625 0.00178703793790191
6626 0.00178704131394625
6627 0.00178702909033746
6628 0.00178704969584942
6629 0.00178705586586148
6630 0.00178706017322838
6631 0.00178705132566392
6632 0.00178707554005086
6633 0.00178709998726845
6634 0.00178709789179265
6635 0.00178710673935711
6636 0.00178710313048214
6637 0.00178709987085313
6638 0.00178709882311523
6639 0.00178710045292974
6640 0.00178707949817181
6641 0.00178708089515567
6642 0.00178707635495812
6643 0.00178705551661551
6644 0.00178705737926066
6645 0.00178706529550254
6646 0.00178705854341388
6647 0.00178705086000264
6648 0.00178704434074461
6649 0.00178705062717199
6650 0.00178704620338976
6651 0.00178705854341388
6652 0.00178705272264779
6653 0.00178703479468822
6654 0.0017870410811156
6655 0.00178704934660345
6656 0.00178704760037363
6657 0.00178702897392213
6658 0.00178703491110355
6659 0.00178703921847045
6660 0.00178701756522059
6661 0.00178701372351497
6662 0.0017870063893497
6663 0.00178702629636973
6664 0.00178702198900282
6665 0.00178703619167209
6666 0.00178705295547843
6667 0.00178706669248641
6668 0.0017870495794341
6669 0.00178705772850662
6670 0.00178705202415586
6671 0.00178707949817181
6672 0.00178708485327661
6673 0.00178708718158305
6674 0.00178710091859102
6675 0.00178711849730462
6676 0.00178709370084107
6677 0.00178708648309112
6678 0.00178706552833319
6679 0.00178707658778876
6680 0.00178706948645413
6681 0.00178708299063146
6682 0.00178707879967988
6683 0.00178707158192992
6684 0.00178705318830907
6685 0.00178707716986537
6686 0.00178704818245023
6687 0.00178702990524471
6688 0.00178702757693827
6689 0.00178700836841017
6690 0.00178699824027717
6691 0.00178697588853538
6692 0.00178697099909186
6693 0.00178698904346675
6694 0.00178698869422078
6695 0.00178696494549513
6696 0.00178696191869676
6697 0.00178696925286204
6698 0.00178697833325714
6699 0.00178697681985795
6700 0.00178700697142631
6701 0.00178700918331742
6702 0.0017869861330837
6703 0.0017869781004265
6704 0.00178696890361607
6705 0.00178696203511208
6706 0.00178697076626122
6707 0.00178694922942668
6708 0.00178694748319685
6709 0.00178696494549513
6710 0.00178693234920502
6711 0.00178693048655987
6712 0.00178695528302342
6713 0.00178695959039032
6714 0.00178694759961218
6715 0.00178697635419667
6716 0.0017869706498459
6717 0.00178695959039032
6718 0.00178696447983384
6719 0.00178694527130574
6720 0.00178693409543484
6721 0.00178692676126957
6722 0.00178692757617682
6723 0.00178691535256803
6724 0.00178693735506386
6725 0.00178692862391472
6726 0.00178691581822932
6727 0.00178688811138272
6728 0.00178687751758844
6729 0.0017868842696771
6730 0.00178688415326178
6731 0.00178689102176577
6732 0.00178691325709224
6733 0.00178690208122134
6734 0.00178690860047936
6735 0.00178689952008426
6736 0.00178691651672125
6737 0.00178691267501563
6738 0.001786875189282
6739 0.00178689230233431
6740 0.00178689719177783
6741 0.00178686250001192
6742 0.00178687961306423
6743 0.00178686645813286
6744 0.00178686110302806
6745 0.00178686412982643
6746 0.00178687879815698
6747 0.00178689556196332
6748 0.00178689835593104
6749 0.00178688718006015
6750 0.00178687239531428
6751 0.00178689963649958
6752 0.00178689730819315
6753 0.00178689684253186
6754 0.00178690417669713
6755 0.00178688648156822
6756 0.0017868559807539
6757 0.00178686995059252
6758 0.00178687798324972
6759 0.00178688892628998
6760 0.0017868725117296
6761 0.00178685295395553
6762 0.00178684224374592
6763 0.00178685947321355
6764 0.00178688042797148
6765 0.00178690394386649
6766 0.00178692140616477
6767 0.00178692408371717
6768 0.00178694108035415
6769 0.00178693525958806
6770 0.00178691872861236
6771 0.00178693572524935
6772 0.00178693700581789
6773 0.00178692827466875
6774 0.00178692908957601
6775 0.0017869429429993
6776 0.00178695097565651
6777 0.0017869386356324
6778 0.00178691768087447
6779 0.00178693188354373
6780 0.00178692885674536
6781 0.00178691872861236
6782 0.00178689905442297
6783 0.00178689928725362
6784 0.00178691127803177
6785 0.00178690324537456
6786 0.00178686587605625
6787 0.00178686785511672
6788 0.0017868863651529
6789 0.00178687996231019
6790 0.00178686459548771
6791 0.00178687227889895
6792 0.00178686331491917
6793 0.00178686762228608
6794 0.00178685237187892
6795 0.00178685458377004
6796 0.00178684527054429
6797 0.00178683514241129
6798 0.00178684259299189
6799 0.001786844804883
6800 0.00178688182495534
6801 0.00178687088191509
6802 0.0017868890427053
6803 0.00178688578307629
6804 0.00178688275627792
6805 0.00178687204606831
6806 0.00178687705192715
6807 0.00178685795981437
6808 0.00178685062564909
6809 0.00178684934508055
6810 0.00178682955447584
6811 0.00178682652767748
6812 0.00178681488614529
6813 0.00178681046236306
6814 0.00178679544478655
6815 0.0017867898568511
6816 0.00178679474629462
6817 0.00178677774965763
6818 0.0017867780989036
6819 0.00178678485099226
6820 0.00178676447831094
6821 0.00178677786607295
6822 0.00178679346572608
6823 0.00178678752854466
6824 0.0017867888091132
6825 0.00178679195232689
6826 0.00178676645737141
6827 0.00178676377981901
6828 0.0017867770511657
6829 0.00178677658550441
6830 0.00178675481583923
6831 0.00178677123039961
6832 0.00178675958886743
6833 0.00178678636439145
6834 0.00178680545650423
6835 0.00178677868098021
6836 0.00178679067175835
6837 0.00178678496740758
6838 0.00178679800592363
6839 0.00178677751682699
6840 0.0017867743736133
6841 0.00178678217343986
6842 0.00178678706288338
6843 0.00178677542135119
6844 0.00178679008968174
6845 0.00178680813405663
6846 0.00178682547993958
6847 0.00178683514241129
6848 0.0017868613358587
6849 0.00178684876300395
6850 0.00178683735430241
6851 0.00178684643469751
6852 0.00178682524710894
6853 0.00178682454861701
6854 0.00178682105615735
6855 0.00178681977558881
6856 0.00178681558463722
6857 0.00178682990372181
6858 0.00178683106787503
6859 0.00178682035766542
6860 0.00178682967089117
6861 0.00178682419937104
6862 0.0017868138384074
6863 0.00178681185934693
6864 0.00178681139368564
6865 0.00178682769183069
6866 0.00178683327976614
6867 0.00178684527054429
6868 0.00178684736602008
6869 0.00178684457205236
6870 0.00178685132414103
6871 0.00178682175464928
6872 0.00178677623625845
6873 0.00178677449002862
6874 0.0017867760034278
6875 0.00178677460644394
6876 0.00178680615499616
6877 0.00178679055534303
6878 0.00178680871613324
6879 0.00178680184762925
6880 0.00178680347744375
6881 0.00178680801764131
6882 0.0017868175636977
6883 0.00178680662065744
6884 0.00178678403608501
6885 0.00178677716758102
6886 0.00178677425719798
6887 0.00178678007796407
6888 0.00178679300006479
6889 0.00178678438533098
6890 0.00178678263910115
6891 0.00178680289536715
6892 0.00178679102100432
6893 0.00178680568933487
6894 0.00178678287193179
6895 0.00178679579403251
6896 0.00178680871613324
6897 0.00178680825047195
6898 0.00178680929820985
6899 0.00178681104443967
6900 0.00178681779652834
6901 0.00178682059049606
6902 0.00178685015998781
6903 0.00178683153353631
6904 0.00178682501427829
6905 0.00178683339618146
6906 0.00178683875128627
6907 0.00178684899583459
6908 0.00178684818092734
6909 0.00178684783168137
6910 0.00178687600418925
6911 0.00178686995059252
6912 0.00178686052095145
6913 0.00178685516584665
6914 0.00178687833249569
6915 0.00178685737773776
6916 0.00178685155697167
6917 0.00178686389699578
6918 0.00178684934508055
6919 0.00178684177808464
6920 0.00178687111474574
6921 0.00178684701677412
6922 0.00178684538695961
6923 0.00178684596903622
6924 0.00178684643469751
6925 0.00178683456033468
6926 0.00178684014827013
6927 0.00178682175464928
6928 0.00178682093974203
6929 0.00178682385012507
6930 0.00178683095145971
6931 0.00178686226718128
6932 0.00178685085847974
6933 0.00178684189449996
6934 0.00178685737773776
6935 0.00178686412982643
6936 0.00178685737773776
6937 0.00178686366416514
6938 0.00178684189449996
6939 0.00178685341961682
6940 0.00178684527054429
6941 0.00178684329148382
6942 0.00178686645813286
6943 0.00178686482831836
6944 0.00178683758713305
6945 0.00178682280238718
6946 0.00178681407123804
6947 0.00178682152181864
6948 0.00178684131242335
6949 0.00178685027640313
6950 0.0017868485301733
6951 0.00178688194137067
6952 0.00178687879815698
6953 0.00178687111474574
6954 0.0017868634313345
6955 0.00178683723788708
6956 0.0017868458526209
6957 0.00178685726132244
6958 0.00178683979902416
6959 0.00178684457205236
6960 0.00178685470018536
6961 0.0017868687864393
6962 0.00178688077721745
6963 0.00178688345476985
6964 0.00178686447907239
6965 0.00178687530569732
6966 0.00178686156868935
6967 0.00178686424624175
6968 0.00178686424624175
6969 0.0017868570284918
6970 0.00178685621358454
6971 0.00178684887941927
6972 0.0017868576105684
6973 0.00178685260470957
6974 0.00178683223202825
6975 0.00178680801764131
6976 0.00178679777309299
6977 0.00178679486270994
6978 0.00178679486270994
6979 0.0017868127906695
6980 0.00178682839032263
6981 0.00178684387356043
6982 0.00178686529397964
6983 0.00178685563150793
6984 0.00178683933336288
6985 0.00178681581746787
6986 0.00178683863487095
6987 0.00178683875128627
6988 0.00178684084676206
6989 0.00178684294223785
6990 0.00178685924038291
6991 0.00178686052095145
6992 0.00178686622530222
6993 0.00178687286097556
6994 0.00178689113818109
6995 0.00178692152258009
6996 0.00178691069595516
6997 0.00178691081237048
6998 0.0017868927679956
6999 0.00178687588777393
7000 0.0017868741415441
7001 0.00178687355946749
7002 0.00178687204606831
7003 0.00178686867002398
7004 0.00178685900755227
7005 0.00178688357118517
7006 0.00178690091706812
7007 0.00178688974119723
7008 0.0017868863651529
7009 0.00178688671439886
7010 0.00178688822779804
7011 0.00178687123116106
7012 0.00178687740117311
7013 0.00178688485175371
7014 0.00178687088191509
7015 0.00178686296567321
7016 0.00178685050923377
7017 0.00178683933336288
7018 0.00178684142883867
7019 0.00178685574792325
7020 0.00178684713318944
7021 0.00178684759885073
7022 0.00178685050923377
7023 0.00178682978730649
7024 0.00178684969432652
7025 0.00178682373370975
7026 0.00178683083504438
7027 0.00178681151010096
7028 0.00178681535180658
7029 0.00178682850673795
7030 0.00178684445563704
7031 0.00178686715662479
7032 0.00178686005529016
7033 0.00178684724960476
7034 0.00178683781996369
7035 0.00178685085847974
7036 0.00178686261642724
7037 0.00178686797153205
7038 0.00178688392043114
7039 0.00178688287269324
7040 0.00178690627217293
7041 0.00178689369931817
7042 0.0017868842696771
7043 0.00178688392043114
7044 0.00178688333835453
7045 0.00178688147570938
7046 0.00178685062564909
7047 0.00178685318678617
7048 0.00178687705192715
7049 0.00178689090535045
7050 0.00178689637687057
7051 0.00178689381573349
7052 0.0017868869472295
7053 0.00178688718006015
7054 0.00178686901926994
7055 0.00178685481660068
7056 0.00178686087019742
7057 0.001786854933016
7058 0.00178685667924583
7059 0.00178682582918555
7060 0.00178684084676206
7061 0.00178683386184275
7062 0.00178682652767748
7063 0.00178681965917349
7064 0.00178681709803641
7065 0.0017867962596938
7066 0.0017867989372462
7067 0.00178679858800024
7068 0.00178679416421801
7069 0.00178679963573813
7070 0.00178678857628256
7071 0.00178677530493587
7072 0.00178675830829889
7073 0.00178674340713769
7074 0.00178672536276281
7075 0.001786730135791
7076 0.00178671861067414
7077 0.00178671698085964
7078 0.00178671814501286
7079 0.00178672152105719
7080 0.00178670359309763
7081 0.00178671814501286
7082 0.00178672431502491
7083 0.00178672187030315
7084 0.00178671721369028
7085 0.00178672629408538
7086 0.00178675353527069
7087 0.00178672058973461
7088 0.00178673374466598
7089 0.00178672163747251
7090 0.00178674259223044
7091 0.00178675213828683
7092 0.00178673188202083
7093 0.00178674445487559
7094 0.00178672780748457
7095 0.0017867258284241
7096 0.00178671674802899
7097 0.00178672524634749
7098 0.00178673246409744
7099 0.00178669905290008
7100 0.00178671046160161
7101 0.00178671255707741
7102 0.00178669590968639
7103 0.00178668869193643
7104 0.00178666762076318
7105 0.0017866597045213
7106 0.00178662792313844
7107 0.0017866613343358
7108 0.00178665807470679
7109 0.00178663094993681
7110 0.001786625594832
7111 0.00178662000689656
7112 0.00178662606049329
7113 0.00178662315011024
7114 0.00178662803955376
7115 0.00178663979750127
7116 0.00178664783015847
7117 0.0017866485286504
7118 0.00178665085695684
7119 0.00178666179999709
7120 0.00178667367435992
7121 0.00178666459396482
7122 0.00178665248677135
7123 0.00178664713166654
7124 0.00178663327824324
7125 0.00178663874976337
7126 0.00178661511745304
7127 0.0017866421258077
7128 0.00178663956467062
7129 0.00178663956467062
7130 0.00178664177656174
7131 0.0017866319976747
7132 0.00178664445411414
7133 0.00178662175312638
7134 0.00178659986704588
7135 0.00178659858647734
7136 0.00178660720121115
7137 0.00178661418613046
7138 0.00178659486118704
7139 0.00178659788798541
7140 0.00178661197423935
7141 0.00178659916855395
7142 0.00178662140388042
7143 0.00178661604877561
7144 0.00178658997174352
7145 0.00178660766687244
7146 0.00178661616519094
7147 0.00178662431426346
7148 0.00178661104291677
7149 0.00178660708479583
7150 0.00178660650271922
7151 0.00178658321965486
7152 0.00178656773641706
7153 0.00178656890057027
7154 0.00178655353374779
7155 0.00178653467446566
7156 0.00178654165938497
7157 0.00178654515184462
7158 0.00178654049523175
7159 0.00178655842319131
7160 0.00178654212504625
7161 0.00178653723560274
7162 0.00178655469790101
7163 0.00178655469790101
7164 0.00178654864430428
7165 0.0017865695990622
7166 0.00178655760828406
7167 0.0017865669215098
7168 0.00178656179923564
7169 0.00178655725903809
7170 0.00178654491901398
7171 0.00178655551280826
7172 0.00178656028583646
7173 0.0017865487607196
7174 0.00178653432521969
7175 0.00178652221802622
7176 0.00178652256727219
7177 0.00178651534952223
7178 0.00178652466274798
7179 0.00178651744499803
7180 0.00178654200863093
7181 0.00178653036709875
7182 0.0017865423578769
7183 0.00178654270712286
7184 0.00178656016942114
7185 0.00178656016942114
7186 0.00178656750358641
7187 0.00178656924981624
7188 0.00178657029755414
7189 0.00178657448850572
7190 0.00178656505886465
7191 0.00178655737545341
7192 0.00178655190393329
7193 0.00178658193908632
7194 0.00178655050694942
7195 0.00178655376657844
7196 0.0017865274567157
7197 0.00178654177580029
7198 0.00178656121715903
7199 0.00178654934279621
7200 0.00178654212504625
7201 0.00178656121715903
7202 0.00178656610660255
7203 0.00178656331263483
7204 0.00178654724732041
7205 0.00178653618786484
7206 0.00178653968032449
7207 0.00178655725903809
7208 0.00178653909824789
7209 0.00178653723560274
7210 0.00178653700277209
7211 0.00178651930764318
7212 0.00178652035538107
7213 0.00178651383612305
7214 0.0017865194240585
7215 0.00178652023896575
7216 0.00178650161251426
7217 0.00178649299778044
7218 0.00178650009911507
7219 0.00178650883026421
7220 0.00178649835288525
7221 0.00178650394082069
7222 0.00178648578003049
7223 0.00178647134453058
7224 0.00178646377753466
7225 0.00178645399864763
7226 0.00178645295090973
7227 0.00178643350955099
7228 0.00178641569800675
7229 0.00178642873652279
7230 0.00178644340485334
7231 0.00178643211256713
7232 0.00178645423147827
7233 0.00178645318374038
7234 0.00178643700201064
7235 0.00178640545345843
7236 0.00178640778176486
7237 0.0017863946268335
7238 0.00178638496436179
7239 0.00178638461511582
7240 0.0017863844987005
7241 0.00178639788646251
7242 0.00178638566285372
7243 0.00178639951627702
7244 0.00178640033118427
7245 0.00178640068043023
7246 0.00178638438228518
7247 0.00178639288060367
7248 0.00178640533704311
7249 0.00178642186801881
7250 0.0017863983521238
7251 0.00178641453385353
7252 0.00178641814272851
7253 0.00178640754893422
7254 0.00178640696685761
7255 0.00178641709499061
7256 0.00178640603553504
7257 0.00178640254307538
7258 0.00178639555815607
7259 0.00178642338141799
7260 0.00178641977254301
7261 0.00178641953971237
7262 0.00178642885293812
7263 0.0017864319961518
7264 0.0017864319961518
7265 0.00178645481355488
7266 0.00178646575659513
7267 0.00178647844586521
7268 0.00178647215943784
7269 0.00178647704888135
7270 0.00178646785207093
7271 0.00178646692074835
7272 0.00178648345172405
7273 0.00178648019209504
7274 0.00178648624569178
7275 0.00178651139140129
7276 0.00178651080932468
7277 0.00178648985456675
7278 0.00178649555891752
7279 0.00178649532608688
7280 0.00178648496512324
7281 0.00178650848101825
7282 0.00178652675822377
7283 0.00178650696761906
7284 0.00178652198519558
7285 0.00178651022724807
7286 0.0017865295521915
7287 0.00178652280010283
7288 0.00178651523310691
7289 0.00178652629256248
7290 0.00178653688635677
7291 0.00178652093745768
7292 0.00178653397597373
7293 0.001786541310139
7294 0.00178655062336475
7295 0.00178654654882848
7296 0.0017865402624011
7297 0.00178653257898986
7298 0.00178653560578823
7299 0.00178652559407055
7300 0.00178651593159884
7301 0.00178650324232876
7302 0.00178648356813937
7303 0.00178649288136512
7304 0.00178649940062314
7305 0.00178649602457881
7306 0.00178650324232876
7307 0.00178651313763112
7308 0.00178653572220355
7309 0.00178653944749385
7310 0.00178654887713492
7311 0.00178656564094126
7312 0.00178658438380808
7313 0.00178658543154597
7314 0.00178657379001379
7315 0.00178657355718315
7316 0.00178657507058233
7317 0.00178657693322748
7318 0.00178658519871533
7319 0.0017865743720904
7320 0.00178655586205423
7321 0.00178654980845749
7322 0.0017865402624011
7323 0.00178654643241316
7324 0.00178656203206629
7325 0.00178656098432839
7326 0.00178655760828406
7327 0.00178656354546547
7328 0.00178656866773963
7329 0.00178658007644117
7330 0.00178658624645323
7331 0.00178658519871533
7332 0.00178658578079194
7333 0.00178658636286855
7334 0.00178660708479583
7335 0.00178659684024751
7336 0.00178662280086428
7337 0.00178660731762648
7338 0.00178660836536437
7339 0.00178659963421524
7340 0.00178657833021134
7341 0.00178656261414289
7342 0.00178655749186873
7343 0.0017865578411147
7344 0.00178655714262277
7345 0.00178655795753002
7346 0.0017865780973807
7347 0.00178656610660255
7348 0.00178658892400563
7349 0.00178659800440073
7350 0.00178659032098949
7351 0.00178657204378396
7352 0.00178658356890082
7353 0.00178658158984035
7354 0.00178658496588469
7355 0.00178659590892494
7356 0.00178660219535232
7357 0.00178659614175558
7358 0.00178658729419112
7359 0.001786591950804
7360 0.00178656878415495
7361 0.00178656587377191
7362 0.00178658554796129
7363 0.0017865925328806
7364 0.00178658962249756
7365 0.0017865973059088
7366 0.00178660661913455
7367 0.0017866037087515
7368 0.00178659136872739
7369 0.0017865861300379
7370 0.00178658729419112
7371 0.00178659078665078
7372 0.00178660312667489
7373 0.00178658391814679
7374 0.00178656389471143
7375 0.001786571694538
7376 0.00178656540811062
7377 0.00178655434865505
7378 0.00178655213676393
7379 0.00178656168282032
7380 0.00178655702620745
7381 0.00178656040225178
7382 0.00178659916855395
7383 0.00178661569952965
7384 0.00178658706136048
7385 0.0017865989357233
7386 0.00178660044912249
7387 0.00178660359233618
7388 0.00178657821379602
7389 0.00178657122887671
7390 0.00178657099604607
7391 0.00178657646756619
7392 0.00178658496588469
7393 0.00178659032098949
7394 0.00178661802783608
7395 0.00178662082180381
7396 0.00178664270788431
7397 0.00178665318526328
7398 0.00178666459396482
7399 0.00178667739965022
7400 0.00178668776061386
7401 0.00178668031003326
7402 0.00178667181171477
7403 0.00178670196328312
7404 0.00178668717853725
7405 0.00178667227737606
7406 0.00178666086867452
7407 0.00178666680585593
7408 0.00178666273131967
7409 0.00178667483851314
7410 0.00178670731838793
7411 0.00178669614251703
7412 0.00178667728323489
7413 0.00178668252192438
7414 0.00178667076397687
7415 0.00178666890133172
7416 0.00178667914588004
7417 0.00178668950684369
7418 0.00178669882006943
7419 0.00178668985608965
7420 0.00178667483851314
7421 0.00178669102024287
7422 0.0017866815906018
7423 0.00178669148590416
7424 0.00178670068271458
7425 0.0017866906709969
7426 0.00178667379077524
7427 0.00178667088039219
7428 0.00178667227737606
7429 0.00178667297586799
7430 0.00178667204454541
7431 0.00178668403532356
7432 0.00178669882006943
7433 0.00178668345324695
7434 0.00178666703868657
7435 0.00178665481507778
7436 0.00178662815596908
7437 0.00178664084523916
7438 0.00178664224222302
7439 0.00178665295243263
7440 0.00178665295243263
7441 0.00178664980921894
7442 0.00178664107806981
7443 0.00178663316182792
7444 0.00178665667772293
7445 0.00178667297586799
7446 0.00178666296415031
7447 0.00178665481507778
7448 0.0017866384005174
7449 0.00178666226565838
7450 0.00178664969280362
7451 0.00178664736449718
7452 0.00178663444239646
7453 0.00178664375562221
7454 0.00178666191641241
7455 0.00178666494321078
7456 0.00178664876148105
7457 0.00178665108978748
7458 0.00178663886617869
7459 0.00178664771374315
7460 0.0017866448033601
7461 0.00178663094993681
7462 0.00178663188125938
7463 0.00178664503619075
7464 0.001786635722965
7465 0.0017866191919893
7466 0.00178662827238441
7467 0.00178665621206164
7468 0.00178665085695684
7469 0.00178665085695684
7470 0.00178665935527533
7471 0.00178667297586799
7472 0.001786666107364
7473 0.00178668391890824
7474 0.00178668554872274
7475 0.00178667181171477
7476 0.00178666634019464
7477 0.00178665190469474
7478 0.00178665190469474
7479 0.00178663560654968
7480 0.0017866448033601
7481 0.00178663327824324
7482 0.0017866138368845
7483 0.00178661197423935
7484 0.00178660382516682
7485 0.0017866101115942
7486 0.00178659637458622
7487 0.00178661698009819
7488 0.00178663327824324
7489 0.0017866090638563
7490 0.0017866101115942
7491 0.00178663094993681
7492 0.00178662885446101
7493 0.00178663874976337
7494 0.0017866303678602
7495 0.00178661989048123
7496 0.00178661569952965
7497 0.00178663374390453
7498 0.00178663292899728
7499 0.00178665737621486
7500 0.00178665167186409
7501 0.0017866725102067
7502 0.00178666110150516
7503 0.00178664934355766
7504 0.00178663362748921
7505 0.00178662524558604
7506 0.00178663432598114
7507 0.00178665656130761
7508 0.00178666203282773
7509 0.00178666482679546
7510 0.00178667274303734
7511 0.00178666680585593
7512 0.00178666482679546
7513 0.0017866687849164
7514 0.0017866842681542
7515 0.00178667600266635
7516 0.00178668415173888
7517 0.0017866735579446
7518 0.0017866687849164
7519 0.00178667833097279
7520 0.00178667739965022
7521 0.00178665900602937
7522 0.00178666948340833
7523 0.00178666040301323
7524 0.00178663781844079
7525 0.00178663129918277
7526 0.00178662315011024
7527 0.0017866431735456
7528 0.00178662699181587
7529 0.00178660720121115
7530 0.0017866148846224
7531 0.00178663060069084
7532 0.00178662140388042
7533 0.00178663316182792
7534 0.00178664247505367
7535 0.00178665004204959
7536 0.00178665877319872
7537 0.00178662454709411
7538 0.00178664119448513
7539 0.00178665691055357
7540 0.00178665074054152
7541 0.00178667879663408
7542 0.00178666913416237
7543 0.00178665504790843
7544 0.00178663735277951
7545 0.00178662920370698
7546 0.00178663921542466
7547 0.00178662221878767
7548 0.00178662198595703
7549 0.00178661663085222
7550 0.00178661686368287
7551 0.00178662489634007
7552 0.00178660487290472
7553 0.00178661872632802
7554 0.00178665434941649
7555 0.00178666668944061
7556 0.00178665842395276
7557 0.00178667018190026
7558 0.001786676235497
7559 0.00178665807470679
7560 0.00178668089210987
7561 0.00178668415173888
7562 0.00178666936699301
7563 0.00178665784187615
7564 0.00178664899431169
7565 0.00178665469866246
7566 0.00178663188125938
7567 0.00178661581594497
7568 0.0017866047564894
7569 0.00178660708479583
7570 0.00178662012331188
7571 0.00178661907557398
7572 0.00178662361577153
7573 0.00178663316182792
7574 0.00178664084523916
7575 0.00178662070538849
7576 0.00178662140388042
7577 0.00178662850521505
7578 0.00178661779500544
7579 0.00178660382516682
7580 0.00178661500103772
7581 0.00178661290556192
7582 0.00178662815596908
7583 0.00178662000689656
7584 0.00178661639802158
7585 0.00178662990219891
7586 0.00178661046084017
7587 0.00178661523386836
7588 0.00178660720121115
7589 0.00178660219535232
7590 0.0017866101115942
7591 0.00178659032098949
7592 0.00178659264929593
7593 0.00178657250944525
7594 0.00178656342905015
7595 0.00178654759656638
7596 0.00178654678165913
7597 0.00178657204378396
7598 0.0017865605186671
7599 0.00178653956390917
7600 0.00178656063508242
7601 0.00178654456976801
7602 0.00178655120544136
7603 0.00178655155468732
7604 0.00178655050694942
7605 0.00178654352203012
7606 0.00178655050694942
7607 0.00178655167110264
7608 0.0017865375848487
7609 0.00178652396425605
7610 0.00178652396425605
7611 0.00178653653711081
7612 0.00178652547765523
7613 0.00178652163594961
7614 0.00178653770126402
7615 0.001786541310139
7616 0.0017865295521915
7617 0.00178653048351407
7618 0.0017865092959255
7619 0.00178651139140129
7620 0.00178651069290936
7621 0.00178651034366339
7622 0.00178646889980882
7623 0.00178647809661925
7624 0.00178648205474019
7625 0.00178644992411137
7626 0.00178644130937755
7627 0.00178641790989786
7628 0.00178642675746232
7629 0.0017864303663373
7630 0.00178642373066396
7631 0.00178643723484129
7632 0.00178643967956305
7633 0.00178644270636141
7634 0.00178644736297429
7635 0.00178643187973648
7636 0.001786446897313
7637 0.00178644142579287
7638 0.00178644200786948
7639 0.00178644701372832
7640 0.00178643641993403
7641 0.00178643816616386
7642 0.00178645248524845
7643 0.00178641825914383
7644 0.00178642652463168
7645 0.00178643083199859
7646 0.00178639567457139
7647 0.00178639043588191
7648 0.00178637565113604
7649 0.00178636470809579
7650 0.00178639241494238
7651 0.00178638310171664
7652 0.00178641313686967
7653 0.00178641302045435
7654 0.00178639066871256
7655 0.00178638834040612
7656 0.00178639951627702
7657 0.00178637553472072
7658 0.00178638275247067
7659 0.00178637937642634
7660 0.00178638054057956
7661 0.00178638799116015
7662 0.00178639439400285
7663 0.00178639800287783
7664 0.00178639241494238
7665 0.00178638834040612
7666 0.00178641034290195
7667 0.00178640929516405
7668 0.00178640149533749
7669 0.00178639614023268
7670 0.00178638391662389
7671 0.00178640079684556
7672 0.00178638356737792
7673 0.00178635865449905
7674 0.00178635073825717
7675 0.00178634596522897
7676 0.00178637006320059
7677 0.0017863743705675
7678 0.00178637320641428
7679 0.00178636400960386
7680 0.00178635178599507
7681 0.00178638380020857
7682 0.00178636028431356
7683 0.00178636878263205
7684 0.00178634468466043
7685 0.00178633583709598
7686 0.00178632943425328
7687 0.00178633886389434
7688 0.00178633921314031
7689 0.00178634154144675
7690 0.00178634864278138
7691 0.00178634142503142
7692 0.00178636517375708
7693 0.00178635795600712
7694 0.00178634840995073
7695 0.00178634107578546
7696 0.00178633164614439
7697 0.00178634072653949
7698 0.00178632780443877
7699 0.00178633001632988
7700 0.00178634328767657
7701 0.00178632023744285
7702 0.00178633432369679
7703 0.0017863396788016
7704 0.00178635213524103
7705 0.00178635201882571
7706 0.00178634352050722
7707 0.0017863498069346
7708 0.0017863514367491
7709 0.00178634445182979
7710 0.00178636319469661
7711 0.00178635667543858
7712 0.00178636400960386
7713 0.00178633467294276
7714 0.001786332228221
7715 0.00178632559254766
7716 0.00178633676841855
7717 0.00178631884045899
7718 0.00178633444011211
7719 0.00178633560426533
7720 0.00178633502218872
7721 0.00178635690826923
7722 0.00178634957410395
7723 0.001786342356354
7724 0.00178632244933397
7725 0.00178631278686225
7726 0.00178629858419299
7727 0.0017863109242171
7728 0.00178631313610822
7729 0.00178629253059626
7730 0.00178627413697541
7731 0.00178626296110451
7732 0.00178626528941095
7733 0.00178627925924957
7734 0.00178628927096725
7735 0.00178629218135029
7736 0.00178628601133823
7737 0.00178626948036253
7738 0.00178625923581421
7739 0.00178625842090696
7740 0.00178624899126589
7741 0.00178625143598765
7742 0.00178624084219337
7743 0.00178623374085873
7744 0.00178620661608875
7745 0.00178619264625013
7746 0.00178618961945176
7747 0.00178618379868567
7748 0.00178617238998413
7749 0.00178616773337126
7750 0.00178615399636328
7751 0.0017861599335447
7752 0.00178617762867361
7753 0.00178618705831468
7754 0.00178619520738721
7755 0.00178619869984686
7756 0.00178619683720171
7757 0.00178619008511305
7758 0.00178617960773408
7759 0.00178618810605258
7760 0.00178618170320988
7761 0.00178617669735104
7762 0.00178617739584297
7763 0.00178618007339537
7764 0.00178617041092366
7765 0.00178618414793164
7766 0.0017861780943349
7767 0.00178616668563336
7768 0.00178616191260517
7769 0.00178615679033101
7770 0.00178616365883499
7771 0.00178617867641151
7772 0.00178619159851223
7773 0.00178620172664523
7774 0.00178621453233063
7775 0.00178621476516128
7776 0.00178621185477823
7777 0.00178621802479029
7778 0.00178620405495167
7779 0.00178619672078639
7780 0.00178620195947587
7781 0.00178623921237886
7782 0.00178624212276191
7783 0.00178622896783054
7784 0.00178624072577804
7785 0.0017862404929474
7786 0.00178625411354005
7787 0.00178627483546734
7788 0.00178626028355211
7789 0.00178627041168511
7790 0.00178627006243914
7791 0.00178628135472536
7792 0.00178628647699952
7793 0.00178629253059626
7794 0.00178631360176951
7795 0.00178630265872926
7796 0.00178631208837032
7797 0.0017863210523501
7798 0.00178631185553968
7799 0.00178631814196706
7800 0.00178632559254766
7801 0.00178632396273315
7802 0.00178632442839444
7803 0.00178629998117685
7804 0.00178626214619726
7805 0.00178625050466508
7806 0.001786247943528
7807 0.00178625481203198
7808 0.00178625620901585
7809 0.00178626656997949
7810 0.00178625830449164
7811 0.00178622361272573
7812 0.00178621546365321
7813 0.00178621499799192
7814 0.00178619648795575
7815 0.00178619497455657
7816 0.00178620801307261
7817 0.00178622652310878
7818 0.00178622221574187
7819 0.00178620452061296
7820 0.00178618833888322
7821 0.00178619672078639
7822 0.00178618123754859
7823 0.00178618531208485
7824 0.00178618403151631
7825 0.00178617634810507
7826 0.00178618589416146
7827 0.00178618612699211
7828 0.00178617588244379
7829 0.00178616913035512
7830 0.00178616016637534
7831 0.00178614887408912
7832 0.00178614142350852
7833 0.0017861524829641
7834 0.00178616354241967
7835 0.00178616179618984
7836 0.00178614840842783
7837 0.0017861626110971
7838 0.00178618263453245
7839 0.00178616144694388
7840 0.00178615609183908
7841 0.00178614724427462
7842 0.00178613874595612
7843 0.00178614223841578
7844 0.00178615353070199
7845 0.00178616086486727
7846 0.00178617716301233
7847 0.00178617949131876
7848 0.00178617693018168
7849 0.00178619427606463
7850 0.00178619893267751
7851 0.00178619648795575
7852 0.00178620184306055
7853 0.00178620964288712
7854 0.00178620533552021
7855 0.00178619404323399
7856 0.00178619741927832
7857 0.00178619660437107
7858 0.00178620056249201
7859 0.00178617727942765
7860 0.00178616750054061
7861 0.0017861626110971
7862 0.00178615609183908
7863 0.00178615772165358
7864 0.00178614514879882
7865 0.00178615038748831
7866 0.00178615679033101
7867 0.00178616330958903
7868 0.00178617390338331
7869 0.00178616505581886
7870 0.00178615376353264
7871 0.00178615725599229
7872 0.00178616004996002
7873 0.00178614957258105
7874 0.00178613979369402
7875 0.00178614468313754
7876 0.0017861487576738
7877 0.00178616191260517
7878 0.0017861460801214
7879 0.00178614701144397
7880 0.00178615387994796
7881 0.00178614351898432
7882 0.00178614852484316
7883 0.00178613991010934
7884 0.00178615236654878
7885 0.00178615725599229
7886 0.00178615027107298
7887 0.00178613653406501
7888 0.0017861413070932
7889 0.00178613082971424
7890 0.00178612116724253
7891 0.00178612465970218
7892 0.00178612768650055
7893 0.0017861268715933
7894 0.00178614479955286
7895 0.00178615795448422
7896 0.00178613711614162
7897 0.00178613536991179
7898 0.00178615492768586
7899 0.00178613350726664
7900 0.00178615178447217
7901 0.00178613746538758
7902 0.00178613304160535
7903 0.00178613001480699
7904 0.0017861295491457
7905 0.00178612233139575
7906 0.00178612233139575
7907 0.00178611697629094
7908 0.00178610323928297
7909 0.00178609183058143
7910 0.00178608810529113
7911 0.00178610673174262
7912 0.00178611220326275
7913 0.00178610417060554
7914 0.00178610067814589
7915 0.00178610836155713
7916 0.00178610906004906
7917 0.00178610614966601
7918 0.00178610603325069
7919 0.00178610731381923
7920 0.00178610428702086
7921 0.00178608682472259
7922 0.001786072505638
7923 0.00178606621921062
7924 0.0017860836815089
7925 0.00178609031718224
7926 0.00178608600981534
7927 0.00178609788417816
7928 0.00178612302988768
7929 0.00178612361196429
7930 0.00178612396121025
7931 0.00178614247124642
7932 0.00178612011950463
7933 0.00178611534647644
7934 0.00178612000308931
7935 0.00178612803574651
7936 0.00178612070158124
7937 0.00178609765134752
7938 0.00178608775604516
7939 0.00178609788417816
7940 0.00178610323928297
7941 0.00178610486909747
7942 0.00178609834983945
7943 0.00178610580042005
7944 0.0017861039377749
7945 0.00178608950227499
7946 0.00178607041016221
7947 0.00178608600981534
7948 0.00178609509021044
7949 0.001786092761904
7950 0.00178610079456121
7951 0.00178610999137163
7952 0.00178611790761352
7953 0.0017861349042505
7954 0.00178613257594407
7955 0.00178614316973835
7956 0.00178614992182702
7957 0.00178615446202457
7958 0.00178616365883499
7959 0.00178615958429873
7960 0.00178616680204868
7961 0.0017861551605165
7962 0.00178617343772203
7963 0.00178615702316165
7964 0.00178614398464561
7965 0.00178614351898432
7966 0.00178616202902049
7967 0.00178616447374225
7968 0.00178616598714143
7969 0.00178616202902049
7970 0.0017861599335447
7971 0.00178614968899637
7972 0.00178616447374225
7973 0.00178617995698005
7974 0.00178617751225829
7975 0.00178616982884705
7976 0.00178618426434696
7977 0.00178616412449628
7978 0.00178616587072611
7979 0.00178615131881088
7980 0.00178615306504071
7981 0.00178615807089955
7982 0.00178617122583091
7983 0.00178616819903255
7984 0.0017861690139398
7985 0.00178616400808096
7986 0.00178615329787135
7987 0.0017861551605165
7988 0.00178616854827851
7989 0.00178613979369402
7990 0.00178615027107298
7991 0.00178614084143192
7992 0.00178613630123436
7993 0.00178612675517797
7994 0.00178612594027072
7995 0.0017861375818029
7996 0.00178612407762557
7997 0.00178612547460943
7998 0.0017861295491457
7999 0.00178611185401678
8000 0.00178612279705703
8001 0.00178613536991179
8002 0.00178614689502865
8003 0.00178614491596818
8004 0.00178615225013345
8005 0.00178614037577063
8006 0.00178612908348441
8007 0.00178612722083926
8008 0.00178611231967807
8009 0.00178610987495631
8010 0.00178611476439983
8011 0.00178611802402884
8012 0.00178612337913364
8013 0.00178612605668604
8014 0.00178612349554896
8015 0.0017861386295408
8016 0.00178612919989973
8017 0.00178614398464561
8018 0.00178613676689565
8019 0.0017861487576738
8020 0.00178614305332303
8021 0.00178615073673427
8022 0.00178615050390363
8023 0.00178616773337126
8024 0.00178617099300027
8025 0.00178615259937942
8026 0.00178615434560925
8027 0.00178615259937942
8028 0.00178614538162947
8029 0.00178615003824234
8030 0.00178612757008523
8031 0.00178612163290381
8032 0.00178613036405295
8033 0.0017861359519884
8034 0.00178611651062965
8035 0.00178609474096447
8036 0.00178608379792422
8037 0.00178608228452504
8038 0.0017860836815089
8039 0.00178608507849276
8040 0.00178608577698469
8041 0.00178607797715813
8042 0.00178606563713402
8043 0.00178605888504535
8044 0.00178607820998877
8045 0.00178609299473464
8046 0.00178608158603311
8047 0.00178608542773873
8048 0.00178607483394444
8049 0.0017860836815089
8050 0.00178606470581144
8051 0.00178607902489603
8052 0.0017860874067992
8053 0.00178609974682331
8054 0.00178609462454915
8055 0.00178608321584761
8056 0.0017860762309283
8057 0.00178609706927091
8058 0.00178610137663782
8059 0.00178610708098859
8060 0.00178612710442394
8061 0.001786133274436
8062 0.00178613374009728
8063 0.00178613909520209
8064 0.00178611930459738
8065 0.00178611895535141
8066 0.00178612722083926
8067 0.0017861076630652
8068 0.00178611325100064
8069 0.00178611301817
8070 0.00178611604496837
8071 0.0017861204687506
8072 0.00178613059688359
8073 0.00178612803574651
8074 0.00178609951399267
8075 0.00178610032889992
8076 0.00178609776776284
8077 0.00178611581213772
8078 0.00178612361196429
8079 0.00178611325100064
8080 0.00178611138835549
8081 0.00178613839671016
8082 0.00178614363539964
8083 0.00178612489253283
8084 0.00178611383307725
8085 0.00178610603325069
8086 0.00178608612623066
8087 0.00178609567228705
8088 0.00178608205169439
8089 0.00178605818655342
8090 0.00178606109693646
8091 0.0017860431689769
8092 0.00178604305256158
8093 0.00178603641688824
8094 0.00178604375105351
8095 0.00178604142274708
8096 0.0017860223306343
8097 0.00178601359948516
8098 0.0017859818181023
8099 0.00178597308695316
8100 0.00178598111961037
8101 0.00178597285412252
8102 0.00178595178294927
8103 0.00178595096804202
8104 0.0017859615618363
8105 0.00178595911711454
8106 0.00178594188764691
8107 0.00178595131728798
8108 0.00178595085162669
8109 0.0017859551589936
8110 0.00178595166653395
8111 0.00178597040940076
8112 0.00178596004843712
8113 0.0017859599320218
8114 0.00178596295882016
8115 0.00178597215563059
8116 0.00178596109617501
8117 0.00178596354089677
8118 0.00178596610203385
8119 0.00178594584576786
8120 0.00178593839518726
8121 0.00178594363387674
8122 0.00178594025783241
8123 0.001785947708413
8124 0.00178596051409841
8125 0.00178594642784446
8126 0.00178595632314682
8127 0.00178594759199768
8128 0.00178595329634845
8129 0.00178594677709043
8130 0.00178594142198563
8131 0.00178595725446939
8132 0.00178593164309859
8133 0.00178592186421156
8134 0.0017859130166471
8135 0.00178592104930431
8136 0.00178591883741319
8137 0.00178591092117131
8138 0.00178592815063894
8139 0.00178593897726387
8140 0.00178592663723975
8141 0.00178593955934048
8142 0.00178593851160258
8143 0.00178594700992107
8144 0.00178594177123159
8145 0.00178595050238073
8146 0.00178595830220729
8147 0.00178596377372742
8148 0.00178596028126776
8149 0.00178597262129188
8150 0.0017859700601548
8151 0.0017859690124169
8152 0.00178596004843712
8153 0.00178596843034029
8154 0.00178596517071128
8155 0.00178593955934048
8156 0.00178595003671944
8157 0.00178594421595335
8158 0.00178594829048961
8159 0.00178593466989696
8160 0.00178594654425979
8161 0.00178593653254211
8162 0.00178594386670738
8163 0.00178593944292516
8164 0.00178593082819134
8165 0.00178592128213495
8166 0.00178593909367919
8167 0.00178592023439705
8168 0.0017859322251752
8169 0.00178590300492942
8170 0.00178591045551002
8171 0.00178590312134475
8172 0.00178589497227222
8173 0.00178590219002217
8174 0.00178591639269143
8175 0.00178591348230839
8176 0.00178591511212289
8177 0.00178592861630023
8178 0.00178591790609062
8179 0.00178590056020766
8180 0.00178587879054248
8181 0.00178587948903441
8182 0.00178588321432471
8183 0.00178588228300214
8184 0.00178587366826832
8185 0.00178589171264321
8186 0.00178590347059071
8187 0.00178592151496559
8188 0.00178590358700603
8189 0.00178592070005834
8190 0.00178592617157847
8191 0.00178592139855027
8192 0.00178592302836478
8193 0.00178594025783241
8194 0.00178593094460666
8195 0.00178592663723975
8196 0.00178592745214701
8197 0.00178594270255417
8198 0.00178595713805407
8199 0.00178596284240484
8200 0.00178597564809024
8201 0.00178597040940076
8202 0.00178598053753376
8203 0.00178597774356604
8204 0.00178594409953803
8205 0.00178596784826368
8206 0.00178597075864673
8207 0.00178597937338054
8208 0.00178600591607392
8209 0.00178600172512233
8210 0.00178600568324327
8211 0.0017860047519207
8212 0.00178600661456585
8213 0.00178600731305778
8214 0.00178601453080773
8215 0.0017860010266304
8216 0.00178599613718688
8217 0.00178599625360221
8218 0.00178599823266268
8219 0.00178600312210619
8220 0.00178602722007781
8221 0.00178603164386004
8222 0.00178604782558978
8223 0.00178601802326739
8224 0.00178603490348905
8225 0.00178605143446475
8226 0.00178602593950927
8227 0.00178601674269885
8228 0.0017860122025013
8229 0.00178601464722306
8230 0.00178603839594871
8231 0.00178604340180755
8232 0.00178603269159794
8233 0.00178604014217854
8234 0.00178603013046086
8235 0.00178602291271091
8236 0.00178603362292051
8237 0.00178601522929966
8238 0.00178601231891662
8239 0.00178601313382387
8240 0.00178600021172315
8241 0.00178600789513439
8242 0.00178600871004164
8243 0.00178601744119078
8244 0.00178600801154971
8245 0.00178600708022714
8246 0.00178597611375153
8247 0.00178595550823957
8248 0.00178594584576786
8249 0.00178595224861056
8250 0.00178594968747348
8251 0.00178595364559442
8252 0.00178596575278789
8253 0.00178595283068717
8254 0.0017859434010461
8255 0.0017859413055703
8256 0.00178592745214701
8257 0.00178592384327203
8258 0.00178592721931636
8259 0.00178593012969941
8260 0.00178591546136886
8261 0.0017859012586996
8262 0.00178588298149407
8263 0.00178587343543768
8264 0.00178585643880069
8265 0.00178585178218782
8266 0.00178585585672408
8267 0.00178584828972816
8268 0.00178586994297802
8269 0.00178588205017149
8270 0.00178586854599416
8271 0.00178585527464747
8272 0.00178584922105074
8273 0.00178584433160722
8274 0.00178584095556289
8275 0.00178584677632898
8276 0.00178586435504258
8277 0.00178586202673614
8278 0.00178585015237331
8279 0.00178584083914757
8280 0.00178584817331284
8281 0.00178583571687341
8282 0.00178582989610732
8283 0.00178582535590976
8284 0.00178582628723234
8285 0.00178583501838148
8286 0.00178584200330079
8287 0.0017858260544017
8288 0.00178581872023642
8289 0.00178582570515573
8290 0.00178583653178066
8291 0.00178584922105074
8292 0.00178583839442581
8293 0.0017858442151919
8294 0.0017858617939055
8295 0.0017858655191958
8296 0.00178587227128446
8297 0.00178586924448609
8298 0.00178588565904647
8299 0.0017858890350908
8300 0.00178587285336107
8301 0.00178588111884892
8302 0.0017858890350908
8303 0.00178589939605445
8304 0.00178589881397784
8305 0.00178590114228427
8306 0.00178590242285281
8307 0.00178590614814311
8308 0.00178591604344547
8309 0.00178594328463078
8310 0.00178594538010657
8311 0.00178594212047756
8312 0.00178592908196151
8313 0.00178590894211084
8314 0.00178590603172779
8315 0.00178591511212289
8316 0.00178592815063894
8317 0.00178591848816723
8318 0.00178592756856233
8319 0.00178592617157847
8320 0.00178595108445734
8321 0.00178595725446939
8322 0.00178597751073539
8323 0.00178597762715071
8324 0.00178600323852152
8325 0.00178601534571499
8326 0.0017860148800537
8327 0.00178600987419486
8328 0.00178601907100528
8329 0.00178603618405759
8330 0.00178604014217854
8331 0.00178602465894073
8332 0.00178600708022714
8333 0.00178599392529577
8334 0.00178601918742061
8335 0.00178602198138833
8336 0.00178604200482368
8337 0.00178603956010193
8338 0.00178605841938406
8339 0.00178604992106557
8340 0.00178603548556566
8341 0.00178602791856974
8342 0.00178606435656548
8343 0.00178607041016221
8344 0.00178609392605722
8345 0.00178610044531524
8346 0.00178609928116202
8347 0.00178610673174262
8348 0.00178610230796039
8349 0.00178610370494425
8350 0.00178610964212567
8351 0.00178611720912158
8352 0.00178612559102476
8353 0.00178610743023455
8354 0.00178610649891198
8355 0.00178611127194017
8356 0.00178613013122231
8357 0.00178612151648849
8358 0.00178613269235939
8359 0.00178612978197634
8360 0.00178611744195223
8361 0.00178611429873854
8362 0.00178611953742802
8363 0.00178611860610545
8364 0.00178610940929502
8365 0.0017861140659079
8366 0.00178610568400472
8367 0.0017860847292468
8368 0.00178607925772667
8369 0.00178608775604516
8370 0.0017860799562186
8371 0.00178609206341207
8372 0.0017861082451418
8373 0.00178611499723047
8374 0.00178612628951669
8375 0.00178612908348441
8376 0.00178615364711732
8377 0.00178614910691977
8378 0.00178615341428667
8379 0.0017861626110971
8380 0.00178617984056473
8381 0.00178619311191142
8382 0.00178618391510099
8383 0.0017861791420728
8384 0.00178616435732692
8385 0.00178616913035512
8386 0.00178614701144397
8387 0.00178615492768586
8388 0.00178615737240762
8389 0.00178616330958903
8390 0.00178615574259311
8391 0.0017861679662019
8392 0.00178616971243173
8393 0.00178616179618984
8394 0.00178616726770997
8395 0.00178617460187525
8396 0.00178618228528649
8397 0.00178616377525032
8398 0.00178618414793164
8399 0.00178619287908077
8400 0.00178617634810507
8401 0.00178618205245584
8402 0.0017861652886495
8403 0.0017861551605165
8404 0.00178613816387951
8405 0.00178613641764969
8406 0.00178615120239556
8407 0.00178616645280272
8408 0.00178619124926627
8409 0.00178618531208485
8410 0.0017861898522824
8411 0.00178618705831468
8412 0.00178619078360498
8413 0.00178616540506482
8414 0.00178615446202457
8415 0.00178615213371813
8416 0.00178616563789546
8417 0.001786166918464
8418 0.00178616750054061
8419 0.00178615958429873
8420 0.00178616121411324
8421 0.0017861541127786
8422 0.00178614002652466
8423 0.00178614375181496
8424 0.00178612873423845
8425 0.00178612652234733
8426 0.00178612698800862
8427 0.00178612442687154
8428 0.00178613001480699
8429 0.00178611266892403
8430 0.00178610510192811
8431 0.0017861119704321
8432 0.00178609730210155
8433 0.00178609415888786
8434 0.00178608205169439
8435 0.00178607134148479
8436 0.00178604864049703
8437 0.00178604724351317
8438 0.00178604340180755
8439 0.00178603711538017
8440 0.00178602046798915
8441 0.00178600940853357
8442 0.00178601196967065
8443 0.00178601278457791
8444 0.00178602640517056
8445 0.0017860394436866
8446 0.00178605457767844
8447 0.00178604573011398
8448 0.00178604386746883
8449 0.00178602989763021
8450 0.00178601127117872
8451 0.00178601697552949
8452 0.00178601313382387
8453 0.00178603501990438
8454 0.00178603536915034
8455 0.0017860442167148
8456 0.00178605131804943
8457 0.00178606412373483
8458 0.00178607075940818
8459 0.0017860772786662
8460 0.00178607390262187
8461 0.0017860596999526
8462 0.00178605259861797
8463 0.00178603618405759
8464 0.00178602174855769
8465 0.00178600987419486
8466 0.00178601266816258
8467 0.00178600288927555
8468 0.00178600568324327
8469 0.00178601848892868
8470 0.00178602850064635
8471 0.00178605481050909
8472 0.00178604805842042
8473 0.00178604060783982
8474 0.00178605341352522
8475 0.0017860708758235
8476 0.00178604852408171
8477 0.00178606121335179
8478 0.00178605015389621
8479 0.00178605108521879
8480 0.00178604200482368
8481 0.0017860415391624
8482 0.00178604025859386
8483 0.00178605224937201
8484 0.00178605550900102
8485 0.00178606295958161
8486 0.00178604875691235
8487 0.00178605283144861
8488 0.00178604444954544
8489 0.00178605178371072
8490 0.00178604025859386
8491 0.00178606621921062
8492 0.00178607320412993
8493 0.00178607797715813
8494 0.00178606831468642
8495 0.00178608018904924
8496 0.00178607285488397
8497 0.00178607017733157
8498 0.00178606389090419
8499 0.00178605085238814
8500 0.00178602850064635
8501 0.0017860367661342
8502 0.00178603059612215
8503 0.00178604247048497
8504 0.0017860452644527
8505 0.00178604875691235
8506 0.00178605713881552
8507 0.00178604619577527
8508 0.0017860223306343
8509 0.00178602337837219
8510 0.00178602966479957
8511 0.00178602605592459
8512 0.00178602384403348
8513 0.00178601872175932
8514 0.00178600708022714
8515 0.0017860122025013
8516 0.00178600940853357
8517 0.00178599148057401
8518 0.00178599613718688
8519 0.00178600149229169
8520 0.00178600661456585
8521 0.00178599869832397
8522 0.0017859993968159
8523 0.00178598240017891
8524 0.0017859706422314
8525 0.00178595865145326
8526 0.00178597681224346
8527 0.00178599520586431
8528 0.00178599008359015
8529 0.00178597471676767
8530 0.00178597029298544
8531 0.0017859626095742
8532 0.00178597704507411
8533 0.00178599520586431
8534 0.00178599718492478
8535 0.00178598961792886
8536 0.00178598589263856
8537 0.00178598240017891
8538 0.00178600428625941
8539 0.00178598961792886
8540 0.00178599858190864
8541 0.00178600382059813
8542 0.00178600125946105
8543 0.00178599520586431
8544 0.00178600416984409
8545 0.00178600009530783
8546 0.00178600545041263
8547 0.00178599613718688
8548 0.00178599450737238
8549 0.00178599613718688
8550 0.00178597890771925
8551 0.00178596447221935
8552 0.00178597494959831
8553 0.001785957836546
8554 0.00178595189936459
8555 0.00178594433236867
8556 0.00178595096804202
8557 0.00178594700992107
8558 0.00178597378544509
8559 0.00178598368074745
8560 0.00178599799983203
8561 0.00178599543869495
8562 0.00178600219078362
8563 0.00178601022344083
8564 0.00178600079379976
8565 0.00178600894287229
8566 0.00178600929211825
8567 0.00178599322680384
8568 0.00178599078208208
8569 0.00178597518242896
8570 0.00178595923352987
8571 0.00178595085162669
8572 0.001785947708413
8573 0.00178596109617501
8574 0.00178597716148943
8575 0.00178597425110638
8576 0.00178596249315888
8577 0.00178596889600158
8578 0.00178596726618707
8579 0.00178595632314682
8580 0.00178596447221935
8581 0.00178596191108227
8582 0.0017859599320218
8583 0.00178593723103404
8584 0.00178593047894537
8585 0.00178591988515109
8586 0.00178591127041727
8587 0.00178589846473187
8588 0.00178589834831655
8589 0.00178591848816723
8590 0.00178592372685671
8591 0.00178592163138092
8592 0.00178590719588101
8593 0.001785903936252
8594 0.00178589869756252
8595 0.00178588950075209
8596 0.0017859076615423
8597 0.00178592302836478
8598 0.00178591418080032
8599 0.0017859130166471
8600 0.00178591883741319
8601 0.00178592593874782
8602 0.00178593839518726
8603 0.00178593199234456
8604 0.00178592733573169
8605 0.0017859332729131
8606 0.00178592442534864
8607 0.00178591790609062
8608 0.00178592919837683
8609 0.00178594223689288
8610 0.00178592070005834
8611 0.00178592943120748
8612 0.00178593525197357
8613 0.00178594328463078
8614 0.00178594933822751
8615 0.00178594491444528
8616 0.00178593455348164
8617 0.00178593117743731
8618 0.00178593571763486
8619 0.00178592838346958
8620 0.00178593816235662
8621 0.00178594351746142
8622 0.00178595131728798
8623 0.00178596482146531
8624 0.00178596097975969
8625 0.00178594293538481
8626 0.00178593141026795
8627 0.00178596749901772
8628 0.00178597588092089
8629 0.00178598053753376
8630 0.00178597611375153
8631 0.00178595585748553
8632 0.00178596028126776
8633 0.00178597099147737
8634 0.00178595120087266
8635 0.00178595725446939
8636 0.00178596307523549
8637 0.00178596051409841
8638 0.00178596877958626
8639 0.00178597099147737
8640 0.00178595690522343
8641 0.00178595678880811
8642 0.00178595562465489
8643 0.00178595038596541
8644 0.00178595376200974
8645 0.00178593280725181
8646 0.00178593583405018
8647 0.00178593420423567
8648 0.00178592454176396
8649 0.00178592512384057
8650 0.00178592058364302
8651 0.00178592908196151
8652 0.0017859295476228
8653 0.00178594107273966
8654 0.00178595492616296
8655 0.00178595609031618
8656 0.00178597681224346
8657 0.00178599206265062
8658 0.00178601453080773
8659 0.00178603827953339
8660 0.00178605574183166
8661 0.00178604433313012
8662 0.0017860276857391
8663 0.00178602279629558
8664 0.00178601534571499
8665 0.00178601907100528
8666 0.00178603827953339
8667 0.00178604677785188
8668 0.00178604933898896
8669 0.00178605073597282
8670 0.00178605830296874
8671 0.00178606994450092
8672 0.00178606749977916
8673 0.00178606086410582
8674 0.00178605981636792
8675 0.00178605760447681
8676 0.00178605853579938
8677 0.00178604712709785
8678 0.00178603956010193
8679 0.00178602861706167
8680 0.00178602291271091
8681 0.0017860351363197
8682 0.0017860303632915
8683 0.00178602058440447
8684 0.0017860175576061
8685 0.00178603082895279
8686 0.00178603455424309
8687 0.0017860340885818
8688 0.00178603269159794
8689 0.00178604130633175
8690 0.00178604782558978
8691 0.00178606226108968
8692 0.00178607390262187
8693 0.00178608181886375
8694 0.00178607413545251
8695 0.00178607576526701
8696 0.00178609229624271
8697 0.00178608589340001
8698 0.00178606936242431
8699 0.0017860810039565
8700 0.00178606784902513
8701 0.00178607134148479
8702 0.00178606889676303
8703 0.00178605248220265
8704 0.00178607134148479
8705 0.00178606307599694
8706 0.00178605399560183
8707 0.00178604456596076
8708 0.00178603443782777
8709 0.0017860394436866
8710 0.00178603641688824
8711 0.00178604410029948
8712 0.00178603292442858
8713 0.00178603152744472
8714 0.00178605865221471
8715 0.00178605737164617
8716 0.00178607413545251
8717 0.00178607157431543
8718 0.00178606086410582
8719 0.00178605876863003
8720 0.00178606458939612
8721 0.00178606621921062
8722 0.00178605050314218
8723 0.00178605795372277
8724 0.00178606389090419
8725 0.00178606470581144
8726 0.00178607401903719
8727 0.00178607273846865
8728 0.00178607925772667
8729 0.00178608391433954
8730 0.00178609346039593
8731 0.00178608112037182
8732 0.0017860911320895
8733 0.00178609637077898
8734 0.00178610440343618
8735 0.00178612000308931
8736 0.00178612640593201
8737 0.00178612896706909
8738 0.00178612198214978
8739 0.0017861039377749
8740 0.00178609904833138
8741 0.0017860853113234
8742 0.00178607390262187
8743 0.00178607529960573
8744 0.00178609509021044
8745 0.00178609672002494
8746 0.00178609637077898
8747 0.00178610114380717
8748 0.0017861156957224
8749 0.00178612070158124
8750 0.00178612081799656
8751 0.00178611779119819
8752 0.00178611115552485
8753 0.00178611208684742
8754 0.00178611360024661
8755 0.00178610382135957
8756 0.0017860964871943
8757 0.00178609532304108
8758 0.00178610091097653
8759 0.00178608892019838
8760 0.00178609706927091
8761 0.00178608973510563
8762 0.00178609462454915
8763 0.00178610009606928
8764 0.00178610219154507
8765 0.00178610475268215
8766 0.00178610812872648
8767 0.00178611429873854
8768 0.00178611325100064
8769 0.00178609089925885
8770 0.00178609439171851
8771 0.00178607576526701
8772 0.00178608938585967
8773 0.00178609765134752
8774 0.00178608892019838
8775 0.00178608507849276
8776 0.00178610719740391
8777 0.00178611220326275
8778 0.00178611185401678
8779 0.00178612617310137
8780 0.00178612500894815
8781 0.00178610067814589
8782 0.00178610335569829
8783 0.00178608403075486
8784 0.00178607541602105
8785 0.0017860911320895
8786 0.00178607413545251
8787 0.00178606063127518
8788 0.00178607203997672
8789 0.00178608647547662
8790 0.00178609066642821
8791 0.00178609532304108
8792 0.00178611429873854
8793 0.00178609741851687
8794 0.00178610580042005
8795 0.00178611290175468
8796 0.00178613187745214
8797 0.00178611523006111
8798 0.00178611103910953
8799 0.00178610533475876
8800 0.00178609357681125
8801 0.00178610405419022
8802 0.00178610044531524
8803 0.00178610952571034
8804 0.00178610160946846
8805 0.00178609741851687
8806 0.00178608926944435
8807 0.00178607297129929
8808 0.00178607983980328
8809 0.00178605376277119
8810 0.00178605923429132
8811 0.00178606319241226
8812 0.00178608344867826
8813 0.001786072505638
8814 0.00178607611451298
8815 0.00178606284316629
8816 0.00178606621921062
8817 0.00178608053829521
8818 0.00178608228452504
8819 0.00178607716225088
8820 0.00178608600981534
8821 0.00178608624264598
8822 0.00178609287831932
8823 0.00178608787246048
8824 0.00178610254079103
8825 0.00178610917646438
8826 0.0017861039377749
8827 0.00178611115552485
8828 0.00178610091097653
8829 0.00178610382135957
8830 0.00178611290175468
8831 0.0017861103406176
8832 0.00178610975854099
8833 0.00178611185401678
8834 0.00178610486909747
8835 0.00178612349554896
8836 0.00178612442687154
8837 0.00178613630123436
8838 0.00178614573087543
8839 0.00178615306504071
8840 0.00178614491596818
8841 0.00178615469485521
8842 0.00178616330958903
8843 0.00178615038748831
8844 0.00178616645280272
8845 0.00178613362368196
8846 0.0017861311789602
8847 0.00178611720912158
8848 0.00178611523006111
8849 0.00178611732553691
8850 0.0017861055675894
8851 0.00178611150477082
8852 0.0017861247761175
8853 0.00178612372837961
8854 0.00178612431045622
8855 0.00178613024763763
8856 0.00178611488081515
8857 0.00178610626608133
8858 0.00178612722083926
8859 0.00178611732553691
8860 0.00178610906004906
8861 0.00178609741851687
8862 0.00178611779119819
8863 0.00178611744195223
8864 0.00178612256422639
8865 0.00178612524177879
8866 0.00178610533475876
8867 0.00178611616138369
8868 0.00178609672002494
8869 0.0017861002124846
8870 0.00178611499723047
8871 0.00178611394949257
8872 0.00178611348383129
8873 0.00178611255250871
8874 0.00178612419404089
8875 0.00178611488081515
8876 0.00178612663876265
8877 0.00178612535819411
8878 0.0017861140659079
8879 0.00178610673174262
8880 0.00178608554415405
8881 0.00178606575354934
8882 0.00178606039844453
8883 0.00178603711538017
8884 0.00178603874519467
8885 0.00178604340180755
8886 0.00178602628875524
8887 0.001786028733477
8888 0.00178602337837219
8889 0.00178602035157382
8890 0.00178602302912623
8891 0.00178602221421897
8892 0.00178600940853357
8893 0.00178601476363838
8894 0.00178600312210619
8895 0.00178601359948516
8896 0.0017860074294731
8897 0.00178599660284817
8898 0.00178600719664246
8899 0.00178599904756993
8900 0.0017859993968159
8901 0.00178598507773131
8902 0.00178597634658217
8903 0.00178597180638462
8904 0.00178597983904183
8905 0.00178598519414663
8906 0.00178598728962243
8907 0.00178597145713866
8908 0.0017859460785985
8909 0.00178594747558236
8910 0.00178595108445734
8911 0.00178594538010657
8912 0.00178595609031618
8913 0.00178595795296133
8914 0.00178595189936459
8915 0.00178593886084855
8916 0.00178594596218318
8917 0.00178594654425979
8918 0.00178595609031618
8919 0.00178593606688082
8920 0.00178592279553413
8921 0.00178592908196151
8922 0.00178594351746142
8923 0.00178594095632434
8924 0.00178593141026795
8925 0.00178594049066305
8926 0.00178593606688082
8927 0.00178593350574374
8928 0.00178592815063894
8929 0.00178593606688082
8930 0.00178592989686877
8931 0.00178593816235662
8932 0.00178592232987285
8933 0.00178591278381646
8934 0.00178591045551002
8935 0.00178590638097376
8936 0.00178589799907058
8937 0.00178588181734085
8938 0.00178587890695781
8939 0.00178587925620377
8940 0.00178587541449815
8941 0.00178586784750223
8942 0.0017858708743006
8943 0.00178587785921991
8944 0.00178587366826832
8945 0.00178589357528836
8946 0.00178588938433677
8947 0.00178588530980051
8948 0.00178589299321175
8949 0.00178589858114719
8950 0.00178589252755046
8951 0.00178591522853822
8952 0.00178591732401401
8953 0.00178592302836478
8954 0.00178592430893332
8955 0.00178592593874782
8956 0.00178593245800585
8957 0.00178592558950186
8958 0.00178593082819134
8959 0.00178592628799379
8960 0.00178592768497765
8961 0.00178591010626405
8962 0.00178589345887303
8963 0.00178588507696986
8964 0.00178588205017149
8965 0.0017858847277239
8966 0.00178588181734085
8967 0.00178587925620377
8968 0.00178586004767567
8969 0.00178585737012327
8970 0.00178586679976434
8971 0.00178586784750223
8972 0.00178587634582072
8973 0.00178588880226016
8974 0.00178589206188917
8975 0.00178588938433677
8976 0.00178587948903441
8977 0.00178588810376823
8978 0.00178589066490531
8979 0.00178587110713124
8980 0.00178587518166751
8981 0.00178590067662299
8982 0.00178590440191329
8983 0.00178590253926814
8984 0.00178590323776007
8985 0.00178591336589307
8986 0.00178591662552208
8987 0.00178589893039316
8988 0.00178592163138092
8989 0.00178592198062688
8990 0.0017859386280179
8991 0.00178594223689288
8992 0.00178595189936459
8993 0.00178594805765897
8994 0.00178595201577991
8995 0.00178595818579197
8996 0.00178596854675561
8997 0.00178597599733621
8998 0.00178597669582814
8999 0.00178597797639668
9000 0.00178598298225552
9001 0.00178596668411046
9002 0.00178597448393703
9003 0.00178596167825162
9004 0.00178594933822751
9005 0.00178594782482833
9006 0.00178596086334437
9007 0.00178598053753376
9008 0.00178597331978381
9009 0.00178596226032823
9010 0.00178597518242896
9011 0.00178596819750965
9012 0.00178598146885633
9013 0.0017859828658402
9014 0.00178601103834808
9015 0.00178603548556566
9016 0.00178604351822287
9017 0.0017860415391624
9018 0.00178604782558978
9019 0.00178604293614626
9020 0.00178604782558978
9021 0.00178605224937201
9022 0.00178604852408171
9023 0.00178604922257364
9024 0.00178602919913828
9025 0.00178602198138833
9026 0.00178601662628353
9027 0.00178601336665452
9028 0.00178601406514645
9029 0.00178601196967065
9030 0.00178600416984409
9031 0.00178600009530783
9032 0.00178600079379976
9033 0.00178600277286023
9034 0.00178600521758199
9035 0.00178601813968271
9036 0.0017860074294731
9037 0.00178600556682795
9038 0.00178600300569087
9039 0.0017859973013401
9040 0.0017859871732071
9041 0.00178597215563059
9042 0.00178597471676767
9043 0.00178596412297338
9044 0.00178596726618707
9045 0.0017859562067315
9046 0.00178595562465489
9047 0.00178595818579197
9048 0.00178594549652189
9049 0.00178595120087266
9050 0.00178596051409841
9051 0.00178597099147737
9052 0.00178596226032823
9053 0.00178597378544509
9054 0.00178595818579197
9055 0.00178594631142914
9056 0.00178596074692905
9057 0.0017859700601548
9058 0.0017859754152596
9059 0.00178594945464283
9060 0.00178593338932842
9061 0.00178593478631228
9062 0.0017859434010461
9063 0.00178594479802996
9064 0.0017859450308606
9065 0.00178595341276377
9066 0.00178596097975969
9067 0.00178595655597746
9068 0.0017859535291791
9069 0.00178594212047756
9070 0.00178592512384057
9071 0.00178592361044139
9072 0.00178593548480421
9073 0.0017859369982034
9074 0.00178592780139297
9075 0.00178593164309859
9076 0.0017859349027276
9077 0.00178591744042933
9078 0.00178592931479216
9079 0.00178592326119542
9080 0.00178591813892126
9081 0.0017859220970422
9082 0.0017859258223325
9083 0.00178591487929225
9084 0.00178591534495354
9085 0.00178590579889715
9086 0.00178588984999806
9087 0.00178589473944157
9088 0.00178589613642544
9089 0.00178586971014738
9090 0.00178585783578455
9091 0.00178585632238537
9092 0.00178584118839353
9093 0.00178585376124829
9094 0.00178585131652653
9095 0.00178584619425237
9096 0.00178584805689752
9097 0.00178585085086524
9098 0.00178584468085319
9099 0.00178584014065564
9100 0.00178582163061947
9101 0.00178583490196615
9102 0.00178581243380904
9103 0.00178580824285746
9104 0.00178579357452691
9105 0.00178580335341394
9106 0.00178578635677695
9107 0.00178580591455102
9108 0.00178579962812364
9109 0.00178579357452691
9110 0.00178577890619636
9111 0.00178577890619636
9112 0.0017857801867649
9113 0.0017857828643173
9114 0.00178577704355121
9115 0.00178577797487378
9116 0.00178576610051095
9117 0.00178578810300678
9118 0.00178578332997859
9119 0.00178578344639391
9120 0.00178578612394631
9121 0.00178578379563987
9122 0.00178577424958348
9123 0.0017857716884464
9124 0.00178577762562782
9125 0.00178574933670461
9126 0.00178574991878122
9127 0.00178575958125293
9128 0.00178576202597469
9129 0.00178578461054713
9130 0.00178579078055918
9131 0.00178579555358738
9132 0.00178578915074468
9133 0.00178578845225275
9134 0.0017858031205833
9135 0.00178580987267196
9136 0.00178580812644213
9137 0.00178581126965582
9138 0.00178581697400659
9139 0.00178582011722028
9140 0.0017858250066638
9141 0.00178581988438964
9142 0.00178582139778882
9143 0.0017858122009784
9144 0.00178580498322845
9145 0.00178581627551466
9146 0.00178583234082907
9147 0.00178583827801049
9148 0.00178584991954267
9149 0.00178582535590976
9150 0.00178583257365972
9151 0.0017858276842162
9152 0.00178582710213959
9153 0.0017858378123492
9154 0.00178583851084113
9155 0.00178583082742989
9156 0.00178582489024848
9157 0.00178581767249852
9158 0.00178582640364766
9159 0.0017858223291114
9160 0.00178582454100251
9161 0.00178583047818393
9162 0.00178583792876452
9163 0.00178585248067975
9164 0.00178586435504258
9165 0.00178586598485708
9166 0.00178587099071592
9167 0.00178587366826832
9168 0.00178587692789733
9169 0.00178588891867548
9170 0.00178590812720358
9171 0.00178590568248183
9172 0.00178589834831655
9173 0.00178589858114719
9174 0.00178590242285281
9175 0.00178588856942952
9176 0.00178587308619171
9177 0.0017858783248812
9178 0.00178587669506669
9179 0.00178587750997394
9180 0.00178585888352245
9181 0.00178586412221193
9182 0.0017858719220385
9183 0.0017858799546957
9184 0.00178585213143378
9185 0.00178583804517984
9186 0.00178584852255881
9187 0.00178583420347422
9188 0.00178582826629281
9189 0.00178582267835736
9190 0.00178582209628075
9191 0.00178582721855491
9192 0.0017858404899016
9193 0.00178583967499435
9194 0.00178583362139761
9195 0.00178583024535328
9196 0.00178581266663969
9197 0.00178581627551466
9198 0.00178581650834531
9199 0.00178581336513162
9200 0.0017858037026599
9201 0.00178583792876452
9202 0.00178582244552672
9203 0.00178582523949444
9204 0.00178584572859108
9205 0.00178583152592182
9206 0.00178581895306706
9207 0.00178582640364766
9208 0.00178583478555083
9209 0.00178584828972816
9210 0.00178585213143378
9211 0.00178584828972816
9212 0.00178583525121212
9213 0.00178583292290568
9214 0.00178582826629281
9215 0.00178582523949444
9216 0.0017858276842162
9217 0.00178583944216371
9218 0.00178583315573633
9219 0.00178583001252264
9220 0.00178582116495818
9221 0.00178582407534122
9222 0.00178582081571221
9223 0.00178584642708302
9224 0.00178586132824421
9225 0.00178584188688546
9226 0.00178586458787322
9227 0.00178585713729262
9228 0.00178585306275636
9229 0.00178584293462336
9230 0.00178584747482091
9231 0.00178584712557495
9232 0.00178586028050631
9233 0.00178586796391755
9234 0.00178587133996189
9235 0.00178588205017149
9236 0.0017858954379335
9237 0.00178589834831655
9238 0.00178589695133269
9239 0.00178591220173985
9240 0.00178589241113514
9241 0.00178588950075209
9242 0.00178588228300214
9243 0.0017858874052763
9244 0.00178588833659887
9245 0.00178587378468364
9246 0.00178587320260704
9247 0.00178586703259498
9248 0.0017858570208773
9249 0.0017858661012724
9250 0.00178586423862725
9251 0.00178588496055454
9252 0.00178588600829244
9253 0.00178587541449815
9254 0.00178587890695781
9255 0.00178589310962707
9256 0.0017858783248812
9257 0.00178588461130857
9258 0.00178589718416333
9259 0.00178589287679642
9260 0.00178586784750223
9261 0.00178587390109897
9262 0.00178587448317558
9263 0.00178588146809489
9264 0.00178586505353451
9265 0.00178585667163134
9266 0.00178586796391755
9267 0.00178587983828038
9268 0.00178588589187711
9269 0.00178587308619171
9270 0.00178587471600622
9271 0.00178589241113514
9272 0.00178590323776007
9273 0.00178590836003423
9274 0.00178590277209878
9275 0.00178590638097376
9276 0.00178590894211084
9277 0.0017859103390947
9278 0.00178589590359479
9279 0.00178589532151818
9280 0.00178589986171573
9281 0.00178590964060277
9282 0.0017858948558569
9283 0.00178589718416333
9284 0.00178589764982462
9285 0.00178588554263115
9286 0.00178587716072798
9287 0.00178586109541357
9288 0.00178586877882481
9289 0.00178587273694575
9290 0.00178588088601828
9291 0.00178587669506669
9292 0.00178585480898619
9293 0.00178584060631692
9294 0.00178584456443787
9295 0.00178584887180477
9296 0.00178585725370795
9297 0.00178585411049426
9298 0.0017858506180346
9299 0.00178585387766361
9300 0.00178585899993777
9301 0.00178585387766361
9302 0.00178587529808283
9303 0.00178586842957884
9304 0.00178586971014738
9305 0.00178584572859108
9306 0.00178584712557495
9307 0.00178586214315146
9308 0.00178585515823215
9309 0.00178584549576044
9310 0.00178584665991366
9311 0.00178584840614349
9312 0.00178583641536534
9313 0.00178582314401865
9314 0.00178582582157105
9315 0.0017858212813735
9316 0.00178582745138556
9317 0.00178580835927278
9318 0.00178581324871629
9319 0.00178580638021231
9320 0.0017858010251075
9321 0.00178579823113978
9322 0.001785799395293
9323 0.00178579066414386
9324 0.00178579415660352
9325 0.00178579345811158
9326 0.00178579031489789
9327 0.00178580393549055
9328 0.00178580184001476
9329 0.00178580009378493
9330 0.00178579927887768
9331 0.00178577878978103
9332 0.00178580195643008
9333 0.00178580300416797
9334 0.00178578216582537
9335 0.00178578938357532
9336 0.00178577972110361
9337 0.00178577261976898
9338 0.00178577529732138
9339 0.0017857737839222
9340 0.00178577762562782
9341 0.00178578437771648
9342 0.00178577890619636
9343 0.00178576330654323
9344 0.00178577855695039
9345 0.00178576761391014
9346 0.00178576481994241
9347 0.00178576842881739
9348 0.00178576947655529
9349 0.00178575480822474
9350 0.00178577250335366
9351 0.00178579369094223
9352 0.00178580440115184
9353 0.00178580137435347
9354 0.00178580591455102
9355 0.00178580032661557
9356 0.00178580521605909
9357 0.00178580544888973
9358 0.00178580498322845
9359 0.00178579881321639
9360 0.00178579450584948
9361 0.00178579869680107
9362 0.00178578519262373
9363 0.00178580090869218
9364 0.00178580090869218
9365 0.00178580195643008
9366 0.00178581371437758
9367 0.00178581045474857
9368 0.00178582314401865
9369 0.0017858223291114
9370 0.00178583723027259
9371 0.00178584409877658
9372 0.00178582896478474
9373 0.00178582372609526
9374 0.00178582326043397
9375 0.00178581161890179
9376 0.00178580323699862
9377 0.0017857967177406
9378 0.00178580777719617
9379 0.00178580405190587
9380 0.00178578565828502
9381 0.00178578798659146
9382 0.00178577704355121
9383 0.00178577564656734
9384 0.00178576179314405
9385 0.00178576470352709
9386 0.00178577087353915
9387 0.00178575702011585
9388 0.00178576319012791
9389 0.00178575399331748
9390 0.00178575934842229
9391 0.00178576598409563
9392 0.00178576353937387
9393 0.00178576994221658
9394 0.00178578204941005
9395 0.0017857828643173
9396 0.00178577250335366
9397 0.00178577727638185
9398 0.00178577331826091
9399 0.00178576505277306
9400 0.00178576540201902
9401 0.0017857514321804
9402 0.00178575445897877
9403 0.00178575841709971
9404 0.00178576121106744
9405 0.00178576470352709
9406 0.00178577972110361
9407 0.00178577308543026
9408 0.00178577343467623
9409 0.00178576307371259
9410 0.00178574677556753
9411 0.00178573385346681
9412 0.00178573024459183
9413 0.00178574549499899
9414 0.00178574386518449
9415 0.0017857524799183
9416 0.00178576190955937
9417 0.00178575702011585
9418 0.00178576703183353
9419 0.00178577075712383
9420 0.00178577250335366
9421 0.00178578146733344
9422 0.00178579159546643
9423 0.00178579881321639
9424 0.00178579543717206
9425 0.0017858031205833
9426 0.00178580929059535
9427 0.00178582116495818
9428 0.00178581301588565
9429 0.00178580940701067
9430 0.00178581010550261
9431 0.00178581138607115
9432 0.00178582035005093
9433 0.00178581278305501
9434 0.00178580998908728
9435 0.0017858159262687
9436 0.00178579846397042
9437 0.00178581709042192
9438 0.00178581441286951
9439 0.00178581499494612
9440 0.00178582523949444
9441 0.00178583059459925
9442 0.00178583618253469
9443 0.00178584211971611
9444 0.00178582698572427
9445 0.00178582547232509
9446 0.00178583071101457
9447 0.00178583606611937
9448 0.00178583548404276
9449 0.00178584712557495
9450 0.00178585934918374
9451 0.00178587285336107
9452 0.00178586947731674
9453 0.00178585923276842
9454 0.00178586388938129
9455 0.00178585888352245
9456 0.0017858489882201
9457 0.00178586342372
9458 0.00178585504181683
9459 0.00178585085086524
9460 0.00178585876710713
9461 0.00178586679976434
9462 0.0017858644714579
9463 0.00178585737012327
9464 0.00178586901165545
9465 0.00178586679976434
9466 0.00178588391281664
9467 0.00178588693961501
9468 0.00178589788265526
9469 0.00178589834831655
9470 0.00178590219002217
9471 0.00178590812720358
9472 0.00178588344715536
9473 0.00178588298149407
9474 0.0017858900828287
9475 0.00178587122354656
9476 0.00178585946559906
9477 0.00178585841786116
9478 0.0017858698265627
9479 0.00178587110713124
9480 0.00178584665991366
9481 0.00178584724199027
9482 0.00178584223613143
9483 0.00178584072273225
9484 0.00178585411049426
9485 0.00178585422690958
9486 0.00178583373781294
9487 0.00178582384251058
9488 0.00178583431988955
9489 0.00178582849912345
9490 0.00178583059459925
9491 0.00178581010550261
9492 0.00178581208456308
9493 0.00178580521605909
9494 0.00178580521605909
9495 0.00178580963984132
9496 0.00178578717168421
9497 0.00178577774204314
9498 0.00178579695057124
9499 0.00178580998908728
9500 0.00178581243380904
9501 0.00178582745138556
9502 0.00178582570515573
9503 0.00178582197986543
9504 0.00178582430817187
9505 0.00178581231739372
9506 0.00178582035005093
9507 0.0017858314095065
9508 0.00178583071101457
9509 0.0017858378123492
9510 0.00178585608955473
9511 0.00178584770765156
9512 0.00178583932574838
9513 0.00178584293462336
9514 0.00178583594970405
9515 0.00178582943044603
9516 0.0017858266364783
9517 0.00178583385422826
9518 0.0017858378123492
9519 0.00178583827801049
9520 0.00178583874367177
9521 0.00178582058288157
9522 0.00178583303932101
9523 0.00178584130480886
9524 0.00178584037348628
9525 0.00178584852255881
9526 0.0017858468927443
9527 0.0017858489882201
9528 0.0017858479404822
9529 0.00178585620597005
9530 0.00178586877882481
9531 0.00178584572859108
9532 0.00178585236426443
9533 0.00178584991954267
9534 0.00178583385422826
9535 0.00178581988438964
9536 0.00178581266663969
9537 0.00178583082742989
9538 0.00178584503009915
9539 0.001785843167454
9540 0.00178584223613143
9541 0.00178584514651448
9542 0.00178583757951856
9543 0.0017858378123492
9544 0.00178584444802254
9545 0.00178585620597005
9546 0.0017858617939055
9547 0.00178586225956678
9548 0.00178585178218782
9549 0.00178585504181683
9550 0.00178587390109897
9551 0.00178586854599416
9552 0.00178584211971611
9553 0.00178583769593388
9554 0.00178581895306706
9555 0.00178582046646625
9556 0.00178582791704684
9557 0.00178582919761539
9558 0.00178582267835736
9559 0.0017858047503978
9560 0.00178582046646625
9561 0.00178581138607115
9562 0.00178578961640596
9563 0.00178579962812364
9564 0.00178578007034957
9565 0.00178577844053507
9566 0.00178578321356326
9567 0.00178578472696245
9568 0.00178579159546643
9569 0.00178580882493407
9570 0.00178580335341394
9571 0.00178581359796226
9572 0.0017858159262687
9573 0.00178580335341394
9574 0.00178579217754304
9575 0.00178579718340188
9576 0.00178579404018819
9577 0.00178579997736961
9578 0.00178578728809953
9579 0.00178576854523271
9580 0.00178576458711177
9581 0.00178578728809953
9582 0.00178579054772854
9583 0.00178580405190587
9584 0.0017857828643173
9585 0.00178579904604703
9586 0.0017858084756881
9587 0.00178580917418003
9588 0.00178581848740578
9589 0.00178582081571221
9590 0.00178582151420414
9591 0.00178582244552672
9592 0.00178581872023642
9593 0.00178579788189381
9594 0.00178578589111567
9595 0.00178579287603498
9596 0.00178581452928483
9597 0.00178580940701067
9598 0.00178580230567604
9599 0.00178579962812364
9600 0.00178580929059535
9601 0.0017858175560832
9602 0.00178583012893796
9603 0.00178584363311529
9604 0.00178584398236126
9605 0.00178583431988955
9606 0.00178583315573633
9607 0.00178583129309118
9608 0.00178581941872835
9609 0.00178582035005093
9610 0.00178580149076879
9611 0.00178580300416797
9612 0.00178580172359943
9613 0.00178580754436553
9614 0.00178581033833325
9615 0.00178580638021231
9616 0.00178580614738166
9617 0.0017858122009784
9618 0.00178580661304295
9619 0.00178580987267196
9620 0.00178581394720823
9621 0.00178581848740578
9622 0.00178582733497024
9623 0.00178580521605909
9624 0.00178581906948239
9625 0.00178581336513162
9626 0.00178581010550261
9627 0.00178580859210342
9628 0.00178581604268402
9629 0.00178580940701067
9630 0.00178579869680107
9631 0.00178580533247441
9632 0.00178580509964377
9633 0.00178581057116389
9634 0.00178581010550261
9635 0.00178583315573633
9636 0.0017858212813735
9637 0.00178583175875247
9638 0.00178583024535328
9639 0.00178583047818393
9640 0.0017858223291114
9641 0.0017858340870589
9642 0.00178582966327667
9643 0.00178584328386933
9644 0.00178584572859108
9645 0.00178582710213959
9646 0.00178583967499435
9647 0.00178584340028465
9648 0.00178583979140967
9649 0.00178582652006298
9650 0.00178582523949444
9651 0.00178583431988955
9652 0.00178584025707096
9653 0.00178582139778882
9654 0.00178582139778882
9655 0.00178582314401865
9656 0.00178582174703479
9657 0.00178582547232509
9658 0.00178582291118801
9659 0.00178582000080496
9660 0.00178581580985337
9661 0.00178580160718411
9662 0.0017857946222648
9663 0.00178580603096634
9664 0.00178580870851874
9665 0.00178583292290568
9666 0.00178583594970405
9667 0.00178583664819598
9668 0.00178582570515573
9669 0.00178582197986543
9670 0.00178581790532917
9671 0.00178580707870424
9672 0.00178581790532917
9673 0.00178580707870424
9674 0.0017858084756881
9675 0.00178580440115184
9676 0.00178582221269608
9677 0.00178583047818393
9678 0.00178582337684929
9679 0.00178582046646625
9680 0.00178581150248647
9681 0.00178581650834531
9682 0.00178581196814775
9683 0.0017858047503978
9684 0.00178578076884151
9685 0.00178578472696245
9686 0.00178577413316816
9687 0.0017857946222648
9688 0.00178581196814775
9689 0.00178579881321639
9690 0.00178580055944622
9691 0.00178580917418003
9692 0.00178581278305501
9693 0.00178581429645419
9694 0.00178580707870424
9695 0.00178580544888973
9696 0.00178580824285746
9697 0.00178579706698656
9698 0.0017857946222648
9699 0.00178579776547849
9700 0.00178578775376081
9701 0.00178579182829708
9702 0.00178577844053507
9703 0.00178577902261168
9704 0.00178579392377287
9705 0.00178578123450279
9706 0.00178579264320433
9707 0.00178578624036163
9708 0.00178578170016408
9709 0.00178577587939799
9710 0.00178578565828502
9711 0.00178578461054713
9712 0.00178579019848257
9713 0.00178579427301884
9714 0.00178580544888973
9715 0.0017858020728454
9716 0.00178580498322845
9717 0.00178580929059535
9718 0.00178580568172038
9719 0.00178579741623253
9720 0.00178582337684929
9721 0.00178582803346217
9722 0.00178582221269608
9723 0.00178582849912345
9724 0.00178583373781294
9725 0.00178583082742989
9726 0.00178582349326462
9727 0.00178582570515573
9728 0.0017858287319541
9729 0.00178580684587359
9730 0.00178581359796226
9731 0.00178581662476063
9732 0.00178581953514367
9733 0.00178582652006298
9734 0.00178583280649036
9735 0.00178582686930895
9736 0.00178584037348628
9737 0.00178583944216371
9738 0.00178585760295391
9739 0.00178585213143378
9740 0.00178585085086524
9741 0.00178585469257087
9742 0.00178585178218782
9743 0.00178584945388138
9744 0.00178585457615554
9745 0.00178586598485708
9746 0.00178586784750223
9747 0.00178586214315146
9748 0.00178586621768773
9749 0.00178586121182889
9750 0.00178586808033288
9751 0.00178588321432471
9752 0.00178588624112308
9753 0.00178590568248183
9754 0.00178590358700603
9755 0.0017858900828287
9756 0.00178587599657476
9757 0.00178586668334901
9758 0.00178588146809489
9759 0.00178587611299008
9760 0.00178586808033288
9761 0.0017858617939055
9762 0.00178584968671203
9763 0.00178584968671203
9764 0.00178584945388138
9765 0.00178584293462336
9766 0.00178583525121212
9767 0.00178583944216371
9768 0.00178582151420414
9769 0.00178583082742989
9770 0.00178583804517984
9771 0.00178584631066769
9772 0.0017858719220385
9773 0.00178587040863931
9774 0.00178587133996189
9775 0.0017858799546957
9776 0.00178586901165545
9777 0.00178589101415128
9778 0.0017858698265627
9779 0.0017858655191958
9780 0.00178587215486914
9781 0.00178586854599416
9782 0.00178585026878864
9783 0.0017858351347968
9784 0.00178582989610732
9785 0.00178582081571221
9786 0.00178581336513162
9787 0.00178581872023642
9788 0.00178582884836942
9789 0.00178583350498229
9790 0.0017858516657725
9791 0.00178585026878864
9792 0.00178586109541357
9793 0.00178586726542562
9794 0.00178588402923197
9795 0.00178588193375617
9796 0.00178587797563523
9797 0.00178587168920785
9798 0.00178587413392961
9799 0.00178587436676025
9800 0.00178588170092553
9801 0.00178589252755046
9802 0.00178588496055454
9803 0.00178588042035699
9804 0.00178589101415128
9805 0.00178589532151818
9806 0.00178591336589307
9807 0.00178590987343341
9808 0.0017859167419374
9809 0.00178592896554619
9810 0.00178594002500176
9811 0.00178593117743731
9812 0.00178593385498971
9813 0.00178594491444528
9814 0.00178594398312271
9815 0.00178594514727592
9816 0.00178593734744936
9817 0.00178592931479216
9818 0.0017859423533082
9819 0.00178594514727592
9820 0.0017859514337033
9821 0.00178595213219523
9822 0.00178593990858644
9823 0.00178591988515109
9824 0.00178590300492942
9825 0.00178590475115925
9826 0.00178591697476804
9827 0.00178593047894537
9828 0.00178592221345752
9829 0.00178590940777212
9830 0.00178592395968735
9831 0.00178592628799379
9832 0.00178593874443322
9833 0.00178595271427184
9834 0.00178596167825162
9835 0.00178596703335643
9836 0.00178597681224346
9837 0.00178598379716277
9838 0.00178598135244101
9839 0.00178599753417075
9840 0.00178599590435624
9841 0.00178599928040057
9842 0.0017859919462353
9843 0.00178599474020302
9844 0.00178598938509822
9845 0.00178599113132805
9846 0.00178597448393703
9847 0.00178597378544509
9848 0.00178596586920321
9849 0.00178596237674356
9850 0.00178598146885633
9851 0.00178597262129188
9852 0.00178596994373947
9853 0.00178598205093294
9854 0.00178597797639668
9855 0.00178598228376359
9856 0.00178598985075951
9857 0.00178599706850946
9858 0.00178600219078362
9859 0.00178600463550538
9860 0.00178600021172315
9861 0.00178599520586431
9862 0.00178599311038852
9863 0.00178599671926349
9864 0.00178600638173521
9865 0.00178601511288434
9866 0.00178601033985615
9867 0.00178600719664246
9868 0.0017860101070255
9869 0.00178602139931172
9870 0.00178601662628353
9871 0.00178601627703756
9872 0.00178601976949722
9873 0.00178600463550538
9874 0.00178601802326739
9875 0.00178602780215442
9876 0.00178601255174726
9877 0.00178602966479957
9878 0.00178604014217854
9879 0.00178603839594871
9880 0.00178604200482368
9881 0.00178603013046086
9882 0.00178603490348905
9883 0.00178600405342877
9884 0.00178600521758199
9885 0.00178600451909006
9886 0.00178600905928761
9887 0.00178600533399731
9888 0.00178599380888045
9889 0.00178599625360221
9890 0.00178599078208208
9891 0.00178598472848535
9892 0.00178600032813847
9893 0.00178598007187247
9894 0.00178599928040057
9895 0.00178599962964654
9896 0.00178599392529577
9897 0.00178598298225552
9898 0.00178597751073539
9899 0.00178596808109432
9900 0.00178596412297338
9901 0.00178596389014274
9902 0.00178596412297338
9903 0.00178596726618707
9904 0.00178597238846123
9905 0.00178595457691699
9906 0.0017859460785985
9907 0.00178594421595335
9908 0.00178593187592924
9909 0.00178590475115925
9910 0.001785914064385
9911 0.0017859130166471
9912 0.00178591278381646
9913 0.00178592535667121
9914 0.00178592058364302
9915 0.0017859055660665
9916 0.00178591115400195
9917 0.0017859012586996
9918 0.0017858874052763
9919 0.00178590894211084
9920 0.00178591010626405
9921 0.00178592558950186
9922 0.00178591255098581
9923 0.00178591255098581
9924 0.00178592256270349
9925 0.00178591988515109
9926 0.00178592978045344
9927 0.00178592558950186
9928 0.00178592139855027
9929 0.00178591348230839
9930 0.00178590789437294
9931 0.00178590253926814
9932 0.00178590510040522
9933 0.00178591604344547
9934 0.00178590160794556
9935 0.00178591615986079
9936 0.00178590463474393
9937 0.00178588973358274
9938 0.00178587785921991
9939 0.00178587576374412
9940 0.00178586889524013
9941 0.00178587541449815
9942 0.00178587017580867
9943 0.00178588845301419
9944 0.00178587506525218
9945 0.00178588880226016
9946 0.00178588973358274
9947 0.00178588437847793
9948 0.0017858783248812
9949 0.00178589345887303
9950 0.00178588565904647
9951 0.00178588577546179
9952 0.00178588950075209
9953 0.00178588379640132
9954 0.00178588298149407
9955 0.00178589019924402
9956 0.00178588926792145
9957 0.00178589508868754
9958 0.00178589846473187
9959 0.00178589532151818
9960 0.00178588693961501
9961 0.00178588600829244
9962 0.00178587262053043
9963 0.00178588484413922
9964 0.00178588402923197
9965 0.00178586214315146
9966 0.00178587122354656
9967 0.00178588391281664
9968 0.0017858847277239
9969 0.00178589532151818
9970 0.00178590591531247
9971 0.00178588856942952
9972 0.00178588344715536
9973 0.00178586784750223
9974 0.00178584724199027
9975 0.00178583012893796
9976 0.00178583094384521
9977 0.00178582745138556
9978 0.00178582244552672
9979 0.00178581615909934
9980 0.00178580940701067
9981 0.00178579741623253
9982 0.00178580032661557
9983 0.00178580661304295
9984 0.00178579927887768
9985 0.00178578356280923
9986 0.00178578519262373
9987 0.00178579962812364
9988 0.00178580544888973
9989 0.00178581406362355
9990 0.00178583594970405
9991 0.00178582733497024
9992 0.00178583222441375
9993 0.0017858250066638
9994 0.00178581720683724
9995 0.00178581080399454
9996 0.00178579404018819
9997 0.00178579764906317
9998 0.00178579310886562
9999 0.00178579392377287

==> tex_tables/intensity_and_table_convergence/l1_error_gibbs.dat <==
x  y
0 0.330670475959778
1 0.33052009344101
2 0.330345690250397
3 0.330174624919891
4 0.330011129379272
5 0.329849094152451
6 0.329690396785736
7 0.329534977674484
8 0.329384028911591
9 0.329232573509216
10 0.329080700874329
11 0.328928828239441
12 0.328777760267258
13 0.328626722097397
14 0.328476279973984
15 0.328326642513275
16 0.328174203634262
17 0.328021764755249
18 0.327867805957794
19 0.327713012695312
20 0.32755833864212
21 0.3274045586586
22 0.327250093221664
23 0.327096700668335
24 0.326941937208176
25 0.32678759098053
26 0.326633542776108
27 0.326479762792587
28 0.326327919960022
29 0.326175689697266
30 0.326024532318115
31 0.325873494148254
32 0.325721800327301
33 0.325571179389954
34 0.325420618057251
35 0.325269460678101
36 0.325119286775589
37 0.32496851682663
38 0.324817717075348
39 0.324666678905487
40 0.324515163898468
41 0.324363738298416
42 0.324212700128555
43 0.324061214923859
44 0.32390958070755
45 0.323759019374847
46 0.323609352111816
47 0.323459565639496
48 0.323310434818268
49 0.323161661624908
50 0.323013514280319
51 0.32286536693573
52 0.322716951370239
53 0.322568535804749
54 0.322420001029968
55 0.322271823883057
56 0.322124361991882
57 0.321977376937866
58 0.321830451488495
59 0.321684569120407
60 0.321538716554642
61 0.321392983198166
62 0.321246981620789
63 0.321100980043411
64 0.320954531431198
65 0.320808321237564
66 0.320662617683411
67 0.320517092943192
68 0.320371240377426
69 0.320225596427917
70 0.320080459117889
71 0.319934964179993
72 0.319789111614227
73 0.319642782211304
74 0.319496810436249
75 0.319350361824036
76 0.319203794002533
77 0.319058120250702
78 0.318912506103516
79 0.318766951560974
80 0.318621873855591
81 0.318477094173431
82 0.318332433700562
83 0.318187832832336
84 0.318043380975723
85 0.317898750305176
86 0.317754030227661
87 0.317609965801239
88 0.317466050386429
89 0.317322432994843
90 0.317178606987
91 0.317034840583801
92 0.316891372203827
93 0.316748321056366
94 0.316604763269424
95 0.316461741924286
96 0.316318511962891
97 0.316175222396851
98 0.316031992435455
99 0.315889179706573
100 0.315746486186981
101 0.315604150295258
102 0.315461754798889
103 0.315319627523422
104 0.315177738666534
105 0.315035849809647
106 0.314893782138824
107 0.314751744270325
108 0.314609467983246
109 0.314467430114746
110 0.314325630664825
111 0.31418389081955
112 0.314042150974274
113 0.313900887966156
114 0.313759922981262
115 0.3136186003685
116 0.313477754592896
117 0.313336670398712
118 0.313195705413818
119 0.313054502010345
120 0.31291326880455
121 0.312771767377853
122 0.312630414962769
123 0.312489062547684
124 0.312347590923309
125 0.31220617890358
126 0.312064826488495
127 0.3119235932827
128 0.31178280711174
129 0.31164214015007
130 0.31150159239769
131 0.311361193656921
132 0.31122100353241
133 0.311081111431122
134 0.310941487550735
135 0.310801476240158
136 0.310661494731903
137 0.310521632432938
138 0.310381799936295
139 0.310242146253586
140 0.310102641582489
141 0.309963136911392
142 0.309823751449585
143 0.309684634208679
144 0.309545487165451
145 0.309406220912933
146 0.309267222881317
147 0.30912834405899
148 0.308989763259888
149 0.308851093053818
150 0.308712393045425
151 0.308573752641678
152 0.308435261249542
153 0.308296650648117
154 0.30815801024437
155 0.308019399642944
156 0.307880818843842
157 0.307742297649384
158 0.307603776454926
159 0.307465374469757
160 0.307327032089233
161 0.307188868522644
162 0.30705052614212
163 0.306912541389465
164 0.306774526834488
165 0.306636959314346
166 0.306499511003494
167 0.30636203289032
168 0.306224673986435
169 0.306087344884872
170 0.305950134992599
171 0.305813193321228
172 0.305676311254501
173 0.305539608001709
174 0.305402964353561
175 0.305266439914703
176 0.305130064487457
177 0.304993629455566
178 0.304857134819031
179 0.304720789194107
180 0.304584562778473
181 0.304448366165161
182 0.304312348365784
183 0.304176598787308
184 0.304040849208832
185 0.303905248641968
186 0.303769707679749
187 0.303634345531464
188 0.303499042987823
189 0.30336394906044
190 0.303229063749313
191 0.303094267845154
192 0.302959501743317
193 0.302824586629868
194 0.30268982052803
195 0.302555203437805
196 0.302420675754547
197 0.302286326885223
198 0.302152156829834
199 0.302017986774445
200 0.301884025335312
201 0.301750063896179
202 0.301616013050079
203 0.301482021808624
204 0.301348060369492
205 0.301214009523392
206 0.301080286502838
207 0.300946772098541
208 0.300813376903534
209 0.300679892301559
210 0.300546497106552
211 0.300413310527802
212 0.300280213356018
213 0.300146967172623
214 0.300013571977615
215 0.299880415201187
216 0.299747228622437
217 0.299614191055298
218 0.29948103427887
219 0.299347877502441
220 0.299214839935303
221 0.299081921577454
222 0.298949003219604
223 0.298816323280334
224 0.298683702945709
225 0.298551231622696
226 0.298418998718262
227 0.298286974430084
228 0.298155039548874
229 0.298023283481598
230 0.297891497612
231 0.297759711742401
232 0.297628045082092
233 0.297496557235718
234 0.297365188598633
235 0.297233819961548
236 0.297102630138397
237 0.296971887350082
238 0.296841204166412
239 0.296710461378098
240 0.29657980799675
241 0.296449184417725
242 0.296318709850311
243 0.296188086271286
244 0.296057820320129
245 0.295927494764328
246 0.295797199010849
247 0.295666992664337
248 0.295536607503891
249 0.295406401157379
250 0.2952761054039
251 0.295145869255066
252 0.295015573501587
253 0.294885396957397
254 0.294755190610886
255 0.294625043869019
256 0.294495135545731
257 0.294365346431732
258 0.294235557317734
259 0.29410582780838
260 0.293976187705994
261 0.293846786022186
262 0.293717563152313
263 0.29358834028244
264 0.293459236621857
265 0.293330281972885
266 0.293201327323914
267 0.293072134256363
268 0.292943030595779
269 0.292814075946808
270 0.292685359716415
271 0.29255685210228
272 0.292428255081177
273 0.292299807071686
274 0.292171686887741
275 0.292043566703796
276 0.291915535926819
277 0.291787594556808
278 0.291659712791443
279 0.291531890630722
280 0.291404128074646
281 0.29127636551857
282 0.291148602962494
283 0.291020929813385
284 0.290893256664276
285 0.290765821933746
286 0.290638387203217
287 0.290511131286621
288 0.29038393497467
289 0.290256828069687
290 0.290129899978638
291 0.290003001689911
292 0.289876013994217
293 0.289749026298523
294 0.289622187614441
295 0.289495468139648
296 0.289368867874146
297 0.289242297410965
298 0.289115905761719
299 0.28898960351944
300 0.28886342048645
301 0.288737416267395
302 0.28861141204834
303 0.288485467433929
304 0.288359761238098
305 0.288234084844589
306 0.288108468055725
307 0.287982851266861
308 0.287857294082642
309 0.287731826305389
310 0.287606358528137
311 0.28748095035553
312 0.28735563158989
313 0.287230342626572
314 0.287105202674866
315 0.286980211734772
316 0.286855340003967
317 0.286730468273163
318 0.286605715751648
319 0.286480933427811
320 0.286356180906296
321 0.286231517791748
322 0.286106944084167
323 0.285982370376587
324 0.285857796669006
325 0.285733252763748
326 0.285608887672424
327 0.285484671592712
328 0.285360515117645
329 0.285236477851868
330 0.285112589597702
331 0.284988760948181
332 0.284865081310272
333 0.28474149107933
334 0.284618020057678
335 0.284494578838348
336 0.284371167421341
337 0.284247875213623
338 0.28412464261055
339 0.284001529216766
340 0.28387838602066
341 0.283755362033844
342 0.28363236784935
343 0.283509433269501
344 0.283386409282684
345 0.283263564109802
346 0.28314083814621
347 0.283018201589584
348 0.282895654439926
349 0.282773286104202
350 0.282651007175446
351 0.282528847455978
352 0.282406806945801
353 0.282284736633301
354 0.282162755727768
355 0.282040894031525
356 0.281919062137604
357 0.281797289848328
358 0.281675696372986
359 0.281554281711578
360 0.281432896852493
361 0.28131166100502
362 0.281190514564514
363 0.281069427728653
364 0.280948340892792
365 0.280827343463898
366 0.280706316232681
367 0.280585378408432
368 0.280464470386505
369 0.28034371137619
370 0.280222922563553
371 0.280102133750916
372 0.279981404542923
373 0.279860615730286
374 0.279739797115326
375 0.279619157314301
376 0.279498666524887
377 0.279378175735474
378 0.279257833957672
379 0.279137432575226
380 0.279017150402069
381 0.278896868228912
382 0.278776496648788
383 0.278656244277954
384 0.278536081314087
385 0.278416097164154
386 0.278296083211899
387 0.278176128864288
388 0.27805632352829
389 0.277936547994614
390 0.277816951274872
391 0.277697324752808
392 0.277577728033066
393 0.277458190917969
394 0.277338743209839
395 0.277219414710999
396 0.277100145816803
397 0.276981055736542
398 0.276862114667892
399 0.27674326300621
400 0.276624500751495
401 0.276505708694458
402 0.276387006044388
403 0.276268362998962
404 0.276149809360504
405 0.276031315326691
406 0.275912880897522
407 0.275794506072998
408 0.275676071643829
409 0.275557726621628
410 0.275439471006393
411 0.275321245193481
412 0.275203168392181
413 0.275085240602493
414 0.27496737241745
415 0.274849444627762
416 0.274731606245041
417 0.274613827466965
418 0.274496167898178
419 0.274378538131714
420 0.274260997772217
421 0.274143576622009
422 0.274026274681091
423 0.273909151554108
424 0.273792028427124
425 0.273674964904785
426 0.273557960987091
427 0.273441016674042
428 0.273324072360992
429 0.273207277059555
430 0.273090541362762
431 0.272973984479904
432 0.272857457399368
433 0.2727410197258
434 0.272624790668488
435 0.272508561611176
436 0.272392451763153
437 0.272276401519775
438 0.272160530090332
439 0.272044718265533
440 0.271928876638412
441 0.271813124418259
442 0.27169743180275
443 0.271581828594208
444 0.271466195583344
445 0.271350741386414
446 0.271235287189484
447 0.271119862794876
448 0.271004617214203
449 0.270889431238174
450 0.27077442407608
451 0.270659506320953
452 0.270544677972794
453 0.270429998636246
454 0.270315408706665
455 0.270200788974762
456 0.270086318254471
457 0.26997184753418
458 0.269857406616211
459 0.269743025302887
460 0.26962873339653
461 0.269514560699463
462 0.269400417804718
463 0.26928636431694
464 0.269172430038452
465 0.269058525562286
466 0.268944710493088
467 0.268830984830856
468 0.268717348575592
469 0.268603771924973
470 0.268490225076675
471 0.268376767635345
472 0.26826336979866
473 0.268150061368942
474 0.268036812543869
475 0.267923533916473
476 0.267810255289078
477 0.267697036266327
478 0.267583847045898
479 0.267470717430115
480 0.267357707023621
481 0.267244815826416
482 0.267132103443146
483 0.267019391059875
484 0.26690685749054
485 0.266794353723526
486 0.266682028770447
487 0.266569793224335
488 0.266457557678223
489 0.26634556055069
490 0.266233503818512
491 0.266121596097946
492 0.266009777784348
493 0.265898019075394
494 0.265786409378052
495 0.265674829483032
496 0.265563249588013
497 0.26545175909996
498 0.265340387821198
499 0.265229105949402
500 0.265117883682251
501 0.265006721019745
502 0.264895677566528
503 0.264784812927246
504 0.264674007892609
505 0.264563262462616
506 0.264452666044235
507 0.264342099428177
508 0.264231622219086
509 0.264121204614639
510 0.264010846614838
511 0.263900518417358
512 0.263790220022202
513 0.263680040836334
514 0.263569921255112
515 0.263459950685501
516 0.263350129127502
517 0.263240396976471
518 0.263130784034729
519 0.263021290302277
520 0.262911856174469
521 0.262802451848984
522 0.262693107128143
523 0.262583792209625
524 0.262474536895752
525 0.262365281581879
526 0.26225608587265
527 0.262147009372711
528 0.262037992477417
529 0.261929094791412
530 0.261820256710052
531 0.26171150803566
532 0.261602878570557
533 0.261494278907776
534 0.261385798454285
535 0.261277258396149
536 0.261168777942657
537 0.261060446500778
538 0.260952144861221
539 0.260843873023987
540 0.260735690593719
541 0.260627627372742
542 0.260519593954086
543 0.26041167974472
544 0.260303735733032
545 0.260195910930634
546 0.26008814573288
547 0.259980380535126
548 0.259872674942017
549 0.259765028953552
550 0.259657442569733
551 0.259550034999847
552 0.259442716836929
553 0.259335428476334
554 0.259228199720383
555 0.259121060371399
556 0.259013950824738
557 0.258906900882721
558 0.258799940347672
559 0.258693069219589
560 0.258586287498474
561 0.258479535579681
562 0.258372932672501
563 0.258266419172287
564 0.258159995079041
565 0.258053600788116
566 0.257947325706482
567 0.257841110229492
568 0.257734894752502
569 0.257628738880157
570 0.257522612810135
571 0.257416605949402
572 0.257310658693314
573 0.257204741239548
574 0.257098853588104
575 0.256993025541306
576 0.256887286901474
577 0.256781548261642
578 0.256676018238068
579 0.256570488214493
580 0.256465077400208
581 0.256359755992889
582 0.256254583597183
583 0.256149470806122
584 0.256044447422028
585 0.255939483642578
586 0.255834519863129
587 0.255729675292969
588 0.255624830722809
589 0.255520164966583
590 0.25541552901268
591 0.255311012268066
592 0.255206525325775
593 0.255102127790451
594 0.254997849464417
595 0.25489354133606
596 0.25478932261467
597 0.254685133695602
598 0.25458100438118
599 0.25447690486908
600 0.254372864961624
601 0.254268884658813
602 0.254164934158325
603 0.254061162471771
604 0.253957450389862
605 0.253853857517242
606 0.253750324249268
607 0.253646790981293
608 0.253543347120285
609 0.253439962863922
610 0.253336578607559
611 0.253233313560486
612 0.253130078315735
613 0.253026962280273
614 0.252923846244812
615 0.25282084941864
616 0.252717941999435
617 0.25261515378952
618 0.252512454986572
619 0.252409785985947
620 0.252307176589966
621 0.252204656600952
622 0.252102226018906
623 0.251999855041504
624 0.251897543668747
625 0.25179535150528
626 0.251693099737167
627 0.251590937376022
628 0.2514888048172
629 0.251386821269989
630 0.251284867525101
631 0.251183032989502
632 0.251081258058548
633 0.250979483127594
634 0.250877797603607
635 0.250776171684265
636 0.250674575567245
637 0.250573039054871
638 0.250471502542496
639 0.250370144844055
640 0.250268787145615
641 0.250167518854141
642 0.250066339969635
643 0.249965190887451
644 0.249864116311073
645 0.249763086438179
646 0.249662131071091
647 0.249561235308647
648 0.249460339546204
649 0.249359548091888
650 0.249258860945702
651 0.249158203601837
652 0.249057590961456
653 0.248956993222237
654 0.248856469988823
655 0.248756036162376
656 0.248655647039413
657 0.248555272817612
658 0.248454928398132
659 0.248354658484459
660 0.248254477977753
661 0.248154312372208
662 0.24805423617363
663 0.247954204678535
664 0.247854292392731
665 0.24775442481041
666 0.247654587030411
667 0.247554749250412
668 0.247454926371574
669 0.247355133295059
670 0.247255474328995
671 0.247155904769897
672 0.24705645442009
673 0.246957063674927
674 0.246857732534409
675 0.246758505702019
676 0.246659278869629
677 0.246560141444206
678 0.246461018919945
679 0.246361941099167
680 0.246262937784195
681 0.246163994073868
682 0.246065080165863
683 0.245966255664825
684 0.245867475867271
685 0.245768785476685
686 0.245670199394226
687 0.24557164311409
688 0.245473086833954
689 0.245374619960785
690 0.245276242494583
691 0.245177954435349
692 0.245079725980759
693 0.244981527328491
694 0.244883358478546
695 0.244785338640213
696 0.244687288999557
697 0.244589298963547
698 0.244491338729858
699 0.244393408298492
700 0.244295537471771
701 0.244197696447372
702 0.244099915027618
703 0.24400220811367
704 0.243904620409012
705 0.243807002902031
706 0.243709415197372
707 0.243611842393875
708 0.243514269590378
709 0.24341681599617
710 0.243319362401962
711 0.243221998214722
712 0.243124663829803
713 0.243027433753014
714 0.242930293083191
715 0.242833182215691
716 0.242736101150513
717 0.242639064788818
718 0.242542088031769
719 0.242445170879364
720 0.242348283529282
721 0.242251485586166
722 0.242154747247696
723 0.24205806851387
724 0.241961479187012
725 0.24186484515667
726 0.241768285632133
727 0.241671741008759
728 0.24157527089119
729 0.241478830575943
730 0.24138243496418
731 0.241286039352417
732 0.241189658641815
733 0.241093382239342
734 0.240997105836868
735 0.240900844335556
736 0.240804672241211
737 0.240708500146866
738 0.240612387657166
739 0.240516364574432
740 0.240420341491699
741 0.240324348211288
742 0.240228444337845
743 0.240132689476013
744 0.240036994218826
745 0.239941358566284
746 0.239845797419548
747 0.239750295877457
748 0.239654898643494
749 0.239559561014175
750 0.23946425318718
751 0.239368975162506
752 0.2392737865448
753 0.239178717136383
754 0.239083737134933
755 0.238988906145096
756 0.238894149661064
757 0.238799452781677
758 0.238704800605774
759 0.238610178232193
760 0.238515630364418
761 0.238421112298965
762 0.238326579332352
763 0.238232105970383
764 0.238137692213058
765 0.238043367862701
766 0.237949088215828
767 0.237854897975922
768 0.23776076734066
769 0.237666666507721
770 0.237572625279427
771 0.237478673458099
772 0.237384766340256
773 0.237290889024734
774 0.237197071313858
775 0.237103343009949
776 0.237009674310684
777 0.236916065216064
778 0.236822485923767
779 0.236728936433792
780 0.236635476350784
781 0.236542075872421
782 0.236448720097542
783 0.236355409026146
784 0.236262172460556
785 0.236168965697289
786 0.236075788736343
787 0.235982626676559
788 0.23588952422142
789 0.235796511173248
790 0.23570354282856
791 0.235610634088516
792 0.235517784953117
793 0.235425010323524
794 0.235332265496254
795 0.235239610075951
796 0.23514698445797
797 0.235054418444633
798 0.234961926937103
799 0.234869420528412
800 0.234776943922043
801 0.234684512019157
802 0.234592154622078
803 0.23449981212616
804 0.234407499432564
805 0.23431521654129
806 0.234223008155823
807 0.234130889177322
808 0.234038859605789
809 0.233946859836578
810 0.233854919672012
811 0.233763009309769
812 0.233671128749847
813 0.233579322695732
814 0.233487591147423
815 0.233395889401436
816 0.233304247260094
817 0.233212694525719
818 0.233121156692505
819 0.233029723167419
820 0.23293836414814
821 0.232847064733505
822 0.232755780220032
823 0.232664585113525
824 0.232573479413986
825 0.232482463121414
826 0.232391506433487
827 0.232300624251366
828 0.232209771871567
829 0.232118993997574
830 0.232028275728226
831 0.231937617063522
832 0.231846988201141
833 0.231756389141083
834 0.231665849685669
835 0.231575340032578
836 0.231484904885292
837 0.231394484639168
838 0.231304109096527
839 0.231213763356209
840 0.231123462319374
841 0.231033176183701
842 0.230942949652672
843 0.23085281252861
844 0.230762764811516
845 0.230672717094421
846 0.230582743883133
847 0.230492800474167
848 0.230402901768684
849 0.230313062667847
850 0.230223268270493
851 0.230133473873138
852 0.23004375398159
853 0.229954093694687
854 0.229864537715912
855 0.229775071144104
856 0.229685634374619
857 0.229596242308617
858 0.229506880044937
859 0.229417562484741
860 0.229328289628029
861 0.229239016771317
862 0.22914981842041
863 0.229060620069504
864 0.22897145152092
865 0.228882342576981
866 0.228793233633041
867 0.228704154491425
868 0.228615090250969
869 0.228526070713997
870 0.228437125682831
871 0.228348210453987
872 0.228259369730949
873 0.228170618414879
874 0.228081941604614
875 0.227993279695511
876 0.227904677391052
877 0.227816119790077
878 0.227727651596069
879 0.227639257907867
880 0.227550908923149
881 0.227462649345398
882 0.227374404668808
883 0.227286219596863
884 0.227198049426079
885 0.22710993885994
886 0.227021843194962
887 0.226933792233467
888 0.226845815777779
889 0.226757943630219
890 0.226670101284981
891 0.226582318544388
892 0.226494580507278
893 0.226406902074814
894 0.226319268345833
895 0.226231634616852
896 0.226144075393677
897 0.226056605577469
898 0.225969135761261
899 0.22588175535202
900 0.225794404745102
901 0.225707098841667
902 0.225619822740555
903 0.225532591342926
904 0.225445419549942
905 0.225358337163925
906 0.225271284580231
907 0.225184291601181
908 0.225097313523293
909 0.22501040995121
910 0.224923610687256
911 0.224836826324463
912 0.224750071763992
913 0.224663376808167
914 0.224576681852341
915 0.224490016698837
916 0.224403440952301
917 0.224316895008087
918 0.224230468273163
919 0.224144071340561
920 0.224057734012604
921 0.223971426486969
922 0.223885178565979
923 0.223798960447311
924 0.223712787032127
925 0.223626643419266
926 0.223540544509888
927 0.223454490303993
928 0.223368465900421
929 0.223282516002655
930 0.223196655511856
931 0.223110884428024
932 0.223025128245354
933 0.222939401865005
934 0.222853749990463
935 0.222768172621727
936 0.222682684659958
937 0.222597196698189
938 0.222511753439903
939 0.222426384687424
940 0.222341105341911
941 0.222255855798721
942 0.222170650959015
943 0.222085505723953
944 0.222000479698181
945 0.221915453672409
946 0.221830457448959
947 0.22174546122551
948 0.221660554409027
949 0.221575707197189
950 0.221490889787674
951 0.221406102180481
952 0.221321389079094
953 0.221236705780029
954 0.221152052283287
955 0.221067473292351
956 0.220982924103737
957 0.220898449420929
958 0.220813989639282
959 0.22072958946228
960 0.220645233988762
961 0.220560938119888
962 0.220476672053337
963 0.220392435789108
964 0.220308244228363
965 0.220224067568779
966 0.220139905810356
967 0.220055758953094
968 0.219971671700478
969 0.219887614250183
970 0.219803616404533
971 0.219719678163528
972 0.219635814428329
973 0.21955195069313
974 0.219468146562576
975 0.219384431838989
976 0.219300746917725
977 0.219217091798782
978 0.219133496284485
979 0.21904993057251
980 0.218966454267502
981 0.218883007764816
982 0.218799620866776
983 0.218716323375702
984 0.218633085489273
985 0.218549877405167
986 0.218466728925705
987 0.218383610248566
988 0.218300551176071
989 0.21821753680706
990 0.218134537339211
991 0.218051612377167
992 0.217968702316284
993 0.217885851860046
994 0.217803031206131
995 0.217720299959183
996 0.217637568712234
997 0.217554926872253
998 0.217472329735756
999 0.217389822006226
1000 0.217307358980179
1001 0.217224895954132
1002 0.21714249253273
1003 0.217060118913651
1004 0.216977819800377
1005 0.216895580291748
1006 0.216813400387764
1007 0.216731339693069
1008 0.216649308800697
1009 0.216567307710648
1010 0.21648533642292
1011 0.216403380036354
1012 0.216321468353271
1013 0.216239631175995
1014 0.216157868504524
1015 0.216076165437698
1016 0.215994507074356
1017 0.21591292321682
1018 0.215831428766251
1019 0.215749979019165
1020 0.215668618679047
1021 0.215587288141251
1022 0.215506017208099
1023 0.215424776077271
1024 0.215343594551086
1025 0.215262427926064
1026 0.215181350708008
1027 0.215100333094597
1028 0.215019360184669
1029 0.214938402175903
1030 0.214857444167137
1031 0.214776515960693
1032 0.214695632457733
1033 0.214614793658257
1034 0.214533984661102
1035 0.214453250169754
1036 0.214372545480728
1037 0.214291885495186
1038 0.214211240410805
1039 0.214130625128746
1040 0.214050084352493
1041 0.213969618082047
1042 0.213889241218567
1043 0.213808864355087
1044 0.213728532195091
1045 0.213648214936256
1046 0.213567942380905
1047 0.213487714529037
1048 0.213407531380653
1049 0.213327407836914
1050 0.213247299194336
1051 0.213167250156403
1052 0.213087260723114
1053 0.21300733089447
1054 0.212927401065826
1055 0.212847501039505
1056 0.212767615914345
1057 0.212687790393829
1058 0.212608069181442
1059 0.212528392672539
1060 0.21244877576828
1061 0.212369173765182
1062 0.212289571762085
1063 0.21220999956131
1064 0.212130457162857
1065 0.212051004171371
1066 0.211971580982208
1067 0.21189221739769
1068 0.211812868714333
1069 0.211733564734459
1070 0.21165432035923
1071 0.211575150489807
1072 0.211495995521545
1073 0.211416929960251
1074 0.211337924003601
1075 0.211258947849274
1076 0.211180031299591
1077 0.211101174354553
1078 0.211022332310677
1079 0.210943549871445
1080 0.210864812135696
1081 0.210786104202271
1082 0.210707440972328
1083 0.210628837347031
1084 0.210550278425217
1085 0.210471719503403
1086 0.210393220186234
1087 0.210314780473709
1088 0.210236415266991
1089 0.210158109664917
1090 0.210079878568649
1091 0.210001692175865
1092 0.209923535585403
1093 0.209845378994942
1094 0.209767267107964
1095 0.209689170122147
1096 0.209611147642136
1097 0.209533214569092
1098 0.20945531129837
1099 0.209377452731133
1100 0.209299623966217
1101 0.209221839904785
1102 0.209144115447998
1103 0.209066435694695
1104 0.208988755941391
1105 0.208911150693893
1106 0.208833545446396
1107 0.208755999803543
1108 0.208678513765335
1109 0.208601117134094
1110 0.208523839712143
1111 0.208446562290192
1112 0.208369344472885
1113 0.208292156457901
1114 0.208214998245239
1115 0.2081378698349
1116 0.208060815930367
1117 0.207983821630478
1118 0.207906901836395
1119 0.207830041646957
1120 0.207753211259842
1121 0.207676470279694
1122 0.207599759101868
1123 0.207523077726364
1124 0.207446485757828
1125 0.207369923591614
1126 0.207293391227722
1127 0.207216933369637
1128 0.207140535116196
1129 0.207064211368561
1130 0.206987947225571
1131 0.206911683082581
1132 0.206835478544235
1133 0.206759348511696
1134 0.206683307886124
1135 0.20660725235939
1136 0.206531286239624
1137 0.206455379724503
1138 0.206379562616348
1139 0.206303745508194
1140 0.206227988004684
1141 0.206152215600014
1142 0.20607653260231
1143 0.206000879406929
1144 0.20592525601387
1145 0.205849647521973
1146 0.205774113535881
1147 0.205698624253273
1148 0.205623179674149
1149 0.205547764897346
1150 0.205472350120544
1151 0.205396965146065
1152 0.205321699380875
1153 0.205246478319168
1154 0.205171376466751
1155 0.205096334218979
1156 0.205021351575851
1157 0.204946398735046
1158 0.204871490597725
1159 0.204796642065048
1160 0.204721823334694
1161 0.204647034406662
1162 0.204572275280952
1163 0.204497516155243
1164 0.204422771930695
1165 0.204348102211952
1166 0.204273462295532
1167 0.204198881983757
1168 0.204124331474304
1169 0.204049825668335
1170 0.203975349664688
1171 0.203900903463364
1172 0.203826516866684
1173 0.203752100467682
1174 0.203677743673325
1175 0.203603401780128
1176 0.203529089689255
1177 0.203454822301865
1178 0.203380644321442
1179 0.203306496143341
1180 0.203232407569885
1181 0.203158363699913
1182 0.203084319829941
1183 0.203010380268097
1184 0.202936455607414
1185 0.202862590551376
1186 0.202788770198822
1187 0.20271497964859
1188 0.202641233801842
1189 0.202567532658577
1190 0.202493891119957
1191 0.202420294284821
1192 0.202346712350845
1193 0.202273160219193
1194 0.202199682593346
1195 0.20212621986866
1196 0.202052786946297
1197 0.201979398727417
1198 0.201906055212021
1199 0.201832726597786
1200 0.201759487390518
1201 0.201686233282089
1202 0.201613053679466
1203 0.201539903879166
1204 0.201466798782349
1205 0.201393723487854
1206 0.201320677995682
1207 0.20124763250351
1208 0.201174646615982
1209 0.201101705431938
1210 0.201028794050217
1211 0.200955912470818
1212 0.200883030891418
1213 0.200810253620148
1214 0.200737491250038
1215 0.200664773583412
1216 0.200592130422592
1217 0.200519502162933
1218 0.200446903705597
1219 0.200374364852905
1220 0.200301826000214
1221 0.200229316949844
1222 0.200156807899475
1223 0.200084358453751
1224 0.20001195371151
1225 0.199939593672752
1226 0.199867248535156
1227 0.19979490339756
1228 0.199722588062286
1229 0.199650332331657
1230 0.199578076601028
1231 0.199505895376205
1232 0.199433743953705
1233 0.199361622333527
1234 0.199289590120316
1235 0.199217617511749
1236 0.199145689606667
1237 0.199073821306229
1238 0.199002012610435
1239 0.198930278420448
1240 0.198858559131622
1241 0.198786869645119
1242 0.19871523976326
1243 0.198643654584885
1244 0.198572114109993
1245 0.198500603437424
1246 0.198429152369499
1247 0.198357760906219
1248 0.198286384344101
1249 0.198215037584305
1250 0.198143720626831
1251 0.198072448372841
1252 0.198001205921173
1253 0.197929963469505
1254 0.19785875082016
1255 0.19778761267662
1256 0.197716474533081
1257 0.197645425796509
1258 0.197574436664581
1259 0.197503477334976
1260 0.197432547807693
1261 0.197361662983894
1262 0.197290793061256
1263 0.197219967842102
1264 0.19714917242527
1265 0.197078391909599
1266 0.197007670998573
1267 0.19693697988987
1268 0.196866303682327
1269 0.19679568707943
1270 0.196725130081177
1271 0.196654617786407
1272 0.196584105491638
1273 0.196513682603836
1274 0.196443289518356
1275 0.196372926235199
1276 0.196302622556686
1277 0.196232348680496
1278 0.19616211950779
1279 0.196091949939728
1280 0.19602182507515
1281 0.195951730012894
1282 0.195881694555283
1283 0.195811718702316
1284 0.195741727948189
1285 0.195671766996384
1286 0.195601865649223
1287 0.195532023906708
1288 0.195462226867676
1289 0.195392459630966
1290 0.195322722196579
1291 0.195253074169159
1292 0.195183485746384
1293 0.195113956928253
1294 0.19504451751709
1295 0.19497512280941
1296 0.194905787706375
1297 0.194836512207985
1298 0.194767281413078
1299 0.194698080420494
1300 0.194628924131393
1301 0.194559842348099
1302 0.194490745663643
1303 0.194421708583832
1304 0.194352686405182
1305 0.194283708930016
1306 0.194214731454849
1307 0.194145798683167
1308 0.194076925516129
1309 0.194008067250252
1310 0.19393926858902
1311 0.193870544433594
1312 0.193801894783974
1313 0.193733274936676
1314 0.193664699792862
1315 0.19359615445137
1316 0.193527653813362
1317 0.193459182977676
1318 0.193390727043152
1319 0.193322330713272
1320 0.193253949284554
1321 0.19318562746048
1322 0.193117305636406
1323 0.193049028515816
1324 0.192980766296387
1325 0.192912548780441
1326 0.192844361066818
1327 0.192776292562485
1328 0.192708253860474
1329 0.192640244960785
1330 0.192572265863419
1331 0.192504316568375
1332 0.192436426877975
1333 0.192368552088737
1334 0.192300766706467
1335 0.192232981324196
1336 0.192165270447731
1337 0.192097574472427
1338 0.192029923200607
1339 0.191962316632271
1340 0.191894739866257
1341 0.191827178001404
1342 0.191759675741196
1343 0.19169220328331
1344 0.191624775528908
1345 0.191557362675667
1346 0.191490024328232
1347 0.191422671079636
1348 0.191355347633362
1349 0.191288083791733
1350 0.191220834851265
1351 0.19115361571312
1352 0.191086426377296
1353 0.191019251942635
1354 0.190952137112617
1355 0.190885096788406
1356 0.190818101167679
1357 0.190751135349274
1358 0.190684214234352
1359 0.190617337822914
1360 0.19055050611496
1361 0.190483704209328
1362 0.190416902303696
1363 0.19035017490387
1364 0.190283447504044
1365 0.190216779708862
1366 0.190150111913681
1367 0.190083473920822
1368 0.190016910433769
1369 0.189950361847878
1370 0.189883887767792
1371 0.189817428588867
1372 0.189750999212265
1373 0.189684599637985
1374 0.189618214964867
1375 0.18955186009407
1376 0.189485520124435
1377 0.189419209957123
1378 0.189352929592133
1379 0.189286708831787
1380 0.189220517873764
1381 0.189154386520386
1382 0.18908828496933
1383 0.189022243022919
1384 0.18895623087883
1385 0.188890248537064
1386 0.188824281096458
1387 0.188758313655853
1388 0.188692420721054
1389 0.188626527786255
1390 0.188560679554939
1391 0.188494846224785
1392 0.188429072499275
1393 0.188363343477249
1394 0.188297599554062
1395 0.188231900334358
1396 0.188166216015816
1397 0.188100561499596
1398 0.188034936785698
1399 0.187969326972961
1400 0.187903746962547
1401 0.187838196754456
1402 0.187772691249847
1403 0.187707245349884
1404 0.187641829252243
1405 0.187576413154602
1406 0.187511056661606
1407 0.187445729970932
1408 0.187380403280258
1409 0.187315106391907
1410 0.1872498691082
1411 0.187184661626816
1412 0.187119513750076
1413 0.187054365873337
1414 0.186989262700081
1415 0.186924204230309
1416 0.186859160661697
1417 0.186794131994247
1418 0.186729118227959
1419 0.186664164066315
1420 0.186599254608154
1421 0.186534389853477
1422 0.186469525098801
1423 0.18640473484993
1424 0.186339944601059
1425 0.186275213956833
1426 0.186210513114929
1427 0.186145842075348
1428 0.18608121573925
1429 0.186016619205475
1430 0.185952037572861
1431 0.185887485742569
1432 0.185822993516922
1433 0.185758545994759
1434 0.185694128274918
1435 0.185629740357399
1436 0.185565397143364
1437 0.185501083731651
1438 0.185436815023422
1439 0.185372561216354
1440 0.185308337211609
1441 0.185244113206863
1442 0.18517991900444
1443 0.185115694999695
1444 0.185051530599594
1445 0.184987366199493
1446 0.184923246502876
1447 0.184859186410904
1448 0.184795171022415
1449 0.184731185436249
1450 0.184667214751244
1451 0.184603303670883
1452 0.184539437294006
1453 0.18447557091713
1454 0.18441179394722
1455 0.184348046779633
1456 0.184284299612045
1457 0.18422058224678
1458 0.184156894683838
1459 0.184093251824379
1460 0.184029668569565
1461 0.183966130018234
1462 0.183902606368065
1463 0.183839127421379
1464 0.183775678277016
1465 0.183712229132652
1466 0.18364879488945
1467 0.183585375547409
1468 0.183522015810013
1469 0.183458670973778
1470 0.183395370841026
1471 0.183332115411758
1472 0.183268904685974
1473 0.18320569396019
1474 0.183142513036728
1475 0.183079391717911
1476 0.183016330003738
1477 0.182953298091888
1478 0.182890295982361
1479 0.182827338576317
1480 0.182764410972595
1481 0.182701483368874
1482 0.182638585567474
1483 0.182575732469559
1484 0.182512909173965
1485 0.182450115680695
1486 0.182387351989746
1487 0.182324677705765
1488 0.182261973619461
1489 0.182199329137802
1490 0.182136714458466
1491 0.18207411468029
1492 0.182011589407921
1493 0.181949079036713
1494 0.181886583566666
1495 0.181824147701263
1496 0.181761711835861
1497 0.181699335575104
1498 0.181636974215508
1499 0.181574627757072
1500 0.181512296199799
1501 0.181449994444847
1502 0.181387737393379
1503 0.181325525045395
1504 0.181263357400894
1505 0.181201189756393
1506 0.181139081716537
1507 0.181077003479004
1508 0.181014969944954
1509 0.180952966213226
1510 0.18089097738266
1511 0.180829048156738
1512 0.180767148733139
1513 0.180705264210701
1514 0.18064346909523
1515 0.180581659078598
1516 0.180519878864288
1517 0.180458173155785
1518 0.180396497249603
1519 0.180334880948067
1520 0.180273294448853
1521 0.180211737751961
1522 0.180150210857391
1523 0.180088743567467
1524 0.180027276277542
1525 0.179965823888779
1526 0.179904371500015
1527 0.179842919111252
1528 0.179781526327133
1529 0.179720133543015
1530 0.179658770561218
1531 0.179597467184067
1532 0.179536178708076
1533 0.17947493493557
1534 0.179413691163063
1535 0.179352477192879
1536 0.179291278123856
1537 0.1792301684618
1538 0.179169088602066
1539 0.179108038544655
1540 0.179047003388405
1541 0.178986012935638
1542 0.178925082087517
1543 0.178864181041718
1544 0.178803309798241
1545 0.178742483258247
1546 0.178681671619415
1547 0.178620904684067
1548 0.178560182452202
1549 0.178499490022659
1550 0.1784388422966
1551 0.178378224372864
1552 0.178317606449127
1553 0.178257048130035
1554 0.178196489810944
1555 0.178135976195335
1556 0.178075522184372
1557 0.17801508307457
1558 0.177954688668251
1559 0.177894338965416
1560 0.177834019064903
1561 0.177773743867874
1562 0.177713483572006
1563 0.177653238177299
1564 0.177592992782593
1565 0.177532806992531
1566 0.17747263610363
1567 0.177412480115891
1568 0.177352368831635
1569 0.177292287349701
1570 0.17723223567009
1571 0.177172183990479
1572 0.17711216211319
1573 0.177052184939384
1574 0.176992237567902
1575 0.17693230509758
1576 0.176872402429581
1577 0.176812514662743
1578 0.176752656698227
1579 0.176692828536034
1580 0.17663300037384
1581 0.176573187112808
1582 0.176513433456421
1583 0.176453709602356
1584 0.176394015550613
1585 0.176334336400032
1586 0.176274701952934
1587 0.176215082406998
1588 0.176155537366867
1589 0.176095977425575
1590 0.176036477088928
1591 0.175977021455765
1592 0.175917580723763
1593 0.175858184695244
1594 0.175798788666725
1595 0.17573943734169
1596 0.175680100917816
1597 0.175620809197426
1598 0.175561532378197
1599 0.175502330064774
1600 0.175443142652512
1601 0.175383985042572
1602 0.175324857234955
1603 0.175265803933144
1604 0.175206780433655
1605 0.175147771835327
1606 0.175088822841644
1607 0.175029903650284
1608 0.174971044063568
1609 0.174912214279175
1610 0.174853414297104
1611 0.174794659018517
1612 0.174735933542252
1613 0.17467725276947
1614 0.174618601799011
1615 0.174559980630875
1616 0.174501359462738
1617 0.174442753195763
1618 0.174384206533432
1619 0.174325674772263
1620 0.174267172813416
1621 0.174208700656891
1622 0.17415027320385
1623 0.174091875553131
1624 0.174033522605896
1625 0.173975169658661
1626 0.173916906118393
1627 0.173858657479286
1628 0.173800453543663
1629 0.173742264509201
1630 0.173684135079384
1631 0.173626035451889
1632 0.173567980527878
1633 0.17350997030735
1634 0.173451974987984
1635 0.173394054174423
1636 0.173336148262024
1637 0.173278272151947
1638 0.173220425844193
1639 0.173162594437599
1640 0.173104837536812
1641 0.173047095537186
1642 0.172989368438721
1643 0.172931700944901
1644 0.172874063253403
1645 0.172816440463066
1646 0.172758847475052
1647 0.17270128428936
1648 0.172643750905991
1649 0.172586262226105
1650 0.172528773546219
1651 0.172471314668655
1652 0.172413885593414
1653 0.172356486320496
1654 0.172299116849899
1655 0.172241806983948
1656 0.172184482216835
1657 0.172127217054367
1658 0.17206996679306
1659 0.172012761235237
1660 0.171955585479736
1661 0.17189846932888
1662 0.171841353178024
1663 0.171784251928329
1664 0.171727210283279
1665 0.171670168638229
1666 0.171613201498985
1667 0.171556234359741
1668 0.171499326825142
1669 0.171442449092865
1670 0.17138560116291
1671 0.171328783035278
1672 0.171271994709969
1673 0.171215265989304
1674 0.171158537268639
1675 0.171101868152618
1676 0.171045213937759
1677 0.170988589525223
1678 0.170931994915009
1679 0.170875430107117
1680 0.170818910002708
1681 0.170762419700623
1682 0.170705959200859
1683 0.170649528503418
1684 0.17059314250946
1685 0.170536756515503
1686 0.170480400323868
1687 0.170424044132233
1688 0.170367732644081
1689 0.17031142115593
1690 0.170255154371262
1691 0.170198917388916
1692 0.170142710208893
1693 0.170086532831192
1694 0.170030415058136
1695 0.16997429728508
1696 0.169918224215508
1697 0.16986221075058
1698 0.169806241989136
1699 0.169750303030014
1700 0.169694393873215
1701 0.169638514518738
1702 0.169582650065422
1703 0.169526815414429
1704 0.169470995664597
1705 0.169415235519409
1706 0.169359475374222
1707 0.169303745031357
1708 0.169248074293137
1709 0.169192433357239
1710 0.169136792421341
1711 0.169081181287766
1712 0.169025585055351
1713 0.168970048427582
1714 0.168914496898651
1715 0.16885894536972
1716 0.168803468346596
1717 0.16874797642231
1718 0.168692529201508
1719 0.168637111783028
1720 0.168581739068031
1721 0.168526381254196
1722 0.168471068143845
1723 0.168415799736977
1724 0.168360561132431
1725 0.168305352330208
1726 0.168250143527985
1727 0.168194994330406
1728 0.16813987493515
1729 0.168084770441055
1730 0.168029710650444
1731 0.167974680662155
1732 0.167919665575027
1733 0.167864710092545
1734 0.167809769511223
1735 0.167754828929901
1736 0.167699903249741
1737 0.167645007371902
1738 0.167590156197548
1739 0.167535305023193
1740 0.167480483651161
1741 0.16742567718029
1742 0.167370900511742
1743 0.167316168546677
1744 0.167261451482773
1745 0.167206734418869
1746 0.167152047157288
1747 0.167097419500351
1748 0.167042836546898
1749 0.166988298296928
1750 0.16693377494812
1751 0.166879266500473
1752 0.166824787855148
1753 0.166770339012146
1754 0.166715905070305
1755 0.166661500930786
1756 0.166607141494751
1757 0.166552796959877
1758 0.166498482227325
1759 0.166444182395935
1760 0.166389912366867
1761 0.166335672140121
1762 0.166281461715698
1763 0.166227251291275
1764 0.166173100471497
1765 0.166118949651718
1766 0.166064873337746
1767 0.166010797023773
1768 0.165956765413284
1769 0.165902763605118
1770 0.165848761796951
1771 0.165794789791107
1772 0.165740817785263
1773 0.165686905384064
1774 0.165632992982864
1775 0.165579110383987
1776 0.165525242686272
1777 0.165471374988556
1778 0.165417551994324
1779 0.165363773703575
1780 0.165310025215149
1781 0.165256291627884
1782 0.16520257294178
1783 0.165148884057999
1784 0.165095239877701
1785 0.165041625499725
1786 0.16498801112175
1787 0.164934456348419
1788 0.164880931377411
1789 0.164827421307564
1790 0.164773970842361
1791 0.164720505475998
1792 0.164667069911957
1793 0.164613664150238
1794 0.164560288190842
1795 0.164506912231445
1796 0.164453566074371
1797 0.164400234818459
1798 0.164346918463707
1799 0.164293646812439
1800 0.164240390062332
1801 0.164187163114548
1802 0.164133965969086
1803 0.164080813527107
1804 0.164027661085129
1805 0.163974538445473
1806 0.163921430706978
1807 0.163868352770805
1808 0.163815304636955
1809 0.163762271404266
1810 0.163709297776222
1811 0.163656324148178
1812 0.163603395223618
1813 0.163550525903702
1814 0.163497686386108
1815 0.163444861769676
1816 0.163392066955566
1817 0.16333931684494
1818 0.163286566734314
1819 0.16323384642601
1820 0.163181155920029
1821 0.16312849521637
1822 0.163075894117355
1823 0.16302327811718
1824 0.162970706820488
1825 0.162918150424957
1826 0.162865608930588
1827 0.162813112139702
1828 0.162760630249977
1829 0.162708193063736
1830 0.162655770778656
1831 0.162603408098221
1832 0.162551045417786
1833 0.162498712539673
1834 0.162446394562721
1835 0.162394106388092
1836 0.162341773509979
1837 0.162289500236511
1838 0.162237241864204
1839 0.16218501329422
1840 0.162132829427719
1841 0.162080675363541
1842 0.162028551101685
1843 0.161976426839828
1844 0.161924332380295
1845 0.161872267723083
1846 0.161820203065872
1847 0.161768212914467
1848 0.161716222763062
1849 0.16166427731514
1850 0.16161236166954
1851 0.161560446023941
1852 0.161508589982986
1853 0.161456733942032
1854 0.161404922604561
1855 0.16135311126709
1856 0.16130131483078
1857 0.161249548196793
1858 0.161197811365128
1859 0.161146104335785
1860 0.161094397306442
1861 0.161042720079422
1862 0.160991072654724
1863 0.160939440131187
1864 0.160887837409973
1865 0.160836279392242
1866 0.160784721374512
1867 0.160733208060265
1868 0.16068172454834
1869 0.160630226135254
1870 0.160578772425652
1871 0.160527348518372
1872 0.160475954413414
1873 0.160424590110779
1874 0.160373240709305
1875 0.160321950912476
1876 0.160270676016808
1877 0.160219430923462
1878 0.160168200731277
1879 0.160116985440254
1880 0.160065829753876
1881 0.160014688968658
1882 0.159963577985764
1883 0.15991248190403
1884 0.159861445426941
1885 0.159810408949852
1886 0.159759432077408
1887 0.159708485007286
1888 0.159657567739487
1889 0.159606695175171
1890 0.159555852413177
1891 0.159505039453506
1892 0.159454241394997
1893 0.159403473138809
1894 0.159352719783783
1895 0.15930201113224
1896 0.159251287579536
1897 0.159200608730316
1898 0.159149929881096
1899 0.159099280834198
1900 0.159048646688461
1901 0.158998042345047
1902 0.158947467803955
1903 0.158896923065186
1904 0.158846378326416
1905 0.158795893192291
1906 0.158745408058167
1907 0.158694952726364
1908 0.158644497394562
1909 0.158594086766243
1910 0.158543720841408
1911 0.158493369817734
1912 0.158443048596382
1913 0.158392757177353
1914 0.158342480659485
1915 0.158292233943939
1916 0.158241987228394
1917 0.158191785216331
1918 0.158141613006592
1919 0.158091455698013
1920 0.15804135799408
1921 0.157991260290146
1922 0.157941192388535
1923 0.157891124486923
1924 0.157841086387634
1925 0.157791078090668
1926 0.157741099596024
1927 0.157691150903702
1928 0.157641232013702
1929 0.157591342926025
1930 0.157541483640671
1931 0.157491639256477
1932 0.157441809773445
1933 0.157392024993896
1934 0.157342240214348
1935 0.157292485237122
1936 0.157242760062218
1937 0.157193034887314
1938 0.157143324613571
1939 0.157093673944473
1940 0.157044023275375
1941 0.156994432210922
1942 0.156944900751114
1943 0.156895369291306
1944 0.156845882534981
1945 0.156796410679817
1946 0.156746983528137
1947 0.156697541475296
1948 0.156648144125938
1949 0.156598776578903
1950 0.156549423933029
1951 0.156500101089478
1952 0.156450808048248
1953 0.15640152990818
1954 0.156352281570435
1955 0.156303077936172
1956 0.156253904104233
1957 0.156204760074615
1958 0.156155630946159
1959 0.156106546521187
1960 0.156057476997375
1961 0.156008437275887
1962 0.15595942735672
1963 0.155910447239876
1964 0.155861511826515
1965 0.155812591314316
1966 0.155763685703278
1967 0.155714839696884
1968 0.155665963888168
1969 0.155617147684097
1970 0.155568331480026
1971 0.155519530177116
1972 0.155470758676529
1973 0.155422002077103
1974 0.155373275279999
1975 0.155324578285217
1976 0.155275911092758
1977 0.15522725880146
1978 0.155178636312485
1979 0.155130013823509
1980 0.155081406235695
1981 0.155032828450203
1982 0.154984265565872
1983 0.154935717582703
1984 0.154887184500694
1985 0.154838681221008
1986 0.154790177941322
1987 0.154741704463959
1988 0.154693216085434
1989 0.154644802212715
1990 0.154596403241158
1991 0.154548019170761
1992 0.154499650001526
1993 0.154451280832291
1994 0.154402941465378
1995 0.154354676604271
1996 0.154306441545486
1997 0.154258206486702
1998 0.15421000123024
1999 0.154161840677261
2000 0.154113695025444
2001 0.154065579175949
2002 0.154017508029938
2003 0.153969451785088
2004 0.153921455144882
2005 0.153873458504677
2006 0.153825491666794
2007 0.15377750992775
2008 0.153729557991028
2009 0.153681635856628
2010 0.153633758425713
2011 0.153585910797119
2012 0.153538107872009
2013 0.153490304946899
2014 0.153442561626434
2015 0.15339483320713
2016 0.153347134590149
2017 0.153299510478973
2018 0.153251886367798
2019 0.153204306960106
2020 0.153156727552414
2021 0.153109207749367
2022 0.153061717748642
2023 0.153014242649078
2024 0.152966797351837
2025 0.152919352054596
2026 0.152871981263161
2027 0.152824610471725
2028 0.152777254581451
2029 0.1527299284935
2030 0.152682602405548
2031 0.152635291218758
2032 0.152587980031967
2033 0.15254071354866
2034 0.152493476867676
2035 0.152446240186691
2036 0.152399003505707
2037 0.152351781725883
2038 0.152304604649544
2039 0.152257412672043
2040 0.152210280299187
2041 0.152163177728653
2042 0.152116119861603
2043 0.152069091796875
2044 0.152022063732147
2045 0.151975065469742
2046 0.151928067207336
2047 0.151881098747253
2048 0.151834160089493
2049 0.151787236332893
2050 0.151740372180939
2051 0.151693522930145
2052 0.151646718382835
2053 0.151599928736687
2054 0.151553153991699
2055 0.151506423950195
2056 0.151459693908691
2057 0.151412978768349
2058 0.151366293430328
2059 0.151319622993469
2060 0.151272982358932
2061 0.151226356625557
2062 0.151179745793343
2063 0.151133149862289
2064 0.15108659863472
2065 0.151040077209473
2066 0.150993555784225
2067 0.150947064161301
2068 0.150900602340698
2069 0.150854170322418
2070 0.150807768106461
2071 0.150761380791664
2072 0.15071502327919
2073 0.150668665766716
2074 0.150622367858887
2075 0.150576084852219
2076 0.150529816746712
2077 0.150483578443527
2078 0.150437355041504
2079 0.150391146540642
2080 0.150344967842102
2081 0.150298804044724
2082 0.150252670049667
2083 0.150206565856934
2084 0.1501604616642
2085 0.150114357471466
2086 0.150068297982216
2087 0.150022268295288
2088 0.149976253509521
2089 0.149930283427238
2090 0.149884313344955
2091 0.149838387966156
2092 0.149792447686195
2093 0.149746522307396
2094 0.149700611829758
2095 0.149654746055603
2096 0.149608880281448
2097 0.149563059210777
2098 0.149517238140106
2099 0.149471431970596
2100 0.14942567050457
2101 0.149379923939705
2102 0.149334207177162
2103 0.149288490414619
2104 0.14924281835556
2105 0.14919713139534
2106 0.149151504039764
2107 0.149105876684189
2108 0.149060279130936
2109 0.149014711380005
2110 0.148969143629074
2111 0.148923605680466
2112 0.14887809753418
2113 0.148832619190216
2114 0.148787170648575
2115 0.148741751909256
2116 0.148696318268776
2117 0.148650914430618
2118 0.148605540394783
2119 0.148560181260109
2120 0.148514866828918
2121 0.148469552397728
2122 0.14842426776886
2123 0.148378998041153
2124 0.148333758115768
2125 0.148288547992706
2126 0.148243352770805
2127 0.148198157548904
2128 0.148152992129326
2129 0.148107841610909
2130 0.148062705993652
2131 0.14801761507988
2132 0.147972509264946
2133 0.147927433252335
2134 0.147882372140884
2135 0.147837311029434
2136 0.147792279720306
2137 0.147747218608856
2138 0.147702217102051
2139 0.147657185792923
2140 0.14761221408844
2141 0.147567272186279
2142 0.147522330284119
2143 0.14747741818428
2144 0.147432520985603
2145 0.147387623786926
2146 0.14734274148941
2147 0.147297888994217
2148 0.147253036499023
2149 0.147208228707314
2150 0.147163420915604
2151 0.147118642926216
2152 0.147073894739151
2153 0.147029176354408
2154 0.146984472870827
2155 0.146939814090729
2156 0.146895170211792
2157 0.146850541234016
2158 0.146805912256241
2159 0.146761298179626
2160 0.146716713905334
2161 0.146672159433365
2162 0.146627634763718
2163 0.14658311009407
2164 0.146538585424423
2165 0.14649410545826
2166 0.146449625492096
2167 0.146405190229416
2168 0.146360784769058
2169 0.146316379308701
2170 0.146271988749504
2171 0.14622762799263
2172 0.146183297038078
2173 0.146138980984688
2174 0.146094709634781
2175 0.146050453186035
2176 0.146006226539612
2177 0.145961999893188
2178 0.145917803049088
2179 0.145873606204987
2180 0.14582946896553
2181 0.145785331726074
2182 0.14574122428894
2183 0.145697146654129
2184 0.145653069019318
2185 0.145609021186829
2186 0.145564988255501
2187 0.145520985126495
2188 0.14547698199749
2189 0.145433008670807
2190 0.145389035344124
2191 0.145345091819763
2192 0.145301192998886
2193 0.145257294178009
2194 0.145213425159454
2195 0.1451695561409
2196 0.145125731825829
2197 0.145081907510757
2198 0.14503812789917
2199 0.144994378089905
2200 0.14495062828064
2201 0.144906908273697
2202 0.144863232970238
2203 0.144819557666779
2204 0.144775927066803
2205 0.14473232626915
2206 0.144688740372658
2207 0.144645184278488
2208 0.14460164308548
2209 0.144558131694794
2210 0.14451465010643
2211 0.144471168518066
2212 0.144427716732025
2213 0.144384279847145
2214 0.144340872764587
2215 0.144297495484352
2216 0.144254133105278
2217 0.144210800528526
2218 0.144167482852936
2219 0.144124150276184
2220 0.1440809071064
2221 0.144037663936615
2222 0.143994435667992
2223 0.143951237201691
2224 0.143908053636551
2225 0.143864899873734
2226 0.143821746110916
2227 0.14377860724926
2228 0.143735468387604
2229 0.143692344427109
2230 0.143649235367775
2231 0.143606156110764
2232 0.143563076853752
2233 0.143520027399063
2234 0.143476992845535
2235 0.143433973193169
2236 0.143390983343124
2237 0.143348008394241
2238 0.143305048346519
2239 0.143262103199959
2240 0.143219172954559
2241 0.143176257610321
2242 0.143133372068405
2243 0.143090516328812
2244 0.143047660589218
2245 0.143004849553108
2246 0.142962038516998
2247 0.142919257283211
2248 0.142876490950584
2249 0.14283375442028
2250 0.142791032791138
2251 0.142748340964317
2252 0.142705664038658
2253 0.142663031816483
2254 0.142620414495468
2255 0.142577797174454
2256 0.142535209655762
2257 0.142492637038231
2258 0.142450079321861
2259 0.142407536506653
2260 0.142365023493767
2261 0.142322510480881
2262 0.142280042171478
2263 0.142237558960915
2264 0.142195120453835
2265 0.142152696847916
2266 0.142110288143158
2267 0.142067909240723
2268 0.142025530338287
2269 0.141983181238174
2270 0.141940861940384
2271 0.141898572444916
2272 0.141856297850609
2273 0.141814053058624
2274 0.141771823167801
2275 0.1417296230793
2276 0.141687452793121
2277 0.141645282506943
2278 0.141603142023087
2279 0.141561016440392
2280 0.141518920660019
2281 0.141476839780807
2282 0.141434788703918
2283 0.141392767429352
2284 0.141350746154785
2285 0.141308754682541
2286 0.141266778111458
2287 0.141224831342697
2288 0.141182899475098
2289 0.141140997409821
2290 0.141099095344543
2291 0.141057223081589
2292 0.141015365719795
2293 0.140973523259163
2294 0.140931665897369
2295 0.140889853239059
2296 0.14084804058075
2297 0.140806257724762
2298 0.140764534473419
2299 0.140722796320915
2300 0.140681073069572
2301 0.140639394521713
2302 0.140597715973854
2303 0.140556067228317
2304 0.140514448285103
2305 0.140472859144211
2306 0.140431255102158
2307 0.140389695763588
2308 0.140348136425018
2309 0.14030659198761
2310 0.140265062451363
2311 0.140223622322083
2312 0.140182197093964
2313 0.140140801668167
2314 0.140099436044693
2315 0.140058070421219
2316 0.140016749501228
2317 0.139975428581238
2318 0.139934152364731
2319 0.139892876148224
2320 0.139851614832878
2321 0.139810383319855
2322 0.139769151806831
2323 0.13972795009613
2324 0.139686793088913
2325 0.139645636081696
2326 0.139604508876801
2327 0.139563396573067
2328 0.139522314071655
2329 0.139481261372566
2330 0.139440208673477
2331 0.139399200677872
2332 0.139358222484589
2333 0.139317244291306
2334 0.139276295900345
2335 0.139235377311707
2336 0.139194458723068
2337 0.139153599739075
2338 0.13911272585392
2339 0.139071866869926
2340 0.139031052589417
2341 0.138990253210068
2342 0.138949453830719
2343 0.138908669352531
2344 0.138867914676666
2345 0.138827174901962
2346 0.138786435127258
2347 0.138745740056038
2348 0.138705059885979
2349 0.138664379715919
2350 0.138623729348183
2351 0.138583093881607
2352 0.138542503118515
2353 0.138501942157745
2354 0.138461381196976
2355 0.13842086493969
2356 0.138380348682404
2357 0.138339877128601
2358 0.13829942047596
2359 0.13825897872448
2360 0.138218551874161
2361 0.138178139925003
2362 0.138137757778168
2363 0.138097390532494
2364 0.138057067990303
2365 0.138016760349274
2366 0.137976482510567
2367 0.137936234474182
2368 0.137895971536636
2369 0.137855768203735
2370 0.137815564870834
2371 0.137775361537933
2372 0.137735188007355
2373 0.137695044279099
2374 0.137654900550842
2375 0.137614786624908
2376 0.137574672698975
2377 0.137534603476524
2378 0.137494534254074
2379 0.137454509735107
2380 0.13741447031498
2381 0.137374490499496
2382 0.137334495782852
2383 0.13729453086853
2384 0.13725458085537
2385 0.137214660644531
2386 0.137174785137177
2387 0.137134909629822
2388 0.137095063924789
2389 0.137055218219757
2390 0.137015402317047
2391 0.136975586414337
2392 0.136935785412788
2393 0.13689598441124
2394 0.136856228113174
2395 0.136816471815109
2396 0.136776745319366
2397 0.136737018823624
2398 0.136697322130203
2399 0.136657625436783
2400 0.136617958545685
2401 0.136578321456909
2402 0.136538714170456
2403 0.13649907708168
2404 0.136459499597549
2405 0.136419892311096
2406 0.136380314826965
2407 0.136340767145157
2408 0.13630123436451
2409 0.13626167178154
2410 0.136222183704376
2411 0.136182695627213
2412 0.136143237352371
2413 0.13610377907753
2414 0.136064350605011
2415 0.136024951934814
2416 0.13598558306694
2417 0.135946214199066
2418 0.135906890034676
2419 0.135867580771446
2420 0.135828286409378
2421 0.135789036750793
2422 0.135749787092209
2423 0.135710567235947
2424 0.135671362280846
2425 0.135632187128067
2426 0.13559302687645
2427 0.135553881525993
2428 0.135514765977859
2429 0.135475665330887
2430 0.135436579585075
2431 0.135397508740425
2432 0.135358467698097
2433 0.135319411754608
2434 0.135280400514603
2435 0.135241389274597
2436 0.135202407836914
2437 0.135163426399231
2438 0.13512447476387
2439 0.135085538029671
2440 0.135046631097794
2441 0.135007739067078
2442 0.134968847036362
2443 0.134929984807968
2444 0.134891122579575
2445 0.134852290153503
2446 0.134813487529755
2447 0.134774699807167
2448 0.134735912084579
2449 0.134697169065475
2450 0.134658455848694
2451 0.134619727730751
2452 0.134581029415131
2453 0.134542346000671
2454 0.134503707289696
2455 0.134465083479881
2456 0.134426474571228
2457 0.134387880563736
2458 0.134349331259727
2459 0.134310781955719
2460 0.134272262454033
2461 0.134233742952347
2462 0.134195253252983
2463 0.134156793355942
2464 0.134118318557739
2465 0.13407988846302
2466 0.134041458368301
2467 0.134003072977066
2468 0.133964657783508
2469 0.133926272392273
2470 0.133887901902199
2471 0.133849561214447
2472 0.133811205625534
2473 0.133772894740105
2474 0.133734583854675
2475 0.133696287870407
2476 0.133657991886139
2477 0.133619740605354
2478 0.133581504225731
2479 0.133543282747269
2480 0.13350510597229
2481 0.13346691429615
2482 0.133428737521172
2483 0.133390575647354
2484 0.13335245847702
2485 0.133314341306686
2486 0.133276253938675
2487 0.133238151669502
2488 0.133200094103813
2489 0.133162051439285
2490 0.133124023675919
2491 0.133085995912552
2492 0.133047997951508
2493 0.133009999990463
2494 0.132972031831741
2495 0.132934063673019
2496 0.13289612531662
2497 0.132858216762543
2498 0.132820308208466
2499 0.13278241455555
2500 0.132744535803795
2501 0.132706671953201
2502 0.13266883790493
2503 0.132631033658981
2504 0.132593229413033
2505 0.132555454969406
2506 0.13251768052578
2507 0.132479906082153
2508 0.13244217634201
2509 0.132404446601868
2510 0.132366746664047
2511 0.132329046726227
2512 0.132291376590729
2513 0.132253736257553
2514 0.1322161257267
2515 0.132178515195847
2516 0.132140919566154
2517 0.132103353738785
2518 0.132065787911415
2519 0.132028251886368
2520 0.131990745663643
2521 0.131953239440918
2522 0.131915748119354
2523 0.131878256797791
2524 0.131840795278549
2525 0.131803348660469
2526 0.13176591694355
2527 0.131728500127792
2528 0.131691098213196
2529 0.13165371119976
2530 0.131616353988647
2531 0.131578981876373
2532 0.13154162466526
2533 0.131504282355309
2534 0.131466954946518
2535 0.131429642438889
2536 0.131392359733582
2537 0.131355091929436
2538 0.131317853927612
2539 0.131280615925789
2540 0.131243407726288
2541 0.131206214427948
2542 0.131169065833092
2543 0.131131917238235
2544 0.13109478354454
2545 0.131057679653168
2546 0.131020590662956
2547 0.130983501672745
2548 0.130946442484856
2549 0.130909383296967
2550 0.1308723539114
2551 0.130835354328156
2552 0.130798369646072
2553 0.130761414766312
2554 0.130724459886551
2555 0.13068750500679
2556 0.130650550127029
2557 0.130613639950752
2558 0.130576729774475
2559 0.130539864301682
2560 0.130502998828888
2561 0.130466163158417
2562 0.130429342389107
2563 0.130392536520958
2564 0.13035574555397
2565 0.130318969488144
2566 0.130282208323479
2567 0.130245476961136
2568 0.130208760499954
2569 0.130172058939934
2570 0.130135387182236
2571 0.130098730325699
2572 0.130062118172646
2573 0.130025520920753
2574 0.129988938570023
2575 0.129952400922775
2576 0.129915863275528
2577 0.129879355430603
2578 0.129842847585678
2579 0.129806369543076
2580 0.129769921302795
2581 0.129733473062515
2582 0.129697054624557
2583 0.1296606361866
2584 0.129624262452126
2585 0.129587888717651
2586 0.129551529884338
2587 0.129515185952187
2588 0.129478871822357
2589 0.12944258749485
2590 0.129406332969666
2591 0.129370078444481
2592 0.129333853721619
2593 0.129297643899918
2594 0.1292614787817
2595 0.129225298762321
2596 0.129189163446426
2597 0.129153043031693
2598 0.129116922616959
2599 0.129080832004547
2600 0.129044756293297
2601 0.129008710384369
2602 0.128972679376602
2603 0.128936678171158
2604 0.128900676965714
2605 0.12886469066143
2606 0.12882873415947
2607 0.128792777657509
2608 0.12875685095787
2609 0.128720909357071
2610 0.128685012459755
2611 0.128649115562439
2612 0.128613248467445
2613 0.128577396273613
2614 0.128541558980942
2615 0.128505736589432
2616 0.128469944000244
2617 0.128434166312218
2618 0.128398388624191
2619 0.128362625837326
2620 0.128326877951622
2621 0.128291144967079
2622 0.128255397081375
2623 0.128219693899155
2624 0.128184005618095
2625 0.128148347139359
2626 0.128112718462944
2627 0.128077119588852
2628 0.128041535615921
2629 0.12800595164299
2630 0.127970397472382
2631 0.127934873104095
2632 0.127899348735809
2633 0.127863824367523
2634 0.127828344702721
2635 0.127792850136757
2636 0.127757400274277
2637 0.127721950411797
2638 0.127686515450478
2639 0.12765109539032
2640 0.127615690231323
2641 0.127580299973488
2642 0.127544924616814
2643 0.127509564161301
2644 0.127474218606949
2645 0.127438873052597
2646 0.127403557300568
2647 0.127368241548538
2648 0.127332925796509
2649 0.127297639846802
2650 0.127262338995934
2651 0.127227082848549
2652 0.127191811800003
2653 0.127156600356102
2654 0.127121388912201
2655 0.127086192369461
2656 0.127050995826721
2657 0.127015814185143
2658 0.126980632543564
2659 0.126945495605469
2660 0.126910388469696
2661 0.126875281333923
2662 0.126840204000473
2663 0.126805126667023
2664 0.126770079135895
2665 0.126735031604767
2666 0.1266999989748
2667 0.126664996147156
2668 0.126630008220673
2669 0.126595020294189
2670 0.126560062170029
2671 0.126525104045868
2672 0.126490160822868
2673 0.12645523250103
2674 0.126420319080353
2675 0.126385420560837
2676 0.126350551843643
2677 0.12631568312645
2678 0.126280814409256
2679 0.126245975494385
2680 0.126211151480675
2681 0.126176342368126
2682 0.126141548156738
2683 0.126106768846512
2684 0.126072004437447
2685 0.126037284731865
2686 0.126002565026283
2687 0.125967875123024
2688 0.125933215022087
2689 0.125898569822311
2690 0.125863939523697
2691 0.125829339027405
2692 0.125794768333435
2693 0.125760197639465
2694 0.125725641846657
2695 0.125691086053848
2696 0.125656574964523
2697 0.12562207877636
2698 0.125587582588196
2699 0.125553116202354
2700 0.125518679618835
2701 0.125484243035316
2702 0.12544983625412
2703 0.125415444374084
2704 0.12538106739521
2705 0.125346705317497
2706 0.125312358140945
2707 0.125278025865555
2708 0.125243708491325
2709 0.125209406018257
2710 0.12517511844635
2711 0.125140875577927
2712 0.125106647610664
2713 0.125072449445724
2714 0.125038281083107
2715 0.12500411272049
2716 0.124969974160194
2717 0.12493584305048
2718 0.124901719391346
2719 0.124867618083954
2720 0.124833524227142
2721 0.124799452722073
2722 0.124765381217003
2723 0.124731324613094
2724 0.124697275459766
2725 0.12466324865818
2726 0.124629244208336
2727 0.124595239758492
2728 0.124561257660389
2729 0.124527290463448
2730 0.124493345618248
2731 0.12445941567421
2732 0.124425508081913
2733 0.124391615390778
2734 0.124357737600803
2735 0.124323859810829
2736 0.124290004372597
2737 0.124256156384945
2738 0.124222323298454
2739 0.124188527464867
2740 0.124154731631279
2741 0.124120950698853
2742 0.124087184667587
2743 0.124053448438644
2744 0.124019742012024
2745 0.123986050486565
2746 0.123952358961105
2747 0.123918697237968
2748 0.123885035514832
2749 0.123851425945759
2750 0.123817816376686
2751 0.123784229159355
2752 0.123750671744347
2753 0.123717114329338
2754 0.123683586716652
2755 0.123650081455708
2756 0.123616598546505
2757 0.123583123087883
2758 0.123549655079842
2759 0.123516201972961
2760 0.123482748866081
2761 0.123449325561523
2762 0.123415946960449
2763 0.123382575809956
2764 0.123349212110043
2765 0.123315870761871
2766 0.12328252196312
2767 0.12324920296669
2768 0.123215883970261
2769 0.123182609677315
2770 0.123149305582047
2771 0.123116031289101
2772 0.123082786798477
2773 0.123049534857273
2774 0.123016312718391
2775 0.12298309803009
2776 0.122949913144112
2777 0.122916735708714
2778 0.122883573174477
2779 0.12285041809082
2780 0.122817277908325
2781 0.12278413772583
2782 0.122751027345657
2783 0.122717924416065
2784 0.122684836387634
2785 0.122651755809784
2786 0.122618705034256
2787 0.122585669159889
2788 0.122552633285522
2789 0.122519612312317
2790 0.122486598789692
2791 0.122453607618809
2792 0.122420631349087
2793 0.122387655079365
2794 0.122354701161385
2795 0.122321769595146
2796 0.122288838028908
2797 0.122255906462669
2798 0.122223004698753
2799 0.122190110385418
2800 0.122157245874405
2801 0.122124403715134
2802 0.122091561555862
2803 0.122058741748333
2804 0.122025951743126
2805 0.121993154287338
2806 0.121960371732712
2807 0.121927633881569
2808 0.121894881129265
2809 0.121862128376961
2810 0.121829390525818
2811 0.121796667575836
2812 0.121763966977596
2813 0.121731296181679
2814 0.121698632836342
2815 0.121665999293327
2816 0.121633365750313
2817 0.121600747108459
2818 0.121568158268929
2819 0.121535569429398
2820 0.121502995491028
2821 0.12147045135498
2822 0.121437922120094
2823 0.121405407786369
2824 0.121372908353806
2825 0.121340408921242
2826 0.121307939291
2827 0.121275469660759
2828 0.121243022382259
2829 0.12121057510376
2830 0.121178165078163
2831 0.121145769953728
2832 0.121113374829292
2833 0.121081009507179
2834 0.121048659086227
2835 0.121016323566437
2836 0.120984002947807
2837 0.120951682329178
2838 0.120919391512871
2839 0.120887108147144
2840 0.12085485458374
2841 0.120822601020336
2842 0.120790377259254
2843 0.120758168399334
2844 0.120725959539413
2845 0.120693773031235
2846 0.120661601424217
2847 0.120629452168941
2848 0.120597302913666
2849 0.120565190911293
2850 0.120533064007759
2851 0.120500981807709
2852 0.120468899607658
2853 0.120436832308769
2854 0.120404772460461
2855 0.120372727513313
2856 0.120340690016747
2857 0.120308667421341
2858 0.120276674628258
2859 0.120244681835175
2860 0.120212703943253
2861 0.120180740952492
2862 0.120148792862892
2863 0.120116844773293
2864 0.120084926486015
2865 0.120053008198738
2866 0.120021119713783
2867 0.119989231228828
2868 0.119957357645035
2869 0.119925506412983
2870 0.119893662631512
2871 0.11986181139946
2872 0.11982998996973
2873 0.119798183441162
2874 0.119766391813755
2875 0.11973462253809
2876 0.119702875614166
2877 0.119671136140823
2878 0.119639426469803
2879 0.119607731699944
2880 0.119576036930084
2881 0.119544364511967
2882 0.119512714445591
2883 0.119481086730957
2884 0.119449466466904
2885 0.119417861104012
2886 0.119386270642281
2887 0.119354702532291
2888 0.119323149323463
2889 0.119291611015797
2890 0.119260095059872
2891 0.119228586554527
2892 0.119197115302086
2893 0.119165658950806
2894 0.119134217500687
2895 0.119102790951729
2896 0.119071379303932
2897 0.119039982557297
2898 0.119008608162403
2899 0.118977226316929
2900 0.118945866823196
2901 0.118914529681206
2902 0.118883199989796
2903 0.118851892650127
2904 0.11882059276104
2905 0.118789315223694
2906 0.118758052587509
2907 0.118726812303066
2908 0.118695579469204
2909 0.118664376437664
2910 0.118633203208447
2911 0.11860203742981
2912 0.118570894002914
2913 0.11853976547718
2914 0.118508644402027
2915 0.118477545678616
2916 0.118446454405785
2917 0.118415385484695
2918 0.118384331464767
2919 0.118353262543678
2920 0.118322230875492
2921 0.118291214108467
2922 0.118260204792023
2923 0.118229232728481
2924 0.11819826066494
2925 0.11816731095314
2926 0.118136383593082
2927 0.118105463683605
2928 0.118074558675289
2929 0.118043676018715
2930 0.118012800812721
2931 0.117981940507889
2932 0.117951087653637
2933 0.117920249700546
2934 0.117889411747456
2935 0.117858581244946
2936 0.117827780544758
2937 0.117796987295151
2938 0.117766223847866
2939 0.117735475301743
2940 0.117704726755619
2941 0.117674008011818
2942 0.117643289268017
2943 0.117612585425377
2944 0.117581889033318
2945 0.117551200091839
2946 0.117520533502102
2947 0.117489881813526
2948 0.117459237575531
2949 0.117428608238697
2950 0.117397993803024
2951 0.117367401719093
2952 0.117336809635162
2953 0.117306232452393
2954 0.117275670170784
2955 0.117245137691498
2956 0.117214605212212
2957 0.117184072732925
2958 0.117153592407703
2959 0.11712309718132
2960 0.117092631757259
2961 0.11706218123436
2962 0.117031760513783
2963 0.117001354694366
2964 0.11697094142437
2965 0.116940557956696
2966 0.116910167038441
2967 0.116879798471928
2968 0.116849437355995
2969 0.116819098591805
2970 0.116788774728775
2971 0.116758465766907
2972 0.11672817915678
2973 0.116697914898396
2974 0.11666764318943
2975 0.116637378931046
2976 0.116607144474983
2977 0.116576910018921
2978 0.116546683013439
2979 0.116516456007957
2980 0.116486251354218
2981 0.116456061601639
2982 0.116425894200802
2983 0.116395726799965
2984 0.116365566849709
2985 0.116335436701775
2986 0.11630529910326
2987 0.116275176405907
2988 0.116245083510876
2989 0.116214990615845
2990 0.116184920072556
2991 0.116154849529266
2992 0.116124778985977
2993 0.11609473079443
2994 0.116064712405205
2995 0.11603469401598
2996 0.116004683077335
2997 0.115974687039852
2998 0.11594469845295
2999 0.115914724767208
3000 0.115884765982628
3001 0.115854807198048
3002 0.115824848413467
3003 0.115794911980629
3004 0.115764982998371
3005 0.115735061466694
3006 0.115705154836178
3007 0.115675270557404
3008 0.115645378828049
3009 0.115615501999855
3010 0.115585640072823
3011 0.11555577814579
3012 0.115525938570499
3013 0.115496091544628
3014 0.115466274321079
3015 0.115436464548111
3016 0.115406654775143
3017 0.115376867353916
3018 0.115347094833851
3019 0.115317337214947
3020 0.115287601947784
3021 0.115257874131203
3022 0.115228161215782
3023 0.115198448300362
3024 0.115168742835522
3025 0.115139044821262
3026 0.115109369158745
3027 0.115079715847969
3028 0.115050077438354
3029 0.11502043902874
3030 0.114990830421448
3031 0.114961236715317
3032 0.114931657910347
3033 0.114902094006538
3034 0.114872545003891
3035 0.114843003451824
3036 0.114813469350338
3037 0.114783942699432
3038 0.114754430949688
3039 0.114724934101105
3040 0.114695467054844
3041 0.114665992558002
3042 0.114636555314064
3043 0.114607110619545
3044 0.114577695727348
3045 0.114548280835152
3046 0.114518903195858
3047 0.114489525556564
3048 0.114460155367851
3049 0.114430800080299
3050 0.114401444792747
3051 0.114372119307518
3052 0.114342793822289
3053 0.114313498139381
3054 0.114284195005894
3055 0.114254914224148
3056 0.114225655794144
3057 0.11419640481472
3058 0.114167183637619
3059 0.114137962460518
3060 0.114108756184578
3061 0.114079549908638
3062 0.114050358533859
3063 0.114021196961403
3064 0.113992035388947
3065 0.113962896168232
3066 0.113933771848679
3067 0.113904654979706
3068 0.113875567913055
3069 0.113846488296986
3070 0.113817423582077
3071 0.11378838121891
3072 0.113759346306324
3073 0.113730348646641
3074 0.113701358437538
3075 0.113672375679016
3076 0.113643400371075
3077 0.113614439964294
3078 0.113585487008095
3079 0.113556548953056
3080 0.113527625799179
3081 0.113498724997044
3082 0.11346984654665
3083 0.113440982997417
3084 0.113412141799927
3085 0.113383308053017
3086 0.113354459404945
3087 0.113325655460358
3088 0.11329685151577
3089 0.113268077373505
3090 0.113239318132401
3091 0.113210573792458
3092 0.113181859254837
3093 0.113153144717216
3094 0.113124459981918
3095 0.113095790147781
3096 0.113067120313644
3097 0.113038457930088
3098 0.113009810447693
3099 0.112981177866459
3100 0.112952560186386
3101 0.112923935055733
3102 0.112895324826241
3103 0.112866714596748
3104 0.112838119268417
3105 0.112809523940086
3106 0.112780943512917
3107 0.112752377986908
3108 0.112723827362061
3109 0.112695291638374
3110 0.112666770815849
3111 0.112638264894485
3112 0.112609758973122
3113 0.112581260502338
3114 0.112552776932716
3115 0.112524308264256
3116 0.112495847046375
3117 0.112467393279076
3118 0.112438946962357
3119 0.112410522997379
3120 0.112382099032402
3121 0.112353682518005
3122 0.11232528090477
3123 0.112296886742115
3124 0.112268507480621
3125 0.112240128219128
3126 0.112211763858795
3127 0.112183406949043
3128 0.112155050039291
3129 0.112126715481281
3130 0.112098403275013
3131 0.112070098519325
3132 0.112041786313057
3133 0.112013503909111
3134 0.111985214054585
3135 0.111956939101219
3136 0.111928656697273
3137 0.111900389194489
3138 0.111872151494026
3139 0.111843913793564
3140 0.111815690994263
3141 0.111787468194962
3142 0.111759267747402
3143 0.111731082201004
3144 0.111702904105186
3145 0.111674755811691
3146 0.111646607518196
3147 0.111618489027023
3148 0.111590385437012
3149 0.111562296748161
3150 0.111534215509892
3151 0.111506149172783
3152 0.111478090286255
3153 0.111450046300888
3154 0.111422024667263
3155 0.111394017934799
3156 0.111366018652916
3157 0.111338034272194
3158 0.111310064792633
3159 0.111282095313072
3160 0.111254125833511
3161 0.111226178705692
3162 0.111198253929615
3163 0.111170329153538
3164 0.111142426729202
3165 0.111114531755447
3166 0.111086651682854
3167 0.11105877161026
3168 0.111030906438828
3169 0.111003056168556
3170 0.110975220799446
3171 0.110947400331497
3172 0.110919587314129
3173 0.110891781747341
3174 0.110863983631134
3175 0.110836207866669
3176 0.110808417201042
3177 0.110780641436577
3178 0.110752880573273
3179 0.110725127160549
3180 0.110697388648987
3181 0.110669672489166
3182 0.110641971230507
3183 0.110614277422428
3184 0.110586613416672
3185 0.110558971762657
3186 0.110531345009804
3187 0.110503733158112
3188 0.110476128757
3189 0.110448524355888
3190 0.110420949757099
3191 0.110393367707729
3192 0.110365808010101
3193 0.110338270664215
3194 0.110310733318329
3195 0.110283195972443
3196 0.110255658626556
3197 0.110228151082993
3198 0.11020065844059
3199 0.11017319560051
3200 0.11014574021101
3201 0.110118299722672
3202 0.110090866684914
3203 0.110063433647156
3204 0.110036015510559
3205 0.110008597373962
3206 0.109981216490269
3207 0.109953835606575
3208 0.109926462173462
3209 0.10989910364151
3210 0.109871752560139
3211 0.109844423830509
3212 0.10981710255146
3213 0.109789788722992
3214 0.109762489795685
3215 0.109735198318958
3216 0.109707921743393
3217 0.109680660068989
3218 0.109653413295746
3219 0.109626188874245
3220 0.109598979353905
3221 0.109571769833565
3222 0.109544575214386
3223 0.109517395496368
3224 0.109490215778351
3225 0.109463043510914
3226 0.109435886144638
3227 0.109408736228943
3228 0.109381593763828
3229 0.109354458749294
3230 0.109327331185341
3231 0.109300203621387
3232 0.109273098409176
3233 0.109245985746384
3234 0.109218902885914
3235 0.109191827476025
3236 0.109164759516716
3237 0.10913772135973
3238 0.109110668301582
3239 0.109083645045757
3240 0.109056621789932
3241 0.109029620885849
3242 0.109002642333508
3243 0.108975663781166
3244 0.108948692679405
3245 0.108921721577644
3246 0.108894772827625
3247 0.108867838978767
3248 0.10884091258049
3249 0.108813993632793
3250 0.108787089586258
3251 0.108760185539722
3252 0.108733296394348
3253 0.108706407248974
3254 0.108679547905922
3255 0.10865268856287
3256 0.10862585157156
3257 0.10859902203083
3258 0.108572199940681
3259 0.108545392751694
3260 0.108518585562706
3261 0.108491808176041
3262 0.108465045690536
3263 0.108438313007355
3264 0.108411580324173
3265 0.108384862542152
3266 0.108358159661293
3267 0.108331471681595
3268 0.108304783701897
3269 0.10827811807394
3270 0.108251459896564
3271 0.108224794268608
3272 0.108198158442974
3273 0.10817152261734
3274 0.108144894242287
3275 0.108118265867233
3276 0.108091667294502
3277 0.108065068721771
3278 0.108038485050201
3279 0.108011908829212
3280 0.107985347509384
3281 0.107958793640137
3282 0.10793225467205
3283 0.107905723154545
3284 0.107879213988781
3285 0.107852712273598
3286 0.107826232910156
3287 0.107799753546715
3288 0.107773289084435
3289 0.107746824622154
3290 0.107720382511616
3291 0.107693940401077
3292 0.107667520642281
3293 0.107641130685806
3294 0.107614748179913
3295 0.107588388025761
3296 0.107562027871609
3297 0.107535682618618
3298 0.107509359717369
3299 0.107483051717281
3300 0.107456751167774
3301 0.107430450618267
3302 0.107404157519341
3303 0.107377871870995
3304 0.107351593673229
3305 0.107325315475464
3306 0.107299044728279
3307 0.107272781431675
3308 0.107246533036232
3309 0.10722029954195
3310 0.107194073498249
3311 0.107167862355709
3312 0.10714165866375
3313 0.107115462422371
3314 0.107089266180992
3315 0.107063084840775
3316 0.107036918401718
3317 0.107010759413242
3318 0.106984615325928
3319 0.106958530843258
3320 0.106932446360588
3321 0.10690638422966
3322 0.106880322098732
3323 0.106854274868965
3324 0.106828242540359
3325 0.106802202761173
3326 0.106776177883148
3327 0.106750167906284
3328 0.10672415792942
3329 0.10669818520546
3330 0.106672219932079
3331 0.10664626955986
3332 0.106620348989964
3333 0.106594413518906
3334 0.10656850039959
3335 0.106542602181435
3336 0.106516689062119
3337 0.106490798294544
3338 0.106464922428131
3339 0.106439054012299
3340 0.106413215398788
3341 0.10638739168644
3342 0.106361582875252
3343 0.106335788965225
3344 0.10631000995636
3345 0.106284230947495
3346 0.106258481740952
3347 0.106232732534409
3348 0.106206998229027
3349 0.106181263923645
3350 0.106155551970005
3351 0.106129847466946
3352 0.106104157865047
3353 0.10607847571373
3354 0.106052793562412
3355 0.106027126312256
3356 0.106001473963261
3357 0.105975836515427
3358 0.105950191617012
3359 0.105924561619759
3360 0.105898931622505
3361 0.105873316526413
3362 0.105847723782063
3363 0.105822160840034
3364 0.105796605348587
3365 0.105771079659462
3366 0.105745553970337
3367 0.105720035731792
3368 0.10569453984499
3369 0.105669051408768
3370 0.105643562972546
3371 0.105618089437485
3372 0.105592638254166
3373 0.105567194521427
3374 0.105541780591011
3375 0.105516351759434
3376 0.105490945279598
3377 0.105465538799763
3378 0.105440154671669
3379 0.105414763092995
3380 0.105389401316643
3381 0.105364054441452
3382 0.105338715016842
3383 0.105313390493393
3384 0.105288065969944
3385 0.105262771248817
3386 0.10523746907711
3387 0.105212181806564
3388 0.10518690943718
3389 0.105161637067795
3390 0.105136372148991
3391 0.105111122131348
3392 0.105085879564285
3393 0.105060659348965
3394 0.105035431683064
3395 0.105010233819485
3396 0.104985028505325
3397 0.104959845542908
3398 0.10493466258049
3399 0.104909487068653
3400 0.104884319007397
3401 0.104859158396721
3402 0.104834005236626
3403 0.104808859527111
3404 0.104783736169338
3405 0.104758620262146
3406 0.104733511805534
3407 0.104708425700665
3408 0.104683339595795
3409 0.104658283293247
3410 0.104633241891861
3411 0.104608215391636
3412 0.104583203792572
3413 0.104558199644089
3414 0.104533195495605
3415 0.104508206248283
3416 0.104483231902122
3417 0.104458272457123
3418 0.104433298110962
3419 0.104408338665962
3420 0.104383409023285
3421 0.104358479380608
3422 0.104333579540253
3423 0.104308672249317
3424 0.104283794760704
3425 0.10425890237093
3426 0.104234024882317
3427 0.104209162294865
3428 0.104184307157993
3429 0.104159466922283
3430 0.104134649038315
3431 0.104109838604927
3432 0.104085043072701
3433 0.104060240089893
3434 0.104035452008247
3435 0.104010686278343
3436 0.103985920548439
3437 0.103961169719696
3438 0.103936426341534
3439 0.103911690413952
3440 0.103886969387531
3441 0.103862255811691
3442 0.103837542235851
3443 0.103812843561172
3444 0.103788152337074
3445 0.103763461112976
3446 0.103738784790039
3447 0.103714123368263
3448 0.103689484298229
3449 0.103664860129356
3450 0.103640243411064
3451 0.103615626692772
3452 0.103591039776802
3453 0.103566467761993
3454 0.103541895747185
3455 0.103517353534698
3456 0.103492811322212
3457 0.103468291461468
3458 0.103443786501884
3459 0.103419303894043
3460 0.103394821286201
3461 0.103370353579521
3462 0.103345908224583
3463 0.103321477770805
3464 0.103297054767609
3465 0.103272646665573
3466 0.103248253464699
3467 0.103223875164986
3468 0.103199511766434
3469 0.103175163269043
3470 0.103150829672813
3471 0.103126496076584
3472 0.103102155029774
3473 0.103077821433544
3474 0.103053510189056
3475 0.103029206395149
3476 0.103004910051823
3477 0.102980613708496
3478 0.102956332266331
3479 0.102932065725327
3480 0.102907799184322
3481 0.102883532643318
3482 0.102859281003475
3483 0.102835044264793
3484 0.102810814976692
3485 0.102786608040333
3486 0.102762386202812
3487 0.102738194167614
3488 0.102714017033577
3489 0.102689832448959
3490 0.102665647864342
3491 0.102641478180885
3492 0.102617330849171
3493 0.102593205869198
3494 0.102569058537483
3495 0.102544918656349
3496 0.102520793676376
3497 0.102496683597565
3498 0.102472558617592
3499 0.102448463439941
3500 0.102424368262291
3501 0.102400302886963
3502 0.102376244962215
3503 0.102352187037468
3504 0.102328144013882
3505 0.102304100990295
3506 0.10228007286787
3507 0.102256044745445
3508 0.102232024073601
3509 0.102208018302917
3510 0.102184012532234
3511 0.102160036563873
3512 0.102136060595512
3513 0.102112106978893
3514 0.102088153362274
3515 0.102064207196236
3516 0.102040275931358
3517 0.102016352117062
3518 0.101992435753345
3519 0.101968534290791
3520 0.101944640278816
3521 0.101920753717422
3522 0.101896874606609
3523 0.101873010396957
3524 0.101849138736725
3525 0.101825289428234
3526 0.101801425218582
3527 0.101777583360672
3528 0.101753741502762
3529 0.101729914546013
3530 0.101706102490425
3531 0.101682305335999
3532 0.101658530533314
3533 0.101634755730629
3534 0.101611003279686
3535 0.101587265729904
3536 0.101563535630703
3537 0.101539820432663
3538 0.101516105234623
3539 0.101492412388325
3540 0.101468734443188
3541 0.101445063948631
3542 0.101421408355236
3543 0.101397752761841
3544 0.101374112069607
3545 0.101350471377373
3546 0.101326838135719
3547 0.101303204894066
3548 0.101279586553574
3549 0.101255983114243
3550 0.101232387125492
3551 0.101208791136742
3552 0.101185210049152
3553 0.101161628961563
3554 0.101138077676296
3555 0.101114518940449
3556 0.101090975105762
3557 0.101067446172237
3558 0.101043924689293
3559 0.101020410656929
3560 0.100996896624565
3561 0.100973412394524
3562 0.100949928164482
3563 0.100926443934441
3564 0.10090297460556
3565 0.100879527628422
3566 0.100856080651283
3567 0.100832633674145
3568 0.100809201598167
3569 0.100785784423351
3570 0.100762374699116
3571 0.100738972425461
3572 0.100715570151806
3573 0.100692182779312
3574 0.100668802857399
3575 0.100645437836647
3576 0.100622087717056
3577 0.100598752498627
3578 0.100575432181358
3579 0.100552119314671
3580 0.100528821349144
3581 0.100505523383617
3582 0.100482232868671
3583 0.100458964705467
3584 0.100435703992844
3585 0.10041244328022
3586 0.100389197468758
3587 0.100365966558456
3588 0.100342735648155
3589 0.100319504737854
3590 0.100296288728714
3591 0.100273087620735
3592 0.100249886512756
3593 0.100226685404778
3594 0.10020350664854
3595 0.100180342793465
3596 0.100157171487808
3597 0.100134029984474
3598 0.10011088103056
3599 0.100087746977806
3600 0.100064635276794
3601 0.100041508674622
3602 0.100018404424191
3603 0.0999953150749207
3604 0.0999722480773926
3605 0.0999491810798645
3606 0.0999261066317558
3607 0.0999030545353889
3608 0.0998800173401833
3609 0.0998569875955582
3610 0.0998339802026749
3611 0.0998109877109528
3612 0.0997880101203918
3613 0.0997650399804115
3614 0.0997420772910118
3615 0.0997191220521927
3616 0.099696159362793
3617 0.0996732264757156
3618 0.0996502786874771
3619 0.099627360701561
3620 0.0996044352650642
3621 0.0995815247297287
3622 0.0995586067438126
3623 0.0995357185602188
3624 0.0995128303766251
3625 0.0994899570941925
3626 0.0994670987129211
3627 0.099444255232811
3628 0.0994214192032814
3629 0.099398598074913
3630 0.0993757769465446
3631 0.0993529558181763
3632 0.0993301570415497
3633 0.0993073582649231
3634 0.0992845818400383
3635 0.0992618054151535
3636 0.0992390289902687
3637 0.0992162749171257
3638 0.0991935431957245
3639 0.0991708114743233
3640 0.0991480946540833
3641 0.0991253852844238
3642 0.099102683365345
3643 0.0990799814462662
3644 0.0990573018789291
3645 0.0990346148610115
3646 0.0990119427442551
3647 0.0989892706274986
3648 0.0989666134119034
3649 0.0989439561963081
3650 0.0989213138818741
3651 0.0988986641168594
3652 0.0988760441541672
3653 0.0988534092903137
3654 0.0988307893276215
3655 0.0988081842660904
3656 0.0987855866551399
3657 0.0987630039453506
3658 0.098740428686142
3659 0.0987178534269333
3660 0.0986952930688858
3661 0.0986727327108383
3662 0.098650187253952
3663 0.0986276492476463
3664 0.0986051186919212
3665 0.0985825806856155
3666 0.0985600650310516
3667 0.0985375568270683
3668 0.0985150560736656
3669 0.0984925627708435
3670 0.098470076918602
3671 0.0984475910663605
3672 0.0984251201152802
3673 0.098402664065361
3674 0.0983802229166031
3675 0.0983577892184258
3676 0.0983353704214096
3677 0.0983129516243935
3678 0.0982905551791191
3679 0.0982681661844254
3680 0.0982457771897316
3681 0.098223403096199
3682 0.0982010439038277
3683 0.0981786996126175
3684 0.0981563627719879
3685 0.0981340408325195
3686 0.0981117188930511
3687 0.0980894044041634
3688 0.0980670973658562
3689 0.0980447977781296
3690 0.0980225130915642
3691 0.09800024330616
3692 0.0979779809713364
3693 0.0979557186365128
3694 0.0979334861040115
3695 0.0979112610220909
3696 0.0978890359401703
3697 0.0978668183088303
3698 0.0978446155786514
3699 0.0978224128484726
3700 0.097800225019455
3701 0.0977780371904373
3702 0.0977558568120003
3703 0.0977336838841438
3704 0.0977115035057068
3705 0.0976893454790115
3706 0.0976671874523163
3707 0.097645029425621
3708 0.0976228937506676
3709 0.0976007580757141
3710 0.0975786447525024
3711 0.0975565314292908
3712 0.0975344330072403
3713 0.0975123420357704
3714 0.0974902585148811
3715 0.0974681973457336
3716 0.0974461436271667
3717 0.097424104809761
3718 0.0974020659923553
3719 0.0973800420761108
3720 0.0973580181598663
3721 0.097336009144783
3722 0.0973140150308609
3723 0.0972920060157776
3724 0.0972700268030167
3725 0.0972480550408363
3726 0.0972260981798172
3727 0.0972041487693787
3728 0.0971822142601013
3729 0.0971602946519852
3730 0.097138375043869
3731 0.0971164703369141
3732 0.0970945656299591
3733 0.0970726683735847
3734 0.0970507860183716
3735 0.0970289036631584
3736 0.0970070362091064
3737 0.0969852060079575
3738 0.0969633609056473
3739 0.0969415158033371
3740 0.0969197005033493
3741 0.0968978926539421
3742 0.0968760922551155
3743 0.0968542993068695
3744 0.0968325138092041
3745 0.0968107432126999
3746 0.0967889949679375
3747 0.0967672541737556
3748 0.0967455357313156
3749 0.0967238172888756
3750 0.0967021211981773
3751 0.0966804251074791
3752 0.0966587215662003
3753 0.0966370403766632
3754 0.0966153666377068
3755 0.0965937077999115
3756 0.0965720489621162
3757 0.0965504050254822
3758 0.0965287834405899
3759 0.0965071842074394
3760 0.0964855849742889
3761 0.0964639931917191
3762 0.0964424088597298
3763 0.0964208319783211
3764 0.096399262547493
3765 0.0963777154684067
3766 0.0963561683893204
3767 0.0963346213102341
3768 0.0963130816817284
3769 0.0962915495038033
3770 0.0962700173258781
3771 0.0962484925985336
3772 0.0962269604206085
3773 0.0962054505944252
3774 0.0961839482188225
3775 0.0961624532938004
3776 0.0961409658193588
3777 0.0961194932460785
3778 0.0960980355739594
3779 0.0960765928030014
3780 0.0960551500320435
3781 0.0960337072610855
3782 0.0960122868418694
3783 0.0959908813238144
3784 0.0959694683551788
3785 0.0959480702877045
3786 0.0959266871213913
3787 0.0959052965044975
3788 0.095883920788765
3789 0.095862552523613
3790 0.0958411768078804
3791 0.095819815993309
3792 0.095798447728157
3793 0.0957770943641663
3794 0.0957557335495949
3795 0.0957343727350235
3796 0.0957130193710327
3797 0.0956916809082031
3798 0.0956703424453735
3799 0.0956490039825439
3800 0.095627672970295
3801 0.0956063717603683
3802 0.0955850705504417
3803 0.0955637842416763
3804 0.0955425128340721
3805 0.0955212265253067
3806 0.0954999625682831
3807 0.0954786986112595
3808 0.0954574272036552
3809 0.0954361781477928
3810 0.0954149290919304
3811 0.0953936874866486
3812 0.0953724533319473
3813 0.0953512266278267
3814 0.0953300297260284
3815 0.0953088253736496
3816 0.0952876284718513
3817 0.0952664539217949
3818 0.0952452793717384
3819 0.095224104821682
3820 0.0952029526233673
3821 0.0951817855238914
3822 0.0951606258749962
3823 0.0951394885778427
3824 0.095118336379528
3825 0.0950972065329552
3826 0.0950760766863823
3827 0.09505495429039
3828 0.0950338393449783
3829 0.0950127318501472
3830 0.0949916318058968
3831 0.0949705541133881
3832 0.0949494764208794
3833 0.0949283987283707
3834 0.0949073433876038
3835 0.0948862954974174
3836 0.0948652476072311
3837 0.094844214618206
3838 0.0948231816291809
3839 0.0948021560907364
3840 0.0947811454534531
3841 0.0947601497173309
3842 0.0947391465306282
3843 0.0947181507945061
3844 0.0946971625089645
3845 0.0946761816740036
3846 0.0946552231907845
3847 0.0946342721581459
3848 0.0946133211255074
3849 0.0945923775434494
3850 0.094571441411972
3851 0.0945505052804947
3852 0.0945295765995979
3853 0.0945086628198624
3854 0.0944877415895462
3855 0.09446682035923
3856 0.0944459140300751
3857 0.0944250151515007
3858 0.0944041162729263
3859 0.0943832248449326
3860 0.0943623483181
3861 0.0943414717912674
3862 0.094320610165596
3863 0.0942997634410858
3864 0.0942789316177368
3865 0.0942580997943878
3866 0.0942372828722
3867 0.0942164659500122
3868 0.0941956639289856
3869 0.094174861907959
3870 0.094154067337513
3871 0.0941332876682281
3872 0.0941125154495239
3873 0.0940917432308197
3874 0.0940709933638573
3875 0.094050258398056
3876 0.0940295159816742
3877 0.0940087884664536
3878 0.0939880609512329
3879 0.0939673408865929
3880 0.0939466431736946
3881 0.0939259380102158
3882 0.0939052551984787
3883 0.0938845574855804
3884 0.0938638895750046
3885 0.0938432216644287
3886 0.093822568655014
3887 0.0938019081950188
3888 0.0937812775373459
3889 0.0937606543302536
3890 0.0937400311231613
3891 0.0937194228172302
3892 0.0936988294124603
3893 0.0936782509088516
3894 0.0936576649546623
3895 0.0936371013522148
3896 0.0936165452003479
3897 0.093595989048481
3898 0.0935754328966141
3899 0.0935548916459084
3900 0.0935343503952026
3901 0.0935138314962387
3902 0.0934933051466942
3903 0.0934727787971497
3904 0.0934522598981857
3905 0.0934317409992218
3906 0.0934112370014191
3907 0.0933907479047775
3908 0.0933702737092972
3909 0.0933497920632362
3910 0.0933293402194977
3911 0.0933088809251785
3912 0.0932884365320206
3913 0.0932679995894432
3914 0.093247577548027
3915 0.0932271629571915
3916 0.0932067632675171
3917 0.0931863561272621
3918 0.0931659638881683
3919 0.0931455716490746
3920 0.0931252017617226
3921 0.0931048393249512
3922 0.0930844843387604
3923 0.0930641442537308
3924 0.0930438116192818
3925 0.0930234789848328
3926 0.0930031463503838
3927 0.0929828286170959
3928 0.0929625332355499
3929 0.0929422527551651
3930 0.0929219871759415
3931 0.0929017215967178
3932 0.092881478369236
3933 0.0928612351417542
3934 0.0928409993648529
3935 0.0928207784891129
3936 0.092800572514534
3937 0.0927803739905357
3938 0.0927601754665375
3939 0.0927399843931198
3940 0.092719778418541
3941 0.0926995947957039
3942 0.0926794111728668
3943 0.0926592275500298
3944 0.0926390439271927
3945 0.0926188826560974
3946 0.0925987064838409
3947 0.0925785452127457
3948 0.0925583988428116
3949 0.0925382599234581
3950 0.0925181210041046
3951 0.0924979895353317
3952 0.0924778804183006
3953 0.0924577713012695
3954 0.092437669634819
3955 0.0924175679683685
3956 0.0923974886536598
3957 0.0923774093389511
3958 0.092357337474823
3959 0.0923372805118561
3960 0.0923172160983086
3961 0.0922971814870834
3962 0.0922771245241165
3963 0.092257097363472
3964 0.0922370702028275
3965 0.0922170430421829
3966 0.0921970456838608
3967 0.0921770334243774
3968 0.0921570509672165
3969 0.0921370685100555
3970 0.0921170860528946
3971 0.0920971184968948
3972 0.0920771509408951
3973 0.0920571982860565
3974 0.092037245631218
3975 0.0920173078775406
3976 0.0919973403215408
3977 0.0919774025678635
3978 0.0919574648141861
3979 0.0919375419616699
3980 0.0919176191091537
3981 0.0918977037072182
3982 0.0918777883052826
3983 0.0918578803539276
3984 0.0918379873037338
3985 0.09181809425354
3986 0.0917982086539268
3987 0.0917783305048943
3988 0.0917584523558617
3989 0.0917385816574097
3990 0.0917187109589577
3991 0.0916988551616669
3992 0.0916790068149567
3993 0.0916591733694077
3994 0.0916393399238586
3995 0.0916195064783096
3996 0.091599702835083
3997 0.0915798842906952
3998 0.0915600806474686
3999 0.0915402770042419
4000 0.0915204882621765
4001 0.0915006995201111
4002 0.0914809256792068
4003 0.0914611592888832
4004 0.0914413928985596
4005 0.0914216339588165
4006 0.0914018750190735
4007 0.0913821458816528
4008 0.0913624167442322
4009 0.0913426876068115
4010 0.0913229584693909
4011 0.0913032293319702
4012 0.0912835299968719
4013 0.0912638157606125
4014 0.0912441238760948
4015 0.0912244319915771
4016 0.0912047475576401
4017 0.091185063123703
4018 0.0911653935909271
4019 0.0911457240581512
4020 0.0911260694265366
4021 0.0911064296960831
4022 0.0910867899656296
4023 0.0910671651363373
4024 0.0910475552082062
4025 0.0910279452800751
4026 0.0910083577036858
4027 0.0909887701272964
4028 0.0909691900014877
4029 0.0909496173262596
4030 0.0909300446510315
4031 0.090910479426384
4032 0.0908909291028976
4033 0.0908713862299919
4034 0.0908518508076668
4035 0.090832307934761
4036 0.0908127874135971
4037 0.090793251991272
4038 0.0907737389206886
4039 0.0907542258501053
4040 0.0907347202301025
4041 0.0907152220606804
4042 0.0906957238912582
4043 0.0906762331724167
4044 0.0906567573547363
4045 0.0906372889876366
4046 0.0906178280711174
4047 0.0905983746051788
4048 0.0905789285898209
4049 0.0905594900250435
4050 0.0905400514602661
4051 0.0905206203460693
4052 0.0905012041330338
4053 0.0904818028211594
4054 0.0904624164104462
4055 0.090443029999733
4056 0.0904236435890198
4057 0.0904042720794678
4058 0.0903849005699158
4059 0.0903655290603638
4060 0.090346172451973
4061 0.0903268158435822
4062 0.0903074592351913
4063 0.0902881026268005
4064 0.0902687534689903
4065 0.0902493894100189
4066 0.0902300477027893
4067 0.0902107059955597
4068 0.0901913791894913
4069 0.090172067284584
4070 0.0901527553796768
4071 0.090133436024189
4072 0.0901141464710236
4073 0.0900948643684387
4074 0.0900755897164345
4075 0.0900563299655914
4076 0.0900370627641678
4077 0.0900178104639053
4078 0.0899985730648041
4079 0.0899793356657028
4080 0.0899601131677628
4081 0.0899408906698227
4082 0.0899216830730438
4083 0.0899024680256844
4084 0.0898832678794861
4085 0.0898640677332878
4086 0.0898448824882507
4087 0.0898257195949554
4088 0.0898065567016602
4089 0.0897874087095261
4090 0.0897682532668114
4091 0.0897491276264191
4092 0.0897299945354462
4093 0.0897108688950539
4094 0.0896917432546616
4095 0.0896726101636887
4096 0.089653491973877
4097 0.0896343812346458
4098 0.0896152704954147
4099 0.0895961597561836
4100 0.0895770564675331
4101 0.0895579606294632
4102 0.0895388722419739
4103 0.0895197838544846
4104 0.0895007103681564
4105 0.0894816368818283
4106 0.0894625708460808
4107 0.0894435048103333
4108 0.0894244611263275
4109 0.0894054397940636
4110 0.0893864184617996
4111 0.0893674045801163
4112 0.0893483906984329
4113 0.089329369366169
4114 0.0893103629350662
4115 0.0892913639545441
4116 0.0892723947763443
4117 0.0892534181475639
4118 0.0892344564199448
4119 0.0892155095934868
4120 0.0891965702176094
4121 0.0891776457428932
4122 0.0891587436199188
4123 0.089139848947525
4124 0.0891209542751312
4125 0.0891020745038986
4126 0.0890832021832466
4127 0.0890643298625946
4128 0.0890454724431038
4129 0.089026615023613
4130 0.089007779955864
4131 0.0889889523386955
4132 0.0889701321721077
4133 0.0889513343572617
4134 0.088932529091835
4135 0.0889137461781502
4136 0.0888949483633041
4137 0.0888761729001999
4138 0.0888573825359344
4139 0.0888386219739914
4140 0.0888198614120483
4141 0.0888011083006859
4142 0.0887823551893234
4143 0.0887636169791222
4144 0.0887448787689209
4145 0.0887261480093002
4146 0.0887074247002602
4147 0.0886887162923813
4148 0.088670015335083
4149 0.0886513292789459
4150 0.0886326432228088
4151 0.0886139571666718
4152 0.0885952860116959
4153 0.0885766074061394
4154 0.0885579288005829
4155 0.0885392650961876
4156 0.0885206088423729
4157 0.0885019600391388
4158 0.0884833112359047
4159 0.0884646624326706
4160 0.0884460359811783
4161 0.0884274020791054
4162 0.0884087830781937
4163 0.0883901715278625
4164 0.0883715599775314
4165 0.0883529633283615
4166 0.0883343815803528
4167 0.0883158072829247
4168 0.0882972478866577
4169 0.0882786810398102
4170 0.0882601365447044
4171 0.0882415995001793
4172 0.0882230699062347
4173 0.0882045552134514
4174 0.088186040520668
4175 0.0881675258278847
4176 0.0881490260362625
4177 0.0881305336952209
4178 0.0881120562553406
4179 0.0880935788154602
4180 0.088075116276741
4181 0.088056668639183
4182 0.0880382210016251
4183 0.0880197882652283
4184 0.0880013629794121
4185 0.0879829376935959
4186 0.0879645273089409
4187 0.0879461169242859
4188 0.0879276990890503
4189 0.0879092961549759
4190 0.0878909081220627
4191 0.0878725126385689
4192 0.0878541320562363
4193 0.0878357589244843
4194 0.0878174006938934
4195 0.087799035012722
4196 0.0877806842327118
4197 0.0877623409032822
4198 0.0877439975738525
4199 0.0877256616950035
4200 0.0877073407173157
4201 0.0876890271902084
4202 0.0876707285642624
4203 0.0876524299383163
4204 0.0876341462135315
4205 0.0876158624887466
4206 0.0875976011157036
4207 0.0875793248414993
4208 0.0875610634684563
4209 0.0875428020954132
4210 0.0875245630741119
4211 0.0875063240528107
4212 0.0874880999326706
4213 0.0874698907136917
4214 0.0874516740441322
4215 0.0874334722757339
4216 0.0874152630567551
4217 0.0873970687389374
4218 0.0873788893222809
4219 0.0873607099056244
4220 0.0873425304889679
4221 0.0873243734240532
4222 0.0873062089085579
4223 0.0872880667448044
4224 0.0872699245810509
4225 0.0872517824172974
4226 0.0872336328029633
4227 0.0872155055403709
4228 0.0871973782777786
4229 0.0871792584657669
4230 0.0871611386537552
4231 0.0871430262923241
4232 0.0871249139308929
4233 0.0871068090200424
4234 0.0870887115597725
4235 0.0870706140995026
4236 0.0870525240898132
4237 0.0870344489812851
4238 0.087016373872757
4239 0.08699831366539
4240 0.0869802609086037
4241 0.0869622230529785
4242 0.086944192647934
4243 0.08692616969347
4244 0.086908146739006
4245 0.0868901312351227
4246 0.0868721306324005
4247 0.0868541300296783
4248 0.0868361294269562
4249 0.0868181437253952
4250 0.0868001580238342
4251 0.0867821723222733
4252 0.0867642164230347
4253 0.0867462530732155
4254 0.0867283046245575
4255 0.0867103636264801
4256 0.0866924226284027
4257 0.0866744965314865
4258 0.0866565629839897
4259 0.0866386443376541
4260 0.0866207331418991
4261 0.0866028219461441
4262 0.0865849107503891
4263 0.0865670144557953
4264 0.0865491032600403
4265 0.0865312069654465
4266 0.0865133181214333
4267 0.0864954367280006
4268 0.0864775478839874
4269 0.086459681391716
4270 0.0864418148994446
4271 0.0864239633083344
4272 0.0864060968160629
4273 0.0863882303237915
4274 0.0863703638315201
4275 0.0863525122404099
4276 0.0863346606492996
4277 0.08631681650877
4278 0.0862989872694016
4279 0.0862811654806137
4280 0.0862633436918259
4281 0.0862455368041992
4282 0.0862277150154114
4283 0.0862099081277847
4284 0.0861921161413193
4285 0.0861743241548538
4286 0.0861565470695496
4287 0.0861387699842453
4288 0.0861210078001022
4289 0.0861032456159592
4290 0.0860855057835579
4291 0.0860677734017372
4292 0.0860500484704971
4293 0.0860323309898376
4294 0.0860146135091782
4295 0.0859969034790993
4296 0.0859792083501816
4297 0.0859615206718445
4298 0.0859438478946686
4299 0.0859261974692345
4300 0.0859085321426392
4301 0.0858908742666245
4302 0.0858732163906097
4303 0.0858555659651756
4304 0.0858379229903221
4305 0.0858202874660492
4306 0.0858026593923569
4307 0.0857850313186646
4308 0.0857674032449722
4309 0.0857497975230217
4310 0.0857322067022324
4311 0.0857146233320236
4312 0.0856970399618149
4313 0.0856794565916061
4314 0.0856618881225586
4315 0.0856443271040916
4316 0.0856267809867859
4317 0.0856092274188995
4318 0.0855916887521744
4319 0.0855741500854492
4320 0.0855566263198853
4321 0.0855391174554825
4322 0.0855216160416603
4323 0.0855041220784187
4324 0.0854866355657578
4325 0.0854691490530968
4326 0.085451677441597
4327 0.0854342132806778
4328 0.0854167640209198
4329 0.0853993147611618
4330 0.0853818655014038
4331 0.085364431142807
4332 0.0853469893336296
4333 0.0853295624256134
4334 0.0853121280670166
4335 0.085294708609581
4336 0.085277296602726
4337 0.085259884595871
4338 0.0852424874901772
4339 0.0852250978350639
4340 0.0852077305316925
4341 0.0851903557777405
4342 0.0851729959249496
4343 0.08515565097332
4344 0.085138313472271
4345 0.0851209834218025
4346 0.0851036459207535
4347 0.085086315870285
4348 0.0850690007209778
4349 0.0850516930222511
4350 0.0850343927741051
4351 0.0850170999765396
4352 0.0849998146295547
4353 0.0849825292825699
4354 0.0849652588367462
4355 0.0849480032920837
4356 0.0849307477474213
4357 0.0849134922027588
4358 0.0848962515592575
4359 0.0848790109157562
4360 0.0848617851734161
4361 0.0848445892333984
4362 0.0848273932933807
4363 0.0848102197051048
4364 0.0847930461168289
4365 0.0847758799791336
4366 0.0847587138414383
4367 0.084741547703743
4368 0.0847243964672089
4369 0.0847072303295135
4370 0.0846900790929794
4371 0.0846729278564453
4372 0.084655798971653
4373 0.0846386700868607
4374 0.0846215486526489
4375 0.0846044421195984
4376 0.0845873206853867
4377 0.0845702141523361
4378 0.0845531076192856
4379 0.0845360159873962
4380 0.0845189392566681
4381 0.0845018625259399
4382 0.084484800696373
4383 0.084467738866806
4384 0.0844506919384003
4385 0.0844336599111557
4386 0.0844166129827499
4387 0.084399588406086
4388 0.084382563829422
4389 0.0843655467033386
4390 0.0843485295772552
4391 0.0843315199017525
4392 0.0843145176768303
4393 0.0842975080013275
4394 0.0842805206775665
4395 0.0842635333538055
4396 0.0842465609312057
4397 0.0842296034097672
4398 0.0842126458883286
4399 0.08419568836689
4400 0.0841787457466125
4401 0.0841618031263351
4402 0.0841448605060577
4403 0.0841279253363609
4404 0.0841110050678253
4405 0.0840940922498703
4406 0.0840771943330765
4407 0.0840602889657021
4408 0.0840433984994888
4409 0.0840265154838562
4410 0.0840096324682236
4411 0.0839927494525909
4412 0.0839758664369583
4413 0.0839589983224869
4414 0.0839421302080154
4415 0.083925262093544
4416 0.0839084088802338
4417 0.0838915556669235
4418 0.0838746950030327
4419 0.0838578566908836
4420 0.0838410258293152
4421 0.0838242024183273
4422 0.0838073790073395
4423 0.0837905406951904
4424 0.0837737321853638
4425 0.0837569236755371
4426 0.0837401151657104
4427 0.0837233290076256
4428 0.0837065428495407
4429 0.0836897641420364
4430 0.0836729854345322
4431 0.0836562216281891
4432 0.0836394429206848
4433 0.0836226940155029
4434 0.0836059302091599
4435 0.0835891738533974
4436 0.0835724398493767
4437 0.0835557132959366
4438 0.0835389941930771
4439 0.0835222750902176
4440 0.0835055559873581
4441 0.0834888517856598
4442 0.0834721475839615
4443 0.0834554582834244
4444 0.0834387689828873
4445 0.0834220796823502
4446 0.0834054052829742
4447 0.0833887308835983
4448 0.0833720713853836
4449 0.0833554118871689
4450 0.0833387523889542
4451 0.0833221077919006
4452 0.0833054631948471
4453 0.0832888260483742
4454 0.0832721889019012
4455 0.0832555741071701
4456 0.083238959312439
4457 0.083222359418869
4458 0.0832057818770409
4459 0.0831892043352127
4460 0.0831726342439651
4461 0.0831560716032982
4462 0.0831395238637924
4463 0.0831229537725449
4464 0.0831064060330391
4465 0.0830898508429527
4466 0.0830733254551888
4467 0.0830568000674248
4468 0.083040289580822
4469 0.0830237790942192
4470 0.083007276058197
4471 0.0829907804727554
4472 0.0829742848873138
4473 0.082957811653614
4474 0.0829413235187531
4475 0.0829248428344727
4476 0.0829083770513535
4477 0.0828919038176537
4478 0.0828754305839539
4479 0.0828589648008347
4480 0.0828425139188766
4481 0.0828260853886604
4482 0.0828096568584442
4483 0.0827932357788086
4484 0.0827768221497536
4485 0.0827603936195374
4486 0.0827439874410629
4487 0.0827275812625885
4488 0.0827111750841141
4489 0.0826947838068008
4490 0.0826784074306488
4491 0.0826620385050774
4492 0.0826456844806671
4493 0.0826293379068375
4494 0.0826129913330078
4495 0.08259666711092
4496 0.0825803354382515
4497 0.0825640112161636
4498 0.0825476944446564
4499 0.0825313925743103
4500 0.0825150981545448
4501 0.08249881118536
4502 0.0824825316667557
4503 0.082466259598732
4504 0.0824499875307083
4505 0.0824337303638458
4506 0.0824174582958221
4507 0.0824012011289597
4508 0.0823849439620972
4509 0.0823687016963959
4510 0.0823524594306946
4511 0.0823362097144127
4512 0.0823199823498726
4513 0.0823037624359131
4514 0.082287535071373
4515 0.0822713226079941
4516 0.0822551101446152
4517 0.0822389125823975
4518 0.0822227150201797
4519 0.0822065323591232
4520 0.0821903645992279
4521 0.0821741968393326
4522 0.0821580439805984
4523 0.0821418911218643
4524 0.0821257531642914
4525 0.0821096152067184
4526 0.0820934772491455
4527 0.0820773541927338
4528 0.0820612534880638
4529 0.0820451527833939
4530 0.0820290520787239
4531 0.082012951374054
4532 0.0819968655705452
4533 0.0819807797670364
4534 0.0819647014141083
4535 0.0819486379623413
4536 0.0819325670599937
4537 0.0819165036082268
4538 0.081900455057621
4539 0.0818843990564346
4540 0.0818683728575706
4541 0.0818523541092873
4542 0.0818363279104233
4543 0.0818203091621399
4544 0.0818043053150177
4545 0.0817882940173149
4546 0.0817723125219345
4547 0.0817563235759735
4548 0.0817403569817543
4549 0.0817243978381157
4550 0.0817084461450577
4551 0.0816924795508385
4552 0.0816765427589417
4553 0.0816606134176254
4554 0.0816446840763092
4555 0.0816287621855736
4556 0.0816128477454185
4557 0.0815969407558441
4558 0.0815810486674309
4559 0.0815651565790176
4560 0.0815492570400238
4561 0.0815333724021912
4562 0.0815174877643585
4563 0.0815016031265259
4564 0.0814857184886932
4565 0.0814698487520218
4566 0.0814539715647697
4567 0.0814381092786789
4568 0.0814222544431686
4569 0.0814063996076584
4570 0.0813905522227287
4571 0.0813747048377991
4572 0.0813588798046112
4573 0.0813430547714233
4574 0.0813272446393967
4575 0.0813114419579506
4576 0.0812956318259239
4577 0.0812798291444778
4578 0.0812640264630318
4579 0.0812482312321663
4580 0.0812324434518814
4581 0.0812166631221771
4582 0.0812008902430534
4583 0.0811851173639297
4584 0.0811693519353867
4585 0.0811536014080048
4586 0.0811378583312035
4587 0.0811221152544022
4588 0.0811063870787621
4589 0.0810906589031219
4590 0.0810749381780624
4591 0.0810592174530029
4592 0.081043504178524
4593 0.0810277909040451
4594 0.0810120701789856
4595 0.0809963718056679
4596 0.0809806883335114
4597 0.0809649974107742
4598 0.0809493213891983
4599 0.080933652818203
4600 0.0809179916977882
4601 0.0809023231267929
4602 0.0808866620063782
4603 0.0808710232377052
4604 0.0808553770184517
4605 0.0808397233486176
4606 0.080824077129364
4607 0.0808084309101105
4608 0.0807927772402763
4609 0.0807771235704422
4610 0.0807614773511887
4611 0.0807458311319351
4612 0.0807301849126816
4613 0.080714538693428
4614 0.0806988924741745
4615 0.080683246254921
4616 0.0806676223874092
4617 0.0806520059704781
4618 0.0806363895535469
4619 0.0806207805871964
4620 0.0806051790714264
4621 0.0805895775556564
4622 0.0805739909410477
4623 0.0805584043264389
4624 0.0805428326129913
4625 0.0805272534489632
4626 0.0805116891860962
4627 0.0804961174726486
4628 0.0804805606603622
4629 0.0804650187492371
4630 0.0804494768381119
4631 0.0804339423775673
4632 0.0804184228181839
4633 0.0804028958082199
4634 0.0803873911499977
4635 0.0803718790411949
4636 0.0803563743829727
4637 0.0803408771753311
4638 0.0803253874182701
4639 0.0803098976612091
4640 0.0802944153547287
4641 0.0802789330482483
4642 0.0802634581923485
4643 0.0802479833364487
4644 0.0802325159311295
4645 0.0802170634269714
4646 0.0802015885710716
4647 0.0801861360669136
4648 0.0801706910133362
4649 0.08015526086092
4650 0.0801398232579231
4651 0.0801243931055069
4652 0.0801089704036713
4653 0.0800935477018356
4654 0.080078125
4655 0.080062709748745
4656 0.0800473019480705
4657 0.0800319015979767
4658 0.0800164937973022
4659 0.0800010859966278
4660 0.0799856930971146
4661 0.0799702927470207
4662 0.0799549072980881
4663 0.079939529299736
4664 0.079924151301384
4665 0.0799087733030319
4666 0.0798934102058411
4667 0.0798780545592308
4668 0.0798627138137817
4669 0.0798473656177521
4670 0.0798320323228836
4671 0.0798167064785957
4672 0.0798013880848885
4673 0.0797860771417618
4674 0.0797707661986351
4675 0.0797554552555084
4676 0.0797401517629623
4677 0.0797248482704163
4678 0.0797095596790314
4679 0.0796942785382271
4680 0.079679012298584
4681 0.0796637460589409
4682 0.0796484798192978
4683 0.0796332210302353
4684 0.0796179622411728
4685 0.0796027109026909
4686 0.079587459564209
4687 0.0795722156763077
4688 0.0795569717884064
4689 0.0795417353510857
4690 0.0795265138149261
4691 0.079511284828186
4692 0.0794960632920265
4693 0.0794808566570282
4694 0.0794656425714493
4695 0.0794504433870316
4696 0.0794352367520332
4697 0.0794200301170349
4698 0.0794048309326172
4699 0.0793896466493607
4700 0.0793744623661041
4701 0.0793592929840088
4702 0.0793441236019135
4703 0.0793289691209793
4704 0.0793138071894646
4705 0.0792986527085304
4706 0.0792834982275963
4707 0.0792683511972427
4708 0.079253226518631
4709 0.079238086938858
4710 0.0792229622602463
4711 0.0792078375816345
4712 0.0791927129030228
4713 0.0791776105761528
4714 0.0791624933481216
4715 0.0791473835706711
4716 0.0791322812438011
4717 0.0791171863675117
4718 0.0791020840406418
4719 0.0790870040655136
4720 0.0790719240903854
4721 0.0790568441152573
4722 0.0790417790412903
4723 0.0790267214179039
4724 0.0790116712450981
4725 0.0789966210722923
4726 0.0789815858006477
4727 0.0789665430784225
4728 0.0789515227079391
4729 0.0789365023374557
4730 0.0789214968681335
4731 0.0789064913988113
4732 0.0788915008306503
4733 0.0788764953613281
4734 0.0788615047931671
4735 0.0788465142250061
4736 0.0788315385580063
4737 0.0788165479898453
4738 0.0788015723228455
4739 0.0787866115570068
4740 0.0787716507911682
4741 0.0787566974759102
4742 0.0787417516112328
4743 0.0787268131971359
4744 0.0787118822336197
4745 0.0786969512701035
4746 0.0786820352077484
4747 0.0786671191453934
4748 0.0786522105336189
4749 0.0786373093724251
4750 0.0786224156618118
4751 0.0786075294017792
4752 0.0785926580429077
4753 0.0785777792334557
4754 0.0785629153251648
4755 0.0785480514168739
4756 0.0785332024097443
4757 0.0785183757543564
4758 0.0785035640001297
4759 0.0784887596964836
4760 0.0784739553928375
4761 0.0784591734409332
4762 0.0784443914890289
4763 0.0784296095371246
4764 0.0784148350358009
4765 0.0784000605344772
4766 0.0783853009343147
4767 0.0783705413341522
4768 0.0783557966351509
4769 0.0783410593867302
4770 0.0783263295888901
4771 0.0783116072416306
4772 0.078296884894371
4773 0.0782821923494339
4774 0.0782674849033356
4775 0.0782527849078178
4776 0.0782380998134613
4777 0.0782234147191048
4778 0.0782087445259094
4779 0.0781940668821335
4780 0.0781794041395187
4781 0.078164741396904
4782 0.0781500935554504
4783 0.0781354382634163
4784 0.0781207978725433
4785 0.0781061574816704
4786 0.0780915319919586
4787 0.0780769065022469
4788 0.0780622735619545
4789 0.0780476555228233
4790 0.0780330449342728
4791 0.0780184417963028
4792 0.0780038386583328
4793 0.0779892355203629
4794 0.0779746398329735
4795 0.0779600441455841
4796 0.0779454633593559
4797 0.0779308825731277
4798 0.0779163166880608
4799 0.077901765704155
4800 0.0778871923685074
4801 0.0778726413846016
4802 0.0778580978512764
4803 0.0778435617685318
4804 0.0778290331363678
4805 0.0778145119547844
4806 0.077799990773201
4807 0.0777854919433594
4808 0.0777709856629372
4809 0.077756479382515
4810 0.0777419954538345
4811 0.0777275115251541
4812 0.0777130201458931
4813 0.0776985362172127
4814 0.0776840597391129
4815 0.0776695907115936
4816 0.0776551216840744
4817 0.0776406675577164
4818 0.0776262134313583
4819 0.0776117593050003
4820 0.0775973200798035
4821 0.0775828808546066
4822 0.0775684416294098
4823 0.0775540098547935
4824 0.0775395780801773
4825 0.0775251537561417
4826 0.077510729432106
4827 0.0774963051080704
4828 0.0774818956851959
4829 0.0774674862623215
4830 0.0774530842900276
4831 0.077438697218895
4832 0.0774243026971817
4833 0.077409915626049
4834 0.0773955434560776
4835 0.0773811563849449
4836 0.0773667842149734
4837 0.0773524194955826
4838 0.0773380473256111
4839 0.0773236900568008
4840 0.07730932533741
4841 0.0772949755191803
4842 0.0772806406021118
4843 0.0772663056850433
4844 0.0772519707679749
4845 0.077237643301487
4846 0.0772233232855797
4847 0.0772090032696724
4848 0.0771946981549263
4849 0.0771803930401802
4850 0.0771660953760147
4851 0.0771517977118492
4852 0.0771375000476837
4853 0.07712322473526
4854 0.0771089494228363
4855 0.0770946815609932
4856 0.0770804136991501
4857 0.0770661532878876
4858 0.0770519003272057
4859 0.0770376473665237
4860 0.077023409307003
4861 0.0770091712474823
4862 0.0769949331879616
4863 0.0769807025790215
4864 0.0769664645195007
4865 0.0769522339105606
4866 0.0769380182027817
4867 0.0769237950444221
4868 0.0769095867872238
4869 0.0768953710794449
4870 0.0768811702728271
4871 0.0768669843673706
4872 0.0768527984619141
4873 0.0768386125564575
4874 0.0768244490027428
4875 0.0768102928996086
4876 0.0767961442470551
4877 0.0767819955945015
4878 0.0767678469419479
4879 0.076753705739975
4880 0.076739564538002
4881 0.0767254233360291
4882 0.0767112895846367
4883 0.0766971558332443
4884 0.0766830444335938
4885 0.076668918132782
4886 0.076654814183712
4887 0.076640710234642
4888 0.0766266062855721
4889 0.0766125097870827
4890 0.0765984132885933
4891 0.0765843167901039
4892 0.0765702277421951
4893 0.0765561461448669
4894 0.0765420719981194
4895 0.0765280053019524
4896 0.0765139311552048
4897 0.0764998719096184
4898 0.076485812664032
4899 0.0764717608690262
4900 0.0764577239751816
4901 0.0764437019824982
4902 0.0764296799898148
4903 0.0764156728982925
4904 0.0764016509056091
4905 0.0763876438140869
4906 0.0763736367225647
4907 0.0763596296310425
4908 0.0763456225395203
4909 0.076331615447998
4910 0.0763176083564758
4911 0.0763036012649536
4912 0.076289601624012
4913 0.0762755945324898
4914 0.0762615874409676
4915 0.0762475952506065
4916 0.0762336030602455
4917 0.0762196108698845
4918 0.0762056261301041
4919 0.0761916488409042
4920 0.0761776641011238
4921 0.0761636942625046
4922 0.0761497318744659
4923 0.0761357694864273
4924 0.0761218070983887
4925 0.0761078596115112
4926 0.0760938972234726
4927 0.0760799497365952
4928 0.0760660171508789
4929 0.0760520920157433
4930 0.0760381668806076
4931 0.0760242566466331
4932 0.0760103464126587
4933 0.0759964510798454
4934 0.0759825557470322
4935 0.0759686529636383
4936 0.075954757630825
4937 0.075940877199173
4938 0.0759269893169403
4939 0.0759131088852882
4940 0.0758992433547974
4941 0.0758853703737259
4942 0.0758715122938156
4943 0.0758576616644859
4944 0.0758438110351562
4945 0.0758299678564072
4946 0.0758161321282387
4947 0.0758022889494896
4948 0.0757884532213211
4949 0.0757746398448944
4950 0.0757608264684677
4951 0.075747013092041
4952 0.0757332071661949
4953 0.0757194012403488
4954 0.0757056027650833
4955 0.075691819190979
4956 0.0756780356168747
4957 0.075664259493351
4958 0.0756504833698273
4959 0.0756367146968842
4960 0.075622946023941
4961 0.0756091848015785
4962 0.075595423579216
4963 0.0755816698074341
4964 0.0755679160356522
4965 0.0755541771650314
4966 0.0755404382944107
4967 0.0755267068743706
4968 0.075512982904911
4969 0.0754992663860321
4970 0.0754855498671532
4971 0.0754718482494354
4972 0.0754581540822983
4973 0.0754444673657417
4974 0.0754307806491852
4975 0.0754171088337898
4976 0.0754034370183945
4977 0.0753897577524185
4978 0.075376108288765
4979 0.0753624439239502
4980 0.0753487944602966
4981 0.0753351449966431
4982 0.0753215104341507
4983 0.0753078758716583
4984 0.0752942338585854
4985 0.0752806067466736
4986 0.0752669796347618
4987 0.0752533674240112
4988 0.0752397552132607
4989 0.0752261579036713
4990 0.0752125605940819
4991 0.0751989632844925
4992 0.0751853808760643
4993 0.0751718059182167
4994 0.0751582160592079
4995 0.0751446336507797
4996 0.0751310586929321
4997 0.0751174911856651
4998 0.0751039236783981
4999 0.0750903561711311
5000 0.0750768035650253
5001 0.0750632435083389
5002 0.0750496834516525
5003 0.0750361382961273
5004 0.0750225931406021
5005 0.0750090479850769
5006 0.0749955177307129
5007 0.0749819874763489
5008 0.0749684572219849
5009 0.074954941868782
5010 0.0749414265155792
5011 0.074927918612957
5012 0.0749144107103348
5013 0.0749009028077126
5014 0.0748874098062515
5015 0.0748739168047905
5016 0.0748604387044907
5017 0.0748469531536102
5018 0.0748334676027298
5019 0.0748199969530106
5020 0.0748065412044525
5021 0.0747930854558945
5022 0.0747796297073364
5023 0.0747661888599396
5024 0.0747527405619621
5025 0.0747392997145653
5026 0.0747258514165878
5027 0.074712410569191
5028 0.0746989771723747
5029 0.0746855437755585
5030 0.0746721178293228
5031 0.0746586993336678
5032 0.0746452808380127
5033 0.0746318697929382
5034 0.0746184587478638
5035 0.0746050551533699
5036 0.0745916664600372
5037 0.074578270316124
5038 0.0745648890733719
5039 0.0745515078306198
5040 0.0745381414890289
5041 0.0745247825980186
5042 0.0745114237070084
5043 0.0744980722665787
5044 0.0744847357273102
5045 0.0744713991880417
5046 0.0744580775499344
5047 0.0744447559118271
5048 0.0744314342737198
5049 0.0744181126356125
5050 0.0744047909975052
5051 0.0743914768099785
5052 0.0743781551718712
5053 0.0743648409843445
5054 0.0743515342473984
5055 0.0743382126092911
5056 0.074324905872345
5057 0.0743115991353989
5058 0.074298307299614
5059 0.0742850005626678
5060 0.0742717087268829
5061 0.074258416891098
5062 0.0742451250553131
5063 0.0742318481206894
5064 0.0742185860872269
5065 0.0742053091526031
5066 0.0741920545697212
5067 0.0741787925362587
5068 0.0741655379533768
5069 0.0741522908210754
5070 0.0741390287876129
5071 0.0741257816553116
5072 0.0741125345230103
5073 0.0740992799401283
5074 0.0740860402584076
5075 0.0740727931261063
5076 0.0740595459938049
5077 0.0740463137626648
5078 0.0740330815315247
5079 0.0740198567509651
5080 0.0740066319704056
5081 0.0739934146404266
5082 0.0739802047610283
5083 0.0739669948816299
5084 0.0739538073539734
5085 0.0739406049251556
5086 0.0739274173974991
5087 0.0739142298698425
5088 0.0739010572433472
5089 0.0738878846168518
5090 0.0738747119903564
5091 0.0738615468144417
5092 0.0738483667373657
5093 0.0738352090120316
5094 0.0738220512866974
5095 0.0738088935613632
5096 0.0737957358360291
5097 0.0737825855612755
5098 0.0737694352865219
5099 0.0737562924623489
5100 0.073743149638176
5101 0.0737299993634224
5102 0.0737168490886688
5103 0.0737037137150764
5104 0.0736905783414841
5105 0.0736774504184723
5106 0.0736643150448799
5107 0.0736511871218681
5108 0.0736380517482758
5109 0.0736249312758446
5110 0.0736118033528328
5111 0.0735986977815628
5112 0.073585569858551
5113 0.0735724568367004
5114 0.0735593512654305
5115 0.0735462531447411
5116 0.0735331550240517
5117 0.0735200643539429
5118 0.0735069811344147
5119 0.0734938979148865
5120 0.0734808072447777
5121 0.0734677314758301
5122 0.0734546482563019
5123 0.0734415724873543
5124 0.0734285116195679
5125 0.0734154433012009
5126 0.0734023824334145
5127 0.0733893215656281
5128 0.0733762681484222
5129 0.073363222181797
5130 0.0733501762151718
5131 0.0733371376991272
5132 0.0733240991830826
5133 0.0733110755681992
5134 0.0732980445027351
5135 0.0732850208878517
5136 0.0732720047235489
5137 0.0732589960098267
5138 0.0732460021972656
5139 0.0732329934835434
5140 0.0732199996709824
5141 0.0732069909572601
5142 0.0731939896941185
5143 0.0731809809803963
5144 0.0731679797172546
5145 0.0731549710035324
5146 0.0731419771909714
5147 0.0731289908289909
5148 0.0731160119175911
5149 0.0731030404567719
5150 0.073090061545372
5151 0.0730770975351334
5152 0.0730641335248947
5153 0.0730511844158173
5154 0.0730382204055786
5155 0.0730252712965012
5156 0.0730123221874237
5157 0.0729993730783463
5158 0.07298643887043
5159 0.0729734972119331
5160 0.0729605555534363
5161 0.0729476287961006
5162 0.0729347094893456
5163 0.0729217976331711
5164 0.072908878326416
5165 0.0728959739208221
5166 0.0728830844163895
5167 0.0728701800107956
5168 0.0728572830557823
5169 0.072844386100769
5170 0.0728314891457558
5171 0.0728185921907425
5172 0.0728057026863098
5173 0.0727928280830383
5174 0.0727799385786057
5175 0.0727670639753342
5176 0.0727541893720627
5177 0.0727413147687912
5178 0.0727284476161003
5179 0.0727155804634094
5180 0.0727027058601379
5181 0.0726898461580276
5182 0.0726769864559174
5183 0.0726641193032265
5184 0.0726512745022774
5185 0.0726384222507477
5186 0.0726255849003792
5187 0.0726127550005913
5188 0.0725999176502228
5189 0.0725871026515961
5190 0.0725743025541306
5191 0.0725614950060844
5192 0.0725486874580383
5193 0.0725358948111534
5194 0.0725231021642685
5195 0.0725103095173836
5196 0.0724975243210793
5197 0.0724847465753555
5198 0.0724719613790512
5199 0.0724591910839081
5200 0.072446420788765
5201 0.0724336579442024
5202 0.0724208950996399
5203 0.072408139705658
5204 0.0723953694105148
5205 0.0723825991153717
5206 0.0723698288202286
5207 0.072357065975666
5208 0.0723443031311035
5209 0.0723315477371216
5210 0.0723187848925591
5211 0.0723060220479965
5212 0.0722932815551758
5213 0.072280541062355
5214 0.0722678005695343
5215 0.0722550749778748
5216 0.0722423493862152
5217 0.0722296237945557
5218 0.0722169131040573
5219 0.072204202413559
5220 0.0721914991736412
5221 0.0721787959337234
5222 0.0721661075949669
5223 0.0721534267067909
5224 0.0721407383680344
5225 0.0721280574798584
5226 0.072115384042263
5227 0.0721027180552483
5228 0.0720900446176529
5229 0.0720773786306381
5230 0.0720647126436234
5231 0.072052076458931
5232 0.0720394253730774
5233 0.072026789188385
5234 0.0720141604542732
5235 0.0720015317201614
5236 0.0719889104366302
5237 0.0719762891530991
5238 0.0719636827707291
5239 0.0719510763883591
5240 0.0719384700059891
5241 0.0719258785247803
5242 0.0719132721424103
5243 0.0719006881117821
5244 0.0718880891799927
5245 0.0718754902482033
5246 0.0718629062175751
5247 0.0718503147363663
5248 0.0718377307057381
5249 0.0718251466751099
5250 0.0718125700950623
5251 0.0717999935150146
5252 0.0717874318361282
5253 0.0717748627066612
5254 0.0717623084783554
5255 0.071749746799469
5256 0.0717372074723244
5257 0.0717246532440186
5258 0.0717121213674545
5259 0.0716995894908905
5260 0.0716870725154877
5261 0.0716745555400848
5262 0.071662038564682
5263 0.0716495364904404
5264 0.0716370344161987
5265 0.0716245397925377
5266 0.0716120451688766
5267 0.0715995505452156
5268 0.0715870559215546
5269 0.0715745836496353
5270 0.0715620964765549
5271 0.0715496242046356
5272 0.0715371370315552
5273 0.0715246647596359
5274 0.0715122073888779
5275 0.0714997425675392
5276 0.0714872926473618
5277 0.0714748501777649
5278 0.071462407708168
5279 0.0714499801397324
5280 0.0714375600218773
5281 0.0714251399040222
5282 0.0714127197861671
5283 0.0714003071188927
5284 0.0713879019021988
5285 0.0713755041360855
5286 0.0713631063699722
5287 0.0713507235050201
5288 0.0713383406400681
5289 0.0713259503245354
5290 0.0713135749101639
5291 0.0713011994957924
5292 0.0712888315320015
5293 0.07127645611763
5294 0.0712640881538391
5295 0.0712517127394676
5296 0.0712393522262573
5297 0.0712269991636276
5298 0.0712146461009979
5299 0.0712023079395294
5300 0.0711899623274803
5301 0.0711776316165924
5302 0.0711652934551239
5303 0.0711529701948166
5304 0.0711406394839287
5305 0.0711283087730408
5306 0.0711159855127335
5307 0.0711036622524261
5308 0.07109135389328
5309 0.0710790455341339
5310 0.0710667371749878
5311 0.0710544437170029
5312 0.0710421502590179
5313 0.0710298418998718
5314 0.0710175633430481
5315 0.0710052698850632
5316 0.0709929913282394
5317 0.0709807351231575
5318 0.0709684789180756
5319 0.0709562301635742
5320 0.0709439814090729
5321 0.0709317401051521
5322 0.070919506251812
5323 0.0709072723984718
5324 0.0708950459957123
5325 0.0708828121423721
5326 0.0708705931901932
5327 0.0708583742380142
5328 0.0708461552858353
5329 0.0708339512348175
5330 0.0708217471837997
5331 0.070809543132782
5332 0.070797324180603
5333 0.0707851350307465
5334 0.0707729384303093
5335 0.0707607418298721
5336 0.070748545229435
5337 0.0707363560795784
5338 0.0707241743803024
5339 0.0707119926810265
5340 0.0706998258829117
5341 0.0706876516342163
5342 0.0706754848361015
5343 0.0706633329391479
5344 0.0706511661410332
5345 0.0706390142440796
5346 0.070626862347126
5347 0.0706147104501724
5348 0.0706025585532188
5349 0.0705904215574265
5350 0.0705782771110535
5351 0.0705661475658417
5352 0.0705540180206299
5353 0.0705418884754181
5354 0.0705297589302063
5355 0.0705176442861557
5356 0.0705055296421051
5357 0.0704934149980545
5358 0.0704813003540039
5359 0.0704691857099533
5360 0.0704570859670639
5361 0.0704449787735939
5362 0.0704328864812851
5363 0.0704207867383957
5364 0.0704086944460869
5365 0.0703966096043587
5366 0.0703845322132111
5367 0.070372462272644
5368 0.070360392332077
5369 0.0703483372926712
5370 0.0703362673521042
5371 0.0703242123126984
5372 0.0703121423721313
5373 0.0703000798821449
5374 0.0702880173921585
5375 0.0702759549021721
5376 0.0702638924121857
5377 0.0702518373727798
5378 0.0702397972345352
5379 0.0702277570962906
5380 0.0702157020568848
5381 0.0702036768198013
5382 0.0701916366815567
5383 0.0701795965433121
5384 0.0701675564050674
5385 0.070155531167984
5386 0.0701435133814812
5387 0.0701314806938171
5388 0.0701194629073143
5389 0.0701074525713921
5390 0.0700954422354698
5391 0.070083424448967
5392 0.0700714215636253
5393 0.0700594261288643
5394 0.0700474306941032
5395 0.0700354352593422
5396 0.0700234323740005
5397 0.0700114443898201
5398 0.0699994564056396
5399 0.0699874684214592
5400 0.0699754804372787
5401 0.0699635148048401
5402 0.0699515417218208
5403 0.0699395760893822
5404 0.0699275881052017
5405 0.0699156299233437
5406 0.0699036717414856
5407 0.0698917061090469
5408 0.0698797553777695
5409 0.0698678120970726
5410 0.0698558688163757
5411 0.0698439180850983
5412 0.069831982254982
5413 0.0698200389742851
5414 0.0698081031441689
5415 0.0697961747646332
5416 0.0697842538356781
5417 0.0697723403573036
5418 0.0697604268789291
5419 0.0697485208511353
5420 0.069736622273922
5421 0.0697247236967087
5422 0.069712832570076
5423 0.0697009414434433
5424 0.0696890652179718
5425 0.0696771889925003
5426 0.06966532766819
5427 0.0696534663438797
5428 0.0696416050195694
5429 0.0696297436952591
5430 0.06961789727211
5431 0.0696060359477997
5432 0.0695941895246506
5433 0.0695823505520821
5434 0.0695705115795135
5435 0.069558672606945
5436 0.0695468485355377
5437 0.0695350170135498
5438 0.0695232152938843
5439 0.0695114061236382
5440 0.069499596953392
5441 0.0694878101348877
5442 0.0694760233163834
5443 0.0694642290472984
5444 0.0694524347782135
5445 0.0694406554102898
5446 0.0694288685917854
5447 0.0694170892238617
5448 0.0694053173065186
5449 0.0693935453891754
5450 0.0693817883729935
5451 0.0693700239062309
5452 0.069358266890049
5453 0.0693465173244476
5454 0.0693347603082657
5455 0.0693230181932449
5456 0.0693112909793854
5457 0.0692995637655258
5458 0.0692878365516663
5459 0.0692761167883873
5460 0.0692643895745277
5461 0.0692526772618294
5462 0.0692409574985504
5463 0.0692292451858521
5464 0.0692175254225731
5465 0.0692058056592941
5466 0.0691941007971764
5467 0.0691823959350586
5468 0.0691706836223602
5469 0.0691589862108231
5470 0.0691472887992859
5471 0.0691355913877487
5472 0.0691238939762115
5473 0.069112204015255
5474 0.0691005140542984
5475 0.0690888166427612
5476 0.0690771341323853
5477 0.0690654516220093
5478 0.0690537840127945
5479 0.0690421089529991
5480 0.0690304338932037
5481 0.0690187588334084
5482 0.069007083773613
5483 0.0689954161643982
5484 0.0689837485551834
5485 0.0689720809459686
5486 0.0689604207873344
5487 0.0689487680792809
5488 0.0689371153712273
5489 0.0689254701137543
5490 0.0689138248562813
5491 0.0689021870493889
5492 0.0688905566930771
5493 0.0688789263367653
5494 0.0688672959804535
5495 0.0688556805253029
5496 0.0688440650701523
5497 0.0688324570655823
5498 0.0688208341598511
5499 0.0688092112541199
5500 0.0687976032495499
5501 0.0687859877943993
5502 0.0687743797898293
5503 0.0687627792358398
5504 0.068751186132431
5505 0.0687396004796028
5506 0.0687280148267746
5507 0.068716436624527
5508 0.0687048435211182
5509 0.0686932727694511
5510 0.0686816945672035
5511 0.0686701238155365
5512 0.0686585605144501
5513 0.0686469972133636
5514 0.0686354339122772
5515 0.0686238631606102
5516 0.0686122924089432
5517 0.0686007365584373
5518 0.0685891658067703
5519 0.0685776174068451
5520 0.0685660615563393
5521 0.0685544982552528
5522 0.068542942404747
5523 0.0685313940048218
5524 0.0685198456048965
5525 0.0685082972049713
5526 0.0684967637062073
5527 0.068485215306282
5528 0.068473681807518
5529 0.0684621632099152
5530 0.0684506446123123
5531 0.0684391185641289
5532 0.0684275925159454
5533 0.0684160739183426
5534 0.0684045553207397
5535 0.0683930367231369
5536 0.0683815330266953
5537 0.0683700293302536
5538 0.068358525633812
5539 0.0683470293879509
5540 0.0683355256915092
5541 0.0683240294456482
5542 0.0683125257492065
5543 0.0683010369539261
5544 0.0682895481586456
5545 0.0682780742645264
5546 0.0682665854692459
5547 0.0682551041245461
5548 0.0682436302304268
5549 0.0682321563363075
5550 0.0682206824421883
5551 0.0682092159986496
5552 0.0681977495551109
5553 0.0681862905621529
5554 0.0681748390197754
5555 0.0681633949279785
5556 0.0681519657373428
5557 0.068140521645546
5558 0.0681290924549103
5559 0.0681176483631134
5560 0.0681062191724777
5561 0.068094789981842
5562 0.0680833607912064
5563 0.0680719465017319
5564 0.0680605247616768
5565 0.0680491179227829
5566 0.0680377185344696
5567 0.0680263116955757
5568 0.0680149048566818
5569 0.0680035129189491
5570 0.0679921060800552
5571 0.0679807215929031
5572 0.0679693296551704
5573 0.0679579451680183
5574 0.0679465532302856
5575 0.0679351836442947
5576 0.0679238066077232
5577 0.0679124370217323
5578 0.067901074886322
5579 0.0678897053003311
5580 0.0678783506155014
5581 0.0678669959306717
5582 0.067855641245842
5583 0.0678443014621735
5584 0.0678329616785049
5585 0.0678216218948364
5586 0.0678102821111679
5587 0.0677989348769188
5588 0.0677876025438309
5589 0.0677762776613235
5590 0.0677649602293968
5591 0.0677536427974701
5592 0.0677423253655434
5593 0.0677310153841972
5594 0.0677197054028511
5595 0.0677083879709244
5596 0.0676970854401588
5597 0.0676857829093933
5598 0.0676744878292084
5599 0.0676631927490234
5600 0.0676519051194191
5601 0.0676406100392342
5602 0.0676293224096298
5603 0.0676180422306061
5604 0.0676067546010017
5605 0.0675954669713974
5606 0.0675841867923737
5607 0.0675729066133499
5608 0.0675616413354874
5609 0.0675503835082054
5610 0.0675391256809235
5611 0.0675278753042221
5612 0.0675166249275208
5613 0.0675053894519806
5614 0.0674941539764404
5615 0.0674829110503197
5616 0.0674716755747795
5617 0.0674604475498199
5618 0.0674492120742798
5619 0.0674379765987396
5620 0.0674267485737801
5621 0.0674155205488205
5622 0.0674042999744415
5623 0.0673930644989014
5624 0.0673818439245224
5625 0.0673706233501434
5626 0.0673594027757645
5627 0.0673481971025467
5628 0.0673369914293289
5629 0.0673257932066917
5630 0.0673145800828934
5631 0.0673033893108368
5632 0.0672921910881996
5633 0.067281000316143
5634 0.0672698169946671
5635 0.0672586336731911
5636 0.0672474652528763
5637 0.0672363042831421
5638 0.0672251284122467
5639 0.0672139674425125
5640 0.0672027990221977
5641 0.0671916455030441
5642 0.0671804994344711
5643 0.0671693533658981
5644 0.0671582147479057
5645 0.0671470761299133
5646 0.0671359449625015
5647 0.0671248063445091
5648 0.0671136826276779
5649 0.0671025589108467
5650 0.0670914351940155
5651 0.0670803338289261
5652 0.0670692250132561
5653 0.0670581236481667
5654 0.0670470148324966
5655 0.0670359283685684
5656 0.067024827003479
5657 0.0670137405395508
5658 0.0670026540756226
5659 0.0669915676116943
5660 0.0669804960489273
5661 0.0669694244861603
5662 0.0669583529233932
5663 0.0669472962617874
5664 0.0669362470507622
5665 0.0669251978397369
5666 0.0669141411781311
5667 0.0669030994176865
5668 0.0668920576572418
5669 0.0668810158967972
5670 0.0668699815869331
5671 0.0668589472770691
5672 0.0668479204177856
5673 0.0668368935585022
5674 0.0668258741497993
5675 0.0668148621916771
5676 0.0668038502335548
5677 0.0667928382754326
5678 0.0667818337678909
5679 0.0667708367109299
5680 0.0667598396539688
5681 0.0667488425970078
5682 0.0667378455400467
5683 0.0667268633842468
5684 0.066715881228447
5685 0.0667049065232277
5686 0.0666939467191696
5687 0.0666829794645309
5688 0.0666720271110535
5689 0.0666610896587372
5690 0.0666501447558403
5691 0.0666391998529434
5692 0.0666282773017883
5693 0.0666173547506332
5694 0.0666064321994781
5695 0.0665955170989037
5696 0.0665846019983292
5697 0.0665736868977547
5698 0.0665627717971802
5699 0.0665518566966057
5700 0.0665409415960312
5701 0.0665300339460373
5702 0.0665191262960434
5703 0.0665082260966301
5704 0.0664973258972168
5705 0.0664864405989647
5706 0.066475547850132
5707 0.0664646700024605
5708 0.0664537847042084
5709 0.0664429068565369
5710 0.0664320290088654
5711 0.0664211511611938
5712 0.0664102733135223
5713 0.066399410367012
5714 0.0663885623216629
5715 0.0663777068257332
5716 0.0663668587803841
5717 0.0663560181856155
5718 0.0663451850414276
5719 0.0663343518972397
5720 0.0663235262036324
5721 0.066312700510025
5722 0.0663018822669983
5723 0.0662910789251328
5724 0.0662802681326866
5725 0.0662694647908211
5726 0.0662586614489555
5727 0.0662478655576706
5728 0.0662370696663857
5729 0.0662262737751007
5730 0.0662154778838158
5731 0.0662046894431114
5732 0.0661939084529877
5733 0.0661831200122833
5734 0.0661723464727402
5735 0.0661615654826164
5736 0.0661507844924927
5737 0.0661400035023689
5738 0.0661292299628258
5739 0.0661184564232826
5740 0.0661076903343201
5741 0.0660969316959381
5742 0.0660861805081367
5743 0.0660754293203354
5744 0.0660646930336952
5745 0.0660539492964745
5746 0.0660432130098343
5747 0.0660324692726135
5748 0.0660217553377151
5749 0.0660110265016556
5750 0.0660003125667572
5751 0.0659896060824394
5752 0.0659788995981216
5753 0.0659681931138039
5754 0.0659574940800667
5755 0.0659467950463295
5756 0.0659361034631729
5757 0.0659254193305969
5758 0.0659147351980209
5759 0.0659040659666061
5760 0.0658933967351913
5761 0.0658827126026154
5762 0.0658720508217812
5763 0.065861389040947
5764 0.0658507123589516
5765 0.0658400431275368
5766 0.065829373896122
5767 0.0658186972141266
5768 0.0658080279827118
5769 0.0657973662018776
5770 0.0657867044210434
5771 0.0657760351896286
5772 0.0657653734087944
5773 0.0657547116279602
5774 0.065744049847126
5775 0.065733402967453
5776 0.0657227486371994
5777 0.0657120943069458
5778 0.0657014474272728
5779 0.0656907930970192
5780 0.0656801536679268
5781 0.0656695067882538
5782 0.0656588673591614
5783 0.065648227930069
5784 0.0656375885009766
5785 0.0656269639730453
5786 0.0656163394451141
5787 0.0656057149171829
5788 0.0655950903892517
5789 0.0655844807624817
5790 0.0655738636851311
5791 0.0655632540583611
5792 0.0655526518821716
5793 0.0655420497059822
5794 0.0655314549803734
5795 0.0655208602547646
5796 0.0655102580785751
5797 0.0654996559023857
5798 0.0654890537261963
5799 0.0654784739017487
5800 0.0654678866267204
5801 0.0654573142528534
5802 0.065446749329567
5803 0.0654361844062805
5804 0.0654256194829941
5805 0.0654150694608688
5806 0.065404511988163
5807 0.0653939619660378
5808 0.0653834193944931
5809 0.0653728619217873
5810 0.0653623193502426
5811 0.0653517842292786
5812 0.0653412416577339
5813 0.0653306990861893
5814 0.0653201639652252
5815 0.0653096437454224
5816 0.0652991235256195
5817 0.0652886033058167
5818 0.0652780830860138
5819 0.0652675628662109
5820 0.0652570500969887
5821 0.065246544778347
5822 0.0652360469102859
5823 0.0652255341410637
5824 0.0652150362730026
5825 0.065204530954361
5826 0.0651940405368805
5827 0.0651835650205612
5828 0.0651730746030807
5829 0.0651625767350197
5830 0.0651520937681198
5831 0.0651416182518005
5832 0.0651311427354813
5833 0.0651206746697426
5834 0.0651102066040039
5835 0.0650997459888458
5836 0.0650892853736877
5837 0.0650788396596909
5838 0.0650683790445328
5839 0.0650579333305359
5840 0.0650475025177002
5841 0.0650370717048645
5842 0.0650266408920288
5843 0.0650162100791931
5844 0.065005786716938
5845 0.0649953633546829
5846 0.0649849474430084
5847 0.0649745315313339
5848 0.0649641156196594
5849 0.0649536848068237
5850 0.0649432763457298
5851 0.0649328678846359
5852 0.064922459423542
5853 0.0649120509624481
5854 0.0649016574025154
5855 0.0648912638425827
5856 0.0648808777332306
5857 0.0648704841732979
5858 0.0648600906133652
5859 0.0648497045040131
5860 0.0648393183946609
5861 0.06482894718647
5862 0.0648185610771179
5863 0.064808189868927
5864 0.0647978186607361
5865 0.0647874400019646
5866 0.0647770687937737
5867 0.0647666975855827
5868 0.0647563338279724
5869 0.0647459775209427
5870 0.064735621213913
5871 0.064725250005722
5872 0.0647148936986923
5873 0.0647045373916626
5874 0.0646941885352135
5875 0.0646838322281837
5876 0.0646734833717346
5877 0.0646631345152855
5878 0.064652793109417
5879 0.064642459154129
5880 0.0646321251988411
5881 0.0646217986941338
5882 0.064611479640007
5883 0.0646011680364609
5884 0.0645908564329147
5885 0.0645805522799492
5886 0.0645702481269836
5887 0.0645599514245987
5888 0.0645496547222137
5889 0.0645393580198288
5890 0.064529076218605
5891 0.0645187944173813
5892 0.0645085051655769
5893 0.0644982308149338
5894 0.06448794901371
5895 0.0644776821136475
5896 0.0644674152135849
5897 0.0644571557641029
5898 0.0644468888640404
5899 0.0644366219639778
5900 0.0644263550639153
5901 0.0644160956144333
5902 0.0644058287143707
5903 0.0643955767154694
5904 0.0643853172659874
5905 0.0643750727176666
5906 0.0643648207187653
5907 0.0643545761704445
5908 0.0643443316221237
5909 0.0643340945243835
5910 0.0643238574266434
5911 0.0643136277794838
5912 0.0643033981323242
5913 0.0642931759357452
5914 0.0642829537391663
5915 0.0642727166414261
5916 0.0642625018954277
5917 0.0642522871494293
5918 0.0642420798540115
5919 0.0642318651080132
5920 0.0642216503620148
5921 0.064211443066597
5922 0.0642012357711792
5923 0.0641910284757614
5924 0.0641808211803436
5925 0.0641706213355064
5926 0.0641604214906693
5927 0.0641502290964127
5928 0.0641400367021561
5929 0.0641298443078995
5930 0.0641196668148041
5931 0.0641094893217087
5932 0.0640993118286133
5933 0.0640891417860985
5934 0.0640789717435837
5935 0.0640688091516495
5936 0.0640586465597153
5937 0.0640484839677811
5938 0.0640383213758469
5939 0.0640281587839127
5940 0.0640179961919785
5941 0.0640078336000443
5942 0.0639976859092712
5943 0.0639875382184982
5944 0.0639774054288864
5945 0.063967265188694
5946 0.0639571323990822
5947 0.0639469921588898
5948 0.063936859369278
5949 0.0639267265796661
5950 0.0639166086912155
5951 0.0639064982533455
5952 0.0638964027166367
5953 0.0638862997293472
5954 0.0638762041926384
5955 0.0638661086559296
5956 0.0638560280203819
5957 0.0638459473848343
5958 0.0638358741998672
5959 0.0638258084654808
5960 0.063815750181675
5961 0.0638056918978691
5962 0.0637956336140633
5963 0.063785582780838
5964 0.0637755244970322
5965 0.0637654736638069
5966 0.0637554302811623
5967 0.0637453868985176
5968 0.0637353509664536
5969 0.0637253224849701
5970 0.0637153014540672
5971 0.0637052804231644
5972 0.0636952668428421
5973 0.0636852532625198
5974 0.0636752471327782
5975 0.0636652410030365
5976 0.0636552274227142
5977 0.0636452361941338
5978 0.0636352449655533
5979 0.0636252537369728
5980 0.0636152476072311
5981 0.0636052638292313
5982 0.0635952576994896
5983 0.0635852664709091
5984 0.063575267791748
5985 0.0635652840137482
5986 0.0635553002357483
5987 0.063545323908329
5988 0.0635353475809097
5989 0.0635253712534904
5990 0.0635154098272324
5991 0.0635054484009743
5992 0.0634954869747162
5993 0.0634855329990387
5994 0.0634755790233612
5995 0.0634656175971031
5996 0.0634556710720062
5997 0.0634457245469093
5998 0.0634357780218124
5999 0.0634258463978767
6000 0.0634159073233604
6001 0.0634059831500053
6002 0.0633960515260696
6003 0.0633861199021339
6004 0.0633761957287788
6005 0.0633662641048431
6006 0.0633563473820686
6007 0.0633464232087135
6008 0.063336506485939
6009 0.0633265897631645
6010 0.06331667304039
6011 0.0633067488670349
6012 0.0632968321442604
6013 0.0632869303226471
6014 0.063277006149292
6015 0.0632671117782593
6016 0.0632572174072266
6017 0.0632473081350327
6018 0.0632374137639999
6019 0.0632275193929672
6020 0.0632176399230957
6021 0.0632077604532242
6022 0.0631978735327721
6023 0.0631879940629005
6024 0.0631781071424484
6025 0.0631682276725769
6026 0.0631583631038666
6027 0.0631484836339951
6028 0.0631386190652847
6029 0.0631287693977356
6030 0.0631189122796059
6031 0.0631090551614761
6032 0.063099205493927
6033 0.0630893558263779
6034 0.0630795061588287
6035 0.0630696564912796
6036 0.0630598217248917
6037 0.0630499944090843
6038 0.063040167093277
6039 0.0630303472280502
6040 0.0630205273628235
6041 0.0630107298493385
6042 0.0630009323358536
6043 0.062991127371788
6044 0.0629813522100449
6045 0.0629715621471405
6046 0.0629617869853973
6047 0.0629520118236542
6048 0.062942236661911
6049 0.0629324615001678
6050 0.0629226937890053
6051 0.0629129260778427
6052 0.0629031509160995
6053 0.0628933757543564
6054 0.0628836154937744
6055 0.0628738403320312
6056 0.0628640726208687
6057 0.0628543049097061
6058 0.062844529747963
6059 0.0628347620368004
6060 0.0628249943256378
6061 0.0628152191638947
6062 0.0628054589033127
6063 0.0627956986427307
6064 0.0627859383821487
6065 0.0627761855721474
6066 0.062766432762146
6067 0.0627566874027252
6068 0.0627469420433044
6069 0.0627371966838837
6070 0.0627274513244629
6071 0.0627177134156227
6072 0.0627079755067825
6073 0.0626982450485229
6074 0.0626885294914246
6075 0.0626788139343262
6076 0.0626690909266472
6077 0.0626593828201294
6078 0.0626496821641922
6079 0.0626399666070938
6080 0.062630258500576
6081 0.0626205503940582
6082 0.0626108422875404
6083 0.062601126730442
6084 0.0625914111733437
6085 0.0625817030668259
6086 0.0625720024108887
6087 0.0625623166561127
6088 0.0625526309013367
6089 0.0625429451465607
6090 0.0625332668423653
6091 0.0625235885381699
6092 0.0625139176845551
6093 0.0625042468309402
6094 0.0624945759773254
6095 0.0624849088490009
6096 0.0624752454459667
6097 0.0624655857682228
6098 0.062455914914608
6099 0.0624462589621544
6100 0.0624365992844105
6101 0.0624269433319569
6102 0.0624172911047935
6103 0.0624076277017593
6104 0.0623979642987251
6105 0.062388326972723
6106 0.0623786821961403
6107 0.0623690374195576
6108 0.0623594000935555
6109 0.0623497664928436
6110 0.0623401328921318
6111 0.0623305030167103
6112 0.0623208805918694
6113 0.0623112507164478
6114 0.0623016282916069
6115 0.0622920021414757
6116 0.0622823759913445
6117 0.0622727498412132
6118 0.0622631274163723
6119 0.0622535049915314
6120 0.0622438862919807
6121 0.0622342750430107
6122 0.0622246637940407
6123 0.0622150562703609
6124 0.0622054524719715
6125 0.0621958523988724
6126 0.0621862523257732
6127 0.0621766559779644
6128 0.0621670596301556
6129 0.0621574595570564
6130 0.0621478632092476
6131 0.062138270586729
6132 0.0621286779642105
6133 0.0621190890669823
6134 0.0621094964444637
6135 0.0620999112725258
6136 0.0620903149247169
6137 0.0620807334780693
6138 0.0620711445808411
6139 0.0620615631341934
6140 0.0620519891381264
6141 0.0620424151420593
6142 0.0620328336954117
6143 0.0620232559740543
6144 0.062013678252697
6145 0.0620041005313396
6146 0.0619945302605629
6147 0.0619849637150764
6148 0.0619753897190094
6149 0.0619658306241035
6150 0.0619562789797783
6151 0.0619467198848724
6152 0.0619371607899666
6153 0.061927605420351
6154 0.0619180463254452
6155 0.0619084909558296
6156 0.0618989430367947
6157 0.0618893951177597
6158 0.0618798583745956
6159 0.0618703216314316
6160 0.0618607923388481
6161 0.0618512667715549
6162 0.0618417337536812
6163 0.061832208186388
6164 0.0618226788938046
6165 0.0618131533265114
6166 0.0618036389350891
6167 0.0617941170930862
6168 0.0617846064269543
6169 0.0617750883102417
6170 0.0617655739188194
6171 0.0617560520768166
6172 0.0617465414106846
6173 0.0617370344698429
6174 0.0617275238037109
6175 0.0617180094122887
6176 0.0617084987461567
6177 0.0616989806294441
6178 0.0616894736886024
6179 0.0616799630224705
6180 0.0616704598069191
6181 0.0616609528660774
6182 0.0616514459252357
6183 0.0616419464349747
6184 0.0616324469447136
6185 0.0616229474544525
6186 0.0616134442389011
6187 0.0616039484739304
6188 0.0615944564342499
6189 0.06158497184515
6190 0.0615754909813404
6191 0.0615660175681114
6192 0.0615565441548824
6193 0.0615470819175243
6194 0.0615376271307468
6195 0.0615281611680984
6196 0.0615187026560307
6197 0.0615092478692532
6198 0.061499796807766
6199 0.0614903531968594
6200 0.0614809207618237
6201 0.0614714920520782
6202 0.0614620596170425
6203 0.061452642083168
6204 0.0614432245492935
6205 0.0614338181912899
6206 0.0614244118332863
6207 0.0614150054752827
6208 0.0614056028425694
6209 0.0613962076604366
6210 0.0613868087530136
6211 0.0613774210214615
6212 0.06136804074049
6213 0.0613586530089378
6214 0.0613492727279663
6215 0.0613398849964142
6216 0.0613305121660233
6217 0.0613211393356323
6218 0.0613117590546608
6219 0.0613023862242699
6220 0.0612930171191692
6221 0.0612836480140686
6222 0.0612742826342583
6223 0.0612649209797382
6224 0.0612555630505085
6225 0.0612462162971497
6226 0.0612368658185005
6227 0.061227522790432
6228 0.0612181797623634
6229 0.0612088330090046
6230 0.0611994862556458
6231 0.0611901469528675
6232 0.0611808113753796
6233 0.0611714795231819
6234 0.0611621513962746
6235 0.0611528232693672
6236 0.0611435025930405
6237 0.0611341819167137
6238 0.0611248686909676
6239 0.0611155480146408
6240 0.0611062310636044
6241 0.0610969141125679
6242 0.0610876008868217
6243 0.0610782913863659
6244 0.0610689893364906
6245 0.0610596835613251
6246 0.0610503777861595
6247 0.0610410794615746
6248 0.0610317923128605
6249 0.0610225014388561
6250 0.0610132105648518
6251 0.0610039234161377
6252 0.0609946399927139
6253 0.0609853565692902
6254 0.060976080596447
6255 0.0609668083488941
6256 0.0609575435519218
6257 0.0609482787549496
6258 0.0609390214085579
6259 0.0609297677874565
6260 0.0609205178916454
6261 0.0609112679958344
6262 0.060902014374733
6263 0.0608927682042122
6264 0.0608835183084011
6265 0.0608742721378803
6266 0.0608650222420692
6267 0.0608557835221291
6268 0.0608465448021889
6269 0.0608373060822487
6270 0.0608280710875988
6271 0.0608188360929489
6272 0.0608096122741699
6273 0.06080037727952
6274 0.0607911497354507
6275 0.0607819296419621
6276 0.060772716999054
6277 0.0607635043561459
6278 0.0607542991638184
6279 0.0607450976967812
6280 0.0607359036803246
6281 0.0607267133891582
6282 0.0607175268232822
6283 0.0607083365321159
6284 0.0606991462409496
6285 0.0606899634003639
6286 0.0606807768344879
6287 0.0606715939939022
6288 0.0606624037027359
6289 0.0606532320380211
6290 0.060644056648016
6291 0.0606348849833012
6292 0.0606257170438766
6293 0.0606165491044521
6294 0.060607373714447
6295 0.0605982057750225
6296 0.0605890303850174
6297 0.0605798661708832
6298 0.060570701956749
6299 0.0605615451931953
6300 0.0605523809790611
6301 0.0605432279407978
6302 0.0605340637266636
6303 0.0605249181389809
6304 0.0605157688260078
6305 0.0605066232383251
6306 0.0604974776506424
6307 0.06048833578825
6308 0.0604791902005672
6309 0.0604700520634651
6310 0.0604609176516533
6311 0.0604517832398415
6312 0.0604426488280296
6313 0.0604335181415081
6314 0.0604243874549866
6315 0.0604152642190456
6316 0.0604061409831047
6317 0.0603970140218735
6318 0.0603879019618034
6319 0.0603787824511528
6320 0.0603696629405022
6321 0.0603605508804321
6322 0.0603514388203621
6323 0.0603423342108727
6324 0.0603332296013832
6325 0.0603241249918938
6326 0.0603150278329849
6327 0.0603059306740761
6328 0.0602968409657478
6329 0.0602877512574196
6330 0.0602786615490913
6331 0.0602695718407631
6332 0.0602604895830154
6333 0.0602514147758484
6334 0.0602423399686813
6335 0.0602332651615143
6336 0.0602241866290569
6337 0.0602151229977608
6338 0.0602060556411743
6339 0.0601969808340073
6340 0.0601879134774208
6341 0.0601788498461246
6342 0.0601697862148285
6343 0.0601607263088226
6344 0.060151681303978
6345 0.0601426288485527
6346 0.060133583843708
6347 0.0601245425641537
6348 0.0601155012845993
6349 0.0601064674556255
6350 0.0600974261760712
6351 0.0600883923470974
6352 0.0600793585181236
6353 0.0600703395903111
6354 0.0600613132119179
6355 0.060052290558815
6356 0.0600432679057121
6357 0.0600342452526093
6358 0.0600252263247967
6359 0.0600161999464035
6360 0.0600071772933006
6361 0.0599981546401978
6362 0.0599891394376755
6363 0.0599801167845726
6364 0.0599711015820503
6365 0.059962086379528
6366 0.0599530786275864
6367 0.0599440708756447
6368 0.0599350705742836
6369 0.0599260628223419
6370 0.0599170625209808
6371 0.0599080696702003
6372 0.0598990805447102
6373 0.05989009141922
6374 0.0598811060190201
6375 0.0598721355199814
6376 0.0598631612956524
6377 0.0598541870713234
6378 0.0598452091217041
6379 0.0598362386226654
6380 0.0598272681236267
6381 0.0598183050751686
6382 0.0598093420267105
6383 0.0598003827035427
6384 0.0597914308309555
6385 0.059782475233078
6386 0.0597735308110714
6387 0.0597645826637745
6388 0.0597556382417679
6389 0.0597466826438904
6390 0.0597377419471741
6391 0.0597288012504578
6392 0.0597198605537415
6393 0.0597109273076057
6394 0.0597019977867603
6395 0.0596930645406246
6396 0.0596841350197792
6397 0.0596752092242241
6398 0.0596662871539593
6399 0.0596573725342751
6400 0.0596484541893005
6401 0.0596395432949066
6402 0.0596306324005127
6403 0.0596217289566994
6404 0.0596128329634666
6405 0.0596039369702339
6406 0.0595950372517109
6407 0.0595861487090588
6408 0.0595772601664066
6409 0.0595683678984642
6410 0.0595594868063927
6411 0.0595506094396114
6412 0.0595417357981205
6413 0.0595328584313393
6414 0.0595239885151386
6415 0.0595151260495186
6416 0.0595062598586082
6417 0.0594974048435688
6418 0.0594885498285294
6419 0.0594796985387802
6420 0.0594708435237408
6421 0.0594619885087013
6422 0.0594531409442425
6423 0.0594443008303642
6424 0.059435460716486
6425 0.0594266206026077
6426 0.0594177842140198
6427 0.0594089552760124
6428 0.0594001337885857
6429 0.0593913085758686
6430 0.0593824908137321
6431 0.059373676776886
6432 0.0593648627400398
6433 0.0593560561537743
6434 0.059347253292799
6435 0.0593384504318237
6436 0.0593296550214291
6437 0.0593208596110344
6438 0.0593120753765106
6439 0.0593032911419868
6440 0.0592945106327534
6441 0.0592857375741005
6442 0.0592769645154476
6443 0.0592681989073753
6444 0.0592594295740128
6445 0.0592506639659405
6446 0.0592419020831585
6447 0.0592331364750862
6448 0.0592243745923042
6449 0.0592156201601028
6450 0.0592068731784821
6451 0.059198122471571
6452 0.0591893717646599
6453 0.0591806247830391
6454 0.0591718778014183
6455 0.0591631382703781
6456 0.0591543950140476
6457 0.0591456592082977
6458 0.0591369271278381
6459 0.0591281950473785
6460 0.0591194629669189
6461 0.0591107308864594
6462 0.0591020062565804
6463 0.0590932816267014
6464 0.0590845569968224
6465 0.059075839817524
6466 0.0590671263635159
6467 0.0590584203600883
6468 0.0590497031807899
6469 0.0590410009026527
6470 0.0590322986245155
6471 0.0590235963463783
6472 0.0590148977935314
6473 0.0590062066912651
6474 0.0589975230395794
6475 0.0589888468384743
6476 0.0589801743626595
6477 0.058971494436264
6478 0.0589628219604492
6479 0.0589541494846344
6480 0.0589454770088196
6481 0.0589368119835854
6482 0.0589281395077705
6483 0.0589194819331169
6484 0.0589108243584633
6485 0.0589021742343903
6486 0.0588935315608978
6487 0.058884896337986
6488 0.0588762536644936
6489 0.0588676184415817
6490 0.0588589757680893
6491 0.0588503368198872
6492 0.0588417015969753
6493 0.0588330700993538
6494 0.058824434876442
6495 0.0588157996535301
6496 0.0588071718811989
6497 0.0587985441088676
6498 0.058789923787117
6499 0.0587813034653664
6500 0.0587726831436157
6501 0.0587640628218651
6502 0.0587554425001144
6503 0.0587468296289444
6504 0.0587382167577744
6505 0.0587296038866043
6506 0.0587209910154343
6507 0.0587123744189739
6508 0.0587037578225136
6509 0.0586951449513435
6510 0.0586865320801735
6511 0.0586779229342937
6512 0.0586693175137043
6513 0.0586607195436954
6514 0.0586521178483963
6515 0.058643527328968
6516 0.0586349368095398
6517 0.0586263537406921
6518 0.0586177706718445
6519 0.0586091913282871
6520 0.0586006194353104
6521 0.0585920475423336
6522 0.0585834756493568
6523 0.0585749037563801
6524 0.0585663430392742
6525 0.0585577934980392
6526 0.0585492365062237
6527 0.0585406795144081
6528 0.0585321262478828
6529 0.0585235804319382
6530 0.0585150271654129
6531 0.0585064813494682
6532 0.0584979318082333
6533 0.0584893822669983
6534 0.0584808327257633
6535 0.0584722831845284
6536 0.0584637336432934
6537 0.0584551841020584
6538 0.0584466382861137
6539 0.0584380887448788
6540 0.0584295466542244
6541 0.0584210082888603
6542 0.0584124736487865
6543 0.0584039390087128
6544 0.0583954118192196
6545 0.0583868846297264
6546 0.0583783537149429
6547 0.0583698302507401
6548 0.0583613142371178
6549 0.0583527982234955
6550 0.0583442822098732
6551 0.0583357699215412
6552 0.0583272539079189
6553 0.0583187490701675
6554 0.0583102479577065
6555 0.0583017468452454
6556 0.0582932457327843
6557 0.0582847483456135
6558 0.0582762472331524
6559 0.0582677498459816
6560 0.0582592561841011
6561 0.0582507625222206
6562 0.0582422688603401
6563 0.0582337900996208
6564 0.0582253038883209
6565 0.0582168251276016
6566 0.0582083463668823
6567 0.0581998601555824
6568 0.0581913813948631
6569 0.0581829026341438
6570 0.0581744387745857
6571 0.0581659711897373
6572 0.0581575036048889
6573 0.0581490397453308
6574 0.0581405758857727
6575 0.0581321120262146
6576 0.0581236481666565
6577 0.058115191757679
6578 0.0581067353487015
6579 0.0580982826650143
6580 0.0580898225307465
6581 0.0580813772976398
6582 0.0580729320645332
6583 0.0580644868314266
6584 0.05805604159832
6585 0.0580476000905037
6586 0.058039166033268
6587 0.058030728250742
6588 0.0580222904682159
6589 0.0580138564109802
6590 0.0580054298043251
6591 0.05799700319767
6592 0.0579885728657246
6593 0.0579801425337791
6594 0.0579717233777046
6595 0.0579633004963398
6596 0.0579548813402653
6597 0.0579464584589005
6598 0.0579380430281162
6599 0.0579296313226223
6600 0.0579212196171284
6601 0.0579128116369247
6602 0.0579044073820114
6603 0.0578959956765175
6604 0.0578875951468945
6605 0.057879202067852
6606 0.0578708127140999
6607 0.0578624159097672
6608 0.0578540228307247
6609 0.0578456297516823
6610 0.0578372366726398
6611 0.057828851044178
6612 0.0578204616904259
6613 0.0578120723366737
6614 0.0578036829829216
6615 0.0577952936291695
6616 0.0577869117259979
6617 0.0577785186469555
6618 0.0577701330184937
6619 0.0577617511153221
6620 0.0577533692121506
6621 0.0577449798583984
6622 0.0577365905046463
6623 0.0577282086014748
6624 0.0577198266983032
6625 0.0577114447951317
6626 0.0577030666172504
6627 0.0576946884393692
6628 0.0576863139867783
6629 0.0576779395341873
6630 0.0576695650815964
6631 0.0576611906290054
6632 0.0576528161764145
6633 0.0576444491744041
6634 0.0576360747218132
6635 0.0576277077198029
6636 0.0576193407177925
6637 0.0576109699904919
6638 0.0576025992631912
6639 0.0575942359864712
6640 0.0575858652591705
6641 0.0575774982571602
6642 0.0575691387057304
6643 0.0575607791543007
6644 0.0575524196028709
6645 0.0575440600514412
6646 0.057535707950592
6647 0.0575273558497429
6648 0.0575190111994743
6649 0.0575106739997864
6650 0.0575023293495178
6651 0.0574939921498299
6652 0.0574856474995613
6653 0.0574773102998734
6654 0.0574689731001854
6655 0.0574606396257877
6656 0.0574523098766804
6657 0.0574439875781536
6658 0.0574356652796268
6659 0.0574273467063904
6660 0.0574190244078636
6661 0.0574107058346272
6662 0.057402390986681
6663 0.0573940724134445
6664 0.0573857687413692
6665 0.057377465069294
6666 0.057369165122509
6667 0.0573608726263046
6668 0.0573525875806808
6669 0.0573443025350571
6670 0.057336013764143
6671 0.0573277287185192
6672 0.0573194399476051
6673 0.057311162352562
6674 0.0573028847575188
6675 0.0572946108877659
6676 0.057286337018013
6677 0.0572780668735504
6678 0.057269811630249
6679 0.057261548936367
6680 0.0572532936930656
6681 0.0572450384497643
6682 0.0572367869317532
6683 0.0572285354137421
6684 0.0572202876210213
6685 0.0572120398283005
6686 0.0572037994861603
6687 0.0571955516934395
6688 0.057187307626009
6689 0.0571790672838688
6690 0.0571708269417286
6691 0.0571625903248787
6692 0.0571543574333191
6693 0.0571461282670498
6694 0.0571378991007805
6695 0.0571296736598015
6696 0.0571214556694031
6697 0.0571132488548756
6698 0.0571050494909286
6699 0.0570968464016914
6700 0.0570886582136154
6701 0.0570804663002491
6702 0.0570722781121731
6703 0.0570640936493874
6704 0.0570559091866016
6705 0.0570477284491062
6706 0.0570395514369011
6707 0.057031374424696
6708 0.0570232048630714
6709 0.0570150390267372
6710 0.0570068769156933
6711 0.0569987148046494
6712 0.0569905526936054
6713 0.0569823905825615
6714 0.0569742247462273
6715 0.0569660663604736
6716 0.0569578967988491
6717 0.0569497421383858
6718 0.0569415912032127
6719 0.0569334402680397
6720 0.056925293058157
6721 0.0569171458482742
6722 0.0569089949131012
6723 0.0569008514285088
6724 0.0568927079439163
6725 0.0568845681846142
6726 0.056876428425312
6727 0.0568682923913002
6728 0.0568601600825787
6729 0.0568520277738571
6730 0.0568438991904259
6731 0.0568357706069946
6732 0.0568276457488537
6733 0.0568195134401321
6734 0.0568113960325718
6735 0.0568032711744308
6736 0.0567951537668705
6737 0.0567870438098907
6738 0.0567789301276207
6739 0.0567708201706409
6740 0.0567627176642418
6741 0.0567546188831329
6742 0.0567465238273144
6743 0.0567384250462055
6744 0.056730329990387
6745 0.0567222312092781
6746 0.0567141324281693
6747 0.056706041097641
6748 0.0566979460418224
6749 0.0566898584365845
6750 0.0566817708313465
6751 0.0566736906766891
6752 0.0566656142473221
6753 0.0566575303673744
6754 0.0566494576632977
6755 0.0566413886845112
6756 0.0566333159804344
6757 0.0566252470016479
6758 0.0566171705722809
6759 0.0566091015934944
6760 0.0566010214388371
6761 0.0565929487347603
6762 0.0565848797559738
6763 0.0565768145024776
6764 0.0565687492489815
6765 0.0565606951713562
6766 0.0565526410937309
6767 0.0565445870161057
6768 0.0565365366637707
6769 0.0565284863114357
6770 0.056520439684391
6771 0.0565123967826366
6772 0.0565043464303017
6773 0.056496299803257
6774 0.0564882531762123
6775 0.0564802065491676
6776 0.0564721673727036
6777 0.0564641356468201
6778 0.0564561039209366
6779 0.0564480796456337
6780 0.0564400516450405
6781 0.0564320310950279
6782 0.056424006819725
6783 0.0564159825444221
6784 0.0564079657196999
6785 0.056399941444397
6786 0.056391928344965
6787 0.0563839077949524
6788 0.0563758984208107
6789 0.0563678853213787
6790 0.0563598796725273
6791 0.0563518777489662
6792 0.0563438795506954
6793 0.0563358813524246
6794 0.0563278906047344
6795 0.0563198924064636
6796 0.0563118979334831
6797 0.0563039034605026
6798 0.0562959164381027
6799 0.0562879294157028
6800 0.0562799423933029
6801 0.0562719590961933
6802 0.0562639869749546
6803 0.0562560111284256
6804 0.0562480427324772
6805 0.0562400743365288
6806 0.0562321096658707
6807 0.0562241449952126
6808 0.0562161840498447
6809 0.0562082193791866
6810 0.0562002658843994
6811 0.0561923161149025
6812 0.0561843737959862
6813 0.0561764314770699
6814 0.0561684891581535
6815 0.0561605468392372
6816 0.0561526007950306
6817 0.0561446622014046
6818 0.0561367273330688
6819 0.0561287924647331
6820 0.0561208575963974
6821 0.0561129227280617
6822 0.0561049915850163
6823 0.0560970678925514
6824 0.0560891404747963
6825 0.0560812205076218
6826 0.0560732968151569
6827 0.0560653731226921
6828 0.0560574531555176
6829 0.056049533188343
6830 0.0560416206717491
6831 0.0560337044298649
6832 0.0560257881879807
6833 0.0560178756713867
6834 0.0560099519789219
6835 0.0560020357370377
6836 0.0559941306710243
6837 0.0559862218797207
6838 0.0559783093631268
6839 0.0559704005718231
6840 0.0559624880552292
6841 0.0559545755386353
6842 0.0559466555714607
6843 0.0559387393295765
6844 0.0559308230876923
6845 0.0559229031205177
6846 0.0559149906039238
6847 0.0559070780873299
6848 0.0558991655707359
6849 0.0558912567794323
6850 0.055883351713419
6851 0.0558754429221153
6852 0.0558675304055214
6853 0.0558596253395081
6854 0.0558517128229141
6855 0.0558438077569008
6856 0.0558359026908875
6857 0.0558280013501644
6858 0.0558201000094414
6859 0.055812194943428
6860 0.0558042973279953
6861 0.0557963959872723
6862 0.0557884946465492
6863 0.0557805970311165
6864 0.0557726919651031
6865 0.0557647980749607
6866 0.0557569041848183
6867 0.0557490065693855
6868 0.0557411052286625
6869 0.0557332113385201
6870 0.0557253211736679
6871 0.0557174347341061
6872 0.0557095482945442
6873 0.0557016655802727
6874 0.0556937828660011
6875 0.0556859001517296
6876 0.0556780248880386
6877 0.0556701496243477
6878 0.0556622669100761
6879 0.0556543990969658
6880 0.0556465238332748
6881 0.0556386485695839
6882 0.0556307807564735
6883 0.0556229166686535
6884 0.055615060031414
6885 0.0556071996688843
6886 0.0555993393063545
6887 0.0555914863944054
6888 0.0555836334824562
6889 0.0555757768452168
6890 0.0555679276585579
6891 0.0555600859224796
6892 0.055552251636982
6893 0.055544413626194
6894 0.0555365830659866
6895 0.0555287525057793
6896 0.0555209256708622
6897 0.0555130951106548
6898 0.0555052682757378
6899 0.055497445166111
6900 0.0554896220564842
6901 0.0554817952215672
6902 0.0554739683866501
6903 0.0554661378264427
6904 0.0554583147168159
6905 0.0554504878818989
6906 0.055442675948143
6907 0.0554348565638065
6908 0.0554270446300507
6909 0.0554192364215851
6910 0.0554114282131195
6911 0.0554036125540733
6912 0.0553958043456078
6913 0.0553879961371422
6914 0.0553801916539669
6915 0.0553723871707916
6916 0.0553645864129066
6917 0.0553567931056023
6918 0.0553489960730076
6919 0.0553412064909935
6920 0.0553334131836891
6921 0.0553256273269653
6922 0.0553178377449512
6923 0.0553100518882275
6924 0.055302269756794
6925 0.0552944913506508
6926 0.0552867129445076
6927 0.0552789345383644
6928 0.0552711673080921
6929 0.0552634000778198
6930 0.0552556365728378
6931 0.0552478693425655
6932 0.0552401095628738
6933 0.0552323535084724
6934 0.055224597454071
6935 0.0552168451249599
6936 0.0552090927958488
6937 0.055201344192028
6938 0.0551935881376266
6939 0.0551858432590961
6940 0.0551780983805656
6941 0.0551703609526157
6942 0.0551626309752464
6943 0.0551549009978771
6944 0.0551471747457981
6945 0.0551394522190094
6946 0.055131733417511
6947 0.0551240146160126
6948 0.0551162920892239
6949 0.0551085732877254
6950 0.0551008507609367
6951 0.0550931245088577
6952 0.0550854094326496
6953 0.0550776943564415
6954 0.0550699792802334
6955 0.0550622642040253
6956 0.0550545528531075
6957 0.0550468489527702
6958 0.055039145052433
6959 0.0550314486026764
6960 0.0550237521529198
6961 0.055016066879034
6962 0.0550083741545677
6963 0.0550006926059723
6964 0.0549930110573769
6965 0.0549853295087814
6966 0.054977647960186
6967 0.0549699664115906
6968 0.054962296038866
6969 0.0549546219408512
6970 0.0549469590187073
6971 0.054939292371273
6972 0.0549316257238388
6973 0.0549239628016949
6974 0.0549162998795509
6975 0.0549086406826973
6976 0.054900985211134
6977 0.0548933371901512
6978 0.0548856891691685
6979 0.0548780411481857
6980 0.054870393127203
6981 0.0548627525568008
6982 0.054855115711689
6983 0.0548474714159966
6984 0.0548398308455944
6985 0.0548321940004826
6986 0.054824560880661
6987 0.0548169277608395
6988 0.0548093020915985
6989 0.054801668971777
6990 0.054794043302536
6991 0.054786428809166
6992 0.0547787994146347
6993 0.0547711811959743
6994 0.0547635592520237
6995 0.0547559410333633
6996 0.0547483265399933
6997 0.0547407157719135
6998 0.0547331050038338
6999 0.0547254979610443
7000 0.0547178983688354
7001 0.0547103062272072
7002 0.0547027066349983
7003 0.0546951107680798
7004 0.0546875149011612
7005 0.0546799190342426
7006 0.0546723306179047
7007 0.054664745926857
7008 0.0546571612358093
7009 0.0546495765447617
7010 0.054641991853714
7011 0.0546344146132469
7012 0.0546268299221992
7013 0.0546192564070225
7014 0.0546116828918457
7015 0.054604098200798
7016 0.0545965246856213
7017 0.0545889586210251
7018 0.0545813888311386
7019 0.0545738190412521
7020 0.0545662492513657
7021 0.0545586831867695
7022 0.0545511171221733
7023 0.0545435510575771
7024 0.0545359887182713
7025 0.0545284301042557
7026 0.0545208640396595
7027 0.0545133054256439
7028 0.0545057505369186
7029 0.0544981919229031
7030 0.0544906370341778
7031 0.0544830858707428
7032 0.0544755309820175
7033 0.0544679686427116
7034 0.054460421204567
7035 0.0544528737664223
7036 0.0544453263282776
7037 0.0544377788901329
7038 0.0544302314519882
7039 0.0544226951897144
7040 0.0544151589274406
7041 0.0544076226651669
7042 0.0544000901281834
7043 0.0543925613164902
7044 0.0543850362300873
7045 0.0543775148689747
7046 0.0543699935078621
7047 0.0543624684214592
7048 0.0543549470603466
7049 0.054347425699234
7050 0.0543399043381214
7051 0.0543323904275894
7052 0.0543248727917671
7053 0.0543173551559448
7054 0.0543098375201225
7055 0.0543023273348808
7056 0.0542948171496391
7057 0.0542873106896877
7058 0.0542798042297363
7059 0.0542723052203655
7060 0.0542648062109947
7061 0.0542573034763336
7062 0.0542498119175434
7063 0.0542423240840435
7064 0.0542348362505436
7065 0.054227352142334
7066 0.0542198717594147
7067 0.0542123913764954
7068 0.0542049147188663
7069 0.0541974380612373
7070 0.0541899614036083
7071 0.0541824847459793
7072 0.0541750118136406
7073 0.0541675388813019
7074 0.0541600696742535
7075 0.0541526041924953
7076 0.0541451424360275
7077 0.0541376806795597
7078 0.0541302263736725
7079 0.0541227795183659
7080 0.0541153326630592
7081 0.0541078895330429
7082 0.0541004464030266
7083 0.0540930032730103
7084 0.0540855601429939
7085 0.0540781281888485
7086 0.0540706962347031
7087 0.0540632680058479
7088 0.0540558509528637
7089 0.0540484338998795
7090 0.0540410093963146
7091 0.0540335886180401
7092 0.0540261641144753
7093 0.0540187433362007
7094 0.0540113262832165
7095 0.0540039055049419
7096 0.0539964847266674
7097 0.0539890676736832
7098 0.0539816543459892
7099 0.0539742484688759
7100 0.0539668351411819
7101 0.0539594329893589
7102 0.0539520308375359
7103 0.0539446324110031
7104 0.0539372377097607
7105 0.0539298467338085
7106 0.0539224520325661
7107 0.0539150685071945
7108 0.0539076812565327
7109 0.0539003014564514
7110 0.0538929291069508
7111 0.0538855567574501
7112 0.05387819185853
7113 0.05387082695961
7114 0.0538634657859802
7115 0.0538561008870602
7116 0.053848747164011
7117 0.0538413971662521
7118 0.0538340471684933
7119 0.053826704621315
7120 0.0538193583488464
7121 0.0538120195269585
7122 0.0538046807050705
7123 0.0537973493337631
7124 0.053790021687746
7125 0.0537826903164387
7126 0.0537753626704216
7127 0.0537680387496948
7128 0.053760714828968
7129 0.0537533983588219
7130 0.0537460818886757
7131 0.0537387691438198
7132 0.0537314563989639
7133 0.0537241399288177
7134 0.0537168271839619
7135 0.053709514439106
7136 0.0537022054195404
7137 0.0536948963999748
7138 0.0536875948309898
7139 0.0536802895367146
7140 0.0536729954183102
7141 0.0536656975746155
7142 0.0536584109067917
7143 0.0536511316895485
7144 0.0536438450217247
7145 0.0536365658044815
7146 0.0536292940378189
7147 0.0536220259964466
7148 0.0536147579550743
7149 0.0536074936389923
7150 0.05360022559762
7151 0.0535929650068283
7152 0.0535857118666172
7153 0.0535784587264061
7154 0.0535712130367756
7155 0.0535639747977257
7156 0.0535567328333855
7157 0.0535494908690453
7158 0.0535422563552856
7159 0.0535350255668163
7160 0.0535277910530567
7161 0.0535205639898777
7162 0.0535133481025696
7163 0.0535061322152615
7164 0.0534989163279533
7165 0.0534917041659355
7166 0.0534844920039177
7167 0.0534772798418999
7168 0.053470067679882
7169 0.0534628555178642
7170 0.0534556470811367
7171 0.0534484386444092
7172 0.053441233932972
7173 0.0534340180456638
7174 0.0534268096089363
7175 0.0534195937216282
7176 0.0534123852849007
7177 0.0534051805734634
7178 0.0533979758620262
7179 0.0533907637000084
7180 0.0533835589885712
7181 0.0533763542771339
7182 0.0533691570162773
7183 0.0533619597554207
7184 0.0533547624945641
7185 0.053347572684288
7186 0.0533403791487217
7187 0.0533331818878651
7188 0.0533259883522987
7189 0.0533187948167324
7190 0.0533116012811661
7191 0.0533044151961803
7192 0.0532972291111946
7193 0.0532900542020798
7194 0.0532828830182552
7195 0.0532757043838501
7196 0.0532685332000256
7197 0.053261362016201
7198 0.0532541945576668
7199 0.0532470233738422
7200 0.0532398596405983
7201 0.0532326921820641
7202 0.0532255284488201
7203 0.0532183647155762
7204 0.0532111972570419
7205 0.0532040297985077
7206 0.0531968660652637
7207 0.0531897023320198
7208 0.0531825497746468
7209 0.0531753897666931
7210 0.0531682409346104
7211 0.0531610921025276
7212 0.0531539395451546
7213 0.0531467944383621
7214 0.0531396456062794
7215 0.0531324967741966
7216 0.0531253516674042
7217 0.053118210285902
7218 0.0531110651791096
7219 0.0531039237976074
7220 0.0530967935919762
7221 0.0530896596610546
7222 0.0530825331807137
7223 0.053075410425663
7224 0.053068283945322
7225 0.0530611611902714
7226 0.053054042160511
7227 0.053046926856041
7228 0.0530398041009903
7229 0.0530326813459396
7230 0.0530255623161793
7231 0.0530184395611286
7232 0.0530113205313683
7233 0.0530041977763176
7234 0.0529970824718475
7235 0.0529899820685387
7236 0.0529828704893589
7237 0.0529757589101791
7238 0.0529686436057091
7239 0.0529615394771099
7240 0.0529544278979301
7241 0.052947323769331
7242 0.0529402196407318
7243 0.0529331117868423
7244 0.0529260113835335
7245 0.0529189109802246
7246 0.0529118105769157
7247 0.0529047101736069
7248 0.0528976172208786
7249 0.0528905279934406
7250 0.0528834387660027
7251 0.0528763458132744
7252 0.052869264036417
7253 0.052862174808979
7254 0.0528550893068314
7255 0.0528480038046837
7256 0.052840918302536
7257 0.0528338328003883
7258 0.0528267472982407
7259 0.052819661796093
7260 0.0528125837445259
7261 0.0528054982423782
7262 0.0527984239161015
7263 0.052791353315115
7264 0.0527842864394188
7265 0.0527772232890129
7266 0.052770160138607
7267 0.0527630969882011
7268 0.0527560263872147
7269 0.0527489669620991
7270 0.0527419075369835
7271 0.0527348518371582
7272 0.0527277924120426
7273 0.0527207404375076
7274 0.0527136884629726
7275 0.052706640213728
7276 0.0526995956897736
7277 0.0526925548911095
7278 0.052685521543026
7279 0.0526784881949425
7280 0.0526714585721493
7281 0.0526644289493561
7282 0.0526573993265629
7283 0.0526503697037697
7284 0.0526433438062668
7285 0.0526363179087639
7286 0.052629292011261
7287 0.0526222661137581
7288 0.0526152476668358
7289 0.0526082217693329
7290 0.0526012033224106
7291 0.0525941848754883
7292 0.052587166428566
7293 0.052580151706934
7294 0.052573136985302
7295 0.0525661334395409
7296 0.0525591298937798
7297 0.0525521151721478
7298 0.052545104175806
7299 0.0525380969047546
7300 0.0525310859084129
7301 0.0525240786373615
7302 0.0525170676410198
7303 0.0525100529193878
7304 0.0525030493736267
7305 0.0524960495531559
7306 0.0524890571832657
7307 0.0524820610880852
7308 0.0524750724434853
7309 0.0524680837988853
7310 0.0524610914289951
7311 0.0524540990591049
7312 0.0524471066892147
7313 0.0524401180446148
7314 0.0524331256747246
7315 0.0524261370301247
7316 0.0524191558361053
7317 0.052412174642086
7318 0.0524051934480667
7319 0.0523982234299183
7320 0.0523912534117699
7321 0.0523842871189117
7322 0.0523773171007633
7323 0.0523703545331955
7324 0.0523634031414986
7325 0.0523564517498016
7326 0.052349504083395
7327 0.0523425526916981
7328 0.052335612475872
7329 0.052328672260046
7330 0.05232173204422
7331 0.0523147881031036
7332 0.0523078516125679
7333 0.0523009188473225
7334 0.052293986082077
7335 0.0522870495915413
7336 0.0522801205515862
7337 0.052273191511631
7338 0.0522662587463856
7339 0.0522593334317207
7340 0.0522524118423462
7341 0.0522454865276814
7342 0.0522385686635971
7343 0.0522316433489323
7344 0.052224725484848
7345 0.0522178187966347
7346 0.052210908383131
7347 0.0522039979696274
7348 0.0521970875561237
7349 0.0521901845932007
7350 0.0521832853555679
7351 0.0521763861179352
7352 0.0521694906055927
7353 0.0521625988185406
7354 0.0521557033061981
7355 0.0521488152444363
7356 0.0521419271826744
7357 0.0521350353956223
7358 0.0521281473338604
7359 0.0521212667226791
7360 0.0521143861114979
7361 0.0521075055003166
7362 0.0521006286144257
7363 0.0520937517285347
7364 0.0520868711173534
7365 0.0520799905061722
7366 0.0520731210708618
7367 0.0520662479102612
7368 0.0520593747496605
7369 0.0520525053143501
7370 0.0520456358790398
7371 0.0520387701690197
7372 0.0520319081842899
7373 0.0520250461995602
7374 0.0520181804895401
7375 0.0520113185048103
7376 0.0520044565200806
7377 0.0519975982606411
7378 0.0519907474517822
7379 0.0519838854670525
7380 0.0519770309329033
7381 0.0519701689481735
7382 0.0519633218646049
7383 0.0519564710557461
7384 0.0519496202468872
7385 0.0519427731633186
7386 0.051935937255621
7387 0.0519291013479233
7388 0.0519222691655159
7389 0.0519154444336891
7390 0.0519086197018623
7391 0.0519017949700356
7392 0.0518949702382088
7393 0.0518881529569626
7394 0.0518813356757164
7395 0.0518745183944702
7396 0.051867701113224
7397 0.0518608875572681
7398 0.0518540740013123
7399 0.0518472641706467
7400 0.0518404543399811
7401 0.0518336519598961
7402 0.0518268533051014
7403 0.0518200509250164
7404 0.0518132522702217
7405 0.0518064573407173
7406 0.0517996698617935
7407 0.0517928749322891
7408 0.0517860911786556
7409 0.0517793074250221
7410 0.0517725273966789
7411 0.0517657473683357
7412 0.0517589636147022
7413 0.0517521873116493
7414 0.0517454147338867
7415 0.0517386496067047
7416 0.0517318770289421
7417 0.0517251119017601
7418 0.0517183467745781
7419 0.0517115853726864
7420 0.0517048202455044
7421 0.051698062568903
7422 0.051691297441721
7423 0.0516845434904099
7424 0.051677793264389
7425 0.0516710430383682
7426 0.051664300262928
7427 0.0516575500369072
7428 0.0516507998108864
7429 0.0516440607607365
7430 0.0516373217105865
7431 0.0516305826604366
7432 0.051623847335577
7433 0.0516171231865883
7434 0.0516104027628899
7435 0.0516036786139011
7436 0.051596961915493
7437 0.0515902452170849
7438 0.0515835285186768
7439 0.0515768155455589
7440 0.0515701025724411
7441 0.0515633895993233
7442 0.0515566766262054
7443 0.051549956202507
7444 0.0515432395040989
7445 0.0515365228056908
7446 0.0515298023819923
7447 0.0515230856835842
7448 0.0515163689851761
7449 0.0515096485614777
7450 0.0515029355883598
7451 0.051496222615242
7452 0.0514895170927048
7453 0.0514828115701675
7454 0.0514761060476303
7455 0.0514694042503834
7456 0.0514627061784267
7457 0.0514560155570507
7458 0.0514493212103844
7459 0.0514426380395889
7460 0.0514359511435032
7461 0.0514292642474174
7462 0.051422581076622
7463 0.0514158979058266
7464 0.0514092184603214
7465 0.0514025390148163
7466 0.0513958670198917
7467 0.0513891950249672
7468 0.0513825267553329
7469 0.0513758547604084
7470 0.0513691827654839
7471 0.0513625144958496
7472 0.0513558462262154
7473 0.051349189132452
7474 0.0513425245881081
7475 0.0513358674943447
7476 0.051329217851162
7477 0.0513225644826889
7478 0.0513159185647964
7479 0.0513092689216137
7480 0.0513026304543018
7481 0.05129599198699
7482 0.0512893572449684
7483 0.0512827225029469
7484 0.051276084035635
7485 0.0512694492936134
7486 0.0512628182768822
7487 0.0512561909854412
7488 0.0512495562434196
7489 0.051242932677269
7490 0.0512363016605377
7491 0.0512296706438065
7492 0.0512230396270752
7493 0.0512164160609245
7494 0.0512097962200642
7495 0.0512031838297844
7496 0.0511965677142143
7497 0.0511899627745152
7498 0.0511833541095257
7499 0.0511767491698265
7500 0.0511701479554176
7501 0.0511635430157185
7502 0.0511569418013096
7503 0.051150344312191
7504 0.0511437505483627
7505 0.0511371530592442
7506 0.0511305555701256
7507 0.0511239618062973
7508 0.0511173717677593
7509 0.0511107817292213
7510 0.051104199141264
7511 0.0510976202785969
7512 0.0510910376906395
7513 0.0510844625532627
7514 0.0510778836905956
7515 0.0510713085532188
7516 0.0510647296905518
7517 0.0510581582784653
7518 0.0510515831410885
7519 0.051045011729002
7520 0.0510384365916252
7521 0.0510318614542484
7522 0.0510252863168716
7523 0.0510187223553658
7524 0.0510121546685696
7525 0.0510055907070637
7526 0.0509990304708481
7527 0.0509924665093422
7528 0.0509859099984169
7529 0.0509793497622013
7530 0.050972793251276
7531 0.050966240465641
7532 0.050959687680006
7533 0.050953134894371
7534 0.0509465858340263
7535 0.050940029323101
7536 0.050933476537466
7537 0.0509269237518311
7538 0.0509203746914864
7539 0.0509138330817223
7540 0.0509072914719582
7541 0.0509007498621941
7542 0.05089420825243
7543 0.0508876666426659
7544 0.0508811324834824
7545 0.0508745908737183
7546 0.0508680567145348
7547 0.050861518830061
7548 0.0508549846708775
7549 0.050848450511694
7550 0.0508419163525105
7551 0.0508353784680367
7552 0.0508288517594337
7553 0.0508223138749599
7554 0.0508157759904861
7555 0.0508092492818832
7556 0.0508027225732803
7557 0.0507961958646774
7558 0.0507896691560745
7559 0.0507831424474716
7560 0.0507766231894493
7561 0.050770103931427
7562 0.0507635921239853
7563 0.050757072865963
7564 0.0507505685091019
7565 0.0507440641522408
7566 0.0507375597953796
7567 0.0507310591638088
7568 0.0507245548069477
7569 0.0507180541753769
7570 0.0507115572690964
7571 0.0507050640881062
7572 0.0506985783576965
7573 0.0506920889019966
7574 0.0506855994462967
7575 0.0506791025400162
7576 0.0506726130843163
7577 0.0506661310791969
7578 0.0506596490740776
7579 0.0506531596183777
7580 0.0506466776132584
7581 0.050640195608139
7582 0.0506337136030197
7583 0.050627239048481
7584 0.0506207644939423
7585 0.0506142936646938
7586 0.0506078228354454
7587 0.0506013594567776
7588 0.0505948960781097
7589 0.0505884289741516
7590 0.0505819655954838
7591 0.0505755096673965
7592 0.0505690462887287
7593 0.0505625829100609
7594 0.0505561269819736
7595 0.0505496710538864
7596 0.0505432188510895
7597 0.0505367666482925
7598 0.0505303181707859
7599 0.0505238696932793
7600 0.0505174174904823
7601 0.0505109690129757
7602 0.0505045279860497
7603 0.050498079508543
7604 0.050491638481617
7605 0.0504851937294006
7606 0.0504787489771843
7607 0.050472304224968
7608 0.0504658631980419
7609 0.0504594296216965
7610 0.0504529923200607
7611 0.0504465587437153
7612 0.0504401326179504
7613 0.0504337027668953
7614 0.0504272803664207
7615 0.0504208542406559
7616 0.0504144281148911
7617 0.0504080057144165
7618 0.050401583313942
7619 0.0503951609134674
7620 0.0503887385129929
7621 0.0503823235630989
7622 0.0503759011626244
7623 0.0503694862127304
7624 0.0503630675375462
7625 0.0503566488623619
7626 0.0503502301871777
7627 0.0503438152372837
7628 0.0503374040126801
7629 0.0503309965133667
7630 0.0503245890140533
7631 0.0503181777894497
7632 0.050311766564846
7633 0.050305362790823
7634 0.0502989590167999
7635 0.0502925515174866
7636 0.0502861477434635
7637 0.0502797402441502
7638 0.0502733364701271
7639 0.0502669289708138
7640 0.050260528922081
7641 0.0502541363239288
7642 0.0502477437257767
7643 0.0502413585782051
7644 0.0502349734306335
7645 0.0502285920083523
7646 0.050222210586071
7647 0.05021583288908
7648 0.0502094551920891
7649 0.0502030812203884
7650 0.0501967146992683
7651 0.0501903407275677
7652 0.0501839742064476
7653 0.0501776039600372
7654 0.0501712411642075
7655 0.0501648709177971
7656 0.0501585081219673
7657 0.0501521453261375
7658 0.0501457862555981
7659 0.0501394271850586
7660 0.0501330718398094
7661 0.0501267164945602
7662 0.0501203611493111
7663 0.0501140132546425
7664 0.0501076616346836
7665 0.0501013174653053
7666 0.0500949621200562
7667 0.0500886142253876
7668 0.0500822626054287
7669 0.0500759109854698
7670 0.0500695556402206
7671 0.0500632077455521
7672 0.0500568598508835
7673 0.0500505119562149
7674 0.0500441715121269
7675 0.0500378273427486
7676 0.0500314831733704
7677 0.0500251352787018
7678 0.0500187873840332
7679 0.0500124469399452
7680 0.0500061064958572
7681 0.0499997697770596
7682 0.0499934330582619
7683 0.0499871000647545
7684 0.0499807745218277
7685 0.0499744489789009
7686 0.0499681308865547
7687 0.0499618127942085
7688 0.0499554984271526
7689 0.0499491840600967
7690 0.0499428734183311
7691 0.049936555325985
7692 0.0499302484095097
7693 0.0499239414930344
7694 0.0499176308512688
7695 0.0499113313853741
7696 0.04990503937006
7697 0.0498987436294556
7698 0.0498924516141415
7699 0.0498861633241177
7700 0.0498798787593842
7701 0.0498735904693604
7702 0.0498673096299171
7703 0.0498610287904739
7704 0.0498547479510307
7705 0.0498484745621681
7706 0.0498422011733055
7707 0.0498359203338623
7708 0.0498296543955803
7709 0.0498233772814274
7710 0.0498171076178551
7711 0.0498108379542828
7712 0.0498045682907104
7713 0.0497983023524284
7714 0.0497920401394367
7715 0.049785777926445
7716 0.0497795194387436
7717 0.0497732572257519
7718 0.0497670024633408
7719 0.0497607551515102
7720 0.0497545041143894
7721 0.0497482605278492
7722 0.0497420132160187
7723 0.0497357696294785
7724 0.0497295223176479
7725 0.0497232750058174
7726 0.0497170276939869
7727 0.049710787832737
7728 0.0497045405209064
7729 0.0496982932090759
7730 0.0496920458972454
7731 0.0496857985854149
7732 0.0496795549988747
7733 0.0496733076870441
7734 0.0496670678257942
7735 0.049660824239254
7736 0.0496545881032944
7737 0.0496483519673347
7738 0.0496421158313751
7739 0.0496358871459961
7740 0.0496296584606171
7741 0.0496234372258186
7742 0.0496172234416008
7743 0.0496110022068024
7744 0.0496047846972942
7745 0.0495985709130764
7746 0.0495923608541489
7747 0.049586147069931
7748 0.0495799370110035
7749 0.049573726952076
7750 0.0495675131678581
7751 0.0495613105595112
7752 0.0495551005005836
7753 0.0495488978922367
7754 0.0495426952838898
7755 0.0495365001261234
7756 0.0495303049683571
7757 0.049524113535881
7758 0.0495179295539856
7759 0.0495117343962193
7760 0.0495055466890335
7761 0.0494993627071381
7762 0.0494931787252426
7763 0.0494869947433472
7764 0.049480814486742
7765 0.0494746305048466
7766 0.0494684502482414
7767 0.049462266266346
7768 0.0494560785591602
7769 0.0494499020278454
7770 0.0494437292218208
7771 0.049437552690506
7772 0.0494313910603523
7773 0.0494252294301987
7774 0.0494190752506256
7775 0.0494129210710526
7776 0.0494067743420601
7777 0.0494006313383579
7778 0.0493944883346558
7779 0.0493883490562439
7780 0.049382209777832
7781 0.0493760667741299
7782 0.0493699237704277
7783 0.0493637844920158
7784 0.049357645213604
7785 0.0493515096604824
7786 0.0493453703820705
7787 0.0493392311036587
7788 0.0493330955505371
7789 0.0493269674479961
7790 0.0493208318948746
7791 0.049314696341753
7792 0.049308568239212
7793 0.0493024364113808
7794 0.0492963120341301
7795 0.0492901876568794
7796 0.0492840632796288
7797 0.0492779426276684
7798 0.049271821975708
7799 0.0492657050490379
7800 0.0492595955729485
7801 0.049253486096859
7802 0.0492473617196083
7803 0.0492412522435188
7804 0.0492351353168488
7805 0.0492290183901787
7806 0.0492229089140892
7807 0.0492167994379997
7808 0.0492106825113297
7809 0.0492045804858208
7810 0.049198467284441
7811 0.0491923615336418
7812 0.0491862595081329
7813 0.0491801574826241
7814 0.0491740517318249
7815 0.0491679534316063
7816 0.0491618514060974
7817 0.0491557456552982
7818 0.0491496473550797
7819 0.0491435565054417
7820 0.0491374656558037
7821 0.0491313710808754
7822 0.0491252839565277
7823 0.0491191893815994
7824 0.049113105982542
7825 0.0491070225834846
7826 0.049100935459137
7827 0.0490948483347893
7828 0.0490887686610222
7829 0.0490826815366745
7830 0.0490766055881977
7831 0.0490705259144306
7832 0.0490644536912441
7833 0.0490583777427673
7834 0.0490523055195808
7835 0.0490462407469749
7836 0.0490401685237885
7837 0.0490341037511826
7838 0.0490280389785767
7839 0.0490219816565514
7840 0.0490159206092358
7841 0.0490098595619202
7842 0.0490038022398949
7843 0.048997737467289
7844 0.0489916875958443
7845 0.048985630273819
7846 0.0489795841276646
7847 0.0489735379815102
7848 0.0489674918353558
7849 0.0489614494144917
7850 0.0489554107189178
7851 0.0489493682980537
7852 0.0489433296024799
7853 0.0489372909069061
7854 0.0489312559366226
7855 0.0489252209663391
7856 0.0489191859960556
7857 0.0489131510257721
7858 0.0489071123301983
7859 0.0489010736346245
7860 0.048895038664341
7861 0.0488890074193478
7862 0.0488829761743546
7863 0.0488769486546516
7864 0.0488709174096584
7865 0.0488648898899555
7866 0.0488588660955429
7867 0.04885283857584
7868 0.0488468110561371
7869 0.0488407909870148
7870 0.0488347671926022
7871 0.0488287471234798
7872 0.0488227307796478
7873 0.0488167181611061
7874 0.048810712993145
7875 0.0488047078251839
7876 0.0487986952066422
7877 0.0487926937639713
7878 0.0487866848707199
7879 0.0487806834280491
7880 0.0487746708095074
7881 0.048768661916256
7882 0.0487626567482948
7883 0.048756655305624
7884 0.0487506464123726
7885 0.0487446486949921
7886 0.0487386472523212
7887 0.048732653260231
7888 0.0487266629934311
7889 0.0487206690013409
7890 0.0487146787345409
7891 0.0487086921930313
7892 0.0487027019262314
7893 0.0486967191100121
7894 0.0486907362937927
7895 0.0486847572028637
7896 0.0486787781119347
7897 0.0486727990210056
7898 0.0486668199300766
7899 0.0486608408391476
7900 0.0486548654735088
7901 0.0486488938331604
7902 0.048642922192812
7903 0.0486369580030441
7904 0.048630990087986
7905 0.0486250296235085
7906 0.0486190617084503
7907 0.0486131012439728
7908 0.0486071482300758
7909 0.0486011914908886
7910 0.0485952347517014
7911 0.0485892817378044
7912 0.0485833287239075
7913 0.0485773794353008
7914 0.0485714264214039
7915 0.0485654771327972
7916 0.0485595315694809
7917 0.0485535860061646
7918 0.0485476441681385
7919 0.0485417097806931
7920 0.048535767942667
7921 0.0485298335552216
7922 0.0485238954424858
7923 0.0485179573297501
7924 0.0485120266675949
7925 0.0485060922801495
7926 0.048500157892704
7927 0.0484942309558392
7928 0.0484883040189743
7929 0.0484823808073997
7930 0.0484764575958252
7931 0.0484705343842506
7932 0.0484646186232567
7933 0.0484586954116821
7934 0.0484527871012688
7935 0.0484468787908554
7936 0.048440970480442
7937 0.048435065895319
7938 0.0484291650354862
7939 0.0484232641756535
7940 0.0484173707664013
7941 0.0484114773571491
7942 0.0484055876731873
7943 0.0483996979892254
7944 0.0483938120305538
7945 0.0483879297971725
7946 0.048382043838501
7947 0.0483761578798294
7948 0.0483702756464481
7949 0.0483643934130669
7950 0.0483585074543953
7951 0.048352625221014
7952 0.048346746712923
7953 0.0483408607542515
7954 0.0483349859714508
7955 0.0483291111886501
7956 0.0483232326805592
7957 0.0483173653483391
7958 0.048311498016119
7959 0.0483056344091892
7960 0.0482997708022594
7961 0.0482939071953297
7962 0.0482880473136902
7963 0.0482821837067604
7964 0.0482763200998306
7965 0.0482704564929008
7966 0.0482646003365517
7967 0.0482587367296219
7968 0.0482528805732727
7969 0.0482470244169235
7970 0.0482411757111549
7971 0.0482353195548058
7972 0.0482294671237469
7973 0.048223614692688
7974 0.0482177585363388
7975 0.0482119098305702
7976 0.0482060573995113
7977 0.0482002049684525
7978 0.0481943488121033
7979 0.0481885075569153
7980 0.0481826663017273
7981 0.048176821321249
7982 0.0481709726154804
7983 0.0481651276350021
7984 0.0481592863798141
7985 0.0481534488499165
7986 0.0481476150453091
7987 0.0481417737901211
7988 0.048135943710804
7989 0.048130102455616
7990 0.0481242761015892
7991 0.0481184422969818
7992 0.048112615942955
7993 0.0481067895889282
7994 0.0481009669601917
7995 0.0480951480567455
7996 0.048089325428009
7997 0.0480835065245628
7998 0.0480776876211166
7999 0.0480718687176704
8000 0.0480660535395145
8001 0.0480602383613586
8002 0.048054426908493
8003 0.0480486154556274
8004 0.0480428077280521
8005 0.0480369925498962
8006 0.0480311810970306
8007 0.0480253770947456
8008 0.0480195730924606
8009 0.048013761639595
8010 0.0480079613626003
8011 0.0480021610856056
8012 0.0479963645339012
8013 0.0479905605316162
8014 0.0479847639799118
8015 0.0479789711534977
8016 0.0479731783270836
8017 0.0479673817753792
8018 0.0479615852236748
8019 0.0479557886719704
8020 0.047949992120266
8021 0.0479441955685616
8022 0.0479384064674377
8023 0.0479326173663139
8024 0.0479268282651901
8025 0.0479210391640663
8026 0.0479152500629425
8027 0.047909464687109
8028 0.0479036867618561
8029 0.0478979125618935
8030 0.0478921458125114
8031 0.0478863753378391
8032 0.0478806123137474
8033 0.0478748492896557
8034 0.047869086265564
8035 0.0478633269667625
8036 0.0478575676679611
8037 0.0478518158197403
8038 0.0478460602462292
8039 0.047840304672718
8040 0.0478345490992069
8041 0.0478287972509861
8042 0.047823041677475
8043 0.0478172898292542
8044 0.0478115379810333
8045 0.0478057935833931
8046 0.047800038009882
8047 0.0477942898869514
8048 0.0477885454893112
8049 0.047782801091671
8050 0.0477770604193211
8051 0.0477713197469711
8052 0.0477655827999115
8053 0.0477598495781422
8054 0.0477541163563728
8055 0.0477483868598938
8056 0.0477426573634148
8057 0.0477369278669357
8058 0.047731202095747
8059 0.047725472599268
8060 0.0477197468280792
8061 0.0477140173316002
8062 0.0477082878351212
8063 0.0477025508880615
8064 0.0476968213915825
8065 0.0476910956203938
8066 0.0476853772997856
8067 0.0476796552538872
8068 0.047673936933279
8069 0.0476682223379612
8070 0.0476625114679337
8071 0.0476568005979061
8072 0.0476510897278786
8073 0.0476453863084316
8074 0.0476396754384041
8075 0.0476339682936668
8076 0.0476282611489296
8077 0.0476225540041924
8078 0.0476168431341648
8079 0.0476111359894276
8080 0.0476054251194
8081 0.0475997216999531
8082 0.0475940220057964
8083 0.0475883185863495
8084 0.0475826188921928
8085 0.0475769229233265
8086 0.0475712344050407
8087 0.0475655384361744
8088 0.047559842467308
8089 0.047554150223732
8090 0.0475484505295753
8091 0.0475427471101284
8092 0.0475370474159718
8093 0.0475313551723957
8094 0.0475256592035294
8095 0.0475199669599533
8096 0.0475142672657967
8097 0.0475085787475109
8098 0.0475028902292252
8099 0.0474972017109394
8100 0.0474915131926537
8101 0.0474858358502388
8102 0.0474801510572433
8103 0.0474744737148285
8104 0.0474687963724136
8105 0.0474631190299988
8106 0.0474574416875839
8107 0.0474517680704594
8108 0.0474460981786251
8109 0.0474404320120811
8110 0.0474347621202469
8111 0.0474290996789932
8112 0.0474234335124493
8113 0.0474177673459053
8114 0.0474121049046516
8115 0.0474064387381077
8116 0.0474007800221443
8117 0.047395121306181
8118 0.0473894625902176
8119 0.0473838075995445
8120 0.0473781563341618
8121 0.047372505068779
8122 0.0473668538033962
8123 0.0473612025380135
8124 0.0473555587232113
8125 0.0473499149084091
8126 0.0473442748188972
8127 0.0473386347293854
8128 0.0473329946398735
8129 0.0473273620009422
8130 0.0473217256367207
8131 0.0473160929977894
8132 0.0473104566335678
8133 0.0473048239946365
8134 0.047299187630415
8135 0.0472935512661934
8136 0.0472879186272621
8137 0.0472822859883308
8138 0.0472766607999802
8139 0.0472710393369198
8140 0.0472654178738594
8141 0.0472598001360893
8142 0.0472541823983192
8143 0.0472485646605492
8144 0.0472429469227791
8145 0.047237329185009
8146 0.0472317114472389
8147 0.0472261011600494
8148 0.04722049087286
8149 0.0472148805856705
8150 0.047209270298481
8151 0.0472036637365818
8152 0.0471980608999729
8153 0.0471924543380737
8154 0.0471868552267551
8155 0.0471812561154366
8156 0.047175657004118
8157 0.0471700578927994
8158 0.0471644625067711
8159 0.0471588671207428
8160 0.0471532717347145
8161 0.0471476763486862
8162 0.0471420846879482
8163 0.0471364967525005
8164 0.0471309162676334
8165 0.047125332057476
8166 0.0471197552978992
8167 0.0471141748130322
8168 0.0471085980534554
8169 0.0471030250191689
8170 0.0470974519848824
8171 0.0470918752253056
8172 0.0470862984657288
8173 0.0470807328820229
8174 0.0470751598477364
8175 0.0470695868134499
8176 0.047064021229744
8177 0.0470584556460381
8178 0.0470528900623322
8179 0.047047320753336
8180 0.0470417588949203
8181 0.0470361933112144
8182 0.0470306240022182
8183 0.047025054693222
8184 0.0470194928348064
8185 0.0470139309763908
8186 0.0470083653926849
8187 0.0470028035342693
8188 0.0469972416758537
8189 0.0469916835427284
8190 0.0469861254096031
8191 0.0469805747270584
8192 0.0469750165939331
8193 0.046969473361969
8194 0.0469639226794243
8195 0.0469583719968796
8196 0.0469528250396252
8197 0.0469472780823708
8198 0.0469417236745358
8199 0.046936172991991
8200 0.0469306223094463
8201 0.0469250716269016
8202 0.0469195321202278
8203 0.0469139851629734
8204 0.0469084456562996
8205 0.0469029024243355
8206 0.0468973629176617
8207 0.0468918159604073
8208 0.0468862801790237
8209 0.0468807406723499
8210 0.0468752048909664
8211 0.0468696653842926
8212 0.0468641296029091
8213 0.046858586370945
8214 0.0468530505895615
8215 0.0468475073575974
8216 0.0468419641256332
8217 0.0468364208936691
8218 0.046830877661705
8219 0.0468253381550312
8220 0.0468197986483574
8221 0.0468142628669739
8222 0.0468087270855904
8223 0.0468031950294971
8224 0.0467976629734039
8225 0.046792134642601
8226 0.0467866137623787
8227 0.0467810854315758
8228 0.0467755645513535
8229 0.0467700399458408
8230 0.0467645153403282
8231 0.0467589944601059
8232 0.0467534735798836
8233 0.0467479564249516
8234 0.0467424392700195
8235 0.0467369183897972
8236 0.0467314049601555
8237 0.0467258952558041
8238 0.0467203855514526
8239 0.0467148795723915
8240 0.0467093735933304
8241 0.0467038676142693
8242 0.0466983616352081
8243 0.0466928631067276
8244 0.0466873720288277
8245 0.0466818735003471
8246 0.0466763861477375
8247 0.0466708987951279
8248 0.0466654114425182
8249 0.0466599315404892
8250 0.0466544479131699
8251 0.0466489680111408
8252 0.0466434918344021
8253 0.0466380193829536
8254 0.0466325543820858
8255 0.046627089381218
8256 0.0466216243803501
8257 0.0466161631047726
8258 0.0466107055544853
8259 0.0466052442789078
8260 0.0465997830033302
8261 0.0465943217277527
8262 0.0465888604521751
8263 0.0465833991765976
8264 0.0465779416263103
8265 0.0465724840760231
8266 0.0465670302510262
8267 0.0465615727007389
8268 0.0465561114251614
8269 0.0465506538748741
8270 0.0465451925992966
8271 0.0465397387742996
8272 0.0465342774987221
8273 0.0465288236737251
8274 0.0465233661234379
8275 0.0465179160237312
8276 0.0465124696493149
8277 0.0465070307254791
8278 0.0465015918016434
8279 0.0464961528778076
8280 0.0464907139539719
8281 0.0464852787554264
8282 0.046479843556881
8283 0.0464744009077549
8284 0.0464689657092094
8285 0.0464635267853737
8286 0.0464580878615379
8287 0.0464526489377022
8288 0.0464472137391567
8289 0.046441774815321
8290 0.0464363396167755
8291 0.0464309006929398
8292 0.046425461769104
8293 0.0464200302958488
8294 0.0464145988225937
8295 0.0464091673493385
8296 0.0464037396013737
8297 0.0463983155786991
8298 0.0463928878307343
8299 0.0463874638080597
8300 0.0463820323348045
8301 0.0463766008615494
8302 0.0463711656630039
8303 0.0463657341897488
8304 0.0463603027164936
8305 0.0463548712432384
8306 0.0463494434952736
8307 0.046344019472599
8308 0.0463385954499245
8309 0.0463331751525402
8310 0.0463277511298656
8311 0.0463223308324814
8312 0.0463169068098068
8313 0.0463114939630032
8314 0.0463060811161995
8315 0.0463006645441055
8316 0.0462952516973019
8317 0.0462898351252079
8318 0.0462844222784042
8319 0.0462790094316006
8320 0.0462735965847969
8321 0.0462681949138641
8322 0.0462627932429314
8323 0.0462573952972889
8324 0.0462520010769367
8325 0.0462466143071651
8326 0.0462412275373936
8327 0.0462358444929123
8328 0.046230461448431
8329 0.0462250784039497
8330 0.0462197028100491
8331 0.0462143272161484
8332 0.046208955347538
8333 0.0462035834789276
8334 0.0461982190608978
8335 0.0461928509175777
8336 0.0461874902248383
8337 0.0461821258068085
8338 0.0461767613887787
8339 0.0461713895201683
8340 0.0461660251021385
8341 0.046160664409399
8342 0.0461552999913692
8343 0.0461499355733395
8344 0.0461445711553097
8345 0.0461392104625702
8346 0.0461338497698307
8347 0.0461284928023815
8348 0.0461231395602226
8349 0.0461177825927734
8350 0.0461124256253242
8351 0.0461070612072945
8352 0.0461017116904259
8353 0.0460963547229767
8354 0.0460909977555275
8355 0.0460856407880783
8356 0.0460802875459194
8357 0.0460749343037605
8358 0.0460695847868919
8359 0.0460642352700233
8360 0.0460588857531548
8361 0.0460535362362862
8362 0.0460481941699982
8363 0.0460428521037102
8364 0.0460375174880028
8365 0.0460321754217148
8366 0.0460268333554268
8367 0.0460214912891388
8368 0.0460161566734314
8369 0.0460108257830143
8370 0.0460054948925972
8371 0.0460001602768898
8372 0.045994833111763
8373 0.0459895059466362
8374 0.04598418623209
8375 0.0459788665175438
8376 0.0459735468029976
8377 0.0459682308137417
8378 0.0459629148244858
8379 0.0459576025605202
8380 0.0459522902965546
8381 0.0459469929337502
8382 0.0459416918456554
8383 0.0459363907575607
8384 0.0459310933947563
8385 0.0459257997572422
8386 0.0459205061197281
8387 0.0459152087569237
8388 0.0459099188446999
8389 0.045904628932476
8390 0.0458993315696716
8391 0.0458940491080284
8392 0.0458887703716755
8393 0.0458834916353226
8394 0.0458782240748405
8395 0.0458729527890682
8396 0.0458676852285862
8397 0.0458624139428139
8398 0.0458571389317513
8399 0.0458518676459789
8400 0.0458465963602066
8401 0.0458413287997246
8402 0.0458360612392426
8403 0.0458307936787605
8404 0.0458255298435688
8405 0.0458202622830868
8406 0.0458150058984756
8407 0.0458097457885742
8408 0.0458044856786728
8409 0.0457992255687714
8410 0.0457939654588699
8411 0.0457887053489685
8412 0.0457834452390671
8413 0.0457781851291656
8414 0.0457729287445545
8415 0.0457676760852337
8416 0.0457624271512032
8417 0.0457571744918823
8418 0.0457519292831421
8419 0.0457466766238213
8420 0.0457414239645004
8421 0.0457361713051796
8422 0.0457309223711491
8423 0.0457256734371185
8424 0.0457204319536686
8425 0.0457151867449284
8426 0.0457099452614784
8427 0.0457047000527382
8428 0.0456994622945786
8429 0.0456942245364189
8430 0.0456889867782593
8431 0.0456837564706802
8432 0.0456785298883915
8433 0.0456733033061028
8434 0.0456680804491043
8435 0.0456628650426865
8436 0.045657642185688
8437 0.0456524267792702
8438 0.0456472113728523
8439 0.0456419885158539
8440 0.045636773109436
8441 0.0456315539777279
8442 0.04562633857131
8443 0.0456211194396019
8444 0.0456159040331841
8445 0.0456106811761856
8446 0.0456054657697678
8447 0.0456002466380596
8448 0.0455950275063515
8449 0.045589804649353
8450 0.0455845817923546
8451 0.0455793663859367
8452 0.0455741509795189
8453 0.0455689318478107
8454 0.0455637127161026
8455 0.0455584973096848
8456 0.0455532819032669
8457 0.0455480627715588
8458 0.0455428548157215
8459 0.045537643134594
8460 0.0455324351787567
8461 0.0455272197723389
8462 0.0455220080912113
8463 0.0455167964100838
8464 0.0455115810036659
8465 0.045506376773119
8466 0.045501172542572
8467 0.0454959720373154
8468 0.0454907715320587
8469 0.0454855784773827
8470 0.0454803854227066
8471 0.0454751998186111
8472 0.0454700142145157
8473 0.0454648286104202
8474 0.0454596467316151
8475 0.0454544574022293
8476 0.0454492717981339
8477 0.0454440861940384
8478 0.0454388931393623
8479 0.0454337075352669
8480 0.0454285256564617
8481 0.0454233437776566
8482 0.0454181656241417
8483 0.0454129874706268
8484 0.045407809317112
8485 0.0454026311635971
8486 0.0453974567353725
8487 0.045392282307148
8488 0.0453871041536331
8489 0.0453819297254086
8490 0.0453767590224743
8491 0.0453715920448303
8492 0.0453664250671864
8493 0.0453612580895424
8494 0.0453560948371887
8495 0.0453509241342545
8496 0.0453457534313202
8497 0.0453405827283859
8498 0.0453354194760323
8499 0.0453302562236786
8500 0.0453251004219055
8501 0.0453199446201324
8502 0.0453147888183594
8503 0.0453096330165863
8504 0.0453044846653938
8505 0.0452993363142014
8506 0.0452941954135895
8507 0.045289047062397
8508 0.0452839061617851
8509 0.0452787652611732
8510 0.0452736243605614
8511 0.0452684797346592
8512 0.0452633425593376
8513 0.0452581979334354
8514 0.0452530607581139
8515 0.045247919857502
8516 0.0452427864074707
8517 0.0452376566827297
8518 0.0452325195074081
8519 0.0452273860573769
8520 0.0452222563326359
8521 0.0452171266078949
8522 0.0452119968831539
8523 0.0452068671584129
8524 0.0452017411589622
8525 0.0451966151595116
8526 0.0451914891600609
8527 0.0451863631606102
8528 0.0451812408864498
8529 0.0451761223375797
8530 0.0451710075139999
8531 0.0451658889651299
8532 0.0451607666909695
8533 0.0451556444168091
8534 0.045150525867939
8535 0.0451453998684883
8536 0.0451402775943279
8537 0.0451351553201675
8538 0.0451300293207169
8539 0.0451249107718468
8540 0.0451197847723961
8541 0.0451146624982357
8542 0.045109536498785
8543 0.0451044142246246
8544 0.045099288225174
8545 0.0450941622257233
8546 0.0450890399515629
8547 0.0450839176774025
8548 0.0450787991285324
8549 0.0450736805796623
8550 0.0450685620307922
8551 0.0450634509325027
8552 0.045058336108923
8553 0.0450532250106335
8554 0.0450481101870537
8555 0.0450429990887642
8556 0.0450378842651844
8557 0.0450327694416046
8558 0.0450276583433151
8559 0.0450225472450256
8560 0.0450174398720264
8561 0.0450123324990273
8562 0.0450072325766087
8563 0.0450021326541901
8564 0.0449970364570618
8565 0.0449919402599335
8566 0.0449868440628052
8567 0.0449817404150963
8568 0.044976644217968
8569 0.0449715480208397
8570 0.044966459274292
8571 0.044961366802454
8572 0.044956274330616
8573 0.0449511855840683
8574 0.04494608938694
8575 0.0449410006403923
8576 0.0449359118938446
8577 0.0449308268725872
8578 0.0449257344007492
8579 0.0449206531047821
8580 0.0449155643582344
8581 0.044910479336977
8582 0.0449053905904293
8583 0.0449003018438816
8584 0.0448952093720436
8585 0.0448901206254959
8586 0.0448850318789482
8587 0.0448799505829811
8588 0.044874869287014
8589 0.0448697879910469
8590 0.0448646992444992
8591 0.0448596179485321
8592 0.0448545403778553
8593 0.0448494628071785
8594 0.0448443815112114
8595 0.0448393002152443
8596 0.0448342263698578
8597 0.0448291525244713
8598 0.0448240824043751
8599 0.0448190197348595
8600 0.0448139533400536
8601 0.0448088906705379
8602 0.0448038280010223
8603 0.0447987653315067
8604 0.0447937026619911
8605 0.0447886437177658
8606 0.0447835847735405
8607 0.0447785295546055
8608 0.0447734780609608
8609 0.0447684302926064
8610 0.0447633825242519
8611 0.0447583384811878
8612 0.0447532907128334
8613 0.0447482466697693
8614 0.0447431989014149
8615 0.0447381585836411
8616 0.0447331108152866
8617 0.0447280704975128
8618 0.0447230264544487
8619 0.0447179824113846
8620 0.0447129458189011
8621 0.0447079017758369
8622 0.044702872633934
8623 0.0446978434920311
8624 0.0446928143501282
8625 0.0446877852082253
8626 0.0446827560663223
8627 0.0446777269244194
8628 0.0446726940572262
8629 0.0446676574647427
8630 0.0446626245975494
8631 0.0446575954556465
8632 0.0446525663137436
8633 0.0446475297212601
8634 0.0446424968540668
8635 0.0446374677121639
8636 0.0446324422955513
8637 0.0446274131536484
8638 0.0446223840117455
8639 0.044617373496294
8640 0.0446123518049717
8641 0.0446073412895203
8642 0.0446023270487785
8643 0.0445973202586174
8644 0.0445923134684563
8645 0.0445873029530048
8646 0.044582299888134
8647 0.0445772930979729
8648 0.0445722863078117
8649 0.0445672869682312
8650 0.0445622876286507
8651 0.0445572882890701
8652 0.0445522889494896
8653 0.0445472821593285
8654 0.0445422828197479
8655 0.0445372834801674
8656 0.0445322878658772
8657 0.0445272922515869
8658 0.044522300362587
8659 0.0445173047482967
8660 0.0445123091340065
8661 0.0445073135197163
8662 0.044502317905426
8663 0.0444973185658455
8664 0.044492319226265
8665 0.0444873236119747
8666 0.0444823317229748
8667 0.0444773435592651
8668 0.0444723553955555
8669 0.0444673709571362
8670 0.0444623827934265
8671 0.0444573983550072
8672 0.0444524213671684
8673 0.0444474443793297
8674 0.0444424673914909
8675 0.0444374904036522
8676 0.044432520866394
8677 0.0444275476038456
8678 0.0444225817918777
8679 0.0444176122546196
8680 0.044412650167942
8681 0.0444076918065548
8682 0.0444027334451675
8683 0.0443977825343609
8684 0.0443928241729736
8685 0.044387873262167
8686 0.0443829223513603
8687 0.044377975165844
8688 0.0443730317056179
8689 0.0443680882453918
8690 0.0443631410598755
8691 0.04435820505023
8692 0.044353261590004
8693 0.0443483218550682
8694 0.0443433746695518
8695 0.0443384312093258
8696 0.04433349147439
8697 0.044328548014164
8698 0.0443236008286476
8699 0.0443186573684216
8700 0.0443137139081955
8701 0.04430877789855
8702 0.0443038418889046
8703 0.0442989096045494
8704 0.0442939773201942
8705 0.0442890487611294
8706 0.0442841164767742
8707 0.0442791879177094
8708 0.0442742630839348
8709 0.0442693382501602
8710 0.0442644059658051
8711 0.0442594848573208
8712 0.0442545637488365
8713 0.0442496463656425
8714 0.0442447289824486
8715 0.0442398115992546
8716 0.0442348979413509
8717 0.0442299842834473
8718 0.0442250706255436
8719 0.0442201644182205
8720 0.0442152544856071
8721 0.0442103520035744
8722 0.0442054495215416
8723 0.0442005507647991
8724 0.044195644557476
8725 0.0441907458007336
8726 0.0441858433187008
8727 0.0441809445619583
8728 0.0441760458052158
8729 0.0441711395978928
8730 0.04416623711586
8731 0.0441613346338272
8732 0.0441564358770847
8733 0.0441515296697617
8734 0.0441466309130192
8735 0.0441417321562767
8736 0.0441368333995342
8737 0.0441319346427917
8738 0.0441270396113396
8739 0.0441221445798874
8740 0.0441172532737255
8741 0.044112354516983
8742 0.0441074632108212
8743 0.0441025793552399
8744 0.044097688049078
8745 0.0440928004682064
8746 0.0440879128873348
8747 0.0440830290317535
8748 0.044078141450882
8749 0.0440732538700104
8750 0.0440683662891388
8751 0.0440634824335575
8752 0.0440585948526859
8753 0.0440537184476852
8754 0.044048834592104
8755 0.0440439507365227
8756 0.0440390706062317
8757 0.0440341904759407
8758 0.0440293103456497
8759 0.0440244227647781
8760 0.0440195426344872
8761 0.0440146625041962
8762 0.0440097823739052
8763 0.0440049022436142
8764 0.0440000258386135
8765 0.0439951494336128
8766 0.0439902693033218
8767 0.0439853966236115
8768 0.0439805202186108
8769 0.0439756438136101
8770 0.0439707674086094
8771 0.043965894728899
8772 0.0439610257744789
8773 0.0439561568200588
8774 0.0439512841403484
8775 0.0439464151859283
8776 0.0439415462315083
8777 0.0439366772770882
8778 0.0439318045973778
8779 0.043926939368248
8780 0.0439220741391182
8781 0.0439172089099884
8782 0.0439123511314392
8783 0.0439074859023094
8784 0.0439026281237602
8785 0.043897770345211
8786 0.0438929200172424
8787 0.0438880659639835
8788 0.0438832156360149
8789 0.0438783690333366
8790 0.0438735261559486
8791 0.0438686795532703
8792 0.0438638366758823
8793 0.0438589937984943
8794 0.0438541509211063
8795 0.0438493080437183
8796 0.0438444688916206
8797 0.0438396222889423
8798 0.043834775686264
8799 0.043829932808876
8800 0.0438250862061977
8801 0.0438202396035194
8802 0.043815404176712
8803 0.0438105650246143
8804 0.0438057221472263
8805 0.0438008792698383
8806 0.0437960401177406
8807 0.0437911935150623
8808 0.0437863580882549
8809 0.0437815152108669
8810 0.0437766760587692
8811 0.0437718331813812
8812 0.0437669903039932
8813 0.0437621474266052
8814 0.0437573045492172
8815 0.0437524653971195
8816 0.0437476187944412
8817 0.0437427833676338
8818 0.0437379516661167
8819 0.0437331199645996
8820 0.0437282845377922
8821 0.0437234528362751
8822 0.0437186285853386
8823 0.0437138006091118
8824 0.0437089800834656
8825 0.0437041521072388
8826 0.0436993315815926
8827 0.0436945073306561
8828 0.0436896830797195
8829 0.0436848625540733
8830 0.0436800420284271
8831 0.0436752215027809
8832 0.043670404702425
8833 0.0436655879020691
8834 0.0436607673764229
8835 0.0436559468507767
8836 0.0436511263251305
8837 0.0436463132500648
8838 0.0436414927244186
8839 0.0436366759240627
8840 0.0436318553984165
8841 0.0436270385980606
8842 0.0436222217977047
8843 0.0436174049973488
8844 0.0436125881969929
8845 0.0436077751219273
8846 0.0436029583215714
8847 0.0435981452465057
8848 0.0435933284461498
8849 0.0435885116457939
8850 0.0435836985707283
8851 0.0435788929462433
8852 0.0435740761458874
8853 0.0435692667961121
8854 0.043564461171627
8855 0.0435596480965614
8856 0.0435548424720764
8857 0.0435500368475914
8858 0.0435452312231064
8859 0.0435404218733311
8860 0.0435356162488461
8861 0.0435308143496513
8862 0.0435260161757469
8863 0.0435212217271328
8864 0.0435164235532284
8865 0.0435116291046143
8866 0.0435068421065807
8867 0.0435020662844181
8868 0.0434972867369652
8869 0.0434925109148026
8870 0.0434877350926399
8871 0.0434829592704773
8872 0.043478187173605
8873 0.0434734150767326
8874 0.0434686429798603
8875 0.043463870882988
8876 0.0434590987861156
8877 0.043454322963953
8878 0.0434495508670807
8879 0.0434447824954987
8880 0.0434400141239166
8881 0.0434352457523346
8882 0.0434304773807526
8883 0.0434257127344608
8884 0.0434209443628788
8885 0.0434161722660065
8886 0.0434114038944244
8887 0.0434066355228424
8888 0.0434018671512604
8889 0.0433970987796783
8890 0.0433923341333866
8891 0.0433875694870949
8892 0.0433828048408031
8893 0.0433780364692211
8894 0.0433732755482197
8895 0.0433685183525085
8896 0.0433637648820877
8897 0.0433590114116669
8898 0.0433542616665363
8899 0.0433495119214058
8900 0.0433447659015656
8901 0.043340016156435
8902 0.0433352664113045
8903 0.0433305203914642
8904 0.043325774371624
8905 0.0433210283517838
8906 0.0433162860572338
8907 0.0433115400373936
8908 0.043306790292263
8909 0.0433020442724228
8910 0.0432972982525826
8911 0.0432925522327423
8912 0.0432878062129021
8913 0.0432830639183521
8914 0.0432783141732216
8915 0.0432735681533813
8916 0.0432688221335411
8917 0.0432640835642815
8918 0.0432593375444412
8919 0.0432545952498913
8920 0.0432498604059219
8921 0.0432451292872429
8922 0.0432403981685638
8923 0.0432356707751751
8924 0.043230939656496
8925 0.043226208537817
8926 0.0432214811444283
8927 0.0432167500257492
8928 0.0432120300829411
8929 0.0432073101401329
8930 0.0432025939226151
8931 0.0431978777050972
8932 0.0431931689381599
8933 0.0431884601712227
8934 0.0431837514042854
8935 0.0431790389120579
8936 0.0431743264198303
8937 0.0431696139276028
8938 0.0431648977100849
8939 0.0431601889431477
8940 0.0431554764509201
8941 0.0431507676839828
8942 0.0431460589170456
8943 0.0431413501501083
8944 0.0431366451084614
8945 0.043131947517395
8946 0.0431272462010384
8947 0.043122548609972
8948 0.0431178510189056
8949 0.043113149702549
8950 0.0431084558367729
8951 0.0431037545204163
8952 0.0430990494787693
8953 0.0430943444371223
8954 0.0430896431207657
8955 0.043084941804409
8956 0.0430802404880524
8957 0.0430755391716957
8958 0.0430708378553391
8959 0.0430661402642727
8960 0.0430614426732063
8961 0.0430567488074303
8962 0.0430520549416542
8963 0.0430473610758781
8964 0.0430426672101021
8965 0.043037973344326
8966 0.0430332757532597
8967 0.0430285856127739
8968 0.0430238917469978
8969 0.0430192053318024
8970 0.0430145151913166
8971 0.0430098325014114
8972 0.043005146086216
8973 0.0430004596710205
8974 0.042995773255825
8975 0.0429910868406296
8976 0.0429864041507244
8977 0.0429817214608192
8978 0.0429770387709141
8979 0.0429723598062992
8980 0.042967677116394
8981 0.0429629944264889
8982 0.0429583191871643
8983 0.0429536364972591
8984 0.0429489649832249
8985 0.0429442897439003
8986 0.0429396145045757
8987 0.0429349467158318
8988 0.0429302677512169
8989 0.0429255962371826
8990 0.042920920997858
8991 0.0429162494838238
8992 0.0429115742444992
8993 0.0429068952798843
8994 0.0429022200405598
8995 0.0428975410759449
8996 0.0428928695619106
8997 0.0428881943225861
8998 0.0428835228085518
8999 0.0428788512945175
9000 0.0428741797804832
9001 0.042869508266449
9002 0.042864840477705
9003 0.042860172688961
9004 0.0428554937243462
9005 0.0428508296608925
9006 0.0428461544215679
9007 0.0428414866328239
9008 0.0428368225693703
9009 0.0428321585059166
9010 0.0428274944424629
9011 0.0428228303790092
9012 0.0428181700408459
9013 0.0428135097026825
9014 0.0428088456392288
9015 0.0428041741251945
9016 0.0427995175123215
9017 0.0427948534488678
9018 0.0427901968359947
9019 0.0427855402231216
9020 0.0427808836102486
9021 0.0427762269973755
9022 0.0427715703845024
9023 0.0427669137716293
9024 0.0427622646093369
9025 0.0427576154470444
9026 0.0427529662847519
9027 0.0427483096718788
9028 0.0427436605095863
9029 0.0427390038967133
9030 0.0427343547344208
9031 0.042729701846838
9032 0.0427250489592552
9033 0.0427204109728336
9034 0.0427157655358315
9035 0.0427111238241196
9036 0.0427064821124077
9037 0.0427018441259861
9038 0.0426972024142742
9039 0.0426925681531429
9040 0.0426879301667213
9041 0.0426832959055901
9042 0.0426786579191685
9043 0.0426740199327469
9044 0.042669378221035
9045 0.0426647439599037
9046 0.0426601096987724
9047 0.0426554679870605
9048 0.0426508262753487
9049 0.0426461920142174
9050 0.0426415503025055
9051 0.0426369123160839
9052 0.0426322780549526
9053 0.042627640068531
9054 0.0426230058073997
9055 0.0426183715462685
9056 0.0426137372851372
9057 0.0426091030240059
9058 0.0426044687628746
9059 0.0425998345017433
9060 0.0425951927900314
9061 0.0425905548036098
9062 0.0425859168171883
9063 0.0425812788307667
9064 0.0425766482949257
9065 0.0425720140337944
9066 0.0425673872232437
9067 0.0425627529621124
9068 0.0425581261515617
9069 0.0425534956157207
9070 0.0425488613545895
9071 0.0425442382693291
9072 0.0425396114587784
9073 0.0425349809229374
9074 0.0425303503870964
9075 0.042525727301836
9076 0.042521096765995
9077 0.0425164774060249
9078 0.0425118543207645
9079 0.0425072386860847
9080 0.0425026193261147
9081 0.0424979999661446
9082 0.0424933843314648
9083 0.0424887649714947
9084 0.0424841530621052
9085 0.0424795411527157
9086 0.0424749329686165
9087 0.042470321059227
9088 0.0424657166004181
9089 0.0424611121416092
9090 0.0424565076828003
9091 0.0424519032239914
9092 0.0424473024904728
9093 0.0424427054822445
9094 0.0424381084740162
9095 0.0424335151910782
9096 0.0424289181828499
9097 0.0424243286252022
9098 0.0424197390675545
9099 0.0424151495099068
9100 0.0424105674028397
9101 0.0424059890210629
9102 0.042401410639286
9103 0.0423968285322189
9104 0.0423922538757324
9105 0.0423876792192459
9106 0.0423831045627594
9107 0.0423785299062729
9108 0.042373962700367
9109 0.0423693880438805
9110 0.0423648208379745
9111 0.0423602573573589
9112 0.0423556976020336
9113 0.042351134121418
9114 0.0423465743660927
9115 0.0423420146107674
9116 0.0423374585807323
9117 0.0423329100012779
9118 0.0423283502459526
9119 0.0423238016664982
9120 0.0423192530870438
9121 0.042314700782299
9122 0.0423101484775543
9123 0.0423055998980999
9124 0.0423010513186455
9125 0.0422965064644814
9126 0.0422919578850269
9127 0.0422874093055725
9128 0.0422828607261181
9129 0.0422783121466637
9130 0.0422737635672092
9131 0.0422692149877548
9132 0.042264673858881
9133 0.0422601327300072
9134 0.0422555953264236
9135 0.0422510616481304
9136 0.0422465242445469
9137 0.0422419905662537
9138 0.0422374568879604
9139 0.0422329306602478
9140 0.0422284007072449
9141 0.0422238707542419
9142 0.0422193333506584
9143 0.0422147959470749
9144 0.042210265994072
9145 0.042205736041069
9146 0.0422012060880661
9147 0.0421966835856438
9148 0.0421921573579311
9149 0.0421876311302185
9150 0.0421831086277962
9151 0.0421785861253738
9152 0.0421740636229515
9153 0.0421695485711098
9154 0.0421650260686874
9155 0.0421605035662651
9156 0.0421559885144234
9157 0.0421514734625816
9158 0.0421469584107399
9159 0.0421424508094788
9160 0.0421379432082176
9161 0.0421334356069565
9162 0.0421289317309856
9163 0.0421244241297245
9164 0.042119923979044
9165 0.0421154201030731
9166 0.042110912501812
9167 0.0421064123511314
9168 0.0421019271016121
9169 0.0420974418520927
9170 0.0420929528772831
9171 0.042088471353054
9172 0.0420839861035347
9173 0.0420795045793056
9174 0.0420750267803669
9175 0.0420705527067184
9176 0.0420660749077797
9177 0.0420615971088409
9178 0.0420571193099022
9179 0.042052648961544
9180 0.0420481711626053
9181 0.0420437045395374
9182 0.0420392341911793
9183 0.0420347601175308
9184 0.0420302897691727
9185 0.0420258194208145
9186 0.0420213490724564
9187 0.0420168787240982
9188 0.0420124083757401
9189 0.0420079380273819
9190 0.0420034676790237
9191 0.0419989973306656
9192 0.041994534432888
9193 0.0419900640845299
9194 0.0419856011867523
9195 0.0419811382889748
9196 0.0419766753911972
9197 0.0419722124934196
9198 0.0419677495956421
9199 0.0419632978737354
9200 0.0419588461518288
9201 0.0419543869793415
9202 0.0419499315321445
9203 0.0419454760849476
9204 0.0419410206377506
9205 0.041936568915844
9206 0.0419321209192276
9207 0.0419276729226112
9208 0.0419232249259949
9209 0.0419187769293785
9210 0.0419143326580524
9211 0.0419098921120167
9212 0.0419054552912712
9213 0.0419010110199451
9214 0.0418965704739094
9215 0.0418921336531639
9216 0.0418876931071281
9217 0.041883260011673
9218 0.0418788269162178
9219 0.0418744087219238
9220 0.0418699830770493
9221 0.0418655537068844
9222 0.0418611280620098
9223 0.0418567061424255
9224 0.0418522879481316
9225 0.0418478697538376
9226 0.0418434552848339
9227 0.0418390408158302
9228 0.0418346337974072
9229 0.0418302342295647
9230 0.0418258309364319
9231 0.0418214276432991
9232 0.0418170318007469
9233 0.0418126359581947
9234 0.041808232665062
9235 0.0418038330972195
9236 0.0417994260787964
9237 0.0417950302362442
9238 0.0417906269431114
9239 0.0417862311005592
9240 0.0417818315327168
9241 0.0417774319648743
9242 0.0417730361223221
9243 0.0417686440050602
9244 0.0417642556130886
9245 0.0417598634958267
9246 0.0417554676532745
9247 0.0417510755360126
9248 0.0417466759681702
9249 0.041742280125618
9250 0.0417378842830658
9251 0.0417334958910942
9252 0.0417291037738323
9253 0.0417247153818607
9254 0.0417203269898891
9255 0.0417159385979176
9256 0.0417115539312363
9257 0.0417071729898453
9258 0.0417027920484543
9259 0.0416984148323536
9260 0.0416940376162529
9261 0.0416896604001522
9262 0.0416852831840515
9263 0.0416809059679508
9264 0.0416765324771404
9265 0.0416721552610397
9266 0.041667778044939
9267 0.0416634045541286
9268 0.0416590347886086
9269 0.0416546650230885
9270 0.041650302708149
9271 0.0416459366679192
9272 0.04164157807827
9273 0.0416372120380402
9274 0.041632853448391
9275 0.0416284948587418
9276 0.0416241437196732
9277 0.0416197888553143
9278 0.0416154339909554
9279 0.0416110791265965
9280 0.0416067242622375
9281 0.0416023768484592
9282 0.0415980294346809
9283 0.0415936820209026
9284 0.041589330881834
9285 0.0415849834680557
9286 0.0415806360542774
9287 0.0415762923657894
9288 0.0415719524025917
9289 0.0415676087141037
9290 0.0415632650256157
9291 0.0415589176118374
9292 0.0415545627474785
9293 0.0415502190589905
9294 0.0415458716452122
9295 0.0415415242314339
9296 0.0415371805429459
9297 0.0415328368544579
9298 0.0415284857153893
9299 0.0415241420269012
9300 0.0415197983384132
9301 0.0415154546499252
9302 0.0415111184120178
9303 0.0415067747235298
9304 0.0415024347603321
9305 0.0414980947971344
9306 0.0414937511086464
9307 0.0414894111454487
9308 0.0414850674569607
9309 0.041480727493763
9310 0.041476383805275
9311 0.0414720475673676
9312 0.0414677113294601
9313 0.0414633825421333
9314 0.0414590500295162
9315 0.0414547175168991
9316 0.041450385004282
9317 0.0414460562169552
9318 0.0414417311549187
9319 0.0414374023675919
9320 0.0414330810308456
9321 0.0414287522435188
9322 0.0414244309067726
9323 0.0414201095700264
9324 0.0414157919585705
9325 0.0414114743471146
9326 0.0414071530103683
9327 0.0414028353989124
9328 0.0413985215127468
9329 0.0413942113518715
9330 0.0413898974657059
9331 0.0413855835795403
9332 0.0413812771439552
9333 0.0413769669830799
9334 0.0413726605474949
9335 0.0413683578372002
9336 0.0413640588521957
9337 0.0413597486913204
9338 0.0413554422557354
9339 0.0413511395454407
9340 0.0413468405604362
9341 0.0413425453007221
9342 0.041338250041008
9343 0.0413339547812939
9344 0.0413296595215797
9345 0.0413253642618656
9346 0.0413210727274418
9347 0.0413167849183083
9348 0.0413124933838844
9349 0.0413082093000412
9350 0.0413039177656174
9351 0.0412996299564838
9352 0.0412953346967697
9353 0.0412910431623459
9354 0.0412867590785027
9355 0.0412824675440788
9356 0.0412781834602356
9357 0.0412738956511021
9358 0.0412696078419685
9359 0.041265320032835
9360 0.0412610322237015
9361 0.0412567481398582
9362 0.041252464056015
9363 0.0412481799721718
9364 0.041243888437748
9365 0.0412396043539047
9366 0.0412353202700615
9367 0.0412310361862183
9368 0.041226752102375
9369 0.0412224717438221
9370 0.0412181876599789
9371 0.0412139035761356
9372 0.0412096232175827
9373 0.0412053391337395
9374 0.0412010550498962
9375 0.041196770966053
9376 0.0411924868822098
9377 0.0411882027983665
9378 0.0411839187145233
9379 0.0411796420812607
9380 0.041175365447998
9381 0.0411710925400257
9382 0.0411668196320534
9383 0.041162546724081
9384 0.0411582738161087
9385 0.0411540046334267
9386 0.0411497354507446
9387 0.0411454662680626
9388 0.0411411970853806
9389 0.0411369279026985
9390 0.0411326661705971
9391 0.0411284044384956
9392 0.0411241427063942
9393 0.0411198884248734
9394 0.0411156378686428
9395 0.0411113798618317
9396 0.0411071255803108
9397 0.04110287129879
9398 0.0410986170172691
9399 0.0410943664610386
9400 0.0410901121795177
9401 0.0410858690738678
9402 0.0410816185176373
9403 0.0410773679614067
9404 0.0410731211304665
9405 0.0410688668489456
9406 0.0410646200180054
9407 0.0410603694617748
9408 0.0410561189055443
9409 0.041051872074604
9410 0.0410476326942444
9411 0.0410433858633041
9412 0.0410391427576542
9413 0.0410348996520042
9414 0.0410306565463543
9415 0.0410264171659946
9416 0.041022177785635
9417 0.0410179384052753
9418 0.0410136990249157
9419 0.0410094559192657
9420 0.0410052128136158
9421 0.0410009697079659
9422 0.0409967303276062
9423 0.040992483496666
9424 0.040988240391016
9425 0.0409839935600758
9426 0.0409797504544258
9427 0.0409755110740662
9428 0.0409712716937065
9429 0.0409670323133469
9430 0.0409627966582775
9431 0.0409585610032082
9432 0.0409543290734291
9433 0.0409500934183598
9434 0.040945865213871
9435 0.0409416332840919
9436 0.0409374088048935
9437 0.0409331768751144
9438 0.0409289374947548
9439 0.0409247055649757
9440 0.0409204810857773
9441 0.0409162491559982
9442 0.0409120246767998
9443 0.0409077927470207
9444 0.0409035682678223
9445 0.0408993437886238
9446 0.0408951193094254
9447 0.0408908948302269
9448 0.0408866740763187
9449 0.0408824533224106
9450 0.0408782325685024
9451 0.040874008089304
9452 0.0408697873353958
9453 0.0408655628561974
9454 0.0408613458275795
9455 0.0408571287989616
9456 0.0408529192209244
9457 0.0408487021923065
9458 0.0408444851636887
9459 0.0408402718603611
9460 0.0408360585570335
9461 0.0408318489789963
9462 0.040827639400959
9463 0.0408234223723412
9464 0.0408192090690136
9465 0.040814995765686
9466 0.0408107861876488
9467 0.0408065766096115
9468 0.0408023670315742
9469 0.0407981611788273
9470 0.0407939627766609
9471 0.0407897606492043
9472 0.0407855659723282
9473 0.0407813712954521
9474 0.040777176618576
9475 0.0407729856669903
9476 0.0407687947154045
9477 0.040764607489109
9478 0.0407604239881039
9479 0.0407562404870987
9480 0.0407520569860935
9481 0.0407478809356689
9482 0.0407437011599541
9483 0.0407395213842392
9484 0.0407353341579437
9485 0.0407311543822289
9486 0.040726974606514
9487 0.0407227985560894
9488 0.0407186225056648
9489 0.0407144501805305
9490 0.0407102704048157
9491 0.0407060980796814
9492 0.0407019257545471
9493 0.0406977459788322
9494 0.040693573653698
9495 0.0406893938779831
9496 0.0406852215528488
9497 0.0406810417771339
9498 0.0406768620014191
9499 0.0406726785004139
9500 0.0406684949994087
9501 0.0406643152236938
9502 0.0406601279973984
9503 0.0406559482216835
9504 0.0406517684459686
9505 0.0406475886702538
9506 0.0406434126198292
9507 0.0406392365694046
9508 0.0406350493431091
9509 0.0406308732926846
9510 0.0406266935169697
9511 0.0406225100159645
9512 0.0406183376908302
9513 0.0406141616404057
9514 0.0406099855899811
9515 0.0406058132648468
9516 0.0406016334891319
9517 0.0405974611639977
9518 0.0405932888388634
9519 0.0405891165137291
9520 0.0405849367380142
9521 0.0405807606875896
9522 0.0405765846371651
9523 0.0405724160373211
9524 0.0405682474374771
9525 0.0405640862882137
9526 0.0405599251389503
9527 0.0405557602643967
9528 0.0405516028404236
9529 0.0405474416911602
9530 0.0405432805418968
9531 0.0405391231179237
9532 0.0405349656939507
9533 0.0405308157205582
9534 0.0405266582965851
9535 0.040522500872612
9536 0.0405183508992195
9537 0.040514200925827
9538 0.0405100509524345
9539 0.0405059009790421
9540 0.0405017472803593
9541 0.0404976010322571
9542 0.0404934510588646
9543 0.0404893010854721
9544 0.0404851511120796
9545 0.0404810048639774
9546 0.0404768586158752
9547 0.0404727160930634
9548 0.0404685698449612
9549 0.040464423596859
9550 0.0404602810740471
9551 0.0404561311006546
9552 0.0404519848525524
9553 0.0404478423297405
9554 0.0404436998069286
9555 0.0404395647346973
9556 0.0404354259371758
9557 0.0404312908649445
9558 0.0404271595180035
9559 0.0404230281710625
9560 0.0404188968241215
9561 0.0404147692024708
9562 0.0404106415808201
9563 0.0404065176844597
9564 0.0404023863375187
9565 0.0403982549905777
9566 0.040394127368927
9567 0.0403900034725666
9568 0.0403858721256256
9569 0.0403817445039749
9570 0.0403776131570339
9571 0.0403734818100929
9572 0.0403693504631519
9573 0.0403652191162109
9574 0.0403610840439796
9575 0.0403569489717484
9576 0.0403528213500977
9577 0.0403486862778664
9578 0.0403445512056351
9579 0.0403404124081135
9580 0.0403362736105919
9581 0.0403321385383606
9582 0.0403280034661293
9583 0.040323868393898
9584 0.0403197295963764
9585 0.0403155945241451
9586 0.0403114631772041
9587 0.0403073281049728
9588 0.0403032042086124
9589 0.0402990765869617
9590 0.0402949489653111
9591 0.0402908250689507
9592 0.0402867011725903
9593 0.0402825698256493
9594 0.0402784459292889
9595 0.0402743220329285
9596 0.0402701981365681
9597 0.0402660742402077
9598 0.0402619503438473
9599 0.0402578264474869
9600 0.0402537100017071
9601 0.0402495935559273
9602 0.0402454733848572
9603 0.0402413606643677
9604 0.0402372516691685
9605 0.0402331352233887
9606 0.0402290262281895
9607 0.0402249172329903
9608 0.0402208082377911
9609 0.0402166992425919
9610 0.040212593972683
9611 0.040208488702774
9612 0.0402043797075748
9613 0.0402002781629562
9614 0.0401961728930473
9615 0.0401920713484287
9616 0.0401879623532295
9617 0.0401838645339012
9618 0.0401797592639923
9619 0.0401756539940834
9620 0.0401715561747551
9621 0.0401674583554268
9622 0.0401633605360985
9623 0.0401592664420605
9624 0.0401551723480225
9625 0.0401510745286942
9626 0.0401469767093658
9627 0.0401428863406181
9628 0.0401387885212898
9629 0.0401347018778324
9630 0.0401306115090847
9631 0.0401265248656273
9632 0.0401224382221699
9633 0.0401183553040028
9634 0.0401142723858356
9635 0.0401101931929588
9636 0.0401061102747917
9637 0.0401020310819149
9638 0.0400979518890381
9639 0.0400938764214516
9640 0.0400897972285748
9641 0.0400857180356979
9642 0.040081650018692
9643 0.0400775820016861
9644 0.0400735102593899
9645 0.0400694459676743
9646 0.0400653779506683
9647 0.040061317384243
9648 0.0400572568178177
9649 0.0400531962513924
9650 0.0400491431355476
9651 0.0400450900197029
9652 0.0400410331785679
9653 0.0400369837880135
9654 0.040032934397459
9655 0.0400288812816143
9656 0.0400248318910599
9657 0.0400207862257957
9658 0.0400167480111122
9659 0.0400127097964287
9660 0.0400086715817451
9661 0.0400046296417713
9662 0.0400005914270878
9663 0.0399965532124043
9664 0.0399925112724304
9665 0.0399884730577469
9666 0.0399844348430634
9667 0.0399804040789604
9668 0.0399763770401478
9669 0.0399723500013351
9670 0.0399683229625225
9671 0.0399642959237099
9672 0.0399602726101875
9673 0.0399562492966652
9674 0.0399522259831429
9675 0.0399482063949108
9676 0.0399441905319691
9677 0.0399401672184467
9678 0.039936151355505
9679 0.0399321354925632
9680 0.0399281121790409
9681 0.0399240925908089
9682 0.0399200767278671
9683 0.0399160534143448
9684 0.0399120338261127
9685 0.0399080142378807
9686 0.0399039909243584
9687 0.0398999713361263
9688 0.0398959517478943
9689 0.0398919358849525
9690 0.0398879200220108
9691 0.0398838967084885
9692 0.0398798771202564
9693 0.0398758575320244
9694 0.039871834218502
9695 0.0398678183555603
9696 0.0398638024926186
9697 0.0398597791790962
9698 0.0398557633161545
9699 0.039851751178503
9700 0.039847731590271
9701 0.0398437157273293
9702 0.0398396924138069
9703 0.0398356728255749
9704 0.0398316532373428
9705 0.0398276299238205
9706 0.0398236140608788
9707 0.039819598197937
9708 0.039815578609705
9709 0.0398115627467632
9710 0.0398075468838215
9711 0.0398035310208797
9712 0.0397995188832283
9713 0.0397955104708672
9714 0.039791502058506
9715 0.0397874861955643
9716 0.0397834703326225
9717 0.0397794544696808
9718 0.0397754423320293
9719 0.0397714301943779
9720 0.0397674217820168
9721 0.0397634133696556
9722 0.0397594049572945
9723 0.0397553965449333
9724 0.0397513993084431
9725 0.0397473871707916
9726 0.0397433862090111
9727 0.0397393852472305
9728 0.0397353805601597
9729 0.0397313758730888
9730 0.0397273749113083
9731 0.0397233739495277
9732 0.0397193729877472
9733 0.0397153720259666
9734 0.0397113785147667
9735 0.0397073775529861
9736 0.0397033765912056
9737 0.0396993793547153
9738 0.0396953821182251
9739 0.0396913886070251
9740 0.0396873950958252
9741 0.0396834015846252
9742 0.0396794155240059
9743 0.0396754331886768
9744 0.0396714508533478
9745 0.039667472243309
9746 0.03966348990798
9747 0.0396595112979412
9748 0.0396555364131927
9749 0.0396515540778637
9750 0.0396475717425346
9751 0.0396436005830765
9752 0.0396396219730377
9753 0.0396356508135796
9754 0.0396316796541214
9755 0.0396277084946632
9756 0.0396237373352051
9757 0.0396197736263275
9758 0.0396158024668694
9759 0.0396118387579918
9760 0.0396078750491142
9761 0.0396039038896561
9762 0.0395999364554882
9763 0.0395959690213203
9764 0.0395920127630234
9765 0.0395880490541458
9766 0.0395840927958488
9767 0.0395801290869713
9768 0.039576169103384
9769 0.0395722091197968
9770 0.0395682528614998
9771 0.0395642966032028
9772 0.0395603440701962
9773 0.0395563878118992
9774 0.0395524278283119
9775 0.0395484790205956
9776 0.0395445302128792
9777 0.0395405776798725
9778 0.0395366288721561
9779 0.0395326763391495
9780 0.0395287312567234
9781 0.0395247898995876
9782 0.0395208448171616
9783 0.0395169034600258
9784 0.0395129583775997
9785 0.0395090170204639
9786 0.0395050793886185
9787 0.0395011380314827
9788 0.0394971929490566
9789 0.0394932515919209
9790 0.0394893065094948
9791 0.0394853688776493
9792 0.0394814275205135
9793 0.0394774936139584
9794 0.0394735559821129
9795 0.039469625800848
9796 0.0394656881690025
9797 0.0394617542624474
9798 0.0394578203558922
9799 0.0394538827240467
9800 0.0394499525427818
9801 0.0394460186362267
9802 0.0394420847296715
9803 0.039438147097826
9804 0.0394342131912708
9805 0.039430283010006
9806 0.0394263491034508
9807 0.0394224151968956
9808 0.0394184850156307
9809 0.0394145585596561
9810 0.0394106283783913
9811 0.0394067019224167
9812 0.0394027829170227
9813 0.0393988564610481
9814 0.0393949300050735
9815 0.039391003549099
9816 0.0393870770931244
9817 0.0393831506371498
9818 0.0393792241811752
9819 0.0393752977252007
9820 0.0393713675439358
9821 0.0393674448132515
9822 0.0393635183572769
9823 0.0393595993518829
9824 0.0393556728959084
9825 0.0393517538905144
9826 0.0393478274345398
9827 0.0393439084291458
9828 0.0393399819731712
9829 0.039336059242487
9830 0.0393321290612221
9831 0.0393282063305378
9832 0.0393242798745632
9833 0.0393203571438789
9834 0.0393164306879044
9835 0.0393125042319298
9836 0.0393085852265358
9837 0.0393046662211418
9838 0.0393007472157478
9839 0.0392968282103539
9840 0.0392929054796696
9841 0.0392889901995659
9842 0.0392850786447525
9843 0.0392811633646488
9844 0.0392772480845451
9845 0.0392733328044415
9846 0.0392694175243378
9847 0.0392655059695244
9848 0.0392615906894207
9849 0.039257675409317
9850 0.0392537601292133
9851 0.0392498411238194
9852 0.0392459258437157
9853 0.0392420068383217
9854 0.0392380952835083
9855 0.0392341762781143
9856 0.0392302684485912
9857 0.0392263606190681
9858 0.0392224527895451
9859 0.0392185375094414
9860 0.0392146334052086
9861 0.0392107218503952
9862 0.0392068140208721
9863 0.039202906191349
9864 0.0391990020871162
9865 0.0391950905323029
9866 0.0391911864280701
9867 0.0391872748732567
9868 0.0391833744943142
9869 0.0391794703900814
9870 0.0391755737364292
9871 0.0391716733574867
9872 0.0391677692532539
9873 0.0391638651490211
9874 0.0391599610447884
9875 0.0391560569405556
9876 0.0391521602869034
9877 0.0391482599079609
9878 0.0391443632543087
9879 0.0391404703259468
9880 0.0391365736722946
9881 0.039132684469223
9882 0.0391287952661514
9883 0.0391249060630798
9884 0.0391210168600082
9885 0.039117120206356
9886 0.0391132310032845
9887 0.0391093418002129
9888 0.039105448871851
9889 0.0391015559434891
9890 0.0390976630151272
9891 0.0390937700867653
9892 0.0390898808836937
9893 0.0390859916806221
9894 0.0390821024775505
9895 0.0390782169997692
9896 0.0390743277966976
9897 0.0390704423189163
9898 0.039066556841135
9899 0.0390626713633537
9900 0.0390587896108627
9901 0.0390549078583717
9902 0.0390510261058807
9903 0.0390471443533897
9904 0.0390432626008987
9905 0.0390393808484077
9906 0.0390354990959167
9907 0.0390316173434258
9908 0.0390277355909348
9909 0.0390238687396049
9910 0.0390199944376945
9911 0.0390161201357841
9912 0.0390122458338737
9913 0.0390083715319633
9914 0.0390044972300529
9915 0.0390006229281425
9916 0.0389967486262321
9917 0.038992878049612
9918 0.0389890074729919
9919 0.0389851406216621
9920 0.0389812663197517
9921 0.0389774069190025
9922 0.038973543792963
9923 0.0389696806669235
9924 0.0389658212661743
9925 0.0389619618654251
9926 0.0389581061899662
9927 0.0389542542397976
9928 0.0389504060149193
9929 0.0389465615153313
9930 0.0389427095651627
9931 0.0389388650655746
9932 0.0389350242912769
9933 0.0389311760663986
9934 0.0389273315668106
9935 0.0389234945178032
9936 0.0389196500182152
9937 0.0389158129692078
9938 0.0389119759202003
9939 0.0389081314206123
9940 0.0389042869210243
9941 0.0389004424214363
9942 0.0388965979218483
9943 0.0388927571475506
9944 0.0388889163732529
9945 0.0388850755989552
9946 0.0388812385499477
9947 0.0388773903250694
9948 0.038873553276062
9949 0.038869708776474
9950 0.0388658717274666
9951 0.0388620272278786
9952 0.0388581901788712
9953 0.0388543531298637
9954 0.0388505198061466
9955 0.0388466864824295
9956 0.0388428494334221
9957 0.0388390198349953
9958 0.038835197687149
9959 0.0388313606381416
9960 0.0388275310397148
9961 0.038823701441288
9962 0.0388198792934418
9963 0.038816049695015
9964 0.0388122200965881
9965 0.0388083942234516
9966 0.0388045683503151
9967 0.0388007387518883
9968 0.0387969091534615
9969 0.0387930870056152
9970 0.0387892685830593
9971 0.0387854464352131
9972 0.0387816205620766
9973 0.0387777984142303
9974 0.0387739725410938
9975 0.0387701466679573
9976 0.0387663207948208
9977 0.0387624986469746
9978 0.0387586802244186
9979 0.0387548580765724
9980 0.0387510396540165
9981 0.0387472175061703
9982 0.0387433953583241
9983 0.0387395769357681
9984 0.0387357547879219
9985 0.0387319400906563
9986 0.0387281179428101
9987 0.0387243032455444
9988 0.0387204736471176
9989 0.0387166626751423
9990 0.0387128442525864
9991 0.0387090295553207
9992 0.0387052148580551
9993 0.0387014038860798
9994 0.0386975966393948
9995 0.0386937856674194
9996 0.0386899821460247
9997 0.03868617862463
9998 0.0386823751032352
9999 0.0386785715818405

==> tex_tables/intensity_and_table_convergence/l1_error_metropolis_hastings.dat <==
x  y
0 0.330508857965469
1 0.330483257770538
2 0.330460667610168
3 0.330440074205399
4 0.330418616533279
5 0.330397129058838
6 0.330375015735626
7 0.330352127552032
8 0.330329149961472
9 0.330306500196457
10 0.330282866954803
11 0.33026134967804
12 0.330240607261658
13 0.330220609903336
14 0.330200493335724
15 0.330180019140244
16 0.330159217119217
17 0.330138146877289
18 0.330117613077164
19 0.330096751451492
20 0.3300761282444
21 0.330055058002472
22 0.330033838748932
23 0.330013006925583
24 0.329992026090622
25 0.329971373081207
26 0.329950898885727
27 0.329930663108826
28 0.329910576343536
29 0.329890102148056
30 0.329869091510773
31 0.329848051071167
32 0.329826831817627
33 0.329805821180344
34 0.329784482717514
35 0.329763174057007
36 0.329741954803467
37 0.32972052693367
38 0.329698860645294
39 0.329677522182465
40 0.329656422138214
41 0.329635500907898
42 0.329614818096161
43 0.329594165086746
44 0.329573690891266
45 0.329552948474884
46 0.32953217625618
47 0.329511106014252
48 0.329489916563034
49 0.329468697309494
50 0.329447656869888
51 0.329426527023315
52 0.329405426979065
53 0.329384177923203
54 0.32936292886734
55 0.329342007637024
56 0.329321146011353
57 0.329300284385681
58 0.32927930355072
59 0.329258263111115
60 0.329237192869186
61 0.329216033220291
62 0.329194664955139
63 0.329173266887665
64 0.32915198802948
65 0.329130619764328
66 0.329109221696854
67 0.329087853431702
68 0.329066455364227
69 0.329045057296753
70 0.329023540019989
71 0.329002052545547
72 0.328980386257172
73 0.328958719968796
74 0.328936994075775
75 0.328915059566498
76 0.328893184661865
77 0.328871250152588
78 0.3288494348526
79 0.328827708959579
80 0.328806042671204
81 0.328784495592117
82 0.328762859106064
83 0.328741312026978
84 0.328719735145569
85 0.32869827747345
86 0.328676819801331
87 0.328655362129211
88 0.328633844852448
89 0.328612446784973
90 0.328591108322144
91 0.328569650650024
92 0.32854825258255
93 0.328526854515076
94 0.328505456447601
95 0.328483998775482
96 0.328462541103363
97 0.328441143035889
98 0.328419625759125
99 0.328398168087006
100 0.328376710414886
101 0.328355342149734
102 0.32833394408226
103 0.328312367200851
104 0.328290700912476
105 0.328269094228745
106 0.328247487545013
107 0.328225791454315
108 0.328204154968262
109 0.328182429075241
110 0.328160792589188
111 0.328139305114746
112 0.328117817640305
113 0.328096240758896
114 0.32807457447052
115 0.328052788972855
116 0.328031063079834
117 0.328009426593781
118 0.327987760305405
119 0.327966153621674
120 0.327944606542587
121 0.327923059463501
122 0.327901542186737
123 0.327879905700684
124 0.32785838842392
125 0.327836900949478
126 0.327815473079681
127 0.327794075012207
128 0.327772736549377
129 0.327751398086548
130 0.327730029821396
131 0.327708721160889
132 0.327687442302704
133 0.327666223049164
134 0.327645003795624
135 0.327623724937439
136 0.327602416276932
137 0.327581107616425
138 0.32755982875824
139 0.327538520097733
140 0.327517151832581
141 0.327495932579041
142 0.3274747133255
143 0.327453374862671
144 0.327432036399841
145 0.327410697937012
146 0.32738932967186
147 0.327368021011353
148 0.327346742153168
149 0.327325373888016
150 0.327303946018219
151 0.327282547950745
152 0.32726114988327
153 0.327239811420441
154 0.327218532562256
155 0.327197253704071
156 0.327175974845886
157 0.327154755592346
158 0.327133476734161
159 0.327112257480621
160 0.327091038227081
161 0.327069818973541
162 0.327048629522324
163 0.327027350664139
164 0.327006101608276
165 0.326984882354736
166 0.326963663101196
167 0.326942443847656
168 0.326921164989471
169 0.326899915933609
170 0.326878666877747
171 0.326857507228851
172 0.326836317777634
173 0.326815098524094
174 0.326793909072876
175 0.326772689819336
176 0.326751470565796
177 0.326730251312256
178 0.326709032058716
179 0.326687872409821
180 0.326666593551636
181 0.326645374298096
182 0.326624155044556
183 0.326602965593338
184 0.326581805944443
185 0.32656055688858
186 0.326539397239685
187 0.32651823759079
188 0.32649701833725
189 0.326475858688354
190 0.326454758644104
191 0.326433688402176
192 0.326412618160248
193 0.326391577720642
194 0.326370477676392
195 0.326349467039108
196 0.32632839679718
197 0.326307386159897
198 0.326286315917969
199 0.326265245676041
200 0.32624414563179
201 0.32622304558754
202 0.326201915740967
203 0.326180726289749
204 0.326159656047821
205 0.326138496398926
206 0.326117336750031
207 0.32609623670578
208 0.326075196266174
209 0.326054126024246
210 0.326033025979996
211 0.326011955738068
212 0.32599088549614
213 0.325969845056534
214 0.325948804616928
215 0.325927764177322
216 0.325906783342361
217 0.325885772705078
218 0.32586482167244
219 0.325843870639801
220 0.32582288980484
221 0.325801879167557
222 0.325780808925629
223 0.325759708881378
224 0.325738579034805
225 0.325717449188232
226 0.325696289539337
227 0.325675070285797
228 0.325653910636902
229 0.325632750988007
230 0.325611591339111
231 0.325590491294861
232 0.325569361448288
233 0.325548201799393
234 0.325527042150497
235 0.32550585269928
236 0.325484693050385
237 0.325463473796844
238 0.325442314147949
239 0.325421214103699
240 0.325400114059448
241 0.325379014015198
242 0.325357913970947
243 0.325336813926697
244 0.325315713882446
245 0.325294673442841
246 0.325273633003235
247 0.325252592563629
248 0.325231552124023
249 0.325210571289062
250 0.325189530849457
251 0.325168550014496
252 0.325147569179535
253 0.325126647949219
254 0.325105786323547
255 0.325084924697876
256 0.325064063072205
257 0.325043231248856
258 0.325022399425507
259 0.325001537799835
260 0.324980676174164
261 0.324959874153137
262 0.324939072132111
263 0.324918180704117
264 0.324897348880768
265 0.324876487255096
266 0.324855625629425
267 0.324834793806076
268 0.324813961982727
269 0.324793070554733
270 0.324772238731384
271 0.324751436710358
272 0.324730604887009
273 0.32470977306366
274 0.324688941240311
275 0.324668049812317
276 0.324647188186646
277 0.324626296758652
278 0.324605405330658
279 0.324584513902664
280 0.324563682079315
281 0.324542880058289
282 0.324522018432617
283 0.324501186609268
284 0.324480324983597
285 0.324459493160248
286 0.324438691139221
287 0.324417859315872
288 0.324397087097168
289 0.324376225471497
290 0.32435542345047
291 0.324334621429443
292 0.324313819408417
293 0.324293076992035
294 0.324272334575653
295 0.324251592159271
296 0.324230819940567
297 0.324210077524185
298 0.324189364910126
299 0.324168622493744
300 0.324147880077362
301 0.324127167463303
302 0.324106395244598
303 0.324085623025894
304 0.324064880609512
305 0.324044167995453
306 0.324023425579071
307 0.324002653360367
308 0.323981881141663
309 0.323961079120636
310 0.323940277099609
311 0.323919504880905
312 0.323898673057556
313 0.323877900838852
314 0.323857069015503
315 0.323836177587509
316 0.323815286159515
317 0.323794424533844
318 0.323773562908173
319 0.323752701282501
320 0.323731750249863
321 0.323710918426514
322 0.323689967393875
323 0.323669016361237
324 0.32364809513092
325 0.323627173900604
326 0.323606252670288
327 0.323585271835327
328 0.323564350605011
329 0.323543429374695
330 0.323522537946701
331 0.323501646518707
332 0.323480725288391
333 0.323459833860397
334 0.323438882827759
335 0.323417901992798
336 0.323396921157837
337 0.323375880718231
338 0.323354870080948
339 0.323333859443665
340 0.323312819004059
341 0.323291838169098
342 0.323270857334137
343 0.323249876499176
344 0.323228895664215
345 0.323208004236221
346 0.323187112808228
347 0.323166131973267
348 0.32314521074295
349 0.323124259710312
350 0.323103368282318
351 0.323082447052002
352 0.323061525821686
353 0.323040664196014
354 0.323019802570343
355 0.322998940944672
356 0.322978079319
357 0.322957158088684
358 0.32293626666069
359 0.322915375232697
360 0.32289445400238
361 0.322873532772064
362 0.322852581739426
363 0.322831630706787
364 0.322810679674149
365 0.32278972864151
366 0.322768807411194
367 0.322747886180878
368 0.322726994752884
369 0.322706073522568
370 0.322685182094574
371 0.322664231061935
372 0.322643339633942
373 0.322622418403625
374 0.322601526975632
375 0.322580635547638
376 0.322559744119644
377 0.32253885269165
378 0.322517961263657
379 0.322497069835663
380 0.322476178407669
381 0.322455316781998
382 0.322434395551682
383 0.322413504123688
384 0.322392523288727
385 0.322371572256088
386 0.322350651025772
387 0.322329759597778
388 0.322308868169785
389 0.322287976741791
390 0.322267115116119
391 0.322246223688126
392 0.322225391864777
393 0.322204530239105
394 0.322183728218079
395 0.322162866592407
396 0.322142034769058
397 0.322121202945709
398 0.322100341320038
399 0.322079509496689
400 0.322058618068695
401 0.322037816047668
402 0.322016984224319
403 0.321996122598648
404 0.321975260972977
405 0.321954369544983
406 0.321933507919312
407 0.32191264629364
408 0.321891754865646
409 0.321870923042297
410 0.321850091218948
411 0.321829259395599
412 0.32180842757225
413 0.321787565946579
414 0.32176673412323
415 0.321745842695236
416 0.321724951267242
417 0.321704089641571
418 0.321683287620544
419 0.321662425994873
420 0.321641594171524
421 0.321620792150497
422 0.321599960327148
423 0.321579188108444
424 0.32155841588974
425 0.321537613868713
426 0.321516871452332
427 0.321496099233627
428 0.321475327014923
429 0.321454524993896
430 0.32143372297287
431 0.321412980556488
432 0.321392267942429
433 0.321371495723724
434 0.321350753307343
435 0.321329951286316
436 0.321309208869934
437 0.32128843665123
438 0.321267664432526
439 0.321246951818466
440 0.321226209402084
441 0.321205496788025
442 0.321184784173965
443 0.321164071559906
444 0.321143329143524
445 0.321122646331787
446 0.321101933717728
447 0.321081250905991
448 0.321060597896576
449 0.321039885282516
450 0.321019172668457
451 0.32099848985672
452 0.320977777242661
453 0.320957094430923
454 0.320936441421509
455 0.320915758609772
456 0.320895105600357
457 0.320874452590942
458 0.320853769779205
459 0.320833086967468
460 0.320812463760376
461 0.320791810750961
462 0.320771157741547
463 0.320750534534454
464 0.32072988152504
465 0.32070928812027
466 0.320688664913177
467 0.320668011903763
468 0.320647358894348
469 0.320626735687256
470 0.320606112480164
471 0.320585429668427
472 0.320564746856689
473 0.320544064044952
474 0.320523381233215
475 0.320502698421478
476 0.320481956005096
477 0.320461273193359
478 0.320440500974655
479 0.320419788360596
480 0.320399105548859
481 0.320378392934799
482 0.320357650518417
483 0.320336937904358
484 0.320316225290298
485 0.320295512676239
486 0.320274770259857
487 0.32025408744812
488 0.320233345031738
489 0.320212632417679
490 0.320191919803619
491 0.320171177387238
492 0.320150464773178
493 0.320129752159119
494 0.320109009742737
495 0.320088297128677
496 0.320067554712296
497 0.320046842098236
498 0.320026099681854
499 0.320005357265472
500 0.319984614849091
501 0.319963872432709
502 0.319943130016327
503 0.319922357797623
504 0.319901615381241
505 0.319880902767181
506 0.3198601603508
507 0.319839417934418
508 0.319818645715714
509 0.319797873497009
510 0.319777071475983
511 0.319756329059601
512 0.319735527038574
513 0.319714784622192
514 0.319694042205811
515 0.319673269987106
516 0.319652527570724
517 0.319631814956665
518 0.319611072540283
519 0.319590330123901
520 0.319569617509842
521 0.31954887509346
522 0.319528132677078
523 0.319507420063019
524 0.319486677646637
525 0.319465935230255
526 0.319445222616196
527 0.319424450397491
528 0.319403737783432
529 0.319382965564728
530 0.319362193346024
531 0.319341450929642
532 0.319320678710938
533 0.319299936294556
534 0.319279253482819
535 0.319258511066437
536 0.319237798452377
537 0.319217026233673
538 0.319196254014969
539 0.319175541400909
540 0.319154798984528
541 0.319134056568146
542 0.319113314151764
543 0.319092571735382
544 0.319071829319
545 0.319051086902618
546 0.319030404090881
547 0.319009721279144
548 0.318989038467407
549 0.318968325853348
550 0.318947643041611
551 0.318926930427551
552 0.318906247615814
553 0.318885535001755
554 0.318864822387695
555 0.318844139575958
556 0.318823397159576
557 0.318802714347839
558 0.318781971931458
559 0.318761259317398
560 0.318740546703339
561 0.318719863891602
562 0.318699151277542
563 0.318678438663483
564 0.318657755851746
565 0.318637073040009
566 0.318616390228271
567 0.318595737218857
568 0.318575024604797
569 0.31855434179306
570 0.318533658981323
571 0.318512946367264
572 0.318492233753204
573 0.318471491336823
574 0.318450808525085
575 0.318430095911026
576 0.318409383296967
577 0.318388730287552
578 0.318368077278137
579 0.318347454071045
580 0.318326771259308
581 0.318306148052216
582 0.318285524845123
583 0.318264842033386
584 0.318244278430939
585 0.318223625421524
586 0.318203032016754
587 0.318182379007339
588 0.31816178560257
589 0.318141102790833
590 0.318120509386063
591 0.31809988617897
592 0.318079262971878
593 0.318058669567108
594 0.318038046360016
595 0.318017423152924
596 0.317996829748154
597 0.317976236343384
598 0.317955642938614
599 0.317935049533844
600 0.317914456129074
601 0.317893862724304
602 0.317873269319534
603 0.317852675914764
604 0.317832082509995
605 0.31781142950058
606 0.31779083609581
607 0.31777024269104
608 0.31774964928627
609 0.3177290558815
610 0.31770846247673
611 0.317687898874283
612 0.317667305469513
613 0.317646712064743
614 0.317626148462296
615 0.317605584859848
616 0.317584991455078
617 0.317564427852631
618 0.317543864250183
619 0.317523270845413
620 0.317502707242966
621 0.317482113838196
622 0.317461550235748
623 0.317440986633301
624 0.317420423030853
625 0.317399859428406
626 0.317379295825958
627 0.317358672618866
628 0.317338109016418
629 0.317317515611649
630 0.317296952009201
631 0.317276358604431
632 0.317255795001984
633 0.317235171794891
634 0.317214608192444
635 0.317194014787674
636 0.317173421382904
637 0.317152827978134
638 0.317132234573364
639 0.317111641168594
640 0.317091047763824
641 0.317070484161377
642 0.317049920558929
643 0.317029297351837
644 0.31700873374939
645 0.316988170146942
646 0.316967576742172
647 0.316946983337402
648 0.316926419734955
649 0.316905856132507
650 0.316885322332382
651 0.316864788532257
652 0.31684422492981
653 0.316823720932007
654 0.316803216934204
655 0.316782683134079
656 0.316762149333954
657 0.316741645336151
658 0.316721141338348
659 0.316700607538223
660 0.316680073738098
661 0.316659510135651
662 0.316638946533203
663 0.316618382930756
664 0.316597819328308
665 0.316577285528183
666 0.316556751728058
667 0.316536217927933
668 0.316515684127808
669 0.31649512052536
670 0.316474556922913
671 0.316453993320465
672 0.31643345952034
673 0.31641286611557
674 0.316392332315445
675 0.31637179851532
676 0.316351294517517
677 0.316330760717392
678 0.316310256719589
679 0.316289722919464
680 0.316269218921661
681 0.316248685121536
682 0.316228181123734
683 0.316207677125931
684 0.31618720293045
685 0.316166698932648
686 0.316146194934845
687 0.316125690937042
688 0.316105246543884
689 0.316084742546082
690 0.316064238548279
691 0.316043734550476
692 0.316023260354996
693 0.316002756357193
694 0.315982282161713
695 0.315961837768555
696 0.315941393375397
697 0.315920889377594
698 0.315900474786758
699 0.315880000591278
700 0.31585955619812
701 0.315839171409607
702 0.315818727016449
703 0.315798252820969
704 0.315777838230133
705 0.315757393836975
706 0.315736949443817
707 0.315716475248337
708 0.315696030855179
709 0.315675556659698
710 0.315655112266541
711 0.315634608268738
712 0.315614193677902
713 0.315593779087067
714 0.315573334693909
715 0.315552920103073
716 0.315532505512238
717 0.315512120723724
718 0.315491735935211
719 0.315471351146698
720 0.315450966358185
721 0.315430611371994
722 0.315410256385803
723 0.315389901399612
724 0.315369546413422
725 0.315349221229553
726 0.315328866243362
727 0.315308511257172
728 0.315288186073303
729 0.315267860889435
730 0.315247535705566
731 0.315227180719376
732 0.315206855535507
733 0.315186500549316
734 0.315166234970093
735 0.315145909786224
736 0.315125614404678
737 0.315105319023132
738 0.315085053443909
739 0.315064758062363
740 0.315044462680817
741 0.315024167299271
742 0.315003871917725
743 0.314983606338501
744 0.314963340759277
745 0.314943015575409
746 0.314922749996185
747 0.314902484416962
748 0.314882159233093
749 0.31486189365387
750 0.314841598272324
751 0.314821302890778
752 0.314801007509232
753 0.31478077173233
754 0.314760476350784
755 0.314740240573883
756 0.314719974994659
757 0.314699709415436
758 0.314679443836212
759 0.314659208059311
760 0.314638942480087
761 0.314618676900864
762 0.31459841132164
763 0.314578175544739
764 0.314557880163193
765 0.314537584781647
766 0.314517319202423
767 0.314497053623199
768 0.314476728439331
769 0.314456462860107
770 0.314436167478561
771 0.314415872097015
772 0.314395606517792
773 0.314375311136246
774 0.3143550157547
775 0.314334720373154
776 0.314314424991608
777 0.314294129610062
778 0.314273834228516
779 0.314253568649292
780 0.314233273267746
781 0.3142129778862
782 0.314192712306976
783 0.314172446727753
784 0.314152210950851
785 0.31413197517395
786 0.314111739397049
787 0.314091503620148
788 0.314071297645569
789 0.31405109167099
790 0.314030885696411
791 0.314010679721832
792 0.313990473747253
793 0.313970267772675
794 0.313950031995773
795 0.313929826021194
796 0.313909590244293
797 0.313889384269714
798 0.313869178295135
799 0.313848972320557
800 0.313828766345978
801 0.313808619976044
802 0.313788443803787
803 0.313768237829208
804 0.313748061656952
805 0.313727885484695
806 0.313707709312439
807 0.313687562942505
808 0.313667356967926
809 0.313647210597992
810 0.313627034425735
811 0.313606858253479
812 0.313586711883545
813 0.313566505908966
814 0.313546359539032
815 0.313526183366776
816 0.313506007194519
817 0.313485860824585
818 0.313465714454651
819 0.313445568084717
820 0.313425421714783
821 0.313405275344849
822 0.313385099172592
823 0.313364923000336
824 0.313344776630402
825 0.313324600458145
826 0.313304424285889
827 0.313284277915955
828 0.313264131546021
829 0.313243985176086
830 0.31322380900383
831 0.313203692436218
832 0.313183546066284
833 0.31316339969635
834 0.313143283128738
835 0.313123166561127
836 0.313103049993515
837 0.313082933425903
838 0.313062846660614
839 0.313042759895325
840 0.313022613525391
841 0.313002496957779
842 0.312982380390167
843 0.312962234020233
844 0.312942087650299
845 0.312921941280365
846 0.312901854515076
847 0.312881708145142
848 0.31286159157753
849 0.312841475009918
850 0.312821388244629
851 0.312801271677017
852 0.312781155109406
853 0.312761038541794
854 0.312740951776505
855 0.312720865011215
856 0.312700778245926
857 0.312680691480637
858 0.312660574913025
859 0.312640517950058
860 0.312620401382446
861 0.312600314617157
862 0.312580227851868
863 0.312560141086578
864 0.312540084123611
865 0.312520027160645
866 0.3125
867 0.312479913234711
868 0.312459826469421
869 0.312439799308777
870 0.31241974234581
871 0.312399685382843
872 0.312379658222198
873 0.312359571456909
874 0.31233948469162
875 0.312319457530975
876 0.312299370765686
877 0.312279313802719
878 0.31225922703743
879 0.312239170074463
880 0.312219083309174
881 0.312199056148529
882 0.312178999185562
883 0.312158942222595
884 0.312138915061951
885 0.312118947505951
886 0.312098920345306
887 0.312078893184662
888 0.312058866024017
889 0.312038838863373
890 0.312018871307373
891 0.311998844146729
892 0.311978846788406
893 0.311958819627762
894 0.31193882226944
895 0.311918795108795
896 0.311898827552795
897 0.311878800392151
898 0.311858803033829
899 0.311838805675507
900 0.311818838119507
901 0.311798870563507
902 0.311778873205185
903 0.311758875846863
904 0.311738908290863
905 0.311718940734863
906 0.311698973178864
907 0.311679005622864
908 0.311659038066864
909 0.311639100313187
910 0.311619162559509
911 0.31159919500351
912 0.311579287052155
913 0.311559349298477
914 0.3115394115448
915 0.311519473791122
916 0.311499536037445
917 0.31147962808609
918 0.311459690332413
919 0.311439752578735
920 0.311419814825058
921 0.311399877071381
922 0.311379969120026
923 0.311360031366348
924 0.311340093612671
925 0.311320155858994
926 0.311300218105316
927 0.311280250549316
928 0.311260282993317
929 0.311240345239639
930 0.311220407485962
931 0.311200469732285
932 0.311180531978607
933 0.311160624027252
934 0.311140686273575
935 0.311120748519897
936 0.311100840568542
937 0.311080873012543
938 0.311060965061188
939 0.311041057109833
940 0.311021119356155
941 0.311001181602478
942 0.310981273651123
943 0.310961365699768
944 0.310941457748413
945 0.310921549797058
946 0.310901641845703
947 0.310881763696671
948 0.310861855745316
949 0.310841977596283
950 0.310822069644928
951 0.310802221298218
952 0.310782343149185
953 0.310762465000153
954 0.31074258685112
955 0.310722708702087
956 0.310702860355377
957 0.310683012008667
958 0.310663163661957
959 0.310643315315247
960 0.310623437166214
961 0.310603618621826
962 0.310583770275116
963 0.310563921928406
964 0.310544073581696
965 0.310524225234985
966 0.31050443649292
967 0.310484617948532
968 0.310464799404144
969 0.310445010662079
970 0.310425192117691
971 0.310405403375626
972 0.31038561463356
973 0.310365825891495
974 0.310346037149429
975 0.310326248407364
976 0.310306429862976
977 0.310286641120911
978 0.310266852378845
979 0.31024706363678
980 0.310227274894714
981 0.310207545757294
982 0.310187757015228
983 0.310167968273163
984 0.31014820933342
985 0.310128450393677
986 0.310108661651611
987 0.310088872909546
988 0.310069143772125
989 0.31004935503006
990 0.310029566287994
991 0.310009777545929
992 0.309990018606186
993 0.309970200061798
994 0.309950411319733
995 0.309930622577667
996 0.309910833835602
997 0.309891045093536
998 0.309871256351471
999 0.309851437807083
1000 0.309831649065018
1001 0.309811890125275
1002 0.309792131185532
1003 0.309772372245789
1004 0.309752613306046
1005 0.309732854366302
1006 0.309713125228882
1007 0.309693366289139
1008 0.309673607349396
1009 0.309653878211975
1010 0.309634119272232
1011 0.309614330530167
1012 0.309594571590424
1013 0.309574812650681
1014 0.309555053710938
1015 0.309535324573517
1016 0.309515595436096
1017 0.309495866298676
1018 0.309476107358932
1019 0.309456348419189
1020 0.309436619281769
1021 0.309416890144348
1022 0.309397131204605
1023 0.309377402067184
1024 0.309357672929764
1025 0.309337913990021
1026 0.3093181848526
1027 0.309298425912857
1028 0.309278666973114
1029 0.309258937835693
1030 0.30923917889595
1031 0.309219419956207
1032 0.309199690818787
1033 0.309179961681366
1034 0.309160232543945
1035 0.309140563011169
1036 0.309120833873749
1037 0.309101104736328
1038 0.30908140540123
1039 0.309061706066132
1040 0.309041976928711
1041 0.309022307395935
1042 0.309002608060837
1043 0.308982908725739
1044 0.308963268995285
1045 0.308943599462509
1046 0.308923929929733
1047 0.30890429019928
1048 0.308884620666504
1049 0.308865010738373
1050 0.308845371007919
1051 0.308825731277466
1052 0.30880606174469
1053 0.308786392211914
1054 0.308766782283783
1055 0.308747112751007
1056 0.308727473020554
1057 0.3087078332901
1058 0.308688163757324
1059 0.308668524026871
1060 0.308648884296417
1061 0.308629244565964
1062 0.30860960483551
1063 0.308589965105057
1064 0.308570325374603
1065 0.308550715446472
1066 0.308531045913696
1067 0.308511435985565
1068 0.308491826057434
1069 0.308472216129303
1070 0.308452606201172
1071 0.308432996273041
1072 0.30841338634491
1073 0.308393776416779
1074 0.308374166488647
1075 0.308354556560516
1076 0.308334946632385
1077 0.308315336704254
1078 0.308295726776123
1079 0.308276146650314
1080 0.308256566524506
1081 0.308236986398697
1082 0.308217406272888
1083 0.308197826147079
1084 0.308178246021271
1085 0.308158695697784
1086 0.308139145374298
1087 0.308119535446167
1088 0.308099985122681
1089 0.308080434799194
1090 0.308060884475708
1091 0.308041334152222
1092 0.308021783828735
1093 0.308002203702927
1094 0.30798265337944
1095 0.307963073253632
1096 0.307943522930145
1097 0.307923942804337
1098 0.307904422283173
1099 0.307884842157364
1100 0.3078653216362
1101 0.307845741510391
1102 0.307826220989227
1103 0.307806670665741
1104 0.307787179946899
1105 0.307767629623413
1106 0.307748109102249
1107 0.307728588581085
1108 0.307709038257599
1109 0.307689547538757
1110 0.307670056819916
1111 0.307650536298752
1112 0.30763104557991
1113 0.307611525058746
1114 0.307592004537582
1115 0.307572484016418
1116 0.307552993297577
1117 0.307533472776413
1118 0.307513952255249
1119 0.30749449133873
1120 0.307475000619888
1121 0.307455480098724
1122 0.307435989379883
1123 0.307416528463364
1124 0.307397067546844
1125 0.307377606630325
1126 0.307358145713806
1127 0.307338714599609
1128 0.307319223880768
1129 0.307299792766571
1130 0.307280331850052
1131 0.307260870933533
1132 0.307241410017014
1133 0.307221949100494
1134 0.307202517986298
1135 0.307183057069778
1136 0.307163625955582
1137 0.307144194841385
1138 0.307124733924866
1139 0.307105362415314
1140 0.307085901498795
1141 0.30706650018692
1142 0.307047069072723
1143 0.307027667760849
1144 0.307008266448975
1145 0.306988894939423
1146 0.306969493627548
1147 0.306950092315674
1148 0.306930720806122
1149 0.30691134929657
1150 0.306891947984695
1151 0.306872576475143
1152 0.306853234767914
1153 0.306833833456039
1154 0.306814461946487
1155 0.306795060634613
1156 0.306775689125061
1157 0.306756347417831
1158 0.306736946105957
1159 0.306717574596405
1160 0.306698203086853
1161 0.306678831577301
1162 0.306659460067749
1163 0.306640088558197
1164 0.306620687246323
1165 0.306601315736771
1166 0.306581944227219
1167 0.306562572717667
1168 0.306543201208115
1169 0.306523829698563
1170 0.306504458189011
1171 0.306485116481781
1172 0.306465744972229
1173 0.306446373462677
1174 0.306427031755447
1175 0.306407630443573
1176 0.306388258934021
1177 0.306368887424469
1178 0.306349515914917
1179 0.306330144405365
1180 0.306310772895813
1181 0.306291401386261
1182 0.306272029876709
1183 0.306252658367157
1184 0.306233286857605
1185 0.306213885545731
1186 0.306194514036179
1187 0.306175172328949
1188 0.306155800819397
1189 0.306136459112167
1190 0.306117117404938
1191 0.306097805500031
1192 0.306078433990479
1193 0.306059122085571
1194 0.306039780378342
1195 0.306020438671112
1196 0.306001126766205
1197 0.305981755256653
1198 0.305962443351746
1199 0.305943101644516
1200 0.305923759937286
1201 0.305904448032379
1202 0.30588510632515
1203 0.305865824222565
1204 0.305846482515335
1205 0.305827170610428
1206 0.305807858705521
1207 0.305788576602936
1208 0.305769264698029
1209 0.305749952793121
1210 0.305730670690536
1211 0.305711328983307
1212 0.305692046880722
1213 0.305672764778137
1214 0.30565345287323
1215 0.305634170770645
1216 0.30561488866806
1217 0.305595576763153
1218 0.305576294660568
1219 0.305557012557983
1220 0.305537700653076
1221 0.305518388748169
1222 0.305499136447906
1223 0.305479854345322
1224 0.305460572242737
1225 0.305441290140152
1226 0.30542203783989
1227 0.305402755737305
1228 0.305383503437042
1229 0.30536425113678
1230 0.30534502863884
1231 0.3053258061409
1232 0.305306553840637
1233 0.305287301540375
1234 0.305268079042435
1235 0.305248826742172
1236 0.305229604244232
1237 0.305210381746292
1238 0.305191189050674
1239 0.305171966552734
1240 0.305152714252472
1241 0.305133521556854
1242 0.305114328861237
1243 0.305095136165619
1244 0.305075913667679
1245 0.305056720972061
1246 0.305037498474121
1247 0.305018305778503
1248 0.304999113082886
1249 0.304979920387268
1250 0.30496072769165
1251 0.304941564798355
1252 0.30492240190506
1253 0.304903209209442
1254 0.304883986711502
1255 0.304864823818207
1256 0.304845631122589
1257 0.304826438426971
1258 0.304807245731354
1259 0.304788053035736
1260 0.304768860340118
1261 0.304749697446823
1262 0.304730534553528
1263 0.30471134185791
1264 0.304692208766937
1265 0.30467301607132
1266 0.304653853178024
1267 0.304634690284729
1268 0.304615527391434
1269 0.304596334695816
1270 0.304577171802521
1271 0.304557979106903
1272 0.30453884601593
1273 0.304519653320312
1274 0.304500460624695
1275 0.304481327533722
1276 0.304462194442749
1277 0.304443001747131
1278 0.304423868656158
1279 0.304404705762863
1280 0.304385542869568
1281 0.304366379976273
1282 0.304347217082977
1283 0.304328083992004
1284 0.304308921098709
1285 0.304289788007736
1286 0.304270625114441
1287 0.304251492023468
1288 0.304232388734818
1289 0.304213255643845
1290 0.304194122552872
1291 0.304174959659576
1292 0.304155886173248
1293 0.304136753082275
1294 0.30411759018898
1295 0.30409848690033
1296 0.304079353809357
1297 0.304060190916061
1298 0.304041057825089
1299 0.304021954536438
1300 0.304002821445465
1301 0.303983718156815
1302 0.303964555263519
1303 0.303945451974869
1304 0.303926318883896
1305 0.303907215595245
1306 0.303888112306595
1307 0.303869009017944
1308 0.303849875926971
1309 0.303830802440643
1310 0.30381166934967
1311 0.303792595863342
1312 0.303773462772369
1313 0.303754389286041
1314 0.303735285997391
1315 0.303716212511063
1316 0.303697139024734
1317 0.303678065538406
1318 0.303658992052078
1319 0.30363991856575
1320 0.3036208152771
1321 0.303601801395416
1322 0.303582727909088
1323 0.303563714027405
1324 0.303544610738754
1325 0.303525596857071
1326 0.303506553173065
1327 0.303487509489059
1328 0.303468525409698
1329 0.30344945192337
1330 0.303430467844009
1331 0.303411453962326
1332 0.30339241027832
1333 0.303373396396637
1334 0.303354382514954
1335 0.303335338830948
1336 0.303316295146942
1337 0.303297281265259
1338 0.303278267383575
1339 0.303259253501892
1340 0.303240239620209
1341 0.303221225738525
1342 0.303202211856842
1343 0.303183197975159
1344 0.303164184093475
1345 0.303145170211792
1346 0.303126156330109
1347 0.303107082843781
1348 0.303088068962097
1349 0.303069055080414
1350 0.30305004119873
1351 0.303031027317047
1352 0.303011983633041
1353 0.302992969751358
1354 0.302973985671997
1355 0.302954971790314
1356 0.30293595790863
1357 0.302917003631592
1358 0.302897959947586
1359 0.302879005670547
1360 0.302859991788864
1361 0.302841007709503
1362 0.30282199382782
1363 0.302803039550781
1364 0.302784025669098
1365 0.302765071392059
1366 0.302746057510376
1367 0.302727073431015
1368 0.302708089351654
1369 0.302689075469971
1370 0.302670121192932
1371 0.302651107311249
1372 0.30263215303421
1373 0.302613198757172
1374 0.302594214677811
1375 0.302575260400772
1376 0.302556276321411
1377 0.302537322044373
1378 0.302518367767334
1379 0.302499413490295
1380 0.302480429410934
1381 0.302461475133896
1382 0.302442520856857
1383 0.302423536777496
1384 0.302404582500458
1385 0.302385628223419
1386 0.302366673946381
1387 0.302347719669342
1388 0.302328735589981
1389 0.30230975151062
1390 0.302290797233582
1391 0.302271842956543
1392 0.302252858877182
1393 0.302233874797821
1394 0.302214920520782
1395 0.302195966243744
1396 0.302176982164383
1397 0.302158027887344
1398 0.302139073610306
1399 0.302120119333267
1400 0.302101165056229
1401 0.30208221077919
1402 0.302063256502151
1403 0.302044302225113
1404 0.302025347948074
1405 0.302006423473358
1406 0.30198746919632
1407 0.301968544721603
1408 0.301949620246887
1409 0.301930665969849
1410 0.301911771297455
1411 0.301892846822739
1412 0.301873922348022
1413 0.301855027675629
1414 0.301836103200912
1415 0.301817178726196
1416 0.301798284053802
1417 0.301779359579086
1418 0.301760464906693
1419 0.301741540431976
1420 0.301722645759583
1421 0.301703751087189
1422 0.301684856414795
1423 0.301665961742401
1424 0.301647067070007
1425 0.301628202199936
1426 0.301609337329865
1427 0.301590472459793
1428 0.301571607589722
1429 0.301552712917328
1430 0.301533877849579
1431 0.30151504278183
1432 0.301496207714081
1433 0.301477372646332
1434 0.301458537578583
1435 0.301439702510834
1436 0.301420867443085
1437 0.301402062177658
1438 0.301383256912231
1439 0.301364421844482
1440 0.301345646381378
1441 0.301326841115952
1442 0.301308006048203
1443 0.301289200782776
1444 0.301270395517349
1445 0.301251590251923
1446 0.301232814788818
1447 0.301213979721069
1448 0.301195174455643
1449 0.301176369190216
1450 0.301157534122467
1451 0.301138699054718
1452 0.301119893789291
1453 0.301101088523865
1454 0.30108231306076
1455 0.301063507795334
1456 0.301044702529907
1457 0.301025927066803
1458 0.301007151603699
1459 0.300988376140594
1460 0.300969541072845
1461 0.300950795412064
1462 0.300932019948959
1463 0.300913244485855
1464 0.300894498825073
1465 0.300875723361969
1466 0.30085700750351
1467 0.300838232040405
1468 0.300819486379623
1469 0.300800740718842
1470 0.300782024860382
1471 0.300763309001923
1472 0.300744593143463
1473 0.300725847482681
1474 0.300707131624222
1475 0.30068838596344
1476 0.30066967010498
1477 0.300650954246521
1478 0.300632208585739
1479 0.300613522529602
1480 0.300594806671143
1481 0.300576090812683
1482 0.300557374954224
1483 0.300538688898087
1484 0.300519973039627
1485 0.30050128698349
1486 0.300482600927353
1487 0.300463914871216
1488 0.300445228815079
1489 0.300426542758942
1490 0.300407886505127
1491 0.300389230251312
1492 0.300370514392853
1493 0.300351858139038
1494 0.300333172082901
1495 0.300314486026764
1496 0.300295829772949
1497 0.300277173519135
1498 0.300258487462997
1499 0.30023980140686
1500 0.300221174955368
1501 0.300202488899231
1502 0.300183832645416
1503 0.300165116786957
1504 0.300146460533142
1505 0.30012783408165
1506 0.300109148025513
1507 0.300090491771698
1508 0.300071835517883
1509 0.300053179264069
1510 0.300034523010254
1511 0.300015866756439
1512 0.299997180700302
1513 0.299978494644165
1514 0.299959808588028
1515 0.299941152334213
1516 0.299922496080399
1517 0.299903810024261
1518 0.299885153770447
1519 0.299866527318954
1520 0.29984787106514
1521 0.299829214811325
1522 0.299810588359833
1523 0.299791932106018
1524 0.299773305654526
1525 0.299754679203033
1526 0.299736022949219
1527 0.299717426300049
1528 0.299698770046234
1529 0.299680143594742
1530 0.299661546945572
1531 0.29964292049408
1532 0.29962432384491
1533 0.29960572719574
1534 0.29958713054657
1535 0.299568563699722
1536 0.299549967050552
1537 0.299531370401382
1538 0.299512773752213
1539 0.299494206905365
1540 0.299475610256195
1541 0.299457013607025
1542 0.299438446760178
1543 0.299419850111008
1544 0.29940128326416
1545 0.299382716417313
1546 0.299364149570465
1547 0.299345582723618
1548 0.29932701587677
1549 0.299308478832245
1550 0.299289911985397
1551 0.29927134513855
1552 0.299252808094025
1553 0.299234241247177
1554 0.299215734004974
1555 0.299197137355804
1556 0.299178600311279
1557 0.299160093069077
1558 0.299141556024551
1559 0.299123078584671
1560 0.299104541540146
1561 0.299086034297943
1562 0.299067556858063
1563 0.299049019813538
1564 0.299030482769012
1565 0.299012005329132
1566 0.298993468284607
1567 0.298974990844727
1568 0.298956453800201
1569 0.298937946557999
1570 0.298919439315796
1571 0.298900932073593
1572 0.29888242483139
1573 0.29886394739151
1574 0.298845440149307
1575 0.298826932907104
1576 0.298808425664902
1577 0.298789918422699
1578 0.298771440982819
1579 0.298752903938293
1580 0.298734456300735
1581 0.298715949058533
1582 0.29869744181633
1583 0.298678934574127
1584 0.298660457134247
1585 0.298641949892044
1586 0.298623472452164
1587 0.298604965209961
1588 0.298586487770081
1589 0.2985680103302
1590 0.29854953289032
1591 0.298531025648117
1592 0.298512548208237
1593 0.298494070768356
1594 0.298475623130798
1595 0.298457115888596
1596 0.298438638448715
1597 0.298420190811157
1598 0.298401713371277
1599 0.298383235931396
1600 0.298364758491516
1601 0.298346340656281
1602 0.2983278632164
1603 0.298309445381165
1604 0.298291027545929
1605 0.298272579908371
1606 0.298254191875458
1607 0.2982357442379
1608 0.298217326402664
1609 0.298198938369751
1610 0.298180520534515
1611 0.29816210269928
1612 0.298143714666367
1613 0.298125326633453
1614 0.298106908798218
1615 0.298088490962982
1616 0.298070073127747
1617 0.298051655292511
1618 0.298033267259598
1619 0.298014879226685
1620 0.297996461391449
1621 0.297978073358536
1622 0.2979596555233
1623 0.297941267490387
1624 0.297922879457474
1625 0.297904461622238
1626 0.297886073589325
1627 0.297867655754089
1628 0.297849237918854
1629 0.297830849885941
1630 0.297812461853027
1631 0.297794044017792
1632 0.297775626182556
1633 0.297757208347321
1634 0.297738820314407
1635 0.297720432281494
1636 0.297702014446259
1637 0.297683596611023
1638 0.297665178775787
1639 0.297646790742874
1640 0.297628402709961
1641 0.297609984874725
1642 0.297591596841812
1643 0.297573208808899
1644 0.297554790973663
1645 0.297536373138428
1646 0.297517985105515
1647 0.297499597072601
1648 0.297481179237366
1649 0.29746276140213
1650 0.297444343566895
1651 0.297425925731659
1652 0.297407507896423
1653 0.297389090061188
1654 0.297370702028275
1655 0.297352313995361
1656 0.297333896160126
1657 0.29731547832489
1658 0.297297090291977
1659 0.297278702259064
1660 0.297260284423828
1661 0.297241866588593
1662 0.297223508358002
1663 0.297205060720444
1664 0.297186672687531
1665 0.297168254852295
1666 0.297149837017059
1667 0.297131419181824
1668 0.297113001346588
1669 0.297094583511353
1670 0.297076135873795
1671 0.297057718038559
1672 0.297039300203323
1673 0.297020852565765
1674 0.29700243473053
1675 0.296984016895294
1676 0.296965599060059
1677 0.296947151422501
1678 0.296928733587265
1679 0.296910285949707
1680 0.296891868114471
1681 0.296873450279236
1682 0.296855032444
1683 0.296836614608765
1684 0.296818196773529
1685 0.296799778938293
1686 0.29678139090538
1687 0.296763002872467
1688 0.296744585037231
1689 0.296726197004318
1690 0.296707808971405
1691 0.296689391136169
1692 0.296671032905579
1693 0.296652615070343
1694 0.296634256839752
1695 0.296615868806839
1696 0.296597510576248
1697 0.296579122543335
1698 0.296560764312744
1699 0.296542346477509
1700 0.296523988246918
1701 0.296505570411682
1702 0.296487212181091
1703 0.296468824148178
1704 0.29645049571991
1705 0.296432107686996
1706 0.296413719654083
1707 0.296395361423492
1708 0.296377003192902
1709 0.296358644962311
1710 0.29634028673172
1711 0.296321928501129
1712 0.296303540468216
1713 0.296285182237625
1714 0.296266794204712
1715 0.296248435974121
1716 0.29623007774353
1717 0.296211719512939
1718 0.296193361282349
1719 0.296175003051758
1720 0.296156644821167
1721 0.296138286590576
1722 0.296119958162308
1723 0.296101629734039
1724 0.296083271503448
1725 0.296064972877502
1726 0.296046614646912
1727 0.296028316020966
1728 0.296009957790375
1729 0.295991659164429
1730 0.29597333073616
1731 0.295955002307892
1732 0.295936703681946
1733 0.295918405056
1734 0.295900106430054
1735 0.295881807804108
1736 0.295863509178162
1737 0.295845210552216
1738 0.29582691192627
1739 0.295808613300323
1740 0.295790314674377
1741 0.295772016048431
1742 0.295753717422485
1743 0.295735448598862
1744 0.295717179775238
1745 0.295698910951614
1746 0.295680642127991
1747 0.295662343502045
1748 0.295644074678421
1749 0.295625805854797
1750 0.295607566833496
1751 0.29558926820755
1752 0.295570969581604
1753 0.29555270075798
1754 0.295534402132034
1755 0.295516133308411
1756 0.295497834682465
1757 0.295479565858841
1758 0.295461267232895
1759 0.295442998409271
1760 0.295424699783325
1761 0.295406430959702
1762 0.295388162136078
1763 0.295369863510132
1764 0.295351594686508
1765 0.295333325862885
1766 0.295315057039261
1767 0.295296788215637
1768 0.295278549194336
1769 0.295260280370712
1770 0.295242041349411
1771 0.295223772525787
1772 0.295205533504486
1773 0.295187264680862
1774 0.295168995857239
1775 0.295150727033615
1776 0.295132488012314
1777 0.29511421918869
1778 0.295095980167389
1779 0.295077741146088
1780 0.295059502124786
1781 0.295041263103485
1782 0.295022994279861
1783 0.29500475525856
1784 0.294986486434937
1785 0.294968247413635
1786 0.294950038194656
1787 0.294931799173355
1788 0.294913530349731
1789 0.294895321130753
1790 0.294877111911774
1791 0.294858872890472
1792 0.294840633869171
1793 0.29482239484787
1794 0.294804155826569
1795 0.294785916805267
1796 0.294767707586288
1797 0.29474949836731
1798 0.294731259346008
1799 0.294713020324707
1800 0.294694811105728
1801 0.294676601886749
1802 0.294658422470093
1803 0.294640243053436
1804 0.29462206363678
1805 0.294603884220123
1806 0.294585704803467
1807 0.294567495584488
1808 0.294549345970154
1809 0.294531136751175
1810 0.294512987136841
1811 0.29449474811554
1812 0.294476598501205
1813 0.294458389282227
1814 0.29444020986557
1815 0.294422030448914
1816 0.294403821229935
1817 0.294385612010956
1818 0.294367432594299
1819 0.294349253177643
1820 0.294331103563309
1821 0.294312924146652
1822 0.294294774532318
1823 0.294276595115662
1824 0.294258415699005
1825 0.294240236282349
1826 0.294222056865692
1827 0.294203907251358
1828 0.294185757637024
1829 0.294167578220367
1830 0.294149398803711
1831 0.294131249189377
1832 0.294113099575043
1833 0.294094949960709
1834 0.29407674074173
1835 0.294058620929718
1836 0.294040441513062
1837 0.29402232170105
1838 0.294004142284393
1839 0.293985962867737
1840 0.293967813253403
1841 0.293949663639069
1842 0.293931514024734
1843 0.293913334608078
1844 0.293895184993744
1845 0.293877005577087
1846 0.293858885765076
1847 0.293840706348419
1848 0.293822556734085
1849 0.293804407119751
1850 0.293786257505417
1851 0.293768107891083
1852 0.293749988079071
1853 0.293731838464737
1854 0.293713718652725
1855 0.293695598840714
1856 0.293677508831024
1857 0.29365935921669
1858 0.293641269207001
1859 0.293623149394989
1860 0.293605029582977
1861 0.293586909770966
1862 0.293568819761276
1863 0.293550729751587
1864 0.293532639741898
1865 0.293514549732208
1866 0.293496459722519
1867 0.29347836971283
1868 0.29346027970314
1869 0.293442189693451
1870 0.293424129486084
1871 0.293406009674072
1872 0.293387949466705
1873 0.293369859457016
1874 0.293351799249649
1875 0.29333370923996
1876 0.293315649032593
1877 0.293297588825226
1878 0.293279528617859
1879 0.293261468410492
1880 0.293243408203125
1881 0.29322537779808
1882 0.293207287788391
1883 0.293189257383347
1884 0.293171167373657
1885 0.293153136968613
1886 0.293135076761246
1887 0.293117046356201
1888 0.293098986148834
1889 0.29308095574379
1890 0.293062925338745
1891 0.293044924736023
1892 0.293026864528656
1893 0.293008863925934
1894 0.292990863323212
1895 0.292972832918167
1896 0.292954802513123
1897 0.2929368019104
1898 0.292918771505356
1899 0.292900741100311
1900 0.292882740497589
1901 0.292864739894867
1902 0.292846739292145
1903 0.292828738689423
1904 0.2928107380867
1905 0.292792707681656
1906 0.292774707078934
1907 0.292756736278534
1908 0.292738705873489
1909 0.292720705270767
1910 0.292702704668045
1911 0.292684733867645
1912 0.292666733264923
1913 0.292648732662201
1914 0.292630732059479
1915 0.292612761259079
1916 0.292594790458679
1917 0.292576819658279
1918 0.292558819055557
1919 0.29254087805748
1920 0.29252290725708
1921 0.292504906654358
1922 0.292486965656281
1923 0.292468965053558
1924 0.292451024055481
1925 0.292433023452759
1926 0.292415082454681
1927 0.292397081851959
1928 0.292379140853882
1929 0.29236114025116
1930 0.292343199253082
1931 0.29232519865036
1932 0.29230722784996
1933 0.292289227247238
1934 0.292271256446838
1935 0.292253315448761
1936 0.292235344648361
1937 0.292217373847961
1938 0.292199403047562
1939 0.292181432247162
1940 0.292163491249084
1941 0.292145520448685
1942 0.292127549648285
1943 0.292109608650208
1944 0.29209166765213
1945 0.292073726654053
1946 0.292055785655975
1947 0.292037814855576
1948 0.292019844055176
1949 0.292001903057098
1950 0.291983962059021
1951 0.291966050863266
1952 0.291948139667511
1953 0.291930198669434
1954 0.291912257671356
1955 0.291894346475601
1956 0.291876435279846
1957 0.291858494281769
1958 0.291840612888336
1959 0.291822671890259
1960 0.291804790496826
1961 0.291786909103394
1962 0.291769027709961
1963 0.291751116514206
1964 0.291733235120773
1965 0.291715323925018
1966 0.291697442531586
1967 0.291679561138153
1968 0.29166167974472
1969 0.291643798351288
1970 0.291625946760178
1971 0.291608095169067
1972 0.291590213775635
1973 0.291572362184525
1974 0.291554480791092
1975 0.291536629199982
1976 0.291518747806549
1977 0.291500896215439
1978 0.291483074426651
1979 0.291465193033218
1980 0.291447341442108
1981 0.291429460048676
1982 0.291411638259888
1983 0.291393786668777
1984 0.291375935077667
1985 0.291358083486557
1986 0.291340231895447
1987 0.291322410106659
1988 0.291304558515549
1989 0.291286706924438
1990 0.291268855333328
1991 0.291251003742218
1992 0.29123318195343
1993 0.291215360164642
1994 0.291197508573532
1995 0.291179686784744
1996 0.291161835193634
1997 0.291144013404846
1998 0.291126191616058
1999 0.291108369827271
2000 0.291090577840805
2001 0.291072756052017
2002 0.291054904460907
2003 0.291037142276764
2004 0.291019320487976
2005 0.291001558303833
2006 0.290983736515045
2007 0.29096594452858
2008 0.290948152542114
2009 0.290930360555649
2010 0.290912568569183
2011 0.290894776582718
2012 0.290876984596252
2013 0.290859222412109
2014 0.290841460227966
2015 0.290823698043823
2016 0.290805876255035
2017 0.290788143873215
2018 0.290770351886749
2019 0.290752589702606
2020 0.290734827518463
2021 0.290717095136642
2022 0.290699362754822
2023 0.290681600570679
2024 0.290663868188858
2025 0.290646135807037
2026 0.290628433227539
2027 0.290610700845718
2028 0.290592968463898
2029 0.290575236082077
2030 0.290557503700256
2031 0.290539771318436
2032 0.290522068738937
2033 0.290504366159439
2034 0.290486633777618
2035 0.29046893119812
2036 0.290451169013977
2037 0.290433466434479
2038 0.29041576385498
2039 0.290398061275482
2040 0.290380358695984
2041 0.290362685918808
2042 0.290344953536987
2043 0.290327250957489
2044 0.290309548377991
2045 0.290291845798492
2046 0.290274173021317
2047 0.290256470441818
2048 0.29023876786232
2049 0.290221124887466
2050 0.290203452110291
2051 0.290185809135437
2052 0.290168106555939
2053 0.290150463581085
2054 0.290132820606232
2055 0.290115207433701
2056 0.290097534656525
2057 0.290079921483994
2058 0.290062308311462
2059 0.290044665336609
2060 0.290027022361755
2061 0.290009379386902
2062 0.289991766214371
2063 0.28997415304184
2064 0.289956510066986
2065 0.289938896894455
2066 0.289921283721924
2067 0.28990364074707
2068 0.289886027574539
2069 0.289868384599686
2070 0.289850771427155
2071 0.289833128452301
2072 0.28981551527977
2073 0.289797872304916
2074 0.289780259132385
2075 0.289762616157532
2076 0.289745002985001
2077 0.289727389812469
2078 0.289709746837616
2079 0.289692103862762
2080 0.289674520492554
2081 0.2896568775177
2082 0.289639264345169
2083 0.289621621370316
2084 0.289604038000107
2085 0.289586395025253
2086 0.289568781852722
2087 0.289551168680191
2088 0.28953355550766
2089 0.289515942335129
2090 0.289498329162598
2091 0.289480715990067
2092 0.289463102817535
2093 0.289445459842682
2094 0.289427876472473
2095 0.289410293102264
2096 0.289392679929733
2097 0.289375066757202
2098 0.289357483386993
2099 0.289339900016785
2100 0.289322316646576
2101 0.289304703474045
2102 0.289287120103836
2103 0.289269536733627
2104 0.289251953363419
2105 0.289234340190887
2106 0.289216786623001
2107 0.289199203252792
2108 0.289181649684906
2109 0.289164066314697
2110 0.289146542549133
2111 0.289128959178925
2112 0.289111435413361
2113 0.289093852043152
2114 0.289076328277588
2115 0.289058744907379
2116 0.289041221141815
2117 0.289023667573929
2118 0.289006114006042
2119 0.288988560438156
2120 0.28897100687027
2121 0.288953483104706
2122 0.288935899734497
2123 0.288918375968933
2124 0.288900852203369
2125 0.288883328437805
2126 0.288865804672241
2127 0.288848280906677
2128 0.288830727338791
2129 0.288813203573227
2130 0.288795650005341
2131 0.288778126239777
2132 0.288760632276535
2133 0.288743108510971
2134 0.288725554943085
2135 0.288708031177521
2136 0.288690537214279
2137 0.288673013448715
2138 0.288655489683151
2139 0.28863799571991
2140 0.288620471954346
2141 0.288602948188782
2142 0.288585424423218
2143 0.288567900657654
2144 0.28855037689209
2145 0.288532853126526
2146 0.288515329360962
2147 0.288497805595398
2148 0.288480311632156
2149 0.288462787866592
2150 0.288445264101028
2151 0.288427770137787
2152 0.288410246372223
2153 0.288392722606659
2154 0.288375198841095
2155 0.288357704877853
2156 0.288340151309967
2157 0.288322627544403
2158 0.288305103778839
2159 0.288287580013275
2160 0.288270056247711
2161 0.288252592086792
2162 0.288235038518906
2163 0.288217544555664
2164 0.2882000207901
2165 0.288182497024536
2166 0.288164973258972
2167 0.288147449493408
2168 0.288129955530167
2169 0.288112431764603
2170 0.288094937801361
2171 0.28807744383812
2172 0.288059949874878
2173 0.288042455911636
2174 0.288024961948395
2175 0.288007438182831
2176 0.287989974021912
2177 0.28797248005867
2178 0.287954986095428
2179 0.287937492132187
2180 0.287920027971268
2181 0.287902534008026
2182 0.287885069847107
2183 0.287867575883865
2184 0.287850081920624
2185 0.287832587957382
2186 0.287815093994141
2187 0.287797629833221
2188 0.287780165672302
2189 0.287762701511383
2190 0.287745237350464
2191 0.287727773189545
2192 0.287710309028625
2193 0.287692844867706
2194 0.287675380706787
2195 0.287657916545868
2196 0.287640452384949
2197 0.28762298822403
2198 0.287605553865433
2199 0.287588119506836
2200 0.287570714950562
2201 0.287553250789642
2202 0.287535846233368
2203 0.287518441677094
2204 0.287500977516174
2205 0.2874835729599
2206 0.287466168403625
2207 0.287448704242706
2208 0.287431299686432
2209 0.287413865327835
2210 0.287396460771561
2211 0.287379056215286
2212 0.287361621856689
2213 0.287344217300415
2214 0.287326812744141
2215 0.287309408187866
2216 0.287292063236237
2217 0.287274599075317
2218 0.287257194519043
2219 0.287239819765091
2220 0.287222415208817
2221 0.287205040454865
2222 0.28718763589859
2223 0.287170231342316
2224 0.287152826786041
2225 0.287135481834412
2226 0.287118077278137
2227 0.287100672721863
2228 0.287083268165588
2229 0.287065923213959
2230 0.287048518657684
2231 0.28703111410141
2232 0.287013739347458
2233 0.286996364593506
2234 0.286978960037231
2235 0.286961555480957
2236 0.286944210529327
2237 0.286926805973053
2238 0.286909461021423
2239 0.286892056465149
2240 0.286874651908875
2241 0.286857306957245
2242 0.28683990240097
2243 0.286822557449341
2244 0.286805152893066
2245 0.286787807941437
2246 0.286770433187485
2247 0.286753058433533
2248 0.286735713481903
2249 0.286718308925629
2250 0.286700963973999
2251 0.286683589220047
2252 0.286666214466095
2253 0.286648869514465
2254 0.286631494760513
2255 0.286614120006561
2256 0.286596715450287
2257 0.286579370498657
2258 0.286562025547028
2259 0.286544650793076
2260 0.286527276039124
2261 0.286509901285172
2262 0.286492526531219
2263 0.286475151777267
2264 0.286457806825638
2265 0.286440432071686
2266 0.286423087120056
2267 0.286405712366104
2268 0.286388337612152
2269 0.286370992660522
2270 0.286353647708893
2271 0.286336243152618
2272 0.286318928003311
2273 0.286301583051682
2274 0.286284208297729
2275 0.286266833543777
2276 0.286249458789825
2277 0.286232113838196
2278 0.286214768886566
2279 0.286197423934937
2280 0.286180049180984
2281 0.286162704229355
2282 0.286145329475403
2283 0.286128014326096
2284 0.286110639572144
2285 0.286093294620514
2286 0.286075949668884
2287 0.286058604717255
2288 0.286041259765625
2289 0.286023914813995
2290 0.286006569862366
2291 0.285989224910736
2292 0.285971879959106
2293 0.285954535007477
2294 0.285937190055847
2295 0.285919845104218
2296 0.285902470350266
2297 0.285885155200958
2298 0.285867810249329
2299 0.285850465297699
2300 0.285833120346069
2301 0.285815805196762
2302 0.285798460245132
2303 0.285781145095825
2304 0.285763800144196
2305 0.285746455192566
2306 0.285729110240936
2307 0.285711765289307
2308 0.285694479942322
2309 0.285677134990692
2310 0.285659790039062
2311 0.285642474889755
2312 0.285625159740448
2313 0.285607814788818
2314 0.285590529441833
2315 0.285573184490204
2316 0.285555839538574
2317 0.285538554191589
2318 0.28552120923996
2319 0.285503894090652
2320 0.285486578941345
2321 0.285469233989716
2322 0.285451918840408
2323 0.285434633493423
2324 0.285417288541794
2325 0.285399973392487
2326 0.285382658243179
2327 0.285365372896194
2328 0.285348057746887
2329 0.28533074259758
2330 0.285313427448273
2331 0.285296142101288
2332 0.285278856754303
2333 0.285261511802673
2334 0.285244226455688
2335 0.285226941108704
2336 0.285209655761719
2337 0.285192370414734
2338 0.285175114870071
2339 0.285157829523087
2340 0.285140573978424
2341 0.285123288631439
2342 0.285106033086777
2343 0.285088747739792
2344 0.285071462392807
2345 0.285054206848145
2346 0.28503692150116
2347 0.285019636154175
2348 0.285002380609512
2349 0.284985095262527
2350 0.284967809915543
2351 0.28495055437088
2352 0.284933269023895
2353 0.284916013479233
2354 0.284898728132248
2355 0.284881472587585
2356 0.284864246845245
2357 0.28484696149826
2358 0.284829705953598
2359 0.284812450408936
2360 0.284795224666595
2361 0.284777969121933
2362 0.284760713577271
2363 0.284743458032608
2364 0.284726202487946
2365 0.284708976745605
2366 0.284691721200943
2367 0.284674495458603
2368 0.284657210111618
2369 0.284639984369278
2370 0.284622728824615
2371 0.284605473279953
2372 0.284588247537613
2373 0.28457099199295
2374 0.28455376625061
2375 0.284536510705948
2376 0.284519284963608
2377 0.284502029418945
2378 0.284484803676605
2379 0.284467577934265
2380 0.284450352191925
2381 0.284433126449585
2382 0.284415870904922
2383 0.284398645162582
2384 0.284381419420242
2385 0.284364223480225
2386 0.284346967935562
2387 0.2843297123909
2388 0.28431248664856
2389 0.284295260906219
2390 0.284278035163879
2391 0.284260809421539
2392 0.284243583679199
2393 0.284226357936859
2394 0.284209161996841
2395 0.284191936254501
2396 0.284174680709839
2397 0.284157514572144
2398 0.284140259027481
2399 0.284123063087463
2400 0.284105807542801
2401 0.284088611602783
2402 0.284071385860443
2403 0.284054160118103
2404 0.284036934375763
2405 0.284019708633423
2406 0.284002512693405
2407 0.283985316753387
2408 0.283968091011047
2409 0.28395089507103
2410 0.28393366932869
2411 0.283916473388672
2412 0.283899277448654
2413 0.283882051706314
2414 0.283864855766296
2415 0.283847630023956
2416 0.283830434083939
2417 0.283813238143921
2418 0.283796042203903
2419 0.283778846263885
2420 0.28376168012619
2421 0.283744484186172
2422 0.283727288246155
2423 0.283710122108459
2424 0.283692955970764
2425 0.283675789833069
2426 0.283658623695374
2427 0.283641457557678
2428 0.283624291419983
2429 0.283607125282288
2430 0.283589988946915
2431 0.283572793006897
2432 0.283555686473846
2433 0.283538520336151
2434 0.283521354198456
2435 0.28350418806076
2436 0.283487051725388
2437 0.283469915390015
2438 0.283452749252319
2439 0.283435612916946
2440 0.283418476581573
2441 0.283401310443878
2442 0.283384203910828
2443 0.283367037773132
2444 0.283349871635437
2445 0.283332735300064
2446 0.283315598964691
2447 0.283298462629318
2448 0.283281326293945
2449 0.283264189958572
2450 0.283247053623199
2451 0.283229947090149
2452 0.283212780952454
2453 0.283195674419403
2454 0.28317853808403
2455 0.283161401748657
2456 0.283144295215607
2457 0.283127129077911
2458 0.283110022544861
2459 0.28309291601181
2460 0.28307580947876
2461 0.283058643341064
2462 0.283041536808014
2463 0.283024430274963
2464 0.283007323741913
2465 0.28299018740654
2466 0.282973051071167
2467 0.282955944538116
2468 0.282938838005066
2469 0.282921731472015
2470 0.282904624938965
2471 0.282887518405914
2472 0.282870441675186
2473 0.282853335142136
2474 0.282836258411407
2475 0.282819151878357
2476 0.282802045345306
2477 0.282784968614578
2478 0.28276789188385
2479 0.2827507853508
2480 0.282733678817749
2481 0.282716602087021
2482 0.282699525356293
2483 0.282682418823242
2484 0.282665342092514
2485 0.282648265361786
2486 0.282631158828735
2487 0.28261411190033
2488 0.282597005367279
2489 0.282579958438873
2490 0.282562881708145
2491 0.282545804977417
2492 0.282528728246689
2493 0.282511681318283
2494 0.282494604587555
2495 0.282477557659149
2496 0.282460480928421
2497 0.282443404197693
2498 0.282426357269287
2499 0.282409340143204
2500 0.282392293214798
2501 0.282375276088715
2502 0.282358229160309
2503 0.282341182231903
2504 0.282324135303497
2505 0.282307088375092
2506 0.282290041446686
2507 0.282273054122925
2508 0.282256007194519
2509 0.282239019870758
2510 0.282222002744675
2511 0.282204985618591
2512 0.28218799829483
2513 0.282170981168747
2514 0.282153964042664
2515 0.282136976718903
2516 0.282119959592819
2517 0.282103002071381
2518 0.28208601474762
2519 0.282069057226181
2520 0.28205206990242
2521 0.282035112380981
2522 0.282018154859543
2523 0.282001197338104
2524 0.281984210014343
2525 0.281967282295227
2526 0.281950294971466
2527 0.281933337450027
2528 0.281916379928589
2529 0.28189942240715
2530 0.281882464885712
2531 0.281865507364273
2532 0.281848549842834
2533 0.281831622123718
2534 0.281814634799957
2535 0.281797677278519
2536 0.28178071975708
2537 0.281763792037964
2538 0.281746864318848
2539 0.281729936599731
2540 0.281712979078293
2541 0.281696051359177
2542 0.281679153442383
2543 0.281662225723267
2544 0.281645268201828
2545 0.281628340482712
2546 0.281611442565918
2547 0.281594514846802
2548 0.281577587127686
2549 0.281560659408569
2550 0.281543761491776
2551 0.281526863574982
2552 0.281509965658188
2553 0.281493008136749
2554 0.281476140022278
2555 0.281459242105484
2556 0.28144234418869
2557 0.281425446271896
2558 0.281408548355103
2559 0.281391680240631
2560 0.28137481212616
2561 0.281357884407043
2562 0.281341016292572
2563 0.281324148178101
2564 0.281307250261307
2565 0.281290382146835
2566 0.281273514032364
2567 0.281256675720215
2568 0.281239777803421
2569 0.281222879886627
2570 0.281206071376801
2571 0.281189203262329
2572 0.281172335147858
2573 0.281155467033386
2574 0.281138628721237
2575 0.281121790409088
2576 0.281104922294617
2577 0.28108811378479
2578 0.281071245670319
2579 0.281054377555847
2580 0.281037539243698
2581 0.281020700931549
2582 0.2810038626194
2583 0.280986994504929
2584 0.28097015619278
2585 0.280953347682953
2586 0.280936509370804
2587 0.280919671058655
2588 0.280902802944183
2589 0.280885964632034
2590 0.280869126319885
2591 0.280852317810059
2592 0.280835449695587
2593 0.28081864118576
2594 0.280801773071289
2595 0.280784964561462
2596 0.280768096446991
2597 0.280751258134842
2598 0.280734419822693
2599 0.280717611312866
2600 0.280700773000717
2601 0.280683934688568
2602 0.280667096376419
2603 0.28065025806427
2604 0.280633449554443
2605 0.280616581439972
2606 0.280599772930145
2607 0.280582964420319
2608 0.280566155910492
2609 0.280549347400665
2610 0.280532538890839
2611 0.280515730381012
2612 0.280498892068863
2613 0.280482083559036
2614 0.280465304851532
2615 0.280448496341705
2616 0.280431717634201
2617 0.280414938926697
2618 0.28039813041687
2619 0.280381321907043
2620 0.280364513397217
2621 0.280347764492035
2622 0.280330955982208
2623 0.280314177274704
2624 0.280297368764877
2625 0.280280590057373
2626 0.280263781547546
2627 0.280247032642365
2628 0.280230224132538
2629 0.280213415622711
2630 0.280196666717529
2631 0.280179858207703
2632 0.280163049697876
2633 0.280146300792694
2634 0.280129492282867
2635 0.280112743377686
2636 0.280095964670181
2637 0.280079215764999
2638 0.280062437057495
2639 0.280045688152313
2640 0.280028879642487
2641 0.280012130737305
2642 0.279995381832123
2643 0.279978632926941
2644 0.279961854219437
2645 0.279945075511932
2646 0.27992832660675
2647 0.279911577701569
2648 0.279894828796387
2649 0.279878079891205
2650 0.279861301183701
2651 0.279844582080841
2652 0.279827833175659
2653 0.279811054468155
2654 0.279794335365295
2655 0.279777586460114
2656 0.279760807752609
2657 0.279744029045105
2658 0.279727309942245
2659 0.279710590839386
2660 0.279693841934204
2661 0.279677093029022
2662 0.27966034412384
2663 0.279643595218658
2664 0.279626876115799
2665 0.279610127210617
2666 0.279593408107758
2667 0.279576659202576
2668 0.279559910297394
2669 0.279543220996857
2670 0.279526472091675
2671 0.279509752988815
2672 0.279493033885956
2673 0.279476314783096
2674 0.279459595680237
2675 0.279442846775055
2676 0.279426127672195
2677 0.279409408569336
2678 0.279392719268799
2679 0.279376000165939
2680 0.27935928106308
2681 0.279342591762543
2682 0.279325872659683
2683 0.279309153556824
2684 0.279292464256287
2685 0.279275745153427
2686 0.27925905585289
2687 0.279242366552353
2688 0.279225677251816
2689 0.279208958148956
2690 0.279192268848419
2691 0.279175579547882
2692 0.279158890247345
2693 0.279142200946808
2694 0.279125541448593
2695 0.279108852148056
2696 0.279092133045197
2697 0.279075443744659
2698 0.279058754444122
2699 0.279042065143585
2700 0.279025375843048
2701 0.279008686542511
2702 0.278991997241974
2703 0.278975307941437
2704 0.2789586186409
2705 0.278941929340363
2706 0.278925240039825
2707 0.278908580541611
2708 0.278891921043396
2709 0.278875231742859
2710 0.278858542442322
2711 0.278841853141785
2712 0.278825163841248
2713 0.278808504343033
2714 0.278791815042496
2715 0.278775125741959
2716 0.278758466243744
2717 0.278741806745529
2718 0.278725117444992
2719 0.278708428144455
2720 0.278691738843918
2721 0.278675079345703
2722 0.278658390045166
2723 0.278641700744629
2724 0.278625011444092
2725 0.278608322143555
2726 0.278591632843018
2727 0.278575003147125
2728 0.278558313846588
2729 0.278541654348373
2730 0.278524994850159
2731 0.278508335351944
2732 0.278491675853729
2733 0.278475016355515
2734 0.2784583568573
2735 0.278441727161407
2736 0.27842503786087
2737 0.278408408164978
2738 0.278391778469086
2739 0.278375089168549
2740 0.278358459472656
2741 0.278341829776764
2742 0.278325200080872
2743 0.278308570384979
2744 0.278291910886765
2745 0.27827525138855
2746 0.278258621692657
2747 0.278241991996765
2748 0.278225362300873
2749 0.278208792209625
2750 0.278192162513733
2751 0.278175532817841
2752 0.278158932924271
2753 0.278142303228378
2754 0.278125673532486
2755 0.278109073638916
2756 0.278092473745346
2757 0.278075873851776
2758 0.278059244155884
2759 0.278042614459991
2760 0.278026044368744
2761 0.278009444475174
2762 0.277992814779282
2763 0.277976214885712
2764 0.277959585189819
2765 0.277943015098572
2766 0.277926415205002
2767 0.277909815311432
2768 0.277893245220184
2769 0.277876615524292
2770 0.277860045433044
2771 0.277843445539474
2772 0.277826845645905
2773 0.277810275554657
2774 0.277793705463409
2775 0.277777105569839
2776 0.277760535478592
2777 0.277743935585022
2778 0.277727365493774
2779 0.277710795402527
2780 0.277694225311279
2781 0.277677655220032
2782 0.277661085128784
2783 0.277644544839859
2784 0.277627974748611
2785 0.277611404657364
2786 0.277594834566116
2787 0.277578264474869
2788 0.277561724185944
2789 0.277545154094696
2790 0.277528584003448
2791 0.277512043714523
2792 0.277495473623276
2793 0.277478933334351
2794 0.277462393045425
2795 0.2774458527565
2796 0.277429282665253
2797 0.27741277217865
2798 0.277396202087402
2799 0.277379661798477
2800 0.277363121509552
2801 0.277346611022949
2802 0.277330040931702
2803 0.277313530445099
2804 0.277296960353851
2805 0.277280390262604
2806 0.277263879776001
2807 0.277247339487076
2808 0.277230799198151
2809 0.277214229106903
2810 0.277197688817978
2811 0.277181148529053
2812 0.277164578437805
2813 0.277148067951202
2814 0.277131527662277
2815 0.277114987373352
2816 0.277098476886749
2817 0.277081906795502
2818 0.277065396308899
2819 0.277048885822296
2820 0.277032315731049
2821 0.277015805244446
2822 0.276999294757843
2823 0.276982754468918
2824 0.276966243982315
2825 0.27694970369339
2826 0.276933193206787
2827 0.276916682720184
2828 0.276900172233582
2829 0.276883661746979
2830 0.276867091655731
2831 0.276850581169128
2832 0.276834070682526
2833 0.2768175303936
2834 0.276800990104675
2835 0.276784479618073
2836 0.276767939329147
2837 0.276751399040222
2838 0.276734888553619
2839 0.276718378067017
2840 0.276701837778091
2841 0.276685357093811
2842 0.276668787002563
2843 0.276652336120605
2844 0.276635766029358
2845 0.2766193151474
2846 0.276602745056152
2847 0.276586264371872
2848 0.276569783687592
2849 0.276553273200989
2850 0.276536762714386
2851 0.276520252227783
2852 0.27650374174118
2853 0.276487231254578
2854 0.276470720767975
2855 0.276454210281372
2856 0.276437699794769
2857 0.276421219110489
2858 0.276404708623886
2859 0.276388227939606
2860 0.276371717453003
2861 0.2763552069664
2862 0.27633872628212
2863 0.276322245597839
2864 0.276305735111237
2865 0.276289284229279
2866 0.276272773742676
2867 0.276256263256073
2868 0.276239782571793
2869 0.276223331689835
2870 0.276206821203232
2871 0.276190340518951
2872 0.276173859834671
2873 0.276157379150391
2874 0.27614089846611
2875 0.27612441778183
2876 0.276107937097549
2877 0.276091456413269
2878 0.276074945926666
2879 0.276058495044708
2880 0.276041984558105
2881 0.276025533676147
2882 0.276009052991867
2883 0.275992572307587
2884 0.275976091623306
2885 0.275959640741348
2886 0.275943160057068
2887 0.27592670917511
2888 0.275910258293152
2889 0.275893777608871
2890 0.275877326726913
2891 0.275860846042633
2892 0.275844395160675
2893 0.275827944278717
2894 0.275811493396759
2895 0.275795042514801
2896 0.275778591632843
2897 0.275762140750885
2898 0.275745719671249
2899 0.275729298591614
2900 0.275712847709656
2901 0.275696396827698
2902 0.27567994594574
2903 0.275663524866104
2904 0.275647073984146
2905 0.27563065290451
2906 0.275614261627197
2907 0.275597810745239
2908 0.275581389665604
2909 0.275564938783646
2910 0.27554851770401
2911 0.275532126426697
2912 0.275515705347061
2913 0.275499284267426
2914 0.27548286318779
2915 0.275466501712799
2916 0.275450050830841
2917 0.275433659553528
2918 0.27541720867157
2919 0.275400847196579
2920 0.275384426116943
2921 0.275368005037308
2922 0.275351583957672
2923 0.275335192680359
2924 0.275318801403046
2925 0.27530238032341
2926 0.275285989046097
2927 0.275269597768784
2928 0.275253176689148
2929 0.275236785411835
2930 0.275220394134521
2931 0.275204002857208
2932 0.275187611579895
2933 0.275171220302582
2934 0.275154829025269
2935 0.275138437747955
2936 0.275122046470642
2937 0.275105655193329
2938 0.275089293718338
2939 0.275072932243347
2940 0.275056540966034
2941 0.275040209293365
2942 0.275023847818375
2943 0.275007426738739
2944 0.274991095066071
2945 0.27497473359108
2946 0.274958372116089
2947 0.274942010641098
2948 0.274925649166107
2949 0.274909287691116
2950 0.274892926216125
2951 0.274876594543457
2952 0.274860233068466
2953 0.274843871593475
2954 0.274827539920807
2955 0.274811208248138
2956 0.274794846773148
2957 0.274778485298157
2958 0.274762183427811
2959 0.27474582195282
2960 0.274729490280151
2961 0.274713158607483
2962 0.274696826934814
2963 0.274680495262146
2964 0.274664163589478
2965 0.274647831916809
2966 0.274631470441818
2967 0.27461513876915
2968 0.274598777294159
2969 0.27458244562149
2970 0.274566113948822
2971 0.274549782276154
2972 0.274533450603485
2973 0.274517118930817
2974 0.274500787258148
2975 0.27448445558548
2976 0.274468123912811
2977 0.274451792240143
2978 0.274435520172119
2979 0.274419188499451
2980 0.274402856826782
2981 0.274386554956436
2982 0.274370223283768
2983 0.274353921413422
2984 0.274337589740753
2985 0.274321258068085
2986 0.274304986000061
2987 0.274288654327393
2988 0.274272352457047
2989 0.274256020784378
2990 0.274239718914032
2991 0.274223387241364
2992 0.274207085371017
2993 0.274190783500671
2994 0.274174481630325
2995 0.274158149957657
2996 0.274141848087311
2997 0.274125576019287
2998 0.274109274148941
2999 0.274092972278595
3000 0.274076670408249
3001 0.274060368537903
3002 0.274044036865234
3003 0.274027764797211
3004 0.274011462926865
3005 0.273995190858841
3006 0.273978888988495
3007 0.273962587118149
3008 0.273946285247803
3009 0.273930013179779
3010 0.273913741111755
3011 0.273897469043732
3012 0.273881196975708
3013 0.273864924907684
3014 0.273848652839661
3015 0.273832380771637
3016 0.273816108703613
3017 0.27379983663559
3018 0.273783564567566
3019 0.273767292499542
3020 0.273751020431519
3021 0.273734748363495
3022 0.273718476295471
3023 0.27370223402977
3024 0.273685991764069
3025 0.273669749498367
3026 0.273653507232666
3027 0.273637235164642
3028 0.273620992898941
3029 0.27360475063324
3030 0.273588478565216
3031 0.273572266101837
3032 0.273555994033813
3033 0.273539781570435
3034 0.273523509502411
3035 0.273507297039032
3036 0.273491054773331
3037 0.273474812507629
3038 0.273458570241928
3039 0.273442327976227
3040 0.273426115512848
3041 0.273409843444824
3042 0.273393630981445
3043 0.273377388715744
3044 0.273361146450043
3045 0.273344933986664
3046 0.27332866191864
3047 0.273312449455261
3048 0.273296236991882
3049 0.273279994726181
3050 0.27326375246048
3051 0.273247539997101
3052 0.2732312977314
3053 0.273215085268021
3054 0.273198872804642
3055 0.273182660341263
3056 0.273166447877884
3057 0.273150265216827
3058 0.273134022951126
3059 0.27311784029007
3060 0.273101627826691
3061 0.273085415363312
3062 0.273069232702255
3063 0.273053050041199
3064 0.27303683757782
3065 0.273020654916763
3066 0.273004472255707
3067 0.272988259792328
3068 0.272972106933594
3069 0.272955924272537
3070 0.272939741611481
3071 0.272923558950424
3072 0.272907376289368
3073 0.272891193628311
3074 0.272875010967255
3075 0.272858858108521
3076 0.272842675447464
3077 0.272826492786407
3078 0.272810339927673
3079 0.272794157266617
3080 0.272778004407883
3081 0.272761851549149
3082 0.272745668888092
3083 0.272729516029358
3084 0.272713363170624
3085 0.27269721031189
3086 0.272681027650833
3087 0.272664874792099
3088 0.272648692131042
3089 0.272632539272308
3090 0.272616416215897
3091 0.27260023355484
3092 0.272584080696106
3093 0.272567927837372
3094 0.272551774978638
3095 0.272535622119904
3096 0.272519469261169
3097 0.272503316402435
3098 0.272487193346024
3099 0.272471040487289
3100 0.272454887628555
3101 0.272438734769821
3102 0.272422611713409
3103 0.272406458854675
3104 0.272390305995941
3105 0.272374153137207
3106 0.272358000278473
3107 0.272341907024384
3108 0.272325754165649
3109 0.272309631109238
3110 0.272293478250504
3111 0.272277355194092
3112 0.272261202335358
3113 0.272245109081268
3114 0.272228956222534
3115 0.272212862968445
3116 0.272196710109711
3117 0.272180616855621
3118 0.27216449379921
3119 0.272148370742798
3120 0.272132217884064
3121 0.272116124629974
3122 0.272100031375885
3123 0.272083908319473
3124 0.272067785263062
3125 0.272051692008972
3126 0.27203556895256
3127 0.272019445896149
3128 0.272003352642059
3129 0.27198725938797
3130 0.271971166133881
3131 0.271955043077469
3132 0.271938920021057
3133 0.27192285656929
3134 0.271906763315201
3135 0.271890640258789
3136 0.2718745470047
3137 0.27185845375061
3138 0.271842390298843
3139 0.271826267242432
3140 0.271810203790665
3141 0.271794140338898
3142 0.271778047084808
3143 0.271761953830719
3144 0.27174586057663
3145 0.271729826927185
3146 0.271713733673096
3147 0.271697670221329
3148 0.271681606769562
3149 0.271665513515472
3150 0.271649450063705
3151 0.271633386611938
3152 0.271617293357849
3153 0.27160120010376
3154 0.271585166454315
3155 0.271569073200226
3156 0.271553039550781
3157 0.271536976099014
3158 0.271520912647247
3159 0.271504819393158
3160 0.271488755941391
3161 0.271472692489624
3162 0.271456599235535
3163 0.271440535783768
3164 0.271424472332001
3165 0.271408438682556
3166 0.271392345428467
3167 0.2713762819767
3168 0.271360218524933
3169 0.271344184875488
3170 0.271328091621399
3171 0.271312057971954
3172 0.27129602432251
3173 0.271279990673065
3174 0.271263927221298
3175 0.271247863769531
3176 0.271231830120087
3177 0.271215796470642
3178 0.271199762821198
3179 0.271183729171753
3180 0.271167695522308
3181 0.271151661872864
3182 0.271135598421097
3183 0.27111953496933
3184 0.271103501319885
3185 0.271087497472763
3186 0.271071463823318
3187 0.271055459976196
3188 0.271039426326752
3189 0.271023362874985
3190 0.271007359027863
3191 0.270991325378418
3192 0.270975291728973
3193 0.270959258079529
3194 0.270943284034729
3195 0.270927220582962
3196 0.27091121673584
3197 0.270895183086395
3198 0.270879179239273
3199 0.270863175392151
3200 0.270847141742706
3201 0.270831137895584
3202 0.270815134048462
3203 0.270799100399017
3204 0.270783126354218
3205 0.270767122507095
3206 0.270751118659973
3207 0.270735085010529
3208 0.270719081163406
3209 0.270703077316284
3210 0.270687073469162
3211 0.27067106962204
3212 0.27065509557724
3213 0.270639061927795
3214 0.270623117685318
3215 0.270607113838196
3216 0.270591139793396
3217 0.270575165748596
3218 0.270559191703796
3219 0.270543217658997
3220 0.270527243614197
3221 0.270511269569397
3222 0.270495295524597
3223 0.270479321479797
3224 0.270463347434998
3225 0.27044740319252
3226 0.27043142914772
3227 0.270415484905243
3228 0.270399510860443
3229 0.270383536815643
3230 0.270367622375488
3231 0.270351648330688
3232 0.270335674285889
3233 0.270319759845734
3234 0.270303785800934
3235 0.270287871360779
3236 0.270271956920624
3237 0.270255982875824
3238 0.270240068435669
3239 0.270224153995514
3240 0.270208179950714
3241 0.270192265510559
3242 0.270176321268082
3243 0.270160377025604
3244 0.270144462585449
3245 0.270128518342972
3246 0.270112603902817
3247 0.270096659660339
3248 0.270080745220184
3249 0.270064800977707
3250 0.270048856735229
3251 0.270032912492752
3252 0.270016968250275
3253 0.27000105381012
3254 0.269985109567642
3255 0.269969165325165
3256 0.26995325088501
3257 0.269937306642532
3258 0.269921362400055
3259 0.2699054479599
3260 0.269889533519745
3261 0.26987361907959
3262 0.269857704639435
3263 0.26984179019928
3264 0.269825875759125
3265 0.269809931516647
3266 0.269794017076492
3267 0.269778102636337
3268 0.269762188196182
3269 0.269746273756027
3270 0.269730359315872
3271 0.269714444875717
3272 0.269698530435562
3273 0.269682615995407
3274 0.269666701555252
3275 0.269650787115097
3276 0.269634872674942
3277 0.269618958234787
3278 0.269603043794632
3279 0.269587159156799
3280 0.269571185112
3281 0.269555270671844
3282 0.269539356231689
3283 0.269523471593857
3284 0.269507527351379
3285 0.269491672515869
3286 0.269475758075714
3287 0.269459843635559
3288 0.269443929195404
3289 0.269428014755249
3290 0.269412159919739
3291 0.269396245479584
3292 0.269380360841751
3293 0.269364476203918
3294 0.269348591566086
3295 0.269332706928253
3296 0.269316792488098
3297 0.269300937652588
3298 0.269285053014755
3299 0.269269168376923
3300 0.269253313541412
3301 0.26923742890358
3302 0.269221544265747
3303 0.269205689430237
3304 0.269189834594727
3305 0.269173920154572
3306 0.269158065319061
3307 0.269142210483551
3308 0.269126325845718
3309 0.269110471010208
3310 0.269094586372375
3311 0.269078731536865
3312 0.269062876701355
3313 0.269047021865845
3314 0.269031167030334
3315 0.269015282392502
3316 0.268999427556992
3317 0.268983572721481
3318 0.268967717885971
3319 0.268951863050461
3320 0.268936008214951
3321 0.26892015337944
3322 0.26890429854393
3323 0.268888473510742
3324 0.268872618675232
3325 0.268856763839722
3326 0.268840938806534
3327 0.268825113773346
3328 0.268809258937836
3329 0.268793404102325
3330 0.268777549266815
3331 0.26876175403595
3332 0.268745899200439
3333 0.268730044364929
3334 0.268714219331741
3335 0.268698394298553
3336 0.268682569265366
3337 0.268666744232178
3338 0.268650889396667
3339 0.268635094165802
3340 0.268619239330292
3341 0.268603414297104
3342 0.268587589263916
3343 0.268571794033051
3344 0.26855593919754
3345 0.268540143966675
3346 0.268524318933487
3347 0.268508493900299
3348 0.268492698669434
3349 0.268476903438568
3350 0.26846107840538
3351 0.268445253372192
3352 0.268429458141327
3353 0.268413662910461
3354 0.268397837877274
3355 0.268382042646408
3356 0.26836621761322
3357 0.268350422382355
3358 0.268334627151489
3359 0.268318831920624
3360 0.268303036689758
3361 0.268287271261215
3362 0.268271446228027
3363 0.268255650997162
3364 0.268239885568619
3365 0.268224090337753
3366 0.268208295106888
3367 0.268192529678345
3368 0.268176794052124
3369 0.268160998821259
3370 0.268145203590393
3371 0.268129467964172
3372 0.268113672733307
3373 0.268097907304764
3374 0.268082141876221
3375 0.268066376447678
3376 0.268050611019135
3377 0.268034815788269
3378 0.268019080162048
3379 0.268003284931183
3380 0.267987549304962
3381 0.267971754074097
3382 0.267956018447876
3383 0.267940282821655
3384 0.267924517393112
3385 0.267908781766891
3386 0.267893016338348
3387 0.267877280712128
3388 0.267861515283585
3389 0.267845779657364
3390 0.267830014228821
3391 0.2678142786026
3392 0.267798542976379
3393 0.267782807350159
3394 0.267767071723938
3395 0.267751336097717
3396 0.267735600471497
3397 0.267719864845276
3398 0.26770406961441
3399 0.26768833398819
3400 0.267672598361969
3401 0.267656862735748
3402 0.267641127109528
3403 0.267625391483307
3404 0.267609655857086
3405 0.267593920230865
3406 0.267578214406967
3407 0.267562508583069
3408 0.267546772956848
3409 0.267531037330627
3410 0.267515331506729
3411 0.267499625682831
3412 0.26748389005661
3413 0.267468214035034
3414 0.267452478408813
3415 0.267436772584915
3416 0.267421066761017
3417 0.267405331134796
3418 0.26738965511322
3419 0.267373949289322
3420 0.267358243465424
3421 0.267342567443848
3422 0.267326831817627
3423 0.267311155796051
3424 0.267295449972153
3425 0.267279773950577
3426 0.267264068126678
3427 0.267248392105103
3428 0.267232716083527
3429 0.267217040061951
3430 0.267201393842697
3431 0.267185717821121
3432 0.267170041799545
3433 0.267154365777969
3434 0.267138719558716
3435 0.26712304353714
3436 0.267107397317886
3437 0.26709172129631
3438 0.267076075077057
3439 0.267060399055481
3440 0.267044752836227
3441 0.267029106616974
3442 0.267013430595398
3443 0.266997754573822
3444 0.266982108354568
3445 0.266966462135315
3446 0.266950815916061
3447 0.266935139894485
3448 0.266919493675232
3449 0.266903817653656
3450 0.266888171434402
3451 0.266872525215149
3452 0.266856849193573
3453 0.266841173171997
3454 0.266825556755066
3455 0.266809910535812
3456 0.266794264316559
3457 0.266778647899628
3458 0.266762971878052
3459 0.266747355461121
3460 0.266731709241867
3461 0.266716063022614
3462 0.266700446605682
3463 0.266684830188751
3464 0.266669154167175
3465 0.266653567552567
3466 0.266637921333313
3467 0.266622304916382
3468 0.266606688499451
3469 0.26659107208252
3470 0.266575455665588
3471 0.266559839248657
3472 0.266544222831726
3473 0.266528576612473
3474 0.266512989997864
3475 0.26649734377861
3476 0.266481757164001
3477 0.26646614074707
3478 0.266450524330139
3479 0.266434907913208
3480 0.266419291496277
3481 0.266403675079346
3482 0.266388058662415
3483 0.266372442245483
3484 0.266356855630875
3485 0.266341269016266
3486 0.266325622797012
3487 0.266310036182404
3488 0.266294419765472
3489 0.266278833150864
3490 0.266263246536255
3491 0.266247630119324
3492 0.266232073307037
3493 0.266216456890106
3494 0.26620090007782
3495 0.266185283660889
3496 0.266169726848602
3497 0.266154110431671
3498 0.266138553619385
3499 0.266122967004776
3500 0.266107380390167
3501 0.266091823577881
3502 0.26607620716095
3503 0.266060590744019
3504 0.266045033931732
3505 0.266029477119446
3506 0.266013860702515
3507 0.265998303890228
3508 0.265982687473297
3509 0.265967130661011
3510 0.265951573848724
3511 0.265935957431793
3512 0.265920400619507
3513 0.26590484380722
3514 0.265889286994934
3515 0.265873700380325
3516 0.265858113765717
3517 0.26584255695343
3518 0.265827000141144
3519 0.265811443328857
3520 0.265795886516571
3521 0.265780329704285
3522 0.265764772891998
3523 0.265749216079712
3524 0.265733659267426
3525 0.265718102455139
3526 0.265702545642853
3527 0.265687018632889
3528 0.265671461820602
3529 0.265655934810638
3530 0.265640377998352
3531 0.265624850988388
3532 0.265609323978424
3533 0.265593767166138
3534 0.265578210353851
3535 0.26556271314621
3536 0.265547156333923
3537 0.265531599521637
3538 0.265516102313995
3539 0.265500545501709
3540 0.265485018491745
3541 0.265469491481781
3542 0.265453934669495
3543 0.265438437461853
3544 0.265422940254211
3545 0.265407383441925
3546 0.265391886234283
3547 0.265376329421997
3548 0.265360832214355
3549 0.265345275402069
3550 0.265329778194427
3551 0.265314280986786
3552 0.2652987241745
3553 0.265283226966858
3554 0.265267729759216
3555 0.265252202749252
3556 0.265236675739288
3557 0.265221178531647
3558 0.265205681324005
3559 0.265190184116364
3560 0.2651746571064
3561 0.26515918970108
3562 0.265143692493439
3563 0.265128195285797
3564 0.265112727880478
3565 0.265097230672836
3566 0.265081733465195
3567 0.265066236257553
3568 0.265050768852234
3569 0.265035271644592
3570 0.265019774436951
3571 0.265004277229309
3572 0.264988780021667
3573 0.264973312616348
3574 0.264957845211029
3575 0.264942348003387
3576 0.264926850795746
3577 0.264911413192749
3578 0.264895915985107
3579 0.264880448579788
3580 0.264864981174469
3581 0.264849483966827
3582 0.264834046363831
3583 0.264818549156189
3584 0.264803051948547
3585 0.264787614345551
3586 0.264772146940231
3587 0.264756679534912
3588 0.264741212129593
3589 0.264725744724274
3590 0.264710277318954
3591 0.264694809913635
3592 0.264679312705994
3593 0.264663875102997
3594 0.264648407697678
3595 0.264632940292358
3596 0.264617502689362
3597 0.26460200548172
3598 0.264586567878723
3599 0.264571100473404
3600 0.264555633068085
3601 0.264540195465088
3602 0.264524728059769
3603 0.264509290456772
3604 0.264493823051453
3605 0.264478385448456
3606 0.264462947845459
3607 0.264447510242462
3608 0.264432042837143
3609 0.264416575431824
3610 0.264401137828827
3611 0.26438570022583
3612 0.264370262622833
3613 0.264354825019836
3614 0.26433938741684
3615 0.264323949813843
3616 0.264308512210846
3617 0.264293074607849
3618 0.264277637004852
3619 0.264262229204178
3620 0.264246791601181
3621 0.264231353998184
3622 0.26421594619751
3623 0.264200508594513
3624 0.264185100793839
3625 0.264169692993164
3626 0.264154255390167
3627 0.264138847589493
3628 0.264123409986496
3629 0.264108002185822
3630 0.264092564582825
3631 0.264077186584473
3632 0.264061778783798
3633 0.264046370983124
3634 0.264030992984772
3635 0.264015555381775
3636 0.264000177383423
3637 0.263984769582748
3638 0.263969331979752
3639 0.2639539539814
3640 0.263938546180725
3641 0.263923168182373
3642 0.263907790184021
3643 0.263892352581024
3644 0.263876974582672
3645 0.26386159658432
3646 0.263846218585968
3647 0.263830840587616
3648 0.263815432786942
3649 0.263800054788589
3650 0.263784676790237
3651 0.263769298791885
3652 0.263753890991211
3653 0.263738512992859
3654 0.263723134994507
3655 0.263707756996155
3656 0.263692378997803
3657 0.263677000999451
3658 0.263661623001099
3659 0.263646245002747
3660 0.263630896806717
3661 0.263615518808365
3662 0.263600140810013
3663 0.263584762811661
3664 0.263569384813309
3665 0.263554036617279
3666 0.263538658618927
3667 0.263523280620575
3668 0.263507962226868
3669 0.263492584228516
3670 0.263477206230164
3671 0.263461858034134
3672 0.263446509838104
3673 0.263431131839752
3674 0.263415783643723
3675 0.263400435447693
3676 0.263385087251663
3677 0.263369739055634
3678 0.263354361057281
3679 0.263339012861252
3680 0.263323664665222
3681 0.263308346271515
3682 0.263292968273163
3683 0.263277620077133
3684 0.263262271881104
3685 0.263246953487396
3686 0.263231605291367
3687 0.263216257095337
3688 0.26320093870163
3689 0.263185620307922
3690 0.26317024230957
3691 0.263154923915863
3692 0.263139605522156
3693 0.263124287128448
3694 0.263108968734741
3695 0.263093620538712
3696 0.263078302145004
3697 0.263062953948975
3698 0.26304766535759
3699 0.263032346963882
3700 0.263017058372498
3701 0.26300173997879
3702 0.262986421585083
3703 0.262971103191376
3704 0.262955784797668
3705 0.262940466403961
3706 0.262925177812576
3707 0.262909889221191
3708 0.262894570827484
3709 0.262879252433777
3710 0.262863993644714
3711 0.262848675251007
3712 0.2628333568573
3713 0.262818068265915
3714 0.26280277967453
3715 0.262787520885468
3716 0.26277220249176
3717 0.262756943702698
3718 0.262741684913635
3719 0.262726366519928
3720 0.262711107730865
3721 0.262695848941803
3722 0.262680530548096
3723 0.262665271759033
3724 0.262650012969971
3725 0.262634754180908
3726 0.262619465589523
3727 0.262604206800461
3728 0.262588948011398
3729 0.262573659420013
3730 0.262558400630951
3731 0.262543141841888
3732 0.262527912855148
3733 0.262512654066086
3734 0.262497365474701
3735 0.262482106685638
3736 0.262466877698898
3737 0.262451618909836
3738 0.262436330318451
3739 0.262421101331711
3740 0.262405842542648
3741 0.262390613555908
3742 0.262375354766846
3743 0.262360155582428
3744 0.262344896793365
3745 0.262329638004303
3746 0.262314409017563
3747 0.262299180030823
3748 0.262283951044083
3749 0.262268722057343
3750 0.262253522872925
3751 0.262238323688507
3752 0.262223094701767
3753 0.262207865715027
3754 0.262192666530609
3755 0.262177467346191
3756 0.262162238359451
3757 0.262147009372711
3758 0.262131810188293
3759 0.262116581201553
3760 0.262101382017136
3761 0.262086182832718
3762 0.262070953845978
3763 0.26205575466156
3764 0.26204052567482
3765 0.26202529668808
3766 0.262010097503662
3767 0.261994898319244
3768 0.261979699134827
3769 0.261964499950409
3770 0.261949270963669
3771 0.261934071779251
3772 0.261918842792511
3773 0.261903643608093
3774 0.261888444423676
3775 0.261873245239258
3776 0.26185804605484
3777 0.261842846870422
3778 0.261827647686005
3779 0.261812448501587
3780 0.261797249317169
3781 0.261782079935074
3782 0.261766880750656
3783 0.261751681566238
3784 0.261736512184143
3785 0.261721312999725
3786 0.261706113815308
3787 0.261690944433212
3788 0.261675745248795
3789 0.261660546064377
3790 0.261645376682281
3791 0.261630207300186
3792 0.261615008115768
3793 0.261599808931351
3794 0.261584639549255
3795 0.26156947016716
3796 0.261554270982742
3797 0.261539101600647
3798 0.261523902416229
3799 0.261508762836456
3800 0.261493563652039
3801 0.261478364467621
3802 0.261463224887848
3803 0.261448055505753
3804 0.261432886123657
3805 0.26141768693924
3806 0.261402547359467
3807 0.261387348175049
3808 0.261372178792953
3809 0.261357009410858
3810 0.261341840028763
3811 0.261326670646667
3812 0.261311501264572
3813 0.261296331882477
3814 0.261281192302704
3815 0.261266022920609
3816 0.261250853538513
3817 0.26123571395874
3818 0.261220544576645
3819 0.26120537519455
3820 0.261190235614777
3821 0.261175096035004
3822 0.261159956455231
3823 0.261144816875458
3824 0.261129647493362
3825 0.261114507913589
3826 0.261099398136139
3827 0.261084228754044
3828 0.261069118976593
3829 0.26105397939682
3830 0.261038839817047
3831 0.261023700237274
3832 0.261008620262146
3833 0.260993480682373
3834 0.2609783411026
3835 0.260963201522827
3836 0.260948091745377
3837 0.260932981967926
3838 0.260917872190475
3839 0.260902762413025
3840 0.260887652635574
3841 0.260872542858124
3842 0.260857433080673
3843 0.260842353105545
3844 0.260827243328094
3845 0.260812133550644
3846 0.260797023773193
3847 0.260781943798065
3848 0.260766834020615
3849 0.260751754045486
3850 0.260736674070358
3851 0.260721564292908
3852 0.26070648431778
3853 0.260691404342651
3854 0.260676324367523
3855 0.260661214590073
3856 0.260646134614944
3857 0.260631024837494
3858 0.260615944862366
3859 0.260600864887238
3860 0.260585784912109
3861 0.260570704936981
3862 0.260555624961853
3863 0.260540544986725
3864 0.260525494813919
3865 0.260510444641113
3866 0.260495334863663
3867 0.260480284690857
3868 0.260465204715729
3869 0.260450154542923
3870 0.260435074567795
3871 0.260420024394989
3872 0.260404974222183
3873 0.260389894247055
3874 0.260374844074249
3875 0.260359793901443
3876 0.260344713926315
3877 0.26032966375351
3878 0.260314643383026
3879 0.260299563407898
3880 0.260284513235092
3881 0.260269463062286
3882 0.260254442691803
3883 0.260239362716675
3884 0.260224342346191
3885 0.260209292173386
3886 0.26019424200058
3887 0.260179221630096
3888 0.260164141654968
3889 0.260149121284485
3890 0.260134071111679
3891 0.260119020938873
3892 0.26010400056839
3893 0.260088950395584
3894 0.260073900222778
3895 0.260058879852295
3896 0.260043799877167
3897 0.260028779506683
3898 0.2600137591362
3899 0.259998708963394
3900 0.259983688592911
3901 0.259968638420105
3902 0.259953618049622
3903 0.259938597679138
3904 0.259923577308655
3905 0.259908527135849
3906 0.259893506765366
3907 0.259878486394882
3908 0.259863436222076
3909 0.259848415851593
3910 0.259833425283432
3911 0.259818375110626
3912 0.259803354740143
3913 0.259788364171982
3914 0.259773343801498
3915 0.259758323431015
3916 0.259743303060532
3917 0.259728282690048
3918 0.259713292121887
3919 0.259698271751404
3920 0.25968325138092
3921 0.259668231010437
3922 0.259653210639954
3923 0.25963819026947
3924 0.259623169898987
3925 0.259608179330826
3926 0.259593158960342
3927 0.259578168392181
3928 0.259563148021698
3929 0.259548127651215
3930 0.259533137083054
3931 0.259518146514893
3932 0.259503126144409
3933 0.259488105773926
3934 0.259473115205765
3935 0.259458124637604
3936 0.259443134069443
3937 0.259428113698959
3938 0.259413123130798
3939 0.25939816236496
3940 0.259383141994476
3941 0.259368151426315
3942 0.259353160858154
3943 0.259338200092316
3944 0.259323209524155
3945 0.259308218955994
3946 0.259293258190155
3947 0.259278267621994
3948 0.259263277053833
3949 0.259248316287994
3950 0.259233355522156
3951 0.259218364953995
3952 0.259203374385834
3953 0.259188413619995
3954 0.259173452854156
3955 0.259158492088318
3956 0.259143531322479
3957 0.259128570556641
3958 0.259113609790802
3959 0.259098678827286
3960 0.259083718061447
3961 0.259068787097931
3962 0.259053826332092
3963 0.259038865566254
3964 0.259023904800415
3965 0.259008944034576
3966 0.258994042873383
3967 0.258979082107544
3968 0.258964121341705
3969 0.258949190378189
3970 0.258934259414673
3971 0.258919298648834
3972 0.258904367685318
3973 0.258889436721802
3974 0.258874475955963
3975 0.258859544992447
3976 0.258844614028931
3977 0.258829683065414
3978 0.258814752101898
3979 0.25879979133606
3980 0.258784890174866
3981 0.258769959211349
3982 0.258755028247833
3983 0.258740127086639
3984 0.258725196123123
3985 0.258710265159607
3986 0.258695393800735
3987 0.258680462837219
3988 0.258665561676025
3989 0.258650630712509
3990 0.258635729551315
3991 0.258620828390121
3992 0.258605897426605
3993 0.258590996265411
3994 0.25857612490654
3995 0.258561223745346
3996 0.258546352386475
3997 0.258531451225281
3998 0.258516550064087
3999 0.258501648902893
4000 0.258486747741699
4001 0.258471876382828
4002 0.258456975221634
4003 0.258442103862762
4004 0.258427202701569
4005 0.258412331342697
4006 0.258397459983826
4007 0.258382558822632
4008 0.258367657661438
4009 0.258352786302567
4010 0.258337914943695
4011 0.258323013782501
4012 0.25830814242363
4013 0.258293271064758
4014 0.258278399705887
4015 0.258263528347015
4016 0.258248627185822
4017 0.258233785629272
4018 0.258218914270401
4019 0.25820404291153
4020 0.258189141750336
4021 0.258174300193787
4022 0.258159458637238
4023 0.258144557476044
4024 0.258129715919495
4025 0.258114844560623
4026 0.258099973201752
4027 0.258085131645203
4028 0.258070260286331
4029 0.258055418729782
4030 0.258040547370911
4031 0.258025676012039
4032 0.25801083445549
4033 0.257995992898941
4034 0.257981151342392
4035 0.257966279983521
4036 0.257951438426971
4037 0.257936596870422
4038 0.257921725511551
4039 0.257906883955002
4040 0.257892072200775
4041 0.257877200841904
4042 0.257862359285355
4043 0.257847517728806
4044 0.257832676172256
4045 0.257817834615707
4046 0.257802963256836
4047 0.257788151502609
4048 0.257773280143738
4049 0.257758438587189
4050 0.25774359703064
4051 0.257728755474091
4052 0.257713913917542
4053 0.257699072360992
4054 0.257684230804443
4055 0.257669389247894
4056 0.257654547691345
4057 0.257639735937119
4058 0.257624894380569
4059 0.25761005282402
4060 0.257595241069794
4061 0.257580399513245
4062 0.257565557956696
4063 0.257550746202469
4064 0.25753590464592
4065 0.257521092891693
4066 0.257506251335144
4067 0.257491439580917
4068 0.257476627826691
4069 0.257461786270142
4070 0.257447004318237
4071 0.257432162761688
4072 0.257417380809784
4073 0.257402539253235
4074 0.257387727499008
4075 0.257372915744781
4076 0.257358074188232
4077 0.257343292236328
4078 0.257328480482101
4079 0.257313668727875
4080 0.257298856973648
4081 0.257284045219421
4082 0.257269233465195
4083 0.25725445151329
4084 0.257239639759064
4085 0.257224828004837
4086 0.25721001625061
4087 0.257195234298706
4088 0.257180452346802
4089 0.257165610790253
4090 0.257150828838348
4091 0.257136046886444
4092 0.257121235132217
4093 0.257106453180313
4094 0.257091641426086
4095 0.257076859474182
4096 0.257062047719955
4097 0.257047265768051
4098 0.257032483816147
4099 0.25701767206192
4100 0.257002890110016
4101 0.256988108158112
4102 0.256973326206207
4103 0.256958544254303
4104 0.256943732500076
4105 0.256928950548172
4106 0.256914168596268
4107 0.256899386644363
4108 0.256884604692459
4109 0.256869852542877
4110 0.256855070590973
4111 0.256840288639069
4112 0.256825506687164
4113 0.256810754537582
4114 0.256795972585678
4115 0.256781220436096
4116 0.256766438484192
4117 0.25675168633461
4118 0.256736904382706
4119 0.256722122430801
4120 0.256707370281219
4121 0.256692618131638
4122 0.256677865982056
4123 0.256663113832474
4124 0.256648361682892
4125 0.256633579730988
4126 0.256618827581406
4127 0.256604075431824
4128 0.256589323282242
4129 0.256574541330338
4130 0.256559818983078
4131 0.256545066833496
4132 0.256530284881592
4133 0.256515562534332
4134 0.256500840187073
4135 0.256486088037491
4136 0.256471335887909
4137 0.256456613540649
4138 0.256441861391068
4139 0.256427109241486
4140 0.256412386894226
4141 0.256397634744644
4142 0.256382912397385
4143 0.256368160247803
4144 0.256353408098221
4145 0.256338685750961
4146 0.256323933601379
4147 0.256309241056442
4148 0.25629448890686
4149 0.256279766559601
4150 0.256265044212341
4151 0.256250292062759
4152 0.256235599517822
4153 0.256220877170563
4154 0.256206154823303
4155 0.256191432476044
4156 0.256176710128784
4157 0.256161987781525
4158 0.256147265434265
4159 0.256132543087006
4160 0.256117820739746
4161 0.256103098392487
4162 0.256088376045227
4163 0.256073653697968
4164 0.256058931350708
4165 0.256044238805771
4166 0.256029516458511
4167 0.256014823913574
4168 0.256000101566315
4169 0.255985379219055
4170 0.255970656871796
4171 0.255955964326859
4172 0.255941241979599
4173 0.255926549434662
4174 0.255911827087402
4175 0.255897104740143
4176 0.255882412195206
4177 0.255867689847946
4178 0.255852967500687
4179 0.25583827495575
4180 0.25582355260849
4181 0.255808889865875
4182 0.255794167518616
4183 0.255779474973679
4184 0.255764752626419
4185 0.255750060081482
4186 0.255735367536545
4187 0.255720674991608
4188 0.255705952644348
4189 0.255691289901733
4190 0.255676567554474
4191 0.255661875009537
4192 0.2556471824646
4193 0.255632489919662
4194 0.255617797374725
4195 0.255603134632111
4196 0.255588442087173
4197 0.255573749542236
4198 0.255559086799622
4199 0.255544394254684
4200 0.255529701709747
4201 0.255515038967133
4202 0.255500376224518
4203 0.255485683679581
4204 0.255471050739288
4205 0.255456358194351
4206 0.255441695451736
4207 0.255427062511444
4208 0.255412399768829
4209 0.255397737026215
4210 0.2553830742836
4211 0.255368411540985
4212 0.25535374879837
4213 0.255339086055756
4214 0.255324453115463
4215 0.255309790372849
4216 0.255295127630234
4217 0.255280494689941
4218 0.255265831947327
4219 0.255251199007034
4220 0.25523653626442
4221 0.255221903324127
4222 0.255207300186157
4223 0.255192637443542
4224 0.255177974700928
4225 0.255163371562958
4226 0.255148708820343
4227 0.255134075880051
4228 0.255119442939758
4229 0.255104780197144
4230 0.255090177059174
4231 0.255075514316559
4232 0.255060911178589
4233 0.255046278238297
4234 0.255031645298004
4235 0.255017012357712
4236 0.255002379417419
4237 0.254987776279449
4238 0.254973173141479
4239 0.254958540201187
4240 0.254943907260895
4241 0.254929304122925
4242 0.254914671182632
4243 0.254900068044662
4244 0.254885464906693
4245 0.2548708319664
4246 0.254856258630753
4247 0.25484162569046
4248 0.25482702255249
4249 0.254812449216843
4250 0.254797846078873
4251 0.25478321313858
4252 0.254768669605255
4253 0.254754036664963
4254 0.254739463329315
4255 0.254724860191345
4256 0.254710257053375
4257 0.254695653915405
4258 0.254681080579758
4259 0.254666477441788
4260 0.25465190410614
4261 0.25463730096817
4262 0.2546226978302
4263 0.254608124494553
4264 0.254593551158905
4265 0.254578977823257
4266 0.25456440448761
4267 0.254549831151962
4268 0.254535257816315
4269 0.254520654678345
4270 0.25450611114502
4271 0.254491537809372
4272 0.254476964473724
4273 0.254462420940399
4274 0.254447847604752
4275 0.254433274269104
4276 0.254418700933456
4277 0.254404127597809
4278 0.254389584064484
4279 0.254375010728836
4280 0.254360467195511
4281 0.254345893859863
4282 0.254331320524216
4283 0.254316747188568
4284 0.254302203655243
4285 0.254287660121918
4286 0.25427308678627
4287 0.254258513450623
4288 0.254243969917297
4289 0.25422939658165
4290 0.254214853048325
4291 0.254200309514999
4292 0.254185736179352
4293 0.254171192646027
4294 0.254156649112701
4295 0.254142075777054
4296 0.254127532243729
4297 0.254113018512726
4298 0.254098474979401
4299 0.254083901643753
4300 0.25406938791275
4301 0.254054844379425
4302 0.2540403008461
4303 0.254025757312775
4304 0.254011213779449
4305 0.253996700048447
4306 0.253982156515121
4307 0.253967642784119
4308 0.253953099250793
4309 0.253938585519791
4310 0.253924071788788
4311 0.253909528255463
4312 0.25389501452446
4313 0.253880500793457
4314 0.253865957260132
4315 0.253851443529129
4316 0.253836929798126
4317 0.253822386264801
4318 0.253807872533798
4319 0.253793358802795
4320 0.253778845071793
4321 0.25376433134079
4322 0.253749787807465
4323 0.253735303878784
4324 0.253720760345459
4325 0.253706276416779
4326 0.253691732883453
4327 0.253677248954773
4328 0.25366273522377
4329 0.253648221492767
4330 0.253633737564087
4331 0.253619223833084
4332 0.253604710102081
4333 0.253590226173401
4334 0.253575712442398
4335 0.253561198711395
4336 0.253546684980392
4337 0.25353217124939
4338 0.253517687320709
4339 0.253503203392029
4340 0.253488659858704
4341 0.253474175930023
4342 0.253459692001343
4343 0.25344517827034
4344 0.253430664539337
4345 0.253416180610657
4346 0.253401666879654
4347 0.253387182950974
4348 0.253372669219971
4349 0.25335818529129
4350 0.25334370136261
4351 0.253329217433929
4352 0.253314703702927
4353 0.253300189971924
4354 0.253285706043243
4355 0.253271222114563
4356 0.253256738185883
4357 0.253242254257202
4358 0.253227770328522
4359 0.253213286399841
4360 0.253198802471161
4361 0.25318431854248
4362 0.2531698346138
4363 0.25315535068512
4364 0.253140896558762
4365 0.253126442432404
4366 0.253111958503723
4367 0.253097474575043
4368 0.253082990646362
4369 0.253068506717682
4370 0.253054022789001
4371 0.253039568662643
4372 0.253025084733963
4373 0.253010630607605
4374 0.252996146678925
4375 0.252981662750244
4376 0.252967208623886
4377 0.252952754497528
4378 0.252938270568848
4379 0.25292381644249
4380 0.252909362316132
4381 0.252894908189774
4382 0.252880454063416
4383 0.252865970134735
4384 0.252851545810699
4385 0.252837061882019
4386 0.252822637557983
4387 0.252808153629303
4388 0.252793699502945
4389 0.252779245376587
4390 0.252764791250229
4391 0.252750337123871
4392 0.252735882997513
4393 0.252721458673477
4394 0.252707004547119
4395 0.252692550420761
4396 0.252678096294403
4397 0.252663671970367
4398 0.252649217844009
4399 0.252634763717651
4400 0.252620339393616
4401 0.252605855464935
4402 0.2525914311409
4403 0.252577006816864
4404 0.252562582492828
4405 0.25254812836647
4406 0.252533674240112
4407 0.252519249916077
4408 0.252504825592041
4409 0.252490401268005
4410 0.252475947141647
4411 0.252461522817612
4412 0.252447068691254
4413 0.25243267416954
4414 0.252418220043182
4415 0.252403795719147
4416 0.252389401197433
4417 0.252374976873398
4418 0.252360552549362
4419 0.252346158027649
4420 0.252331733703613
4421 0.252317309379578
4422 0.252302885055542
4423 0.252288490533829
4424 0.252274096012115
4425 0.25225967168808
4426 0.252245277166367
4427 0.252230882644653
4428 0.252216458320618
4429 0.252202033996582
4430 0.252187639474869
4431 0.252173215150833
4432 0.25215882062912
4433 0.252144396305084
4434 0.252129971981049
4435 0.252115577459335
4436 0.252101182937622
4437 0.252086758613586
4438 0.252072334289551
4439 0.252057909965515
4440 0.252043515443802
4441 0.252029091119766
4442 0.252014696598053
4443 0.25200030207634
4444 0.251985907554626
4445 0.251971513032913
4446 0.2519571185112
4447 0.251942694187164
4448 0.251928299665451
4449 0.251913905143738
4450 0.251899540424347
4451 0.251885145902634
4452 0.25187075138092
4453 0.251856356859207
4454 0.251841992139816
4455 0.251827597618103
4456 0.25181320309639
4457 0.251798808574677
4458 0.251784443855286
4459 0.251770079135895
4460 0.251755684614182
4461 0.251741319894791
4462 0.251726984977722
4463 0.251712590456009
4464 0.251698195934296
4465 0.251683861017227
4466 0.251669496297836
4467 0.251655161380768
4468 0.251640796661377
4469 0.251626431941986
4470 0.251612067222595
4471 0.251597732305527
4472 0.251583397388458
4473 0.251569032669067
4474 0.251554697751999
4475 0.25154036283493
4476 0.25152599811554
4477 0.251511693000793
4478 0.251497328281403
4479 0.251483023166656
4480 0.251468688249588
4481 0.25145435333252
4482 0.251440018415451
4483 0.251425743103027
4484 0.251411408185959
4485 0.25139707326889
4486 0.251382768154144
4487 0.251368463039398
4488 0.25135412812233
4489 0.251339823007584
4490 0.251325517892838
4491 0.251311212778091
4492 0.251296877861023
4493 0.251282572746277
4494 0.251268297433853
4495 0.251253962516785
4496 0.251239657402039
4497 0.251225352287292
4498 0.251211047172546
4499 0.251196771860123
4500 0.251182466745377
4501 0.251168191432953
4502 0.251153856515884
4503 0.251139581203461
4504 0.251125276088715
4505 0.251110970973969
4506 0.251096665859222
4507 0.251082360744476
4508 0.251068085432053
4509 0.251053810119629
4510 0.251039505004883
4511 0.251025199890137
4512 0.251010954380035
4513 0.250996649265289
4514 0.250982373952866
4515 0.250968098640442
4516 0.250953793525696
4517 0.250939518213272
4518 0.250925213098526
4519 0.250910937786102
4520 0.250896662473679
4521 0.250882416963577
4522 0.250868141651154
4523 0.250853896141052
4524 0.250839620828629
4525 0.250825345516205
4526 0.250811100006104
4527 0.250796854496002
4528 0.250782608985901
4529 0.250768333673477
4530 0.250754088163376
4531 0.250739842653275
4532 0.250725597143173
4533 0.250711351633072
4534 0.250697106122971
4535 0.250682890415192
4536 0.25066864490509
4537 0.250654399394989
4538 0.250640153884888
4539 0.250625908374786
4540 0.250611662864685
4541 0.250597447156906
4542 0.250583201646805
4543 0.250568956136703
4544 0.250554710626602
4545 0.250540494918823
4546 0.250526249408722
4547 0.250512003898621
4548 0.250497817993164
4549 0.250483572483063
4550 0.250469326972961
4551 0.25045508146286
4552 0.250440865755081
4553 0.25042662024498
4554 0.250412404537201
4555 0.2503981590271
4556 0.250383943319321
4557 0.250369727611542
4558 0.25035548210144
4559 0.250341296195984
4560 0.250327080488205
4561 0.250312864780426
4562 0.250298619270325
4563 0.250284433364868
4564 0.250270187854767
4565 0.250255972146988
4566 0.250241756439209
4567 0.25022754073143
4568 0.250213325023651
4569 0.250199139118195
4570 0.250184923410416
4571 0.250170707702637
4572 0.25015652179718
4573 0.250142306089401
4574 0.2501280605793
4575 0.250113874673843
4576 0.250099658966064
4577 0.250085473060608
4578 0.250071257352829
4579 0.250057071447372
4580 0.250042885541916
4581 0.250028729438782
4582 0.250014543533325
4583 0.250000357627869
4584 0.249986171722412
4585 0.249971985816956
4586 0.249957799911499
4587 0.249943614006042
4588 0.249929428100586
4589 0.249915212392807
4590 0.249901056289673
4591 0.249886870384216
4592 0.24987268447876
4593 0.249858513474464
4594 0.24984435737133
4595 0.249830186367035
4596 0.249816000461578
4597 0.249801829457283
4598 0.249787658452988
4599 0.249773502349854
4600 0.249759331345558
4601 0.249745175242424
4602 0.249731004238129
4603 0.249716848134995
4604 0.24970269203186
4605 0.249688550829887
4606 0.249674409627914
4607 0.249660268425941
4608 0.249646127223969
4609 0.249632015824318
4610 0.249617874622345
4611 0.249603748321533
4612 0.249589622020721
4613 0.24957549571991
4614 0.249561369419098
4615 0.249547243118286
4616 0.249533131718636
4617 0.249519020318985
4618 0.249504894018173
4619 0.249490767717361
4620 0.249476671218872
4621 0.24946254491806
4622 0.249448448419571
4623 0.249434322118759
4624 0.24942022562027
4625 0.249406114220619
4626 0.249392002820969
4627 0.249377906322479
4628 0.249363780021667
4629 0.249349683523178
4630 0.249335587024689
4631 0.249321475625038
4632 0.249307379126549
4633 0.249293267726898
4634 0.249279171228409
4635 0.249265059828758
4636 0.249250948429108
4637 0.249236851930618
4638 0.249222740530968
4639 0.249208629131317
4640 0.249194547533989
4641 0.249180465936661
4642 0.249166369438171
4643 0.249152258038521
4644 0.24913814663887
4645 0.249124050140381
4646 0.249109968543053
4647 0.249095886945724
4648 0.249081805348396
4649 0.249067723751068
4650 0.249053627252579
4651 0.249039545655251
4652 0.249025464057922
4653 0.249011382460594
4654 0.248997300863266
4655 0.248983204364777
4656 0.24896913766861
4657 0.248955070972443
4658 0.248940974473953
4659 0.248926907777786
4660 0.248912826180458
4661 0.24889874458313
4662 0.248884677886963
4663 0.248870611190796
4664 0.248856529593468
4665 0.248842462897301
4666 0.248828396201134
4667 0.248814329504967
4668 0.248800277709961
4669 0.248786181211472
4670 0.248772144317627
4671 0.24875807762146
4672 0.248743996024132
4673 0.248729944229126
4674 0.248715877532959
4675 0.248701810836792
4676 0.248687744140625
4677 0.248673662543297
4678 0.248659610748291
4679 0.248645544052124
4680 0.248631492257118
4681 0.248617425560951
4682 0.248603343963623
4683 0.248589292168617
4684 0.248575240373611
4685 0.248561173677444
4686 0.2485471367836
4687 0.248533070087433
4688 0.248519033193588
4689 0.248504966497421
4690 0.248490929603577
4691 0.24847686290741
4692 0.248462826013565
4693 0.24844878911972
4694 0.248434722423553
4695 0.248420685529709
4696 0.248406648635864
4697 0.24839261174202
4698 0.248378559947014
4699 0.24836453795433
4700 0.248350471258163
4701 0.248336434364319
4702 0.248322382569313
4703 0.24830836057663
4704 0.248294323682785
4705 0.248280301690102
4706 0.248266279697418
4707 0.248252242803574
4708 0.248238205909729
4709 0.248224183917046
4710 0.248210161924362
4711 0.248196125030518
4712 0.248182088136673
4713 0.248168081045151
4714 0.248154044151306
4715 0.248140037059784
4716 0.248126015067101
4717 0.248111993074417
4718 0.248097956180573
4719 0.24808394908905
4720 0.248069941997528
4721 0.248055905103683
4722 0.248041898012161
4723 0.248027876019478
4724 0.248013854026794
4725 0.247999876737595
4726 0.24798583984375
4727 0.247971847653389
4728 0.247957855463028
4729 0.247943848371506
4730 0.247929841279984
4731 0.247915834188461
4732 0.247901856899261
4733 0.247887849807739
4734 0.247873857617378
4735 0.247859865427017
4736 0.247845888137817
4737 0.247831881046295
4738 0.247817888855934
4739 0.247803896665573
4740 0.247789919376373
4741 0.247775942087173
4742 0.247761964797974
4743 0.247747957706451
4744 0.247733980417252
4745 0.247719988226891
4746 0.247706025838852
4747 0.24769201874733
4748 0.247678071260452
4749 0.247664079070091
4750 0.247650116682053
4751 0.247636139392853
4752 0.247622162103653
4753 0.247608184814453
4754 0.247594222426414
4755 0.247580260038376
4756 0.247566282749176
4757 0.247552305459976
4758 0.247538343071938
4759 0.247524380683899
4760 0.24751041829586
4761 0.247496455907822
4762 0.247482478618622
4763 0.247468531131744
4764 0.247454553842545
4765 0.247440606355667
4766 0.247426643967628
4767 0.247412696480751
4768 0.247398734092712
4769 0.247384786605835
4770 0.247370839118958
4771 0.24735689163208
4772 0.24734291434288
4773 0.247328981757164
4774 0.247315019369125
4775 0.247301071882248
4776 0.247287109494209
4777 0.247273147106171
4778 0.247259229421616
4779 0.247245252132416
4780 0.247231304645538
4781 0.247217372059822
4782 0.247203439474106
4783 0.247189491987228
4784 0.247175559401512
4785 0.247161611914635
4786 0.247147679328918
4787 0.247133731842041
4788 0.247119829058647
4789 0.247105896472931
4790 0.247091948986053
4791 0.247078031301498
4792 0.247064083814621
4793 0.247050181031227
4794 0.247036248445511
4795 0.247022330760956
4796 0.247008413076401
4797 0.246994495391846
4798 0.246980562806129
4799 0.246966645121574
4800 0.246952727437019
4801 0.246938809752464
4802 0.246924892067909
4803 0.246910974383354
4804 0.246897056698799
4805 0.246883168816566
4806 0.246869266033173
4807 0.246855348348618
4808 0.246841445565224
4809 0.246827527880669
4810 0.246813639998436
4811 0.246799737215042
4812 0.246785834431648
4813 0.246771931648254
4814 0.246758043766022
4815 0.246744126081467
4816 0.246730238199234
4817 0.246716350317001
4818 0.246702447533607
4819 0.246688589453697
4820 0.246674716472626
4821 0.246660828590393
4822 0.246646970510483
4823 0.24663308262825
4824 0.246619209647179
4825 0.246605351567268
4826 0.246591478586197
4827 0.246577620506287
4828 0.246563732624054
4829 0.246549874544144
4830 0.246536016464233
4831 0.246522158384323
4832 0.246508285403252
4833 0.24649441242218
4834 0.24648055434227
4835 0.24646669626236
4836 0.246452853083611
4837 0.2464389950037
4838 0.246425151824951
4839 0.246411293745041
4840 0.246397435665131
4841 0.246383607387543
4842 0.246369749307632
4843 0.246355921030045
4844 0.246342077851295
4845 0.246328234672546
4846 0.246314391493797
4847 0.246300548315048
4848 0.24628672003746
4849 0.24627286195755
4850 0.246259033679962
4851 0.246245205402374
4852 0.246231377124786
4853 0.246217548847198
4854 0.246203720569611
4855 0.246189892292023
4856 0.246176064014435
4857 0.246162235736847
4858 0.246148392558098
4859 0.246134579181671
4860 0.246120750904083
4861 0.246106907725334
4862 0.246093094348907
4863 0.24607926607132
4864 0.246065437793732
4865 0.246051609516144
4866 0.246037796139717
4867 0.24602398276329
4868 0.246010154485703
4869 0.245996311306953
4870 0.245982497930527
4871 0.245968669652939
4872 0.245954856276512
4873 0.245941013097763
4874 0.245927214622498
4875 0.245913401246071
4876 0.245899587869644
4877 0.245885759592056
4878 0.245871961116791
4879 0.245858162641525
4880 0.245844349265099
4881 0.245830535888672
4882 0.245816707611084
4883 0.245802894234657
4884 0.245789080858231
4885 0.245775282382965
4886 0.2457614839077
4887 0.245747685432434
4888 0.245733872056007
4889 0.245720073580742
4890 0.245706275105476
4891 0.245692476630211
4892 0.245678663253784
4893 0.24566487967968
4894 0.245651066303253
4895 0.245637282729149
4896 0.245623484253883
4897 0.245609700679779
4898 0.245595902204514
4899 0.245582103729248
4900 0.245568305253983
4901 0.245554536581039
4902 0.245540723204613
4903 0.245526939630508
4904 0.245513141155243
4905 0.2454993724823
4906 0.245485574007034
4907 0.245471805334091
4908 0.245458006858826
4909 0.245444238185883
4910 0.245430439710617
4911 0.245416671037674
4912 0.245402872562408
4913 0.245389103889465
4914 0.245375320315361
4915 0.245361551642418
4916 0.245347753167152
4917 0.245333984494209
4918 0.245320230722427
4919 0.245306462049484
4920 0.245292693376541
4921 0.245278924703598
4922 0.245265156030655
4923 0.245251402258873
4924 0.245237618684769
4925 0.245223879814148
4926 0.245210111141205
4927 0.245196372270584
4928 0.245182618498802
4929 0.245168834924698
4930 0.245155096054077
4931 0.245141342282295
4932 0.245127588510513
4933 0.245113849639893
4934 0.245100110769272
4935 0.245086371898651
4936 0.24507263302803
4937 0.24505889415741
4938 0.245045140385628
4939 0.245031416416168
4940 0.245017677545547
4941 0.245003938674927
4942 0.244990199804306
4943 0.244976490736008
4944 0.244962751865387
4945 0.244949027895927
4946 0.244935289025307
4947 0.244921550154686
4948 0.244907855987549
4949 0.244894117116928
4950 0.244880378246307
4951 0.244866669178009
4952 0.244852960109711
4953 0.24483922123909
4954 0.244825512170792
4955 0.244811788201332
4956 0.244798064231873
4957 0.244784355163574
4958 0.244770646095276
4959 0.244756937026978
4960 0.244743227958679
4961 0.244729489088058
4962 0.244715794920921
4963 0.244702085852623
4964 0.244688391685486
4965 0.244674667716026
4966 0.244660973548889
4967 0.24464724957943
4968 0.244633555412292
4969 0.244619846343994
4970 0.244606167078018
4971 0.24459245800972
4972 0.244578778743744
4973 0.244565069675446
4974 0.244551360607147
4975 0.24453766644001
4976 0.244523972272873
4977 0.244510293006897
4978 0.244496613740921
4979 0.244482904672623
4980 0.244469225406647
4981 0.244455516338348
4982 0.244441837072372
4983 0.244428157806396
4984 0.244414463639259
4985 0.244400769472122
4986 0.244387090206146
4987 0.24437341094017
4988 0.244359701871872
4989 0.244346037507057
4990 0.244332373142242
4991 0.244318678975105
4992 0.244304984807968
4993 0.244291320443153
4994 0.244277656078339
4995 0.244263961911201
4996 0.244250282645226
4997 0.244236588478088
4998 0.244222924113274
4999 0.244209244847298
5000 0.244195580482483
5001 0.244181901216507
5002 0.244168251752853
5003 0.244154572486877
5004 0.244140893220901
5005 0.244127213954926
5006 0.24411353468895
5007 0.244099855422974
5008 0.24408620595932
5009 0.244072526693344
5010 0.244058847427368
5011 0.244045197963715
5012 0.244031518697739
5013 0.244017854332924
5014 0.244004189968109
5015 0.243990540504456
5016 0.243976891040802
5017 0.243963211774826
5018 0.243949562311172
5019 0.243935912847519
5020 0.243922263383865
5021 0.243908584117889
5022 0.243894934654236
5023 0.243881300091743
5024 0.243867635726929
5025 0.243853986263275
5026 0.243840336799622
5027 0.243826687335968
5028 0.243813037872314
5029 0.243799388408661
5030 0.243785709142685
5031 0.243772074580193
5032 0.2437584400177
5033 0.243744790554047
5034 0.243731126189232
5035 0.24371749162674
5036 0.243703827261925
5037 0.243690177798271
5038 0.243676528334618
5039 0.243662878870964
5040 0.243649214506149
5041 0.243635565042496
5042 0.243621915578842
5043 0.24360828101635
5044 0.243594616651535
5045 0.243580967187881
5046 0.243567317724228
5047 0.243553698062897
5048 0.243540063500404
5049 0.243526428937912
5050 0.243512809276581
5051 0.243499159812927
5052 0.243485540151596
5053 0.243471905589104
5054 0.243458271026611
5055 0.24344465136528
5056 0.243431016802788
5057 0.243417397141457
5058 0.243403777480125
5059 0.243390142917633
5060 0.243376553058624
5061 0.243362933397293
5062 0.243349328637123
5063 0.243335708975792
5064 0.243322089314461
5065 0.243308499455452
5066 0.243294894695282
5067 0.243281289935112
5068 0.243267685174942
5069 0.243254080414772
5070 0.243240475654602
5071 0.243226870894432
5072 0.243213266134262
5073 0.243199676275253
5074 0.243186071515083
5075 0.243172466754913
5076 0.243158861994743
5077 0.243145287036896
5078 0.243131682276726
5079 0.243118107318878
5080 0.243104517459869
5081 0.243090912699699
5082 0.243077337741852
5083 0.243063747882843
5084 0.243050158023834
5085 0.243036538362503
5086 0.243022978305817
5087 0.243009388446808
5088 0.242995783686638
5089 0.242982193827629
5090 0.242968618869781
5091 0.242955014109612
5092 0.242941439151764
5093 0.242927849292755
5094 0.242914274334908
5095 0.242900684475899
5096 0.242887109518051
5097 0.242873519659042
5098 0.242859929800034
5099 0.242846369743347
5100 0.2428327947855
5101 0.242819219827652
5102 0.242805659770966
5103 0.242792084813118
5104 0.24277850985527
5105 0.242764964699745
5106 0.242751374840736
5107 0.242737829685211
5108 0.242724299430847
5109 0.242710739374161
5110 0.242697179317474
5111 0.24268364906311
5112 0.242670089006424
5113 0.242656543850899
5114 0.242643013596535
5115 0.24262946844101
5116 0.242615908384323
5117 0.242602378129959
5118 0.242588847875595
5119 0.24257530272007
5120 0.242561757564545
5121 0.242548227310181
5122 0.242534682154655
5123 0.242521151900291
5124 0.242507636547089
5125 0.242494091391563
5126 0.242480546236038
5127 0.242467015981674
5128 0.24245348572731
5129 0.242439970374107
5130 0.242426440119743
5131 0.242412924766541
5132 0.242399394512177
5133 0.242385864257812
5134 0.242372334003448
5135 0.242358818650246
5136 0.242345303297043
5137 0.242331802845001
5138 0.242318272590637
5139 0.242304772138596
5140 0.242291256785393
5141 0.24227774143219
5142 0.242264211177826
5143 0.242250710725784
5144 0.242237210273743
5145 0.242223709821701
5146 0.242210164666176
5147 0.242196679115295
5148 0.242183163762093
5149 0.24216964840889
5150 0.242156147956848
5151 0.242142647504807
5152 0.242129147052765
5153 0.242115646600723
5154 0.242102175951004
5155 0.242088675498962
5156 0.242075175046921
5157 0.242061674594879
5158 0.24204820394516
5159 0.242034703493118
5160 0.242021203041077
5161 0.242007702589035
5162 0.241994217038155
5163 0.241980746388435
5164 0.241967245936394
5165 0.241953745484352
5166 0.241940259933472
5167 0.241926789283752
5168 0.241913288831711
5169 0.241899818181992
5170 0.24188631772995
5171 0.241872847080231
5172 0.24185936152935
5173 0.24184587597847
5174 0.241832375526428
5175 0.24181891977787
5176 0.24180543422699
5177 0.241791948676109
5178 0.241778463125229
5179 0.241764977574348
5180 0.241751506924629
5181 0.241738021373749
5182 0.241724535822868
5183 0.241711050271988
5184 0.241697579622269
5185 0.241684108972549
5186 0.241670653223991
5187 0.24165715277195
5188 0.241643682122231
5189 0.241630211472511
5190 0.241616725921631
5191 0.241603255271912
5192 0.241589799523354
5193 0.241576313972473
5194 0.241562858223915
5195 0.241549372673035
5196 0.241535931825638
5197 0.241522461175919
5198 0.241508990526199
5199 0.24149551987648
5200 0.241482049226761
5201 0.241468593478203
5202 0.241455137729645
5203 0.241441681981087
5204 0.241428226232529
5205 0.241414785385132
5206 0.241401314735413
5207 0.241387873888016
5208 0.241374433040619
5209 0.241360992193222
5210 0.241347521543503
5211 0.241334065794945
5212 0.241320624947548
5213 0.241307184100151
5214 0.241293743252754
5215 0.241280302405357
5216 0.241266831755638
5217 0.241253390908241
5218 0.241239935159683
5219 0.241226494312286
5220 0.241213068366051
5221 0.241199612617493
5222 0.241186201572418
5223 0.241172775626183
5224 0.241159349679947
5225 0.24114590883255
5226 0.241132482886314
5227 0.241119056940079
5228 0.241105645895004
5229 0.241092205047607
5230 0.241078794002533
5231 0.241065382957458
5232 0.241051971912384
5233 0.241038531064987
5234 0.241025134921074
5235 0.241011708974838
5236 0.240998297929764
5237 0.240984886884689
5238 0.240971475839615
5239 0.24095806479454
5240 0.240944653749466
5241 0.240931242704391
5242 0.240917831659317
5243 0.240904420614243
5244 0.240891009569168
5245 0.240877628326416
5246 0.24086420238018
5247 0.240850806236267
5248 0.240837395191193
5249 0.240823999047279
5250 0.240810573101044
5251 0.240797191858292
5252 0.240783780813217
5253 0.240770369768143
5254 0.240756973624229
5255 0.240743592381477
5256 0.240730196237564
5257 0.240716814994812
5258 0.240703403949738
5259 0.240690022706985
5260 0.240676641464233
5261 0.240663230419159
5262 0.240649849176407
5263 0.240636467933655
5264 0.240623101592064
5265 0.240609705448151
5266 0.240596294403076
5267 0.240582942962646
5268 0.240569561719894
5269 0.240556180477142
5270 0.24054279923439
5271 0.240529447793961
5272 0.240516066551208
5273 0.240502700209618
5274 0.240489318966866
5275 0.240475952625275
5276 0.240462571382523
5277 0.240449219942093
5278 0.240435838699341
5279 0.24042247235775
5280 0.24040912091732
5281 0.240395754575729
5282 0.2403824031353
5283 0.240369036793709
5284 0.240355670452118
5285 0.240342319011688
5286 0.240328967571259
5287 0.240315601229668
5288 0.240302264690399
5289 0.240288913249969
5290 0.24027556180954
5291 0.240262195467949
5292 0.240248844027519
5293 0.240235537290573
5294 0.240222185850143
5295 0.240208834409714
5296 0.240195482969284
5297 0.240182131528854
5298 0.240168809890747
5299 0.240155458450317
5300 0.240142121911049
5301 0.24012878537178
5302 0.240115463733673
5303 0.240102127194405
5304 0.240088790655136
5305 0.240075469017029
5306 0.24006213247776
5307 0.240048781037331
5308 0.240035459399223
5309 0.240022152662277
5310 0.240008801221848
5311 0.23999547958374
5312 0.239982157945633
5313 0.239968806505203
5314 0.239955484867096
5315 0.239942163228989
5316 0.23992882668972
5317 0.239915519952774
5318 0.239902183413506
5319 0.239888846874237
5320 0.23987552523613
5321 0.239862218499184
5322 0.239848881959915
5323 0.23983559012413
5324 0.239822268486023
5325 0.239808946847916
5326 0.239795625209808
5327 0.239782303571701
5328 0.239768981933594
5329 0.239755690097809
5330 0.239742383360863
5331 0.239729061722755
5332 0.239715754985809
5333 0.239702463150024
5334 0.239689141511917
5335 0.239675834774971
5336 0.239662528038025
5337 0.23964923620224
5338 0.239635944366455
5339 0.239622622728348
5340 0.239609345793724
5341 0.239596039056778
5342 0.239582747220993
5343 0.239569455385208
5344 0.239556163549423
5345 0.239542856812477
5346 0.239529550075531
5347 0.239516273140907
5348 0.239502981305122
5349 0.239489689469337
5350 0.239476412534714
5351 0.239463120698929
5352 0.239449828863144
5353 0.23943655192852
5354 0.239423260092735
5355 0.239409983158112
5356 0.239396691322327
5357 0.239383429288864
5358 0.239370137453079
5359 0.239356875419617
5360 0.239343598484993
5361 0.239330321550369
5362 0.239317044615746
5363 0.239303767681122
5364 0.239290505647659
5365 0.239277213811874
5366 0.239263951778412
5367 0.239250689744949
5368 0.239237412810326
5369 0.239224150776863
5370 0.239210873842239
5371 0.239197641611099
5372 0.239184349775314
5373 0.239171102643013
5374 0.239157855510712
5375 0.239144593477249
5376 0.239131361246109
5377 0.239118099212646
5378 0.239104852080345
5379 0.239091604948044
5380 0.239078372716904
5381 0.239065125584602
5382 0.239051878452301
5383 0.23903863132
5384 0.239025384187698
5385 0.239012151956558
5386 0.238998934626579
5387 0.238985702395439
5388 0.238972455263138
5389 0.238959223031998
5390 0.23894602060318
5391 0.23893278837204
5392 0.238919571042061
5393 0.23890632390976
5394 0.238893106579781
5395 0.238879889249802
5396 0.238866657018661
5397 0.238853424787521
5398 0.238840207457542
5399 0.238826990127563
5400 0.238813772797585
5401 0.238800555467606
5402 0.238787338137627
5403 0.238774120807648
5404 0.23876091837883
5405 0.23874768614769
5406 0.238734483718872
5407 0.238721281290054
5408 0.238708078861237
5409 0.238694846630096
5410 0.238681644201279
5411 0.238668441772461
5412 0.238655239343643
5413 0.238642036914825
5414 0.238628819584846
5415 0.238615617156029
5416 0.238602429628372
5417 0.238589212298393
5418 0.238576024770737
5419 0.238562822341919
5420 0.238549619913101
5421 0.238536432385445
5422 0.238523244857788
5423 0.238510057330132
5424 0.238496869802475
5425 0.238483682274818
5426 0.238470494747162
5427 0.238457322120667
5428 0.238444119691849
5429 0.238430947065353
5430 0.238417774438858
5431 0.238404601812363
5432 0.238391429185867
5433 0.23837822675705
5434 0.238365069031715
5435 0.238351881504059
5436 0.238338708877563
5437 0.238325551152229
5438 0.238312378525734
5439 0.238299205899239
5440 0.238286018371582
5441 0.238272845745087
5442 0.238259688019753
5443 0.238246515393257
5444 0.238233357667923
5445 0.238220185041428
5446 0.238207027316093
5447 0.238193854689598
5448 0.238180696964264
5449 0.238167524337769
5450 0.238154351711273
5451 0.238141193985939
5452 0.238128036260605
5453 0.238114878535271
5454 0.238101720809937
5455 0.238088548183441
5456 0.238075390458107
5457 0.238062247633934
5458 0.2380490899086
5459 0.238035947084427
5460 0.238022789359093
5461 0.238009631633759
5462 0.237996488809586
5463 0.237983345985413
5464 0.237970188260078
5465 0.237957045435905
5466 0.237943887710571
5467 0.237930744886398
5468 0.237917616963387
5469 0.237904474139214
5470 0.237891331315041
5471 0.237878203392029
5472 0.237865045666695
5473 0.237851917743683
5474 0.237838789820671
5475 0.237825646996498
5476 0.237812519073486
5477 0.237799376249313
5478 0.23778623342514
5479 0.237773105502129
5480 0.237759977579117
5481 0.237746834754944
5482 0.237733721733093
5483 0.237720608711243
5484 0.23770746588707
5485 0.237694352865219
5486 0.237681239843369
5487 0.237668126821518
5488 0.237655013799667
5489 0.237641900777817
5490 0.237628772854805
5491 0.237615674734116
5492 0.237602561712265
5493 0.237589463591576
5494 0.237576350569725
5495 0.237563252449036
5496 0.237550154328346
5497 0.237537056207657
5498 0.237523958086967
5499 0.237510859966278
5500 0.23749777674675
5501 0.237484693527222
5502 0.237471595406532
5503 0.237458527088165
5504 0.237445428967476
5505 0.237432360649109
5506 0.237419277429581
5507 0.237406194210052
5508 0.237393110990524
5509 0.237380027770996
5510 0.237366944551468
5511 0.237353876233101
5512 0.237340807914734
5513 0.237327724695206
5514 0.237314656376839
5515 0.237301588058472
5516 0.237288519740105
5517 0.237275451421738
5518 0.237262368202209
5519 0.237249314785004
5520 0.237236231565475
5521 0.23722317814827
5522 0.237210109829903
5523 0.237197041511536
5524 0.23718398809433
5525 0.237170919775963
5526 0.237157881259918
5527 0.237144812941551
5528 0.237131759524345
5529 0.237118691205978
5530 0.237105637788773
5531 0.237092569470406
5532 0.2370795160532
5533 0.237066477537155
5534 0.237053409218788
5535 0.237040370702744
5536 0.237027317285538
5537 0.237014263868332
5538 0.237001210451126
5539 0.23698815703392
5540 0.236975133419037
5541 0.236962080001831
5542 0.236949026584625
5543 0.236935988068581
5544 0.236922949552536
5545 0.23690989613533
5546 0.236896872520447
5547 0.236883819103241
5548 0.236870780587196
5549 0.236857727169991
5550 0.236844688653946
5551 0.236831665039062
5552 0.236818611621857
5553 0.236805588006973
5554 0.23679256439209
5555 0.236779510974884
5556 0.236766487360001
5557 0.236753448843956
5558 0.236740425229073
5559 0.236727386713028
5560 0.236714363098145
5561 0.236701339483261
5562 0.236688315868378
5563 0.236675292253494
5564 0.236662268638611
5565 0.236649259924889
5566 0.236636251211166
5567 0.236623227596283
5568 0.236610189080238
5569 0.236597195267677
5570 0.236584171652794
5571 0.236571162939072
5572 0.236558139324188
5573 0.236545115709305
5574 0.236532121896744
5575 0.236519128084183
5576 0.236506104469299
5577 0.236493110656738
5578 0.236480101943016
5579 0.236467093229294
5580 0.236454099416733
5581 0.236441105604172
5582 0.23642809689045
5583 0.236415088176727
5584 0.236402094364166
5585 0.236389100551605
5586 0.236376106739044
5587 0.236363112926483
5588 0.236350119113922
5589 0.236337155103683
5590 0.236324161291122
5591 0.236311167478561
5592 0.236298203468323
5593 0.236285209655762
5594 0.236272215843201
5595 0.236259236931801
5596 0.236246258020401
5597 0.236233294010162
5598 0.236220329999924
5599 0.236207365989685
5600 0.236194372177124
5601 0.236181423068047
5602 0.236168459057808
5603 0.236155495047569
5604 0.236142545938492
5605 0.236129581928253
5606 0.236116617918015
5607 0.236103653907776
5608 0.236090689897537
5609 0.23607774078846
5610 0.236064791679382
5611 0.236051827669144
5612 0.236038893461227
5613 0.23602594435215
5614 0.236012995243073
5615 0.236000046133995
5616 0.235987097024918
5617 0.23597414791584
5618 0.235961198806763
5619 0.235948264598846
5620 0.235935315489769
5621 0.235922366380692
5622 0.235909432172775
5623 0.235896497964859
5624 0.235883563756943
5625 0.235870614647865
5626 0.235857680439949
5627 0.235844761133194
5628 0.235831812024117
5629 0.2358188778162
5630 0.235805928707123
5631 0.235793024301529
5632 0.235780090093613
5633 0.235767155885696
5634 0.235754236578941
5635 0.235741317272186
5636 0.23572838306427
5637 0.235715463757515
5638 0.23570254445076
5639 0.235689625144005
5640 0.23567670583725
5641 0.235663786530495
5642 0.23565086722374
5643 0.235637962818146
5644 0.235625028610229
5645 0.235612124204636
5646 0.235599219799042
5647 0.235586300492287
5648 0.235573381185532
5649 0.235560476779938
5650 0.235547557473183
5651 0.235534653067589
5652 0.235521733760834
5653 0.235508844256401
5654 0.235495939850807
5655 0.235483050346375
5656 0.235470131039619
5657 0.235457241535187
5658 0.235444337129593
5659 0.23543144762516
5660 0.235418543219566
5661 0.235405653715134
5662 0.23539274930954
5663 0.235379859805107
5664 0.235366955399513
5665 0.235354065895081
5666 0.235341161489487
5667 0.235328257083893
5668 0.235315382480621
5669 0.235302478075027
5670 0.235289588570595
5671 0.235276699066162
5672 0.235263794660568
5673 0.235250920057297
5674 0.235238030552864
5675 0.235225155949593
5676 0.23521226644516
5677 0.235199391841888
5678 0.235186517238617
5679 0.235173642635345
5680 0.235160753130913
5681 0.235147893428802
5682 0.235135018825531
5683 0.23512214422226
5684 0.235109269618988
5685 0.235096409916878
5686 0.235083520412445
5687 0.235070645809174
5688 0.235057771205902
5689 0.235044896602631
5690 0.23503203690052
5691 0.235019162297249
5692 0.235006287693977
5693 0.234993427991867
5694 0.234980553388596
5695 0.234967678785324
5696 0.234954819083214
5697 0.234941959381104
5698 0.234929084777832
5699 0.234916210174561
5700 0.234903365373611
5701 0.23489049077034
5702 0.23487763106823
5703 0.234864771366119
5704 0.234851911664009
5705 0.234839051961899
5706 0.23482620716095
5707 0.234813362360001
5708 0.234800517559052
5709 0.234787672758102
5710 0.234774827957153
5711 0.234761983156204
5712 0.234749138355255
5713 0.234736293554306
5714 0.234723448753357
5715 0.23471063375473
5716 0.234697788953781
5717 0.234684944152832
5718 0.234672099351883
5719 0.234659284353256
5720 0.234646424651146
5721 0.234633594751358
5722 0.23462076485157
5723 0.234607934951782
5724 0.234595119953156
5725 0.234582275152206
5726 0.23456946015358
5727 0.234556615352631
5728 0.234543800354004
5729 0.234530955553055
5730 0.234518140554428
5731 0.234505295753479
5732 0.234492480754852
5733 0.234479665756226
5734 0.234466835856438
5735 0.234454020857811
5736 0.234441190958023
5737 0.234428375959396
5738 0.23441556096077
5739 0.234402716159821
5740 0.234389901161194
5741 0.234377086162567
5742 0.234364256262779
5743 0.234351456165314
5744 0.234338641166687
5745 0.23432582616806
5746 0.234313011169434
5747 0.234300196170807
5748 0.234287396073341
5749 0.234274581074715
5750 0.234261780977249
5751 0.234248965978622
5752 0.234236180782318
5753 0.234223365783691
5754 0.234210565686226
5755 0.23419776558876
5756 0.234184980392456
5757 0.234172180294991
5758 0.234159380197525
5759 0.234146595001221
5760 0.234133809804916
5761 0.234121009707451
5762 0.234108209609985
5763 0.234095424413681
5764 0.234082639217377
5765 0.234069839119911
5766 0.234057053923607
5767 0.234044268727303
5768 0.234031468629837
5769 0.234018683433533
5770 0.234005898237228
5771 0.233993113040924
5772 0.23398032784462
5773 0.233967557549477
5774 0.233954787254333
5775 0.233942002058029
5776 0.233929216861725
5777 0.233916431665421
5778 0.233903676271439
5779 0.233890891075134
5780 0.23387810587883
5781 0.233865350484848
5782 0.233852595090866
5783 0.233839809894562
5784 0.23382705450058
5785 0.233814284205437
5786 0.233801499009132
5787 0.23378874361515
5788 0.233775973320007
5789 0.233763188123703
5790 0.233750432729721
5791 0.233737662434578
5792 0.233724892139435
5793 0.233712136745453
5794 0.233699351549149
5795 0.233686596155167
5796 0.233673840761185
5797 0.233661070466042
5798 0.23364831507206
5799 0.233635544776917
5800 0.233622789382935
5801 0.233610033988953
5802 0.233597278594971
5803 0.233584523200989
5804 0.233571767807007
5805 0.233559012413025
5806 0.233546286821365
5807 0.233533531427383
5808 0.233520790934563
5809 0.233508050441742
5810 0.23349529504776
5811 0.233482554554939
5812 0.233469814062119
5813 0.233457058668137
5814 0.233444318175316
5815 0.233431577682495
5816 0.233418852090836
5817 0.233406096696854
5818 0.233393371105194
5819 0.233380615711212
5820 0.233367890119553
5821 0.233355134725571
5822 0.23334239423275
5823 0.23332966864109
5824 0.23331692814827
5825 0.23330420255661
5826 0.233291462063789
5827 0.23327873647213
5828 0.23326601088047
5829 0.233253285288811
5830 0.233240559697151
5831 0.23322781920433
5832 0.233215093612671
5833 0.233202368021011
5834 0.233189642429352
5835 0.233176931738853
5836 0.233164206147194
5837 0.233151480555534
5838 0.233138769865036
5839 0.233126044273376
5840 0.233113318681717
5841 0.233100593090057
5842 0.23308789730072
5843 0.233075171709061
5844 0.233062446117401
5845 0.233049750328064
5846 0.233037024736404
5847 0.233024328947067
5848 0.233011603355408
5849 0.232998892664909
5850 0.232986181974411
5851 0.232973456382751
5852 0.232960760593414
5853 0.232948064804077
5854 0.232935339212418
5855 0.232922658324242
5856 0.232909977436066
5857 0.232897281646729
5858 0.232884600758553
5859 0.232871890068054
5860 0.232859224081039
5861 0.232846528291702
5862 0.232833832502365
5863 0.23282116651535
5864 0.232808500528336
5865 0.232795804738998
5866 0.232783138751984
5867 0.232770442962646
5868 0.232757791876793
5869 0.232745110988617
5870 0.232732445001602
5871 0.232719779014587
5872 0.232707113027573
5873 0.232694432139397
5874 0.232681751251221
5875 0.232669085264206
5876 0.232656419277191
5877 0.232643753290176
5878 0.232631087303162
5879 0.232618421316147
5880 0.232605755329132
5881 0.232593089342117
5882 0.23258039355278
5883 0.232567742466927
5884 0.232555061578751
5885 0.232542410492897
5886 0.232529729604721
5887 0.232517063617706
5888 0.232504397630692
5889 0.232491746544838
5890 0.232479080557823
5891 0.23246642947197
5892 0.232453763484955
5893 0.232441112399101
5894 0.232428461313248
5895 0.232415795326233
5896 0.232403144240379
5897 0.232390493154526
5898 0.232377827167511
5899 0.232365190982819
5900 0.232352554798126
5901 0.232339903712273
5902 0.23232726752758
5903 0.232314601540565
5904 0.232301980257034
5905 0.232289344072342
5906 0.232276692986488
5907 0.232264056801796
5908 0.232251420617104
5909 0.232238784432411
5910 0.23222616314888
5911 0.232213526964188
5912 0.232200890779495
5913 0.232188254594803
5914 0.232175648212433
5915 0.23216301202774
5916 0.232150375843048
5917 0.232137769460678
5918 0.232125133275986
5919 0.232112526893616
5920 0.232099890708923
5921 0.232087284326553
5922 0.232074663043022
5923 0.232062041759491
5924 0.232049435377121
5925 0.23203681409359
5926 0.232024192810059
5927 0.232011586427689
5928 0.231998965144157
5929 0.231986358761787
5930 0.231973752379417
5931 0.231961131095886
5932 0.231948524713516
5933 0.231935918331146
5934 0.231923297047615
5935 0.231910705566406
5936 0.231898084282875
5937 0.231885477900505
5938 0.231872886419296
5939 0.231860280036926
5940 0.231847688555717
5941 0.231835082173347
5942 0.231822490692139
5943 0.231809914112091
5944 0.231797307729721
5945 0.231784731149673
5946 0.231772139668465
5947 0.231759548187256
5948 0.231746971607208
5949 0.231734380125999
5950 0.231721788644791
5951 0.231709197163582
5952 0.231696605682373
5953 0.231684029102325
5954 0.231671437621117
5955 0.231658846139908
5956 0.23164626955986
5957 0.231633692979813
5958 0.231621116399765
5959 0.231608539819717
5960 0.231595948338509
5961 0.231583371758461
5962 0.231570795178413
5963 0.231558218598366
5964 0.231545642018318
5965 0.231533065438271
5966 0.231520503759384
5967 0.231507927179337
5968 0.231495350599289
5969 0.231482774019241
5970 0.231470212340355
5971 0.231457650661469
5972 0.231445074081421
5973 0.231432497501373
5974 0.231419935822487
5975 0.2314073741436
5976 0.231394812464714
5977 0.231382250785828
5978 0.231369689106941
5979 0.231357127428055
5980 0.231344565749168
5981 0.231332004070282
5982 0.231319457292557
5983 0.23130689561367
5984 0.231294333934784
5985 0.231281787157059
5986 0.231269210577011
5987 0.231256663799286
5988 0.231244117021561
5989 0.231231570243835
5990 0.231219008564949
5991 0.231206461787224
5992 0.231193915009499
5993 0.231181353330612
5994 0.231168806552887
5995 0.231156274676323
5996 0.231143727898598
5997 0.231131181120872
5998 0.231118634343147
5999 0.231106102466583
6000 0.231093555688858
6001 0.231081023812294
6002 0.231068462133408
6003 0.231055945158005
6004 0.23104339838028
6005 0.231030881404877
6006 0.231018334627151
6007 0.231005787849426
6008 0.230993270874023
6009 0.230980738997459
6010 0.230968207120895
6011 0.230955690145493
6012 0.230943158268929
6013 0.230930626392365
6014 0.230918109416962
6015 0.230905592441559
6016 0.230893075466156
6017 0.230880558490753
6018 0.23086804151535
6019 0.230855524539948
6020 0.230843007564545
6021 0.230830505490303
6022 0.2308179885149
6023 0.230805486440659
6024 0.230792969465256
6025 0.230780452489853
6026 0.23076793551445
6027 0.23075544834137
6028 0.230742931365967
6029 0.230730414390564
6030 0.230717897415161
6031 0.230705410242081
6032 0.230692923069
6033 0.230680406093597
6034 0.230667918920517
6035 0.230655401945114
6036 0.230642914772034
6037 0.230630427598953
6038 0.230617925524712
6039 0.230605438351631
6040 0.23059293627739
6041 0.230580449104309
6042 0.23056797683239
6043 0.230555474758148
6044 0.230543002486229
6045 0.23053053021431
6046 0.230518028140068
6047 0.230505555868149
6048 0.23049308359623
6049 0.23048061132431
6050 0.230468094348907
6051 0.230455636978149
6052 0.230443149805069
6053 0.230430692434311
6054 0.23041820526123
6055 0.230405732989311
6056 0.230393260717392
6057 0.230380773544312
6058 0.230368316173553
6059 0.230355829000473
6060 0.230343356728554
6061 0.230330899357796
6062 0.230318427085876
6063 0.230305969715118
6064 0.23029351234436
6065 0.230281040072441
6066 0.230268597602844
6067 0.230256125330925
6068 0.230243653059006
6069 0.23023122549057
6070 0.230218753218651
6071 0.230206295847893
6072 0.230193838477135
6073 0.230181381106377
6074 0.230168923735619
6075 0.230156481266022
6076 0.230144023895264
6077 0.230131566524506
6078 0.230119109153748
6079 0.230106666684151
6080 0.230094194412231
6081 0.230081751942635
6082 0.230069309473038
6083 0.23005685210228
6084 0.230044394731522
6085 0.230031967163086
6086 0.230019509792328
6087 0.230007067322731
6088 0.229994624853134
6089 0.229982167482376
6090 0.229969725012779
6091 0.229957282543182
6092 0.229944854974747
6093 0.229932427406311
6094 0.229919984936714
6095 0.229907542467117
6096 0.229895114898682
6097 0.229882687330246
6098 0.22987025976181
6099 0.229857832193375
6100 0.229845389723778
6101 0.229832977056503
6102 0.229820564389229
6103 0.229808151721954
6104 0.229795724153519
6105 0.229783296585083
6106 0.229770869016647
6107 0.229758471250534
6108 0.229746043682098
6109 0.229733645915985
6110 0.229721233248711
6111 0.229708835482597
6112 0.229696407914162
6113 0.229684010148048
6114 0.229671582579613
6115 0.229659199714661
6116 0.229646801948547
6117 0.229634374380112
6118 0.229621976613998
6119 0.229609578847885
6120 0.229597166180611
6121 0.229584753513336
6122 0.229572355747223
6123 0.22955995798111
6124 0.229547560214996
6125 0.229535162448883
6126 0.22952276468277
6127 0.229510366916656
6128 0.229497969150543
6129 0.229485601186752
6130 0.229473203420639
6131 0.229460820555687
6132 0.229448407888412
6133 0.22943602502346
6134 0.229423627257347
6135 0.229411244392395
6136 0.229398846626282
6137 0.229386478662491
6138 0.229374080896378
6139 0.229361698031425
6140 0.229349315166473
6141 0.22933691740036
6142 0.229324549436569
6143 0.229312151670456
6144 0.229299783706665
6145 0.229287400841713
6146 0.229275017976761
6147 0.229262635111809
6148 0.229250267148018
6149 0.229237869381905
6150 0.229225516319275
6151 0.229213133454323
6152 0.229200780391693
6153 0.229188397526741
6154 0.229176014661789
6155 0.229163646697998
6156 0.229151293635368
6157 0.229138925671577
6158 0.229126572608948
6159 0.229114204645157
6160 0.229101836681366
6161 0.229089468717575
6162 0.229077100753784
6163 0.229064747691154
6164 0.229052394628525
6165 0.229040026664734
6166 0.229027658700943
6167 0.229015320539474
6168 0.229002952575684
6169 0.228990599513054
6170 0.228978261351585
6171 0.228965908288956
6172 0.228953570127487
6173 0.228941202163696
6174 0.228928864002228
6175 0.228916525840759
6176 0.228904187679291
6177 0.228891834616661
6178 0.228879496455193
6179 0.228867143392563
6180 0.228854805231094
6181 0.228842467069626
6182 0.22883015871048
6183 0.228817820549011
6184 0.228805497288704
6185 0.228793159127235
6186 0.228780820965767
6187 0.22876849770546
6188 0.228756159543991
6189 0.228743851184845
6190 0.228731513023376
6191 0.228719189763069
6192 0.228706866502762
6193 0.228694528341293
6194 0.228682219982147
6195 0.228669881820679
6196 0.228657573461533
6197 0.228645235300064
6198 0.228632897138596
6199 0.228620588779449
6200 0.228608280420303
6201 0.228595942258835
6202 0.228583633899689
6203 0.228571310639381
6204 0.228558987379074
6205 0.228546679019928
6206 0.228534355759621
6207 0.228522047400475
6208 0.228509724140167
6209 0.228497415781021
6210 0.228485107421875
6211 0.228472784161568
6212 0.228460475802422
6213 0.228448152542114
6214 0.228435844182968
6215 0.228423535823822
6216 0.228411212563515
6217 0.22839891910553
6218 0.228386610746384
6219 0.228374302387238
6220 0.228361994028091
6221 0.228349685668945
6222 0.22833739221096
6223 0.228325068950653
6224 0.228312790393829
6225 0.228300482034683
6226 0.228288203477859
6227 0.228275895118713
6228 0.22826361656189
6229 0.228251308202744
6230 0.228239014744759
6231 0.228226721286774
6232 0.22821444272995
6233 0.228202134370804
6234 0.228189840912819
6235 0.228177547454834
6236 0.22816526889801
6237 0.228152990341187
6238 0.228140696883202
6239 0.228128418326378
6240 0.228116124868393
6241 0.22810386121273
6242 0.228091597557068
6243 0.228079289197922
6244 0.228067010641098
6245 0.228054746985435
6246 0.228042468428612
6247 0.228030204772949
6248 0.228017926216125
6249 0.228005647659302
6250 0.2279933989048
6251 0.227981120347977
6252 0.227968856692314
6253 0.227956593036652
6254 0.227944329380989
6255 0.227932065725327
6256 0.227919802069664
6257 0.227907538414001
6258 0.227895274758339
6259 0.227883011102676
6260 0.227870762348175
6261 0.227858483791351
6262 0.227846249938011
6263 0.227833986282349
6264 0.227821737527847
6265 0.227809488773346
6266 0.227797240018845
6267 0.227784991264343
6268 0.227772727608681
6269 0.227760493755341
6270 0.227748230099678
6271 0.227735981345177
6272 0.227723747491837
6273 0.227711483836174
6274 0.227699235081673
6275 0.227686986327171
6276 0.227674752473831
6277 0.22766250371933
6278 0.227650284767151
6279 0.22763803601265
6280 0.227625802159309
6281 0.227613568305969
6282 0.22760134935379
6283 0.227589100599289
6284 0.22757688164711
6285 0.227564632892609
6286 0.22755241394043
6287 0.227540194988251
6288 0.227527976036072
6289 0.227515757083893
6290 0.227503508329391
6291 0.227491289377213
6292 0.227479070425034
6293 0.227466851472855
6294 0.227454632520676
6295 0.227442413568497
6296 0.227430194616318
6297 0.227417975664139
6298 0.227405771613121
6299 0.227393552660942
6300 0.227381318807602
6301 0.227369129657745
6302 0.227356910705566
6303 0.227344691753387
6304 0.227332472801208
6305 0.22732025384903
6306 0.227308034896851
6307 0.227295845746994
6308 0.227283626794815
6309 0.227271407842636
6310 0.227259203791618
6311 0.227246999740601
6312 0.227234780788422
6313 0.227222591638565
6314 0.227210372686386
6315 0.227198168635368
6316 0.227185964584351
6317 0.227173760533333
6318 0.227161556482315
6319 0.227149367332458
6320 0.22713714838028
6321 0.227124959230423
6322 0.227112740278244
6323 0.227100566029549
6324 0.227088376879692
6325 0.227076172828674
6326 0.227063968777657
6327 0.2270517796278
6328 0.227039605379105
6329 0.227027401328087
6330 0.22701521217823
6331 0.227003008127213
6332 0.226990818977356
6333 0.226978629827499
6334 0.226966440677643
6335 0.226954251527786
6336 0.22694206237793
6337 0.226929873228073
6338 0.226917684078217
6339 0.226905509829521
6340 0.226893335580826
6341 0.226881146430969
6342 0.226868957281113
6343 0.226856783032417
6344 0.226844608783722
6345 0.226832434535027
6346 0.226820260286331
6347 0.226808086037636
6348 0.22679591178894
6349 0.226783752441406
6350 0.226771578192711
6351 0.226759403944016
6352 0.226747244596481
6353 0.226735085248947
6354 0.226722911000252
6355 0.226710736751556
6356 0.226698577404022
6357 0.226686403155327
6358 0.226674243807793
6359 0.226662069559097
6360 0.226649910211563
6361 0.226637750864029
6362 0.226625621318817
6363 0.226613461971283
6364 0.22660131752491
6365 0.226589173078537
6366 0.226577013731003
6367 0.226564884185791
6368 0.226552739739418
6369 0.226540595293045
6370 0.226528450846672
6371 0.226516306400299
6372 0.226504161953926
6373 0.226492017507553
6374 0.226479887962341
6375 0.226467728614807
6376 0.226455599069595
6377 0.226443469524384
6378 0.226431339979172
6379 0.22641921043396
6380 0.226407080888748
6381 0.226394936442375
6382 0.226382821798325
6383 0.226370677351952
6384 0.226358562707901
6385 0.226346433162689
6386 0.226334318518639
6387 0.226322203874588
6388 0.226310074329376
6389 0.226297959685326
6390 0.226285845041275
6391 0.226273715496063
6392 0.226261615753174
6393 0.226249486207962
6394 0.226237386465073
6395 0.226225271821022
6396 0.22621314227581
6397 0.226201057434082
6398 0.22618892788887
6399 0.226176828145981
6400 0.226164698600769
6401 0.22615259885788
6402 0.22614049911499
6403 0.226128414273262
6404 0.226116299629211
6405 0.226104199886322
6406 0.226092115044594
6407 0.226080000400543
6408 0.226067915558815
6409 0.226055815815926
6410 0.226043716073036
6411 0.226031631231308
6412 0.226019531488419
6413 0.226007431745529
6414 0.22599533200264
6415 0.22598323225975
6416 0.225971132516861
6417 0.225959047675133
6418 0.225946947932243
6419 0.225934863090515
6420 0.225922763347626
6421 0.225910693407059
6422 0.225898623466492
6423 0.225886523723602
6424 0.225874438881874
6425 0.225862368941307
6426 0.225850284099579
6427 0.225838214159012
6428 0.225826114416122
6429 0.225814074277878
6430 0.22580198943615
6431 0.225789904594421
6432 0.225777849555016
6433 0.225765779614449
6434 0.225753724575043
6435 0.225741654634476
6436 0.225729584693909
6437 0.225717514753342
6438 0.225705459713936
6439 0.225693389773369
6440 0.225681334733963
6441 0.225669264793396
6442 0.225657194852829
6443 0.225645124912262
6444 0.225633084774017
6445 0.22562101483345
6446 0.225608959794044
6447 0.225596889853477
6448 0.225584834814072
6449 0.225572764873505
6450 0.22556072473526
6451 0.225548654794693
6452 0.225536614656448
6453 0.225524544715881
6454 0.225512504577637
6455 0.225500449538231
6456 0.225488394498825
6457 0.22547635436058
6458 0.225464299321175
6459 0.225452244281769
6460 0.225440204143524
6461 0.22542816400528
6462 0.225416108965874
6463 0.22540408372879
6464 0.225392028689384
6465 0.225379973649979
6466 0.225367933511734
6467 0.225355893373489
6468 0.225343823432922
6469 0.225331798195839
6470 0.225319772958755
6471 0.22530771791935
6472 0.225295692682266
6473 0.225283652544022
6474 0.225271627306938
6475 0.225259587168694
6476 0.225247547030449
6477 0.225235521793365
6478 0.225223496556282
6479 0.225211456418037
6480 0.225199431180954
6481 0.225187391042709
6482 0.225175380706787
6483 0.225163340568542
6484 0.22515133023262
6485 0.225139290094376
6486 0.225127279758453
6487 0.22511525452137
6488 0.225103229284286
6489 0.225091218948364
6490 0.225079193711281
6491 0.225067168474197
6492 0.225055158138275
6493 0.225043132901192
6494 0.225031107664108
6495 0.225019097328186
6496 0.225007086992264
6497 0.224995076656342
6498 0.224983066320419
6499 0.224971055984497
6500 0.224959045648575
6501 0.224947035312653
6502 0.22493502497673
6503 0.224923014640808
6504 0.224911019206047
6505 0.224899023771286
6506 0.224887013435364
6507 0.224875018000603
6508 0.224863022565842
6509 0.224851042032242
6510 0.22483903169632
6511 0.22482705116272
6512 0.224815040826797
6513 0.224803060293198
6514 0.224791079759598
6515 0.224779069423676
6516 0.224767073988914
6517 0.224755093455315
6518 0.224743098020554
6519 0.224731117486954
6520 0.224719136953354
6521 0.224707156419754
6522 0.224695175886154
6523 0.224683165550232
6524 0.224671185016632
6525 0.224659219384193
6526 0.224647223949432
6527 0.224635243415833
6528 0.224623277783394
6529 0.224611312150955
6530 0.224599361419678
6531 0.224587380886078
6532 0.224575400352478
6533 0.224563434720039
6534 0.224551469087601
6535 0.224539503455162
6536 0.224527537822723
6537 0.224515557289124
6538 0.224503606557846
6539 0.224491655826569
6540 0.22447969019413
6541 0.224467724561691
6542 0.224455773830414
6543 0.224443823099136
6544 0.224431872367859
6545 0.224419921636581
6546 0.224407941102982
6547 0.224396020174026
6548 0.224384069442749
6549 0.22437210381031
6550 0.224360167980194
6551 0.224348217248917
6552 0.224336266517639
6553 0.224324330687523
6554 0.224312394857407
6555 0.224300444126129
6556 0.224288523197174
6557 0.224276572465897
6558 0.22426463663578
6559 0.224252700805664
6560 0.224240750074387
6561 0.224228829145432
6562 0.224216908216476
6563 0.22420497238636
6564 0.224193036556244
6565 0.224181115627289
6566 0.224169179797173
6567 0.224157243967056
6568 0.224145323038101
6569 0.224133402109146
6570 0.224121481180191
6571 0.224109560251236
6572 0.22409762442112
6573 0.224085718393326
6574 0.224073767662048
6575 0.224061876535416
6576 0.224049940705299
6577 0.224038034677505
6578 0.22402611374855
6579 0.224014192819595
6580 0.22400227189064
6581 0.223990350961685
6582 0.223978444933891
6583 0.223966538906097
6584 0.223954617977142
6585 0.223942711949348
6586 0.223930805921555
6587 0.223918884992599
6588 0.223906993865967
6589 0.223895102739334
6590 0.22388319671154
6591 0.223871305584908
6592 0.223859399557114
6593 0.223847523331642
6594 0.223835632205009
6595 0.223823726177216
6596 0.223811835050583
6597 0.22379994392395
6598 0.223788052797318
6599 0.223776176571846
6600 0.223764285445213
6601 0.223752409219742
6602 0.223740503191948
6603 0.223728626966476
6604 0.223716735839844
6605 0.223704874515533
6606 0.223692983388901
6607 0.223681092262268
6608 0.223669216036797
6609 0.223657339811325
6610 0.223645448684692
6611 0.223633587360382
6612 0.223621696233749
6613 0.223609834909439
6614 0.223597943782806
6615 0.223586082458496
6616 0.223574206233025
6617 0.223562330007553
6618 0.223550453782082
6619 0.22353857755661
6620 0.2235267162323
6621 0.223514840006828
6622 0.223502963781357
6623 0.223491102457047
6624 0.223479226231575
6625 0.223467350006104
6626 0.223455488681793
6627 0.223443627357483
6628 0.223431751132011
6629 0.223419889807701
6630 0.22340801358223
6631 0.223396152257919
6632 0.223384290933609
6633 0.223372429609299
6634 0.223360553383827
6635 0.223348677158356
6636 0.223336815834045
6637 0.223324954509735
6638 0.223313078284264
6639 0.223301231861115
6640 0.223289370536804
6641 0.223277509212494
6642 0.223265647888184
6643 0.223253771662712
6644 0.223241925239563
6645 0.223230063915253
6646 0.223218202590942
6647 0.223206341266632
6648 0.223194479942322
6649 0.223182633519173
6650 0.223170772194862
6651 0.223158925771713
6652 0.223147049546242
6653 0.223135203123093
6654 0.223123341798782
6655 0.223111480474472
6656 0.223099634051323
6657 0.223087787628174
6658 0.223075926303864
6659 0.223064064979553
6660 0.223052218556404
6661 0.223040357232094
6662 0.223028510808945
6663 0.223016649484634
6664 0.223004817962646
6665 0.222992971539497
6666 0.222981110215187
6667 0.222969263792038
6668 0.222957417368889
6669 0.22294557094574
6670 0.222933739423752
6671 0.222921893000603
6672 0.222910046577454
6673 0.222898215055466
6674 0.222886383533478
6675 0.222874537110329
6676 0.222862705588341
6677 0.222850874066353
6678 0.222839042544365
6679 0.222827196121216
6680 0.22281539440155
6681 0.222803547978401
6682 0.222791731357574
6683 0.222779899835587
6684 0.222768068313599
6685 0.222756236791611
6686 0.222744405269623
6687 0.222732573747635
6688 0.222720742225647
6689 0.222708940505981
6690 0.222697108983994
6691 0.222685307264328
6692 0.22267347574234
6693 0.222661644220352
6694 0.222649842500687
6695 0.222638010978699
6696 0.222626209259033
6697 0.222614377737045
6698 0.22260257601738
6699 0.222590744495392
6700 0.222578942775726
6701 0.222567111253738
6702 0.222555309534073
6703 0.222543507814407
6704 0.222531691193581
6705 0.222519874572754
6706 0.222508072853088
6707 0.222496271133423
6708 0.222484469413757
6709 0.222472667694092
6710 0.222460851073265
6711 0.2224490493536
6712 0.222437247633934
6713 0.22242546081543
6714 0.222413659095764
6715 0.222401857376099
6716 0.222390055656433
6717 0.22237828373909
6718 0.222366467118263
6719 0.222354665398598
6720 0.222342878580093
6721 0.222331076860428
6722 0.222319275140762
6723 0.222307488322258
6724 0.222295701503754
6725 0.222283899784088
6726 0.222272112965584
6727 0.222260326147079
6728 0.222248524427414
6729 0.222236752510071
6730 0.222224950790405
6731 0.22221314907074
6732 0.222201377153397
6733 0.222189575433731
6734 0.222177803516388
6735 0.222166016697884
6736 0.222154214978218
6737 0.222142443060875
6738 0.222130656242371
6739 0.222118854522705
6740 0.222107082605362
6741 0.222095280885696
6742 0.222083508968353
6743 0.222071707248688
6744 0.222059935331345
6745 0.222048163414001
6746 0.222036391496658
6747 0.222024619579315
6748 0.222012832760811
6749 0.222001045942307
6750 0.221989288926125
6751 0.22197750210762
6752 0.221965730190277
6753 0.221953958272934
6754 0.221942186355591
6755 0.221930414438248
6756 0.221918657422066
6757 0.221906870603561
6758 0.221895128488541
6759 0.221883356571198
6760 0.221871599555016
6761 0.221859827637672
6762 0.22184807062149
6763 0.221836298704147
6764 0.221824556589127
6765 0.221812784671783
6766 0.221801027655602
6767 0.22178927063942
6768 0.221777513623238
6769 0.221765771508217
6770 0.221753999590874
6771 0.221742242574692
6772 0.221730500459671
6773 0.22171875834465
6774 0.221707001328468
6775 0.221695259213448
6776 0.221683517098427
6777 0.221671774983406
6778 0.221660047769547
6779 0.221648290753365
6780 0.221636548638344
6781 0.221624806523323
6782 0.221613079309464
6783 0.221601337194443
6784 0.221589595079422
6785 0.221577852964401
6786 0.221566140651703
6787 0.221554398536682
6788 0.221542656421661
6789 0.221530944108963
6790 0.221519201993942
6791 0.221507474780083
6792 0.221495747566223
6793 0.221484020352364
6794 0.221472293138504
6795 0.221460551023483
6796 0.221448838710785
6797 0.221437096595764
6798 0.221425384283066
6799 0.221413657069206
6800 0.221401929855347
6801 0.221390202641487
6802 0.221378490328789
6803 0.221366763114929
6804 0.221355020999908
6805 0.22134330868721
6806 0.221331566572189
6807 0.221319854259491
6808 0.221308127045631
6809 0.221296414732933
6810 0.221284687519073
6811 0.221272975206375
6812 0.221261233091354
6813 0.221249535679817
6814 0.221237808465958
6815 0.221226096153259
6816 0.221214383840561
6817 0.221202671527863
6818 0.221190959215164
6819 0.221179232001305
6820 0.221167504787445
6821 0.221155807375908
6822 0.221144109964371
6823 0.221132397651672
6824 0.221120685338974
6825 0.221108973026276
6826 0.221097260713577
6827 0.22108556330204
6828 0.221073850989342
6829 0.221062153577805
6830 0.221050456166267
6831 0.22103875875473
6832 0.221027046442032
6833 0.221015363931656
6834 0.221003666520119
6835 0.220991969108582
6836 0.220980286598206
6837 0.220968574285507
6838 0.22095687687397
6839 0.220945179462433
6840 0.220933511853218
6841 0.220921814441681
6842 0.220910117030144
6843 0.220898434519768
6844 0.220886752009392
6845 0.220875054597855
6846 0.220863372087479
6847 0.220851689577103
6848 0.220839992165565
6849 0.220828294754028
6850 0.220816627144814
6851 0.220804929733276
6852 0.2207932472229
6853 0.220781564712524
6854 0.220769882202148
6855 0.220758199691772
6856 0.220746517181396
6857 0.220734834671021
6858 0.220723167061806
6859 0.22071148455143
6860 0.220699816942215
6861 0.220688134431839
6862 0.220676466822624
6863 0.220664799213409
6864 0.220653116703033
6865 0.220641434192657
6866 0.220629781484604
6867 0.220618113875389
6868 0.220606446266174
6869 0.22059477865696
6870 0.220583111047745
6871 0.22057144343853
6872 0.220559790730476
6873 0.220548123121262
6874 0.220536470413208
6875 0.220524802803993
6876 0.22051315009594
6877 0.220501482486725
6878 0.22048981487751
6879 0.220478162169456
6880 0.220466509461403
6881 0.220454841852188
6882 0.220443189144135
6883 0.220431536436081
6884 0.220419883728027
6885 0.220408216118813
6886 0.22039657831192
6887 0.220384895801544
6888 0.220373257994652
6889 0.220361605286598
6890 0.220349967479706
6891 0.220338314771652
6892 0.220326662063599
6893 0.220315009355545
6894 0.220303356647491
6895 0.220291703939438
6896 0.220280051231384
6897 0.220268413424492
6898 0.220256775617599
6899 0.220245122909546
6900 0.220233485102654
6901 0.220221847295761
6902 0.220210194587708
6903 0.220198556780815
6904 0.220186918973923
6905 0.220175296068192
6906 0.220163643360138
6907 0.220151990652084
6908 0.220140367746353
6909 0.2201287150383
6910 0.220117092132568
6911 0.220105439424515
6912 0.220093816518784
6913 0.22008216381073
6914 0.220070540904999
6915 0.220058888196945
6916 0.220047265291214
6917 0.220035627484322
6918 0.220023989677429
6919 0.220012366771698
6920 0.220000728964806
6921 0.219989091157913
6922 0.219977468252182
6923 0.219965845346451
6924 0.21995422244072
6925 0.219942599534988
6926 0.219930976629257
6927 0.219919353723526
6928 0.219907715916634
6929 0.219896107912064
6930 0.219884485006332
6931 0.219872862100601
6932 0.219861254096031
6933 0.219849616289139
6934 0.21983802318573
6935 0.219826400279999
6936 0.219814792275429
6937 0.219803184270859
6938 0.219791561365128
6939 0.219779938459396
6940 0.219768330454826
6941 0.219756722450256
6942 0.219745129346848
6943 0.219733521342278
6944 0.219721913337708
6945 0.219710305333138
6946 0.219698712229729
6947 0.219687104225159
6948 0.21967551112175
6949 0.21966390311718
6950 0.219652310013771
6951 0.219640716910362
6952 0.219629108905792
6953 0.219617530703545
6954 0.219605952501297
6955 0.219594344496727
6956 0.219582751393318
6957 0.219571158289909
6958 0.219559550285339
6959 0.219547957181931
6960 0.219536393880844
6961 0.219524800777435
6962 0.219513207674026
6963 0.219501614570618
6964 0.219490051269531
6965 0.219478458166122
6966 0.219466865062714
6967 0.219455286860466
6968 0.219443708658218
6969 0.21943211555481
6970 0.219420552253723
6971 0.219408959150314
6972 0.219397395849228
6973 0.219385802745819
6974 0.219374239444733
6975 0.219362646341324
6976 0.219351083040237
6977 0.219339519739151
6978 0.219327926635742
6979 0.219316363334656
6980 0.219304800033569
6981 0.219293236732483
6982 0.219281643629074
6983 0.219270065426826
6984 0.219258517026901
6985 0.219246938824654
6986 0.219235360622406
6987 0.21922379732132
6988 0.219212234020233
6989 0.219200640916824
6990 0.219189077615738
6991 0.219177514314651
6992 0.219165951013565
6993 0.219154372811317
6994 0.219142809510231
6995 0.219131246209145
6996 0.219119668006897
6997 0.219108104705811
6998 0.219096526503563
6999 0.219084963202477
7000 0.21907339990139
7001 0.219061851501465
7002 0.219050288200378
7003 0.219038724899292
7004 0.219027146697044
7005 0.219015598297119
7006 0.219004034996033
7007 0.218992486596107
7008 0.218980938196182
7009 0.218969374895096
7010 0.218957811594009
7011 0.218946248292923
7012 0.218934714794159
7013 0.218923181295395
7014 0.218911617994308
7015 0.218900054693222
7016 0.218888521194458
7017 0.218876972794533
7018 0.218865424394608
7019 0.218853890895844
7020 0.218842327594757
7021 0.218830794095993
7022 0.218819260597229
7023 0.218807712197304
7024 0.218796193599701
7025 0.218784660100937
7026 0.218773111701012
7027 0.218761593103409
7028 0.218750059604645
7029 0.218738526105881
7030 0.218726992607117
7031 0.218715459108353
7032 0.21870394051075
7033 0.218692407011986
7034 0.218680888414383
7035 0.218669354915619
7036 0.218657851219177
7037 0.218646302819252
7038 0.218634784221649
7039 0.218623250722885
7040 0.218611732125282
7041 0.218600213527679
7042 0.218588680028915
7043 0.218577146530151
7044 0.218565627932549
7045 0.218554109334946
7046 0.218542575836182
7047 0.21853107213974
7048 0.218519538640976
7049 0.218508034944534
7050 0.218496516346931
7051 0.218484997749329
7052 0.218473494052887
7053 0.218461960554123
7054 0.218450456857681
7055 0.21843895316124
7056 0.218427419662476
7057 0.218415915966034
7058 0.218404397368431
7059 0.218392878770828
7060 0.218381375074387
7061 0.218369856476784
7062 0.218358367681503
7063 0.218346863985062
7064 0.218335345387459
7065 0.218323841691017
7066 0.218312337994576
7067 0.218300834298134
7068 0.218289345502853
7069 0.218277826905251
7070 0.21826633810997
7071 0.218254834413528
7072 0.218243345618248
7073 0.218231827020645
7074 0.218220323324203
7075 0.218208834528923
7076 0.218197330832481
7077 0.218185842037201
7078 0.218174338340759
7079 0.218162834644318
7080 0.218151345849037
7081 0.218139857053757
7082 0.218128353357315
7083 0.218116864562035
7084 0.218105390667915
7085 0.218093886971474
7086 0.218082413077354
7087 0.218070924282074
7088 0.218059450387955
7089 0.218047961592674
7090 0.218036472797394
7091 0.218024998903275
7092 0.218013510107994
7093 0.218002036213875
7094 0.217990547418594
7095 0.217979073524475
7096 0.217967599630356
7097 0.217956125736237
7098 0.217944651842117
7099 0.217933177947998
7100 0.217921689152718
7101 0.21791023015976
7102 0.21789875626564
7103 0.217887282371521
7104 0.217875808477402
7105 0.217864349484444
7106 0.217852875590324
7107 0.217841401696205
7108 0.217829942703247
7109 0.217818468809128
7110 0.21780700981617
7111 0.217795550823212
7112 0.217784091830254
7113 0.217772632837296
7114 0.217761158943176
7115 0.217749714851379
7116 0.217738270759583
7117 0.217726796865463
7118 0.217715352773666
7119 0.21770390868187
7120 0.217692449688911
7121 0.217680990695953
7122 0.217669546604156
7123 0.21765810251236
7124 0.217646658420563
7125 0.217635214328766
7126 0.217623770236969
7127 0.217612326145172
7128 0.217600882053375
7129 0.217589408159256
7130 0.21757797896862
7131 0.217566534876823
7132 0.217555075883865
7133 0.21754364669323
7134 0.217532217502594
7135 0.217520773410797
7136 0.217509329319
7137 0.217497915029526
7138 0.217486470937729
7139 0.217475026845932
7140 0.217463582754135
7141 0.217452168464661
7142 0.217440724372864
7143 0.217429295182228
7144 0.217417865991592
7145 0.217406436800957
7146 0.21739499270916
7147 0.217383578419685
7148 0.21737214922905
7149 0.217360720038414
7150 0.217349290847778
7151 0.217337861657143
7152 0.217326447367668
7153 0.217315018177032
7154 0.217303588986397
7155 0.217292159795761
7156 0.217280745506287
7157 0.217269331216812
7158 0.217257916927338
7159 0.217246472835541
7160 0.217235058546066
7161 0.217223644256592
7162 0.217212229967117
7163 0.217200815677643
7164 0.217189401388168
7165 0.217177987098694
7166 0.217166587710381
7167 0.217155173420906
7168 0.217143774032593
7169 0.217132359743118
7170 0.217120960354805
7171 0.217109546065331
7172 0.217098146677017
7173 0.217086732387543
7174 0.217075347900391
7175 0.217063933610916
7176 0.217052534222603
7177 0.217041119933128
7178 0.217029720544815
7179 0.217018336057663
7180 0.217006921768188
7181 0.216995537281036
7182 0.216984137892723
7183 0.216972753405571
7184 0.216961354017258
7185 0.216949969530106
7186 0.216938555240631
7187 0.216927170753479
7188 0.216915786266327
7189 0.216904401779175
7190 0.216893017292023
7191 0.216881632804871
7192 0.216870248317719
7193 0.216858863830566
7194 0.216847479343414
7195 0.216836094856262
7196 0.21682471036911
7197 0.216813325881958
7198 0.216801941394806
7199 0.216790556907654
7200 0.216779172420502
7201 0.21676778793335
7202 0.216756418347359
7203 0.216745033860207
7204 0.216733664274216
7205 0.216722279787064
7206 0.216710910201073
7207 0.216699525713921
7208 0.216688141226768
7209 0.216676771640778
7210 0.216665416955948
7211 0.216654032468796
7212 0.216642647981644
7213 0.216631278395653
7214 0.216619908809662
7215 0.21660852432251
7216 0.21659716963768
7217 0.216585785150528
7218 0.216574430465698
7219 0.216563060879707
7220 0.216551691293716
7221 0.216540336608887
7222 0.216528952121735
7223 0.216517597436905
7224 0.216506212949753
7225 0.216494858264923
7226 0.216483503580093
7227 0.216472148895264
7228 0.216460794210434
7229 0.216449439525604
7230 0.216438084840775
7231 0.216426730155945
7232 0.216415375471115
7233 0.216404020786285
7234 0.216392666101456
7235 0.216381311416626
7236 0.216369956731796
7237 0.216358616948128
7238 0.216347277164459
7239 0.21633592247963
7240 0.2163245677948
7241 0.216313228011131
7242 0.216301888227463
7243 0.216290533542633
7244 0.216279193758965
7245 0.216267853975296
7246 0.216256514191628
7247 0.216245159506798
7248 0.216233819723129
7249 0.216222494840622
7250 0.216211140155792
7251 0.216199815273285
7252 0.216188490390778
7253 0.216177135705948
7254 0.216165810823441
7255 0.216154485940933
7256 0.216143161058426
7257 0.216131806373596
7258 0.216120481491089
7259 0.216109171509743
7260 0.216097846627235
7261 0.216086521744728
7262 0.216075196862221
7263 0.216063886880875
7264 0.216052561998367
7265 0.216041266918182
7266 0.216029942035675
7267 0.216018617153168
7268 0.216007322072983
7269 0.215995997190475
7270 0.215984702110291
7271 0.215973392128944
7272 0.215962082147598
7273 0.215950787067413
7274 0.215939477086067
7275 0.215928167104721
7276 0.215916886925697
7277 0.215905576944351
7278 0.215894296765327
7279 0.215882986783981
7280 0.215871691703796
7281 0.215860396623611
7282 0.215849101543427
7283 0.215837836265564
7284 0.215826526284218
7285 0.215815231204033
7286 0.215803936123848
7287 0.215792655944824
7288 0.215781390666962
7289 0.215770095586777
7290 0.215758830308914
7291 0.215747535228729
7292 0.215736269950867
7293 0.215724989771843
7294 0.215713709592819
7295 0.215702429413795
7296 0.215691149234772
7297 0.215679883956909
7298 0.215668588876724
7299 0.215657338500023
7300 0.215646058320999
7301 0.215634763240814
7302 0.215623512864113
7303 0.215612232685089
7304 0.215600967407227
7305 0.215589687228203
7306 0.215578436851501
7307 0.215567141771317
7308 0.215555876493454
7309 0.21554459631443
7310 0.215533345937729
7311 0.215522080659866
7312 0.215510815382004
7313 0.215499550104141
7314 0.215488284826279
7315 0.215477019548416
7316 0.215465754270554
7317 0.215454488992691
7318 0.215443223714828
7319 0.215431973338127
7320 0.215420708060265
7321 0.215409457683563
7322 0.215398192405701
7323 0.215386927127838
7324 0.215375661849976
7325 0.215364426374435
7326 0.215353175997734
7327 0.215341910719872
7328 0.21533066034317
7329 0.21531942486763
7330 0.21530818939209
7331 0.215296924114227
7332 0.215285688638687
7333 0.215274453163147
7334 0.215263217687607
7335 0.215251982212067
7336 0.215240746736526
7337 0.215229496359825
7338 0.215218275785446
7339 0.215207040309906
7340 0.215195775032043
7341 0.215184539556503
7342 0.215173304080963
7343 0.215162068605423
7344 0.215150848031044
7345 0.215139612555504
7346 0.215128362178802
7347 0.215117156505585
7348 0.215105891227722
7349 0.215094655752182
7350 0.215083450078964
7351 0.215072199702263
7352 0.215060979127884
7353 0.215049743652344
7354 0.215038523077965
7355 0.215027302503586
7356 0.215016081929207
7357 0.215004861354828
7358 0.214993625879288
7359 0.214982405304909
7360 0.21497118473053
7361 0.214959979057312
7362 0.214948743581772
7363 0.214937537908554
7364 0.214926332235336
7365 0.214915096759796
7366 0.214903891086578
7367 0.214892670512199
7368 0.214881464838982
7369 0.214870244264603
7370 0.214859038591385
7371 0.214847832918167
7372 0.214836627244949
7373 0.214825421571732
7374 0.214814215898514
7375 0.214803010225296
7376 0.214791804552078
7377 0.21478059887886
7378 0.214769408106804
7379 0.214758202433586
7380 0.214746996760368
7381 0.214735791087151
7382 0.214724600315094
7383 0.214713379740715
7384 0.214702188968658
7385 0.214691013097763
7386 0.214679807424545
7387 0.214668616652489
7388 0.214657425880432
7389 0.214646220207214
7390 0.214635044336319
7391 0.214623838663101
7392 0.214612662792206
7393 0.214601457118988
7394 0.21459025144577
7395 0.214579075574875
7396 0.214567884802818
7397 0.214556694030762
7398 0.214545518159866
7399 0.214534342288971
7400 0.214523151516914
7401 0.214511960744858
7402 0.214500784873962
7403 0.214489594101906
7404 0.214478433132172
7405 0.214467242360115
7406 0.214456081390381
7407 0.214444905519485
7408 0.21443372964859
7409 0.214422553777695
7410 0.214411392807961
7411 0.214400202035904
7412 0.214389026165009
7413 0.214377865195274
7414 0.21436670422554
7415 0.214355528354645
7416 0.214344367384911
7417 0.214333206415176
7418 0.214322045445442
7419 0.214310884475708
7420 0.214299723505974
7421 0.21428856253624
7422 0.214277386665344
7423 0.214266240596771
7424 0.214255079627037
7425 0.214243918657303
7426 0.21423277258873
7427 0.214221611618996
7428 0.214210450649261
7429 0.214199289679527
7430 0.214188143610954
7431 0.21417698264122
7432 0.214165836572647
7433 0.214154690504074
7434 0.214143544435501
7435 0.214132383465767
7436 0.214121222496033
7437 0.214110091328621
7438 0.214098930358887
7439 0.214087784290314
7440 0.214076638221741
7441 0.214065492153168
7442 0.214054360985756
7443 0.214043229818344
7444 0.21403206884861
7445 0.214020937681198
7446 0.214009791612625
7447 0.213998645544052
7448 0.21398751437664
7449 0.213976383209229
7450 0.213965237140656
7451 0.213954120874405
7452 0.213942974805832
7453 0.213931858539581
7454 0.213920727372169
7455 0.213909596204758
7456 0.213898479938507
7457 0.213887333869934
7458 0.213876217603683
7459 0.213865101337433
7460 0.213853970170021
7461 0.21384285390377
7462 0.213831722736359
7463 0.213820621371269
7464 0.213809490203857
7465 0.213798373937607
7466 0.213787242770195
7467 0.213776111602783
7468 0.213765010237694
7469 0.213753893971443
7470 0.213742792606354
7471 0.213731676340103
7472 0.213720560073853
7473 0.213709458708763
7474 0.213698342442513
7475 0.213687241077423
7476 0.213676139712334
7477 0.213665038347244
7478 0.213653922080994
7479 0.213642835617065
7480 0.213631719350815
7481 0.213620617985725
7482 0.213609516620636
7483 0.213598430156708
7484 0.213587313890457
7485 0.213576212525368
7486 0.21356512606144
7487 0.21355402469635
7488 0.213542923331261
7489 0.213531821966171
7490 0.213520735502243
7491 0.213509634137154
7492 0.213498532772064
7493 0.213487446308136
7494 0.213476344943047
7495 0.213465258479118
7496 0.213454157114029
7497 0.213443070650101
7498 0.213431984186172
7499 0.213420882821083
7500 0.213409811258316
7501 0.213398709893227
7502 0.213387623429298
7503 0.213376551866531
7504 0.213365465402603
7505 0.213354378938675
7506 0.213343292474747
7507 0.213332206010818
7508 0.213321134448051
7509 0.213310047984123
7510 0.213298976421356
7511 0.213287904858589
7512 0.213276818394661
7513 0.213265746831894
7514 0.213254690170288
7515 0.21324360370636
7516 0.213232532143593
7517 0.213221445679665
7518 0.213210374116898
7519 0.213199317455292
7520 0.213188230991364
7521 0.213177174329758
7522 0.213166102766991
7523 0.213155046105385
7524 0.213143974542618
7525 0.213132917881012
7526 0.213121861219406
7527 0.213110789656639
7528 0.213099732995033
7529 0.213088676333427
7530 0.21307760477066
7531 0.213066548109055
7532 0.213055491447449
7533 0.213044434785843
7534 0.213033393025398
7535 0.213022321462631
7536 0.213011264801025
7537 0.213000223040581
7538 0.212989181280136
7539 0.21297812461853
7540 0.212967067956924
7541 0.212956011295319
7542 0.212944954633713
7543 0.212933927774429
7544 0.212922871112823
7545 0.212911814451218
7546 0.212900772690773
7547 0.212889730930328
7548 0.212878674268723
7549 0.212867647409439
7550 0.212856605648994
7551 0.212845534086227
7552 0.212834507226944
7553 0.212823450565338
7554 0.212812423706055
7555 0.21280138194561
7556 0.212790340185165
7557 0.21277928352356
7558 0.212768256664276
7559 0.212757214903831
7560 0.212746173143387
7561 0.212735131382942
7562 0.212724089622498
7563 0.212713062763214
7564 0.212702021002769
7565 0.212690979242325
7566 0.212679952383041
7567 0.212668925523758
7568 0.212657898664474
7569 0.212646842002869
7570 0.212635815143585
7571 0.212624788284302
7572 0.212613746523857
7573 0.212602704763412
7574 0.21259169280529
7575 0.212580651044846
7576 0.212569653987885
7577 0.21255861222744
7578 0.212547600269318
7579 0.212536573410034
7580 0.212525546550751
7581 0.212514519691467
7582 0.212503522634506
7583 0.212492495775223
7584 0.212481483817101
7585 0.212470471858978
7586 0.212459459900856
7587 0.212448433041573
7588 0.21243742108345
7589 0.212426409125328
7590 0.212415397167206
7591 0.212404385209084
7592 0.212393373250961
7593 0.212382376194
7594 0.212371364235878
7595 0.212360352277756
7596 0.212349340319633
7597 0.212338343262672
7598 0.21232733130455
7599 0.212316334247589
7600 0.212305337190628
7601 0.212294340133667
7602 0.212283343076706
7603 0.212272346019745
7604 0.212261348962784
7605 0.212250351905823
7606 0.212239354848862
7607 0.212228387594223
7608 0.212217390537262
7609 0.212206393480301
7610 0.21219539642334
7611 0.21218441426754
7612 0.21217343211174
7613 0.21216244995594
7614 0.21215146780014
7615 0.212140500545502
7616 0.212129503488541
7617 0.212118536233902
7618 0.212107554078102
7619 0.212096571922302
7620 0.212085589766502
7621 0.212074607610703
7622 0.212063655257225
7623 0.212052673101425
7624 0.212041705846786
7625 0.21203076839447
7626 0.21201978623867
7627 0.212008833885193
7628 0.211997866630554
7629 0.211986899375916
7630 0.211975961923599
7631 0.211964994668961
7632 0.211954027414322
7633 0.211943089962006
7634 0.211932122707367
7635 0.211921170353889
7636 0.211910203099251
7637 0.211899265646935
7638 0.211888313293457
7639 0.21187736093998
7640 0.211866408586502
7641 0.211855456233025
7642 0.211844518780708
7643 0.211833596229553
7644 0.211822628974915
7645 0.211811691522598
7646 0.211800754070282
7647 0.211789816617966
7648 0.211778879165649
7649 0.211767941713333
7650 0.211757004261017
7651 0.211746066808701
7652 0.211735129356384
7653 0.211724206805229
7654 0.211713284254074
7655 0.211702346801758
7656 0.211691409349442
7657 0.211680486798286
7658 0.211669534444809
7659 0.211658626794815
7660 0.21164770424366
7661 0.211636781692505
7662 0.211625844240189
7663 0.211614936590195
7664 0.211603999137878
7665 0.211593076586723
7666 0.211582154035568
7667 0.211571246385574
7668 0.211560308933258
7669 0.211549401283264
7670 0.211538478732109
7671 0.211527571082115
7672 0.21151664853096
7673 0.211505711078644
7674 0.21149480342865
7675 0.211483895778656
7676 0.211472973227501
7677 0.211462050676346
7678 0.211451143026352
7679 0.211440220475197
7680 0.211429327726364
7681 0.211418390274048
7682 0.211407497525215
7683 0.211396589875221
7684 0.211385667324066
7685 0.211374774575233
7686 0.211363852024078
7687 0.211352944374084
7688 0.211342036724091
7689 0.211331129074097
7690 0.211320221424103
7691 0.211309313774109
7692 0.211298406124115
7693 0.211287498474121
7694 0.211276590824127
7695 0.211265698075294
7696 0.211254790425301
7697 0.211243882775307
7698 0.211232990026474
7699 0.211222097277641
7700 0.211211204528809
7701 0.211200296878815
7702 0.211189389228821
7703 0.211178511381149
7704 0.211167603731155
7705 0.211156725883484
7706 0.21114581823349
7707 0.211134940385818
7708 0.211124047636986
7709 0.211113154888153
7710 0.211102277040482
7711 0.211091384291649
7712 0.211080491542816
7713 0.211069613695145
7714 0.211058735847473
7715 0.211047857999802
7716 0.21103698015213
7717 0.211026102304459
7718 0.211015209555626
7719 0.211004331707954
7720 0.210993438959122
7721 0.210982576012611
7722 0.210971713066101
7723 0.21096083521843
7724 0.210949942469597
7725 0.210939079523087
7726 0.210928201675415
7727 0.210917323827744
7728 0.210906460881233
7729 0.210895597934723
7730 0.210884720087051
7731 0.210873857140541
7732 0.21086297929287
7733 0.210852116346359
7734 0.210841253399849
7735 0.210830390453339
7736 0.210819527506828
7737 0.210808664560318
7738 0.210797786712646
7739 0.210786938667297
7740 0.210776060819626
7741 0.210765212774277
7742 0.210754334926605
7743 0.210743486881256
7744 0.210732623934746
7745 0.210721775889397
7746 0.210710912942886
7747 0.210700064897537
7748 0.210689201951027
7749 0.210678339004517
7750 0.210667490959167
7751 0.210656642913818
7752 0.210645779967308
7753 0.21063494682312
7754 0.210624098777771
7755 0.210613235831261
7756 0.21060237288475
7757 0.210591524839401
7758 0.210580676794052
7759 0.210569828748703
7760 0.210558965802193
7761 0.210548132658005
7762 0.210537284612656
7763 0.210526436567307
7764 0.210515588521957
7765 0.210504740476608
7766 0.210493892431259
7767 0.21048304438591
7768 0.210472196340561
7769 0.210461348295212
7770 0.210450500249863
7771 0.210439667105675
7772 0.210428833961487
7773 0.210417985916138
7774 0.210407137870789
7775 0.210396304726601
7776 0.210385486483574
7777 0.210374638438225
7778 0.210363805294037
7779 0.21035298705101
7780 0.210342139005661
7781 0.210331320762634
7782 0.210320472717285
7783 0.210309654474258
7784 0.210298836231232
7785 0.210287988185883
7786 0.210277169942856
7787 0.210266336798668
7788 0.21025550365448
7789 0.210244685411453
7790 0.210233867168427
7791 0.210223019123077
7792 0.210212230682373
7793 0.210201382637024
7794 0.210190579295158
7795 0.21017974615097
7796 0.210168927907944
7797 0.210158109664917
7798 0.21014729142189
7799 0.210136473178864
7800 0.210125654935837
7801 0.210114851593971
7802 0.210104033350945
7803 0.210093230009079
7804 0.210082411766052
7805 0.210071608424187
7806 0.210060805082321
7807 0.210050001740456
7808 0.21003919839859
7809 0.210028409957886
7810 0.21001760661602
7811 0.210006803274155
7812 0.20999601483345
7813 0.209985196590424
7814 0.209974408149719
7815 0.209963619709015
7816 0.209952816367149
7817 0.209942027926445
7818 0.209931224584579
7819 0.209920436143875
7820 0.20990963280201
7821 0.209898859262466
7822 0.20988804101944
7823 0.209877252578735
7824 0.209866464138031
7825 0.209855675697327
7826 0.209844887256622
7827 0.209834098815918
7828 0.209823295474052
7829 0.209812507033348
7830 0.209801718592644
7831 0.209790915250778
7832 0.209780141711235
7833 0.209769353270531
7834 0.209758579730988
7835 0.209747791290283
7836 0.20973701775074
7837 0.209726244211197
7838 0.209715470671654
7839 0.209704697132111
7840 0.209693923592567
7841 0.209683135151863
7842 0.209672376513481
7843 0.209661602973938
7844 0.209650829434395
7845 0.209640070796013
7846 0.209629312157631
7847 0.209618538618088
7848 0.209607779979706
7849 0.209597021341324
7850 0.209586247801781
7851 0.209575489163399
7852 0.209564730525017
7853 0.209553971886635
7854 0.209543228149414
7855 0.209532469511032
7856 0.209521725773811
7857 0.209510967135429
7858 0.209500223398209
7859 0.209489464759827
7860 0.209478706121445
7861 0.209467977285385
7862 0.209457233548164
7863 0.209446489810944
7864 0.209435746073723
7865 0.209425017237663
7866 0.209414273500443
7867 0.209403529763222
7868 0.209392800927162
7869 0.209382057189941
7870 0.209371328353882
7871 0.209360599517822
7872 0.209349870681763
7873 0.209339126944542
7874 0.209328413009644
7875 0.209317669272423
7876 0.209306955337524
7877 0.209296211600304
7878 0.209285497665405
7879 0.209274753928185
7880 0.209264039993286
7881 0.209253311157227
7882 0.209242582321167
7883 0.209231868386269
7884 0.20922115445137
7885 0.209210425615311
7886 0.209199696779251
7887 0.209188982844353
7888 0.209178268909454
7889 0.209167540073395
7890 0.209156826138496
7891 0.209146112203598
7892 0.209135383367538
7893 0.209124684333801
7894 0.209113955497742
7895 0.209103241562843
7896 0.209092527627945
7897 0.209081813693047
7898 0.209071099758148
7899 0.209060400724411
7900 0.209049671888351
7901 0.209038987755775
7902 0.209028273820877
7903 0.209017559885979
7904 0.20900684595108
7905 0.208996146917343
7906 0.208985447883606
7907 0.208974748849869
7908 0.208964049816132
7909 0.208953350782394
7910 0.208942651748657
7911 0.208931937813759
7912 0.208921238780022
7913 0.208910539746284
7914 0.208899840712547
7915 0.208889156579971
7916 0.208878442645073
7917 0.208867758512497
7918 0.208857044577599
7919 0.208846360445023
7920 0.208835661411285
7921 0.208824962377548
7922 0.208814278244972
7923 0.208803594112396
7924 0.208792895078659
7925 0.208782210946083
7926 0.208771526813507
7927 0.208760842680931
7928 0.208750158548355
7929 0.208739459514618
7930 0.208728790283203
7931 0.208718091249466
7932 0.208707422018051
7933 0.208696722984314
7934 0.208686023950577
7935 0.208675354719162
7936 0.208664670586586
7937 0.20865398645401
7938 0.208643302321434
7939 0.208632618188858
7940 0.208621934056282
7941 0.208611249923706
7942 0.208600580692291
7943 0.208589881658554
7944 0.208579212427139
7945 0.208568513393402
7946 0.208557844161987
7947 0.208547160029411
7948 0.208536490797997
7949 0.208525821566582
7950 0.208515137434006
7951 0.208504468202591
7952 0.208493769168854
7953 0.208483099937439
7954 0.208472430706024
7955 0.208461746573448
7956 0.208451077342033
7957 0.20844042301178
7958 0.208429738879204
7959 0.208419069647789
7960 0.208408400416374
7961 0.208397731184959
7962 0.208387076854706
7963 0.208376407623291
7964 0.208365738391876
7965 0.208355069160461
7966 0.208344429731369
7967 0.208333760499954
7968 0.208323106169701
7969 0.208312451839447
7970 0.208301782608032
7971 0.208291113376617
7972 0.208280459046364
7973 0.20826980471611
7974 0.208259135484695
7975 0.208248496055603
7976 0.208237826824188
7977 0.208227172493935
7978 0.208216518163681
7979 0.208205863833427
7980 0.208195209503174
7981 0.20818455517292
7982 0.208173900842667
7983 0.208163261413574
7984 0.208152592182159
7985 0.208141952753067
7986 0.208131313323975
7987 0.208120658993721
7988 0.208110019564629
7989 0.208099365234375
7990 0.208088725805283
7991 0.208078071475029
7992 0.208067417144775
7993 0.208056777715683
7994 0.208046123385429
7995 0.208035498857498
7996 0.208024859428406
7997 0.208014190196991
7998 0.208003550767899
7999 0.207992911338806
8000 0.207982271909714
8001 0.207971632480621
8002 0.207960993051529
8003 0.207950338721275
8004 0.207939699292183
8005 0.207929074764252
8006 0.207918435335159
8007 0.207907795906067
8008 0.207897156476974
8009 0.207886531949043
8010 0.207875892519951
8011 0.20786526799202
8012 0.207854643464088
8013 0.207844018936157
8014 0.207833379507065
8015 0.207822754979134
8016 0.207812130451202
8017 0.207801505923271
8018 0.20779088139534
8019 0.207780241966248
8020 0.207769632339478
8021 0.207758992910385
8022 0.207748368382454
8023 0.207737743854523
8024 0.207727119326591
8025 0.20771649479866
8026 0.207705855369568
8027 0.207695245742798
8028 0.207684606313705
8029 0.207673996686935
8030 0.207663357257843
8031 0.207652747631073
8032 0.207642108201981
8033 0.207631498575211
8034 0.207620859146118
8035 0.207610249519348
8036 0.207599610090256
8037 0.207589000463486
8038 0.207578375935555
8039 0.207567766308784
8040 0.207557141780853
8041 0.207546532154083
8042 0.207535907626152
8043 0.207525283098221
8044 0.207514673471451
8045 0.207504063844681
8046 0.20749343931675
8047 0.207482844591141
8048 0.207472205162048
8049 0.20746161043644
8050 0.207450985908508
8051 0.207440376281738
8052 0.207429766654968
8053 0.207419157028198
8054 0.207408547401428
8055 0.207397937774658
8056 0.207387328147888
8057 0.207376718521118
8058 0.207366108894348
8059 0.207355499267578
8060 0.20734491944313
8061 0.20733430981636
8062 0.207323715090752
8063 0.207313120365143
8064 0.207302510738373
8065 0.207291901111603
8066 0.207281306385994
8067 0.207270711660385
8068 0.207260102033615
8069 0.207249522209167
8070 0.20723894238472
8071 0.20722833275795
8072 0.207217752933502
8073 0.207207173109055
8074 0.207196563482285
8075 0.207185983657837
8076 0.207175374031067
8077 0.20716480910778
8078 0.207154214382172
8079 0.207143634557724
8080 0.207133024930954
8081 0.207122445106506
8082 0.207111865282059
8083 0.207101285457611
8084 0.207090690732002
8085 0.207080110907555
8086 0.207069516181946
8087 0.207058936357498
8088 0.207048356533051
8089 0.207037776708603
8090 0.207027196884155
8091 0.207016617059708
8092 0.207006007432938
8093 0.206995442509651
8094 0.206984847784042
8095 0.206974267959595
8096 0.206963688135147
8097 0.206953108310699
8098 0.206942528486252
8099 0.206931948661804
8100 0.206921368837357
8101 0.206910789012909
8102 0.206900209188461
8103 0.206889629364014
8104 0.206879079341888
8105 0.20686848461628
8106 0.206857919692993
8107 0.206847324967384
8108 0.206836774945259
8109 0.206826195120811
8110 0.206815630197525
8111 0.206805050373077
8112 0.206794485449791
8113 0.206783905625343
8114 0.206773325800896
8115 0.206762760877609
8116 0.206752181053162
8117 0.206741616129875
8118 0.206731051206589
8119 0.206720471382141
8120 0.206709921360016
8121 0.206699326634407
8122 0.206688776612282
8123 0.206678211688995
8124 0.206667631864548
8125 0.206657081842422
8126 0.206646502017975
8127 0.20663595199585
8128 0.206625387072563
8129 0.206614822149277
8130 0.20660425722599
8131 0.206593692302704
8132 0.206583142280579
8133 0.206572592258453
8134 0.206562027335167
8135 0.20655146241188
8136 0.206540912389755
8137 0.206530332565308
8138 0.206519782543182
8139 0.206509232521057
8140 0.206498667597771
8141 0.206488132476807
8142 0.206477582454681
8143 0.206467032432556
8144 0.206456482410431
8145 0.206445932388306
8146 0.20643538236618
8147 0.206424847245216
8148 0.206414297223091
8149 0.206403762102127
8150 0.206393212080002
8151 0.206382662057877
8152 0.206372141838074
8153 0.206361576914787
8154 0.206351041793823
8155 0.206340491771698
8156 0.206329941749573
8157 0.20631942152977
8158 0.206308871507645
8159 0.206298321485519
8160 0.206287801265717
8161 0.206277251243591
8162 0.206266731023788
8163 0.206256181001663
8164 0.20624566078186
8165 0.206235110759735
8166 0.206224590539932
8167 0.206214040517807
8168 0.206203520298004
8169 0.20619298517704
8170 0.206182450056076
8171 0.206171914935112
8172 0.206161379814148
8173 0.206150859594345
8174 0.206140339374542
8175 0.206129819154739
8176 0.206119298934937
8177 0.206108748912811
8178 0.206098228693008
8179 0.206087723374367
8180 0.206077188253403
8181 0.2060666680336
8182 0.206056147813797
8183 0.206045627593994
8184 0.206035107374191
8185 0.206024587154388
8186 0.206014066934586
8187 0.206003546714783
8188 0.20599302649498
8189 0.205982506275177
8190 0.205971986055374
8191 0.205961465835571
8192 0.20595096051693
8193 0.205940455198288
8194 0.205929934978485
8195 0.205919414758682
8196 0.205908909440041
8197 0.205898404121399
8198 0.205887883901596
8199 0.205877363681793
8200 0.205866858363152
8201 0.20585635304451
8202 0.205845862627029
8203 0.205835342407227
8204 0.205824851989746
8205 0.205814331769943
8206 0.205803826451302
8207 0.20579332113266
8208 0.205782815814018
8209 0.205772310495377
8210 0.205761805176735
8211 0.205751314759254
8212 0.205740809440613
8213 0.205730319023132
8214 0.205719828605652
8215 0.20570932328701
8216 0.205698817968369
8217 0.205688327550888
8218 0.205677837133408
8219 0.205667316913605
8220 0.205656826496124
8221 0.205646336078644
8222 0.205635845661163
8223 0.205625355243683
8224 0.205614864826202
8225 0.205604374408722
8226 0.205593898892403
8227 0.205583408474922
8228 0.205572932958603
8229 0.205562442541122
8230 0.205551952123642
8231 0.205541491508484
8232 0.205531001091003
8233 0.205520525574684
8234 0.205510050058365
8235 0.205499574542046
8236 0.205489099025726
8237 0.205478608608246
8238 0.205468147993088
8239 0.205457657575607
8240 0.205447196960449
8241 0.20543672144413
8242 0.205426245927811
8243 0.205415785312653
8244 0.205405324697495
8245 0.205394849181175
8246 0.205384373664856
8247 0.205373913049698
8248 0.20536345243454
8249 0.205352991819382
8250 0.205342531204224
8251 0.205332055687904
8252 0.205321595072746
8253 0.205311134457588
8254 0.205300688743591
8255 0.205290228128433
8256 0.205279767513275
8257 0.205269306898117
8258 0.205258876085281
8259 0.205248415470123
8260 0.205237954854965
8261 0.205227509140968
8262 0.205217063426971
8263 0.205206617712975
8264 0.205196171998978
8265 0.20518571138382
8266 0.205175250768661
8267 0.205164819955826
8268 0.20515438914299
8269 0.205143943428993
8270 0.205133497714996
8271 0.205123066902161
8272 0.205112606287003
8273 0.205102190375328
8274 0.205091744661331
8275 0.205081313848495
8276 0.20507088303566
8277 0.205060452222824
8278 0.205050006508827
8279 0.205039575695992
8280 0.205029144883156
8281 0.205018728971481
8282 0.205008283257484
8283 0.20499786734581
8284 0.204987421631813
8285 0.204977005720139
8286 0.204966574907303
8287 0.204956144094467
8288 0.204945728182793
8289 0.204935312271118
8290 0.204924881458282
8291 0.204914450645447
8292 0.204904049634933
8293 0.204893618822098
8294 0.204883202910423
8295 0.204872786998749
8296 0.204862371087074
8297 0.2048519551754
8298 0.204841554164886
8299 0.204831138253212
8300 0.204820722341537
8301 0.204810306429863
8302 0.204799890518188
8303 0.204789489507675
8304 0.204779088497162
8305 0.204768657684326
8306 0.204758256673813
8307 0.2047478556633
8308 0.204737454652786
8309 0.204727038741112
8310 0.20471665263176
8311 0.204706236720085
8312 0.204695835709572
8313 0.20468544960022
8314 0.204675033688545
8315 0.204664647579193
8316 0.20465424656868
8317 0.204643845558167
8318 0.204633474349976
8319 0.204623073339462
8320 0.204612672328949
8321 0.204602286219597
8322 0.204591900110245
8323 0.204581499099731
8324 0.204571127891541
8325 0.20456075668335
8326 0.204550355672836
8327 0.204539984464645
8328 0.204529598355293
8329 0.204519212245941
8330 0.20450884103775
8331 0.204498454928398
8332 0.204488098621368
8333 0.204477727413177
8334 0.204467341303825
8335 0.204456970095634
8336 0.204446583986282
8337 0.204436212778091
8338 0.204425841569901
8339 0.20441547036171
8340 0.20440511405468
8341 0.204394727945328
8342 0.204384371638298
8343 0.204374015331268
8344 0.204363644123077
8345 0.204353287816048
8346 0.204342916607857
8347 0.204332560300827
8348 0.204322174191475
8349 0.204311832785606
8350 0.204301476478577
8351 0.204291105270386
8352 0.204280748963356
8353 0.204270392656326
8354 0.204260051250458
8355 0.204249680042267
8356 0.204239338636398
8357 0.20422899723053
8358 0.2042186409235
8359 0.20420828461647
8360 0.204197943210602
8361 0.204187586903572
8362 0.204177230596542
8363 0.204166889190674
8364 0.204156547784805
8365 0.204146236181259
8366 0.204135894775391
8367 0.204125553369522
8368 0.204115211963654
8369 0.204104870557785
8370 0.204094529151917
8371 0.204084202647209
8372 0.204073876142502
8373 0.204063534736633
8374 0.204053193330765
8375 0.204042866826057
8376 0.20403254032135
8377 0.204022198915482
8378 0.204011857509613
8379 0.204001531004906
8380 0.203991204500198
8381 0.20398086309433
8382 0.203970551490784
8383 0.203960210084915
8384 0.203949868679047
8385 0.203939527273178
8386 0.203929215669632
8387 0.203918889164925
8388 0.203908562660217
8389 0.203898221254349
8390 0.203887909650803
8391 0.203877583146095
8392 0.203867256641388
8393 0.203856915235519
8394 0.203846588730812
8395 0.203836262226105
8396 0.203825950622559
8397 0.203815624117851
8398 0.203805297613144
8399 0.203794986009598
8400 0.203784674406052
8401 0.203774362802505
8402 0.203764051198959
8403 0.203753739595413
8404 0.203743427991867
8405 0.203733116388321
8406 0.203722804784775
8407 0.203712493181229
8408 0.203702181577682
8409 0.203691869974136
8410 0.203681588172913
8411 0.203671276569366
8412 0.203660979866982
8413 0.203650683164597
8414 0.203640401363373
8415 0.203630089759827
8416 0.203619793057442
8417 0.203609496355057
8418 0.203599199652672
8419 0.203588917851448
8420 0.203578621149063
8421 0.203568339347839
8422 0.203558027744293
8423 0.203547731041908
8424 0.203537434339523
8425 0.2035271525383
8426 0.203516870737076
8427 0.203506574034691
8428 0.203496292233467
8429 0.203485995531082
8430 0.203475713729858
8431 0.203465431928635
8432 0.203455150127411
8433 0.203444868326187
8434 0.203434586524963
8435 0.203424319624901
8436 0.203414037823677
8437 0.203403770923615
8438 0.203393489122391
8439 0.203383207321167
8440 0.203372925519943
8441 0.203362658619881
8442 0.203352391719818
8443 0.203342109918594
8444 0.203331843018532
8445 0.203321576118469
8446 0.203311309218407
8447 0.203301042318344
8448 0.203290775418282
8449 0.203280508518219
8450 0.203270256519318
8451 0.203259974718094
8452 0.203249722719193
8453 0.20323945581913
8454 0.203229203820229
8455 0.203218936920166
8456 0.203208684921265
8457 0.203198418021202
8458 0.203188166022301
8459 0.203177899122238
8460 0.203167647123337
8461 0.203157395124435
8462 0.203147143125534
8463 0.203136891126633
8464 0.203126639127731
8465 0.203116402029991
8466 0.20310615003109
8467 0.203095898032188
8468 0.203085660934448
8469 0.203075408935547
8470 0.203065156936646
8471 0.203054934740067
8472 0.203044682741165
8473 0.203034445643425
8474 0.203024208545685
8475 0.203013971447945
8476 0.203003734350204
8477 0.202993482351303
8478 0.202983260154724
8479 0.202973008155823
8480 0.202962785959244
8481 0.202952533960342
8482 0.202942311763763
8483 0.202932074666023
8484 0.202921837568283
8485 0.202911600470543
8486 0.202901363372803
8487 0.202891141176224
8488 0.202880889177322
8489 0.202870652079582
8490 0.202860414981842
8491 0.202850192785263
8492 0.202839955687523
8493 0.202829718589783
8494 0.202819496393204
8495 0.202809274196625
8496 0.202799052000046
8497 0.202788814902306
8498 0.202778577804565
8499 0.202768355607986
8500 0.202758133411407
8501 0.202747881412506
8502 0.202737674117088
8503 0.202727451920509
8504 0.20271722972393
8505 0.20270699262619
8506 0.202696770429611
8507 0.202686548233032
8508 0.202676326036453
8509 0.202666118741035
8510 0.202655881643295
8511 0.202645659446716
8512 0.202635437250137
8513 0.20262522995472
8514 0.202615007758141
8515 0.202604800462723
8516 0.202594578266144
8517 0.202584356069565
8518 0.202574133872986
8519 0.202563926577568
8520 0.202553704380989
8521 0.202543497085571
8522 0.202533289790154
8523 0.202523082494736
8524 0.202512860298157
8525 0.202502682805061
8526 0.202492460608482
8527 0.202482253313065
8528 0.202472046017647
8529 0.202461838722229
8530 0.202451646327972
8531 0.202441453933716
8532 0.202431246638298
8533 0.20242103934288
8534 0.202410846948624
8535 0.202400654554367
8536 0.202390477061272
8537 0.202380284667015
8538 0.202370092272758
8539 0.202359914779663
8540 0.202349722385406
8541 0.20233952999115
8542 0.202329352498055
8543 0.202319175004959
8544 0.202308982610703
8545 0.202298805117607
8546 0.202288627624512
8547 0.202278435230255
8548 0.202268272638321
8549 0.202258095145226
8550 0.20224791765213
8551 0.202237755060196
8552 0.202227562665939
8553 0.202217400074005
8554 0.20220722258091
8555 0.202197074890137
8556 0.202186897397041
8557 0.202176749706268
8558 0.202166557312012
8559 0.202156394720078
8560 0.202146247029305
8561 0.202136069536209
8562 0.202125921845436
8563 0.202115759253502
8564 0.202105611562729
8565 0.202095434069633
8566 0.20208528637886
8567 0.202075123786926
8568 0.202064961194992
8569 0.202054813504219
8570 0.202044650912285
8571 0.202034503221512
8572 0.202024340629578
8573 0.202014178037643
8574 0.202004045248032
8575 0.201993897557259
8576 0.201983749866486
8577 0.201973602175713
8578 0.201963439583778
8579 0.201953291893005
8580 0.201943159103394
8581 0.201932996511459
8582 0.201922863721848
8583 0.201912716031075
8584 0.201902568340302
8585 0.20189243555069
8586 0.201882272958755
8587 0.201872140169144
8588 0.201862007379532
8589 0.20185187458992
8590 0.201841711997986
8591 0.201831579208374
8592 0.201821431517601
8593 0.201811298727989
8594 0.201801151037216
8595 0.201791018247604
8596 0.201780885457993
8597 0.201770752668381
8598 0.201760619878769
8599 0.201750487089157
8600 0.201740354299545
8601 0.201730221509933
8602 0.201720088720322
8603 0.20170995593071
8604 0.201699823141098
8605 0.201689690351486
8606 0.201679557561874
8607 0.201669424772263
8608 0.201659291982651
8609 0.201649159193039
8610 0.201639026403427
8611 0.201628923416138
8612 0.201618775725365
8613 0.201608657836914
8614 0.201598525047302
8615 0.201588407158852
8616 0.201578289270401
8617 0.20156817138195
8618 0.2015580534935
8619 0.20154795050621
8620 0.20153783261776
8621 0.201527714729309
8622 0.20151761174202
8623 0.201507493853569
8624 0.201497375965118
8625 0.201487258076668
8626 0.201477155089378
8627 0.201467037200928
8628 0.201456934213638
8629 0.201446816325188
8630 0.201436698436737
8631 0.201426610350609
8632 0.201416492462158
8633 0.201406374573708
8634 0.201396286487579
8635 0.201386168599129
8636 0.201376050710678
8637 0.201365947723389
8638 0.20135585963726
8639 0.20134574174881
8640 0.20133563876152
8641 0.201325535774231
8642 0.201315432786942
8643 0.201305314898491
8644 0.201295226812363
8645 0.201285123825073
8646 0.201275005936623
8647 0.201264902949333
8648 0.201254799962044
8649 0.201244696974754
8650 0.201234608888626
8651 0.201224505901337
8652 0.201214417815208
8653 0.20120432972908
8654 0.201194256544113
8655 0.201184168457985
8656 0.201174080371857
8657 0.20116400718689
8658 0.2011539041996
8659 0.201143831014633
8660 0.201133757829666
8661 0.201123684644699
8662 0.201113596558571
8663 0.201103523373604
8664 0.201093450188637
8665 0.201083362102509
8666 0.201073288917542
8667 0.201063215732574
8668 0.201053157448769
8669 0.201043084263802
8670 0.201033025979996
8671 0.201022952795029
8672 0.201012879610062
8673 0.201002806425095
8674 0.20099276304245
8675 0.200982704758644
8676 0.200972631573677
8677 0.200962573289871
8678 0.200952515006065
8679 0.20094245672226
8680 0.200932383537292
8681 0.200922340154648
8682 0.200912281870842
8683 0.200902223587036
8684 0.20089216530323
8685 0.200882107019424
8686 0.20087206363678
8687 0.200862020254135
8688 0.200851947069168
8689 0.200841903686523
8690 0.200831860303879
8691 0.200821802020073
8692 0.200811758637428
8693 0.200801715254784
8694 0.200791671872139
8695 0.200781628489494
8696 0.200771600008011
8697 0.200761541724205
8698 0.20075149834156
8699 0.200741454958916
8700 0.200731426477432
8701 0.200721383094788
8702 0.200711339712143
8703 0.200701296329498
8704 0.200691252946854
8705 0.20068122446537
8706 0.200671181082726
8707 0.200661152601242
8708 0.200651124119759
8709 0.200641080737114
8710 0.20063105225563
8711 0.200621008872986
8712 0.200610995292664
8713 0.200600951910019
8714 0.200590938329697
8715 0.200580909848213
8716 0.200570896267891
8717 0.200560882687569
8718 0.200550869107246
8719 0.200540840625763
8720 0.200530827045441
8721 0.200520813465118
8722 0.200510799884796
8723 0.200500786304474
8724 0.20049075782299
8725 0.200480744242668
8726 0.200470745563507
8727 0.200460717082024
8728 0.200450718402863
8729 0.200440689921379
8730 0.200430691242218
8731 0.200420677661896
8732 0.200410678982735
8733 0.200400665402412
8734 0.20039065182209
8735 0.200380653142929
8736 0.200370639562607
8737 0.200360625982285
8738 0.200350627303123
8739 0.200340628623962
8740 0.20033061504364
8741 0.200320616364479
8742 0.200310617685318
8743 0.200300604104996
8744 0.200290590524673
8745 0.200280591845512
8746 0.200270593166351
8747 0.200260579586029
8748 0.200250595808029
8749 0.200240582227707
8750 0.200230583548546
8751 0.200220569968224
8752 0.200210586190224
8753 0.200200587511063
8754 0.20019057393074
8755 0.20018059015274
8756 0.200170576572418
8757 0.200160592794418
8758 0.200150594115257
8759 0.200140595436096
8760 0.200130611658096
8761 0.200120598077774
8762 0.200110614299774
8763 0.200100630521774
8764 0.200090631842613
8765 0.200080648064613
8766 0.200070649385452
8767 0.200060665607452
8768 0.200050666928291
8769 0.200040698051453
8770 0.200030699372292
8771 0.20002070069313
8772 0.200010716915131
8773 0.200000733137131
8774 0.199990749359131
8775 0.199980765581131
8776 0.199970796704292
8777 0.199960812926292
8778 0.199950829148293
8779 0.199940860271454
8780 0.199930861592293
8781 0.199920892715454
8782 0.199910908937454
8783 0.199900925159454
8784 0.199890956282616
8785 0.199880972504616
8786 0.199870988726616
8787 0.199861019849777
8788 0.199851050972939
8789 0.199841067194939
8790 0.1998310983181
8791 0.1998211145401
8792 0.199811160564423
8793 0.199801176786423
8794 0.199791193008423
8795 0.199781239032745
8796 0.199771255254745
8797 0.199761286377907
8798 0.199751317501068
8799 0.199741363525391
8800 0.199731394648552
8801 0.199721425771713
8802 0.199711471796036
8803 0.199701502919197
8804 0.199691534042358
8805 0.199681580066681
8806 0.199671626091003
8807 0.199661672115326
8808 0.199651718139648
8809 0.199641764163971
8810 0.199631810188293
8811 0.199621856212616
8812 0.199611902236938
8813 0.199601948261261
8814 0.199591994285583
8815 0.199582055211067
8816 0.199572086334229
8817 0.199562147259712
8818 0.199552208185196
8819 0.199542254209518
8820 0.199532300233841
8821 0.199522346258163
8822 0.199512407183647
8823 0.199502468109131
8824 0.199492514133453
8825 0.199482575058937
8826 0.199472635984421
8827 0.199462682008743
8828 0.199452742934227
8829 0.199442803859711
8830 0.199432864785194
8831 0.199422910809517
8832 0.199412971735001
8833 0.199403032660484
8834 0.199393093585968
8835 0.199383154511452
8836 0.199373215436935
8837 0.199363276362419
8838 0.199353337287903
8839 0.199343413114548
8840 0.199333474040031
8841 0.199323534965515
8842 0.199313595890999
8843 0.199303656816483
8844 0.199293732643127
8845 0.199283793568611
8846 0.199273869395256
8847 0.19926393032074
8848 0.199254006147385
8849 0.199244067072868
8850 0.199234127998352
8851 0.199224203824997
8852 0.199214279651642
8853 0.199204340577126
8854 0.199194401502609
8855 0.199184477329254
8856 0.199174553155899
8857 0.199164628982544
8858 0.199154704809189
8859 0.199144780635834
8860 0.199134856462479
8861 0.199124947190285
8862 0.19911502301693
8863 0.199105113744736
8864 0.199095189571381
8865 0.199085265398026
8866 0.199075356125832
8867 0.199065446853638
8868 0.199055522680283
8869 0.199045613408089
8870 0.199035704135895
8871 0.199025794863701
8872 0.199015885591507
8873 0.199005961418152
8874 0.198996067047119
8875 0.198986142873764
8876 0.19897623360157
8877 0.198966324329376
8878 0.198956429958344
8879 0.19894652068615
8880 0.198936611413956
8881 0.198926702141762
8882 0.198916792869568
8883 0.198906883597374
8884 0.19889697432518
8885 0.198887079954147
8886 0.198877170681953
8887 0.198867276310921
8888 0.198857367038727
8889 0.198847472667694
8890 0.198837578296661
8891 0.198827683925629
8892 0.198817789554596
8893 0.198807880282402
8894 0.198797985911369
8895 0.198788106441498
8896 0.198778197169304
8897 0.198768317699432
8898 0.1987584233284
8899 0.198748528957367
8900 0.198738634586334
8901 0.198728740215302
8902 0.198718845844269
8903 0.198708951473236
8904 0.198699057102203
8905 0.198689162731171
8906 0.19867929816246
8907 0.198669403791428
8908 0.198659509420395
8909 0.198649615049362
8910 0.198639720678329
8911 0.198629841208458
8912 0.198619961738586
8913 0.198610097169876
8914 0.198600202798843
8915 0.198590323328972
8916 0.198580458760262
8917 0.19857057929039
8918 0.19856071472168
8919 0.198550835251808
8920 0.198540955781937
8921 0.198531091213226
8922 0.198521226644516
8923 0.198511362075806
8924 0.198501482605934
8925 0.198491603136063
8926 0.198481738567352
8927 0.198471873998642
8928 0.198462009429932
8929 0.198452144861221
8930 0.198442280292511
8931 0.198432400822639
8932 0.198422536253929
8933 0.198412671685219
8934 0.198402807116508
8935 0.198392957448959
8936 0.198383063077927
8937 0.198373198509216
8938 0.198363363742828
8939 0.198353469371796
8940 0.198343619704247
8941 0.198333770036697
8942 0.198323905467987
8943 0.198314040899277
8944 0.198304176330566
8945 0.198294326663017
8946 0.198284462094307
8947 0.198274612426758
8948 0.198264747858047
8949 0.198254883289337
8950 0.198245048522949
8951 0.198235183954239
8952 0.198225319385529
8953 0.198215469717979
8954 0.198205605149269
8955 0.19819575548172
8956 0.19818589091301
8957 0.198176056146622
8958 0.198166191577911
8959 0.198156356811523
8960 0.198146507143974
8961 0.198136672377586
8962 0.198126822710037
8963 0.198116987943649
8964 0.198107153177261
8965 0.198097318410873
8966 0.198087483644485
8967 0.198077648878098
8968 0.19806781411171
8969 0.198057979345322
8970 0.198048144578934
8971 0.198038309812546
8972 0.198028475046158
8973 0.19801864027977
8974 0.198008805513382
8975 0.197998985648155
8976 0.197989135980606
8977 0.197979316115379
8978 0.197969481348991
8979 0.197959661483765
8980 0.197949826717377
8981 0.19794000685215
8982 0.197930186986923
8983 0.197920352220535
8984 0.19791054725647
8985 0.197900712490082
8986 0.197890877723694
8987 0.197881072759628
8988 0.197871252894402
8989 0.197861433029175
8990 0.197851613163948
8991 0.197841793298721
8992 0.197831988334656
8993 0.197822168469429
8994 0.197812348604202
8995 0.197802543640137
8996 0.19779272377491
8997 0.197782918810844
8998 0.197773098945618
8999 0.197763279080391
9000 0.197753489017487
9001 0.19774366915226
9002 0.197733849287033
9003 0.197724059224129
9004 0.197714239358902
9005 0.197704449295998
9006 0.197694644331932
9007 0.197684824466705
9008 0.197675034403801
9009 0.197665214538574
9010 0.197655439376831
9011 0.197645634412766
9012 0.1976358294487
9013 0.197626024484634
9014 0.19761623442173
9015 0.197606429457664
9016 0.19759663939476
9017 0.197586834430695
9018 0.197577059268951
9019 0.197567254304886
9020 0.197557479143143
9021 0.197547674179077
9022 0.197537869215012
9023 0.197528094053268
9024 0.197518303990364
9025 0.19750851392746
9026 0.197498723864555
9027 0.197488933801651
9028 0.197479143738747
9029 0.197469368577003
9030 0.197459578514099
9031 0.197449803352356
9032 0.197440013289452
9033 0.197430223226547
9034 0.197420448064804
9035 0.197410672903061
9036 0.197400867938995
9037 0.197391092777252
9038 0.197381302714348
9039 0.197371542453766
9040 0.197361767292023
9041 0.19735199213028
9042 0.197342202067375
9043 0.197332426905632
9044 0.197322651743889
9045 0.197312876582146
9046 0.197303101420403
9047 0.197293326258659
9048 0.197283551096916
9049 0.197273775935173
9050 0.197264015674591
9051 0.197254240512848
9052 0.197244465351105
9053 0.197234705090523
9054 0.197224915027618
9055 0.197215169668198
9056 0.197205394506454
9057 0.197195634245872
9058 0.197185844182968
9059 0.197176098823547
9060 0.197166338562965
9061 0.197156578302383
9062 0.19714680314064
9063 0.197137042880058
9064 0.197127282619476
9065 0.197117507457733
9066 0.197107762098312
9067 0.197097986936569
9068 0.197088226675987
9069 0.197078481316566
9070 0.197068721055984
9071 0.197058975696564
9072 0.197049215435982
9073 0.1970394551754
9074 0.197029694914818
9075 0.197019934654236
9076 0.197010189294815
9077 0.197000443935394
9078 0.196990683674812
9079 0.19698092341423
9080 0.19697117805481
9081 0.196961417794228
9082 0.196951657533646
9083 0.196941912174225
9084 0.196932166814804
9085 0.196922421455383
9086 0.196912676095963
9087 0.196902930736542
9088 0.196893185377121
9089 0.1968834400177
9090 0.196873709559441
9091 0.196863949298859
9092 0.196854203939438
9093 0.196844458580017
9094 0.196834728121758
9095 0.196824982762337
9096 0.196815252304077
9097 0.196805506944656
9098 0.196795761585236
9099 0.196786016225815
9100 0.196776270866394
9101 0.196766555309296
9102 0.196756809949875
9103 0.196747079491615
9104 0.196737349033356
9105 0.196727603673935
9106 0.196717873215675
9107 0.196708157658577
9108 0.196698427200317
9109 0.196688681840897
9110 0.196678966283798
9111 0.196669220924377
9112 0.196659490466118
9113 0.196649760007858
9114 0.19664004445076
9115 0.196630328893661
9116 0.196620598435402
9117 0.196610867977142
9118 0.196601152420044
9119 0.196591436862946
9120 0.196581706404686
9121 0.196571975946426
9122 0.196562260389328
9123 0.19655254483223
9124 0.196542829275131
9125 0.196533098816872
9126 0.196523383259773
9127 0.196513652801514
9128 0.196503952145576
9129 0.196494221687317
9130 0.19648452103138
9131 0.19647479057312
9132 0.196465089917183
9133 0.196455359458923
9134 0.196445673704147
9135 0.196435958147049
9136 0.196426242589951
9137 0.196416527032852
9138 0.196406826376915
9139 0.196397110819817
9140 0.196387410163879
9141 0.196377694606781
9142 0.196368008852005
9143 0.196358293294907
9144 0.196348607540131
9145 0.196338891983032
9146 0.196329191327095
9147 0.196319490671158
9148 0.196309804916382
9149 0.196300104260445
9150 0.196290403604507
9151 0.196280717849731
9152 0.196271032094955
9153 0.196261316537857
9154 0.196251645684242
9155 0.196241945028305
9156 0.196232259273529
9157 0.196222573518753
9158 0.196212872862816
9159 0.196203172206879
9160 0.196193486452103
9161 0.196183800697327
9162 0.196174129843712
9163 0.196164444088936
9164 0.19615475833416
9165 0.196145072579384
9166 0.196135401725769
9167 0.196125715970993
9168 0.196116030216217
9169 0.196106359362602
9170 0.196096673607826
9171 0.19608698785305
9172 0.196077316999435
9173 0.196067646145821
9174 0.196057960391045
9175 0.19604828953743
9176 0.196038603782654
9177 0.196028932929039
9178 0.196019262075424
9179 0.196009576320648
9180 0.195999920368195
9181 0.195990234613419
9182 0.195980578660965
9183 0.195970892906189
9184 0.195961222052574
9185 0.195951536297798
9186 0.195941895246506
9187 0.19593220949173
9188 0.195922538638115
9189 0.1959128677845
9190 0.195903211832047
9191 0.195893540978432
9192 0.195883870124817
9193 0.195874199271202
9194 0.195864543318748
9195 0.195854872465134
9196 0.19584521651268
9197 0.195835545659065
9198 0.19582587480545
9199 0.195816218852997
9200 0.195806547999382
9201 0.195796877145767
9202 0.195787221193314
9203 0.19577756524086
9204 0.195767909288406
9205 0.195758253335953
9206 0.195748582482338
9207 0.195738926529884
9208 0.195729270577431
9209 0.195719614624977
9210 0.195709958672523
9211 0.19570030272007
9212 0.195690661668777
9213 0.195681005716324
9214 0.19567134976387
9215 0.195661693811417
9216 0.195652037858963
9217 0.195642396807671
9218 0.195632725954056
9219 0.195623099803925
9220 0.19561342895031
9221 0.195603787899017
9222 0.195594131946564
9223 0.195584490895271
9224 0.195574849843979
9225 0.195565193891525
9226 0.195555552840233
9227 0.195545896887779
9228 0.195536255836487
9229 0.195526599884033
9230 0.195516958832741
9231 0.195507317781448
9232 0.195497661828995
9233 0.195488020777702
9234 0.19547837972641
9235 0.195468738675117
9236 0.195459097623825
9237 0.195449471473694
9238 0.19543981552124
9239 0.195430189371109
9240 0.195420548319817
9241 0.195410907268524
9242 0.195401281118393
9243 0.195391640067101
9244 0.195381999015808
9245 0.195372372865677
9246 0.195362731814384
9247 0.195353105664253
9248 0.195343464612961
9249 0.19533383846283
9250 0.195324212312698
9251 0.195314586162567
9252 0.195304945111275
9253 0.195295333862305
9254 0.195285707712173
9255 0.195276081562042
9256 0.195266455411911
9257 0.19525682926178
9258 0.195247203111649
9259 0.195237591862679
9260 0.195227980613708
9261 0.195218354463577
9262 0.195208743214607
9263 0.195199131965637
9264 0.195189505815506
9265 0.195179894566536
9266 0.195170283317566
9267 0.195160657167435
9268 0.195151060819626
9269 0.195141449570656
9270 0.195131838321686
9271 0.195122212171555
9272 0.195112615823746
9273 0.195103004574776
9274 0.195093393325806
9275 0.195083782076836
9276 0.195074170827866
9277 0.195064574480057
9278 0.195054978132248
9279 0.195045381784439
9280 0.195035770535469
9281 0.195026159286499
9282 0.195016577839851
9283 0.195006966590881
9284 0.194997370243073
9285 0.194987788796425
9286 0.194978177547455
9287 0.194968596100807
9288 0.19495901465416
9289 0.194949418306351
9290 0.194939821958542
9291 0.194930225610733
9292 0.194920629262924
9293 0.194911062717438
9294 0.194901466369629
9295 0.19489187002182
9296 0.194882303476334
9297 0.194872707128525
9298 0.194863140583038
9299 0.194853544235229
9300 0.194843977689743
9301 0.194834396243095
9302 0.194824814796448
9303 0.1948152333498
9304 0.194805651903152
9305 0.194796085357666
9306 0.194786489009857
9307 0.194776922464371
9308 0.194767355918884
9309 0.194757789373398
9310 0.19474820792675
9311 0.194738626480103
9312 0.194729059934616
9313 0.194719508290291
9314 0.194709926843643
9315 0.194700360298157
9316 0.19469079375267
9317 0.194681227207184
9318 0.194671660661697
9319 0.194662094116211
9320 0.194652527570724
9321 0.194642975926399
9322 0.194633424282074
9323 0.194623857736588
9324 0.194614291191101
9325 0.194604754447937
9326 0.194595202803612
9327 0.194585651159286
9328 0.1945760846138
9329 0.194566547870636
9330 0.19455698132515
9331 0.194547444581985
9332 0.19453789293766
9333 0.194528341293335
9334 0.194518804550171
9335 0.194509267807007
9336 0.19449970126152
9337 0.194490179419518
9338 0.194480627775192
9339 0.194471091032028
9340 0.194461554288864
9341 0.1944520175457
9342 0.194442480802536
9343 0.194432944059372
9344 0.194423392415047
9345 0.194413870573044
9346 0.19440433382988
9347 0.194394797086716
9348 0.194385260343552
9349 0.194375723600388
9350 0.194366186857224
9351 0.194356665015221
9352 0.194347113370895
9353 0.194337606430054
9354 0.19432806968689
9355 0.194318547844887
9356 0.194309026002884
9357 0.19429948925972
9358 0.194289952516556
9359 0.194280445575714
9360 0.19427090883255
9361 0.194261401891708
9362 0.194251865148544
9363 0.194242358207703
9364 0.194232821464539
9365 0.194223284721375
9366 0.194213777780533
9367 0.194204270839691
9368 0.194194734096527
9369 0.194185227155685
9370 0.194175690412521
9371 0.19416618347168
9372 0.194156676530838
9373 0.194147154688835
9374 0.194137632846832
9375 0.194128096103668
9376 0.194118589162827
9377 0.194109067320824
9378 0.194099545478821
9379 0.194090023636818
9380 0.194080531597137
9381 0.194071024656296
9382 0.194061487913132
9383 0.19405198097229
9384 0.194042474031448
9385 0.194032967090607
9386 0.194023460149765
9387 0.194013938307762
9388 0.194004446268082
9389 0.19399493932724
9390 0.193985432386398
9391 0.193975925445557
9392 0.193966448307037
9393 0.193956941366196
9394 0.193947434425354
9395 0.193937927484512
9396 0.193928435444832
9397 0.193918943405151
9398 0.19390943646431
9399 0.19389995932579
9400 0.193890452384949
9401 0.193880975246429
9402 0.193871468305588
9403 0.193861991167068
9404 0.193852499127388
9405 0.193843007087708
9406 0.193833515048027
9407 0.193824023008347
9408 0.193814530968666
9409 0.193805053830147
9410 0.193795561790466
9411 0.193786084651947
9412 0.193776592612267
9413 0.193767115473747
9414 0.193757623434067
9415 0.193748146295547
9416 0.193738669157028
9417 0.193729192018509
9418 0.19371971487999
9419 0.193710252642632
9420 0.193700760602951
9421 0.193691283464432
9422 0.193681806325912
9423 0.193672358989716
9424 0.193662852048874
9425 0.193653389811516
9426 0.193643927574158
9427 0.193634450435638
9428 0.193624973297119
9429 0.1936154961586
9430 0.193606033921242
9431 0.193596571683884
9432 0.193587094545364
9433 0.193577617406845
9434 0.193568155169487
9435 0.193558692932129
9436 0.193549230694771
9437 0.193539768457413
9438 0.193530306220055
9439 0.193520843982697
9440 0.193511381745338
9441 0.19350191950798
9442 0.193492457270622
9443 0.193482995033264
9444 0.193473547697067
9445 0.193464085459709
9446 0.193454623222351
9447 0.193445175886154
9448 0.193435698747635
9449 0.193426251411438
9450 0.19341678917408
9451 0.193407326936722
9452 0.193397879600525
9453 0.193388432264328
9454 0.193378984928131
9455 0.193369522690773
9456 0.193360075354576
9457 0.193350613117218
9458 0.193341165781021
9459 0.193331718444824
9460 0.193322271108627
9461 0.19331282377243
9462 0.193303376436234
9463 0.193293929100037
9464 0.19328448176384
9465 0.193275034427643
9466 0.193265587091446
9467 0.193256169557571
9468 0.193246722221375
9469 0.193237274885178
9470 0.193227842450142
9471 0.193218395113945
9472 0.19320897758007
9473 0.193199545145035
9474 0.193190097808838
9475 0.193180650472641
9476 0.193171232938766
9477 0.19316178560257
9478 0.193152368068695
9479 0.193142935633659
9480 0.193133503198624
9481 0.193124070763588
9482 0.193114668130875
9483 0.193105220794678
9484 0.193095803260803
9485 0.193086370825768
9486 0.193076938390732
9487 0.193067505955696
9488 0.19305807352066
9489 0.193048655986786
9490 0.193039238452911
9491 0.193029820919037
9492 0.193020403385162
9493 0.193010985851288
9494 0.193001538515091
9495 0.192992120981216
9496 0.192982703447342
9497 0.192973300814629
9498 0.192963868379593
9499 0.192954450845718
9500 0.192945033311844
9501 0.192935615777969
9502 0.192926213145256
9503 0.192916795611382
9504 0.192907378077507
9505 0.192897960543633
9506 0.192888557910919
9507 0.192879140377045
9508 0.19286972284317
9509 0.192860320210457
9510 0.192850902676582
9511 0.192841500043869
9512 0.192832097411156
9513 0.192822679877281
9514 0.192813277244568
9515 0.192803859710693
9516 0.19279445707798
9517 0.192785054445267
9518 0.192775636911392
9519 0.192766234278679
9520 0.192756831645966
9521 0.192747429013252
9522 0.192738026380539
9523 0.192728623747826
9524 0.192719221115112
9525 0.192709818482399
9526 0.192700415849686
9527 0.192691028118134
9528 0.192681610584259
9529 0.192672222852707
9530 0.192662820219994
9531 0.19265341758728
9532 0.192644029855728
9533 0.192634642124176
9534 0.192625254392624
9535 0.192615851759911
9536 0.192606464028358
9537 0.192597076296806
9538 0.192587673664093
9539 0.192578300833702
9540 0.192568928003311
9541 0.192559540271759
9542 0.192550137639046
9543 0.192540749907494
9544 0.192531377077103
9545 0.192521989345551
9546 0.192512601613998
9547 0.192503213882446
9548 0.192493841052055
9549 0.192484468221664
9550 0.192475080490112
9551 0.192465707659721
9552 0.192456319928169
9553 0.19244696199894
9554 0.192437589168549
9555 0.192428201436996
9556 0.192418828606606
9557 0.192409455776215
9558 0.192400097846985
9559 0.192390710115433
9560 0.192381337285042
9561 0.192371979355812
9562 0.192362606525421
9563 0.192353218793869
9564 0.192343860864639
9565 0.192334488034248
9566 0.192325115203857
9567 0.192315757274628
9568 0.192306399345398
9569 0.192297026515007
9570 0.192287653684616
9571 0.192278295755386
9572 0.192268937826157
9573 0.192259579896927
9574 0.192250221967697
9575 0.192240864038467
9576 0.192231506109238
9577 0.192222148180008
9578 0.192212790250778
9579 0.192203432321548
9580 0.192194074392319
9581 0.19218473136425
9582 0.19217537343502
9583 0.192166030406952
9584 0.192156687378883
9585 0.192147329449654
9586 0.192138001322746
9587 0.192128658294678
9588 0.192119300365448
9589 0.192109957337379
9590 0.192100614309311
9591 0.192091256380081
9592 0.192081928253174
9593 0.192072585225105
9594 0.192063242197037
9595 0.192053884267807
9596 0.1920445561409
9597 0.19203519821167
9598 0.192025870084763
9599 0.192016527056694
9600 0.192007184028625
9601 0.191997841000557
9602 0.19198851287365
9603 0.191979169845581
9604 0.191969841718674
9605 0.191960513591766
9606 0.191951170563698
9607 0.19194184243679
9608 0.191932499408722
9609 0.191923171281815
9610 0.191913843154907
9611 0.191904515028
9612 0.191895186901093
9613 0.191885858774185
9614 0.191876530647278
9615 0.19186720252037
9616 0.191857874393463
9617 0.191848546266556
9618 0.19183923304081
9619 0.191829904913902
9620 0.191820591688156
9621 0.191811263561249
9622 0.191801935434341
9623 0.191792607307434
9624 0.191783294081688
9625 0.191773965954781
9626 0.191764652729034
9627 0.191755324602127
9628 0.191746011376381
9629 0.191736683249474
9630 0.191727384924889
9631 0.191718071699142
9632 0.191708743572235
9633 0.191699430346489
9634 0.191690117120743
9635 0.191680803894997
9636 0.19167149066925
9637 0.191662192344666
9638 0.191652864217758
9639 0.191643565893173
9640 0.191634267568588
9641 0.191624954342842
9642 0.191615641117096
9643 0.191606342792511
9644 0.191597044467926
9645 0.191587746143341
9646 0.191578447818756
9647 0.19156913459301
9648 0.191559836268425
9649 0.191550523042679
9650 0.191541224718094
9651 0.191531926393509
9652 0.191522628068924
9653 0.191513329744339
9654 0.191504031419754
9655 0.191494733095169
9656 0.191485434770584
9657 0.191476136445999
9658 0.191466838121414
9659 0.191457539796829
9660 0.191448256373405
9661 0.191438943147659
9662 0.191429659724236
9663 0.191420361399651
9664 0.191411077976227
9665 0.191401779651642
9666 0.191392511129379
9667 0.191383212804794
9668 0.191373929381371
9669 0.191364645957947
9670 0.191355347633362
9671 0.191346064209938
9672 0.191336780786514
9673 0.191327497363091
9674 0.191318213939667
9675 0.191308915615082
9676 0.191299647092819
9677 0.191290363669395
9678 0.191281080245972
9679 0.191271796822548
9680 0.191262513399124
9681 0.191253244876862
9682 0.191243946552277
9683 0.191234692931175
9684 0.191225409507751
9685 0.191216126084328
9686 0.191206857562065
9687 0.191197574138641
9688 0.191188305616379
9689 0.191179037094116
9690 0.191169768571854
9691 0.191160500049591
9692 0.191151201725006
9693 0.191141933202744
9694 0.191132679581642
9695 0.19112341105938
9696 0.191114127635956
9697 0.191104859113693
9698 0.191095590591431
9699 0.191086336970329
9700 0.191077053546906
9701 0.191067785024643
9702 0.19105851650238
9703 0.191049262881279
9704 0.191040009260178
9705 0.191030740737915
9706 0.191021472215652
9707 0.19101220369339
9708 0.191002950072289
9709 0.190993696451187
9710 0.190984427928925
9711 0.190975174307823
9712 0.190965905785561
9713 0.190956652164459
9714 0.190947398543358
9715 0.190938130021095
9716 0.190928876399994
9717 0.190919637680054
9718 0.190910369157791
9719 0.19090111553669
9720 0.190891861915588
9721 0.190882593393326
9722 0.190873354673386
9723 0.190864086151123
9724 0.190854832530022
9725 0.19084557890892
9726 0.190836325287819
9727 0.190827071666718
9728 0.190817832946777
9729 0.190808594226837
9730 0.190799340605736
9731 0.190790086984634
9732 0.190780848264694
9733 0.190771579742432
9734 0.190762341022491
9735 0.190753102302551
9736 0.19074384868145
9737 0.190734624862671
9738 0.190725386142731
9739 0.190716117620468
9740 0.190706893801689
9741 0.190697655081749
9742 0.190688401460648
9743 0.190679162740707
9744 0.190669924020767
9745 0.190660685300827
9746 0.190651446580887
9747 0.190642207860947
9748 0.190632969141006
9749 0.190623730421066
9750 0.190614506602287
9751 0.190605267882347
9752 0.190596044063568
9753 0.190586790442467
9754 0.190577566623688
9755 0.190568327903748
9756 0.190559104084969
9757 0.19054988026619
9758 0.190540641546249
9759 0.190531432628632
9760 0.190522193908691
9761 0.190512984991074
9762 0.190503746271133
9763 0.190494537353516
9764 0.190485313534737
9765 0.190476089715958
9766 0.19046688079834
9767 0.190457671880722
9768 0.190448433160782
9769 0.190439224243164
9770 0.190430015325546
9771 0.190420806407928
9772 0.190411597490311
9773 0.190402388572693
9774 0.190393179655075
9775 0.190383970737457
9776 0.190374761819839
9777 0.190365552902222
9778 0.190356343984604
9779 0.190347120165825
9780 0.190337926149368
9781 0.19032871723175
9782 0.190319508314133
9783 0.190310299396515
9784 0.190301090478897
9785 0.190291881561279
9786 0.190282672643661
9787 0.190273463726044
9788 0.190264269709587
9789 0.190255060791969
9790 0.190245851874352
9791 0.190236672759056
9792 0.190227478742599
9793 0.190218269824982
9794 0.190209090709686
9795 0.190199881792068
9796 0.190190687775612
9797 0.190181508660316
9798 0.19017231464386
9799 0.190163105726242
9800 0.190153926610947
9801 0.19014473259449
9802 0.190135538578033
9803 0.190126359462738
9804 0.190117180347443
9805 0.190108001232147
9806 0.190098822116852
9807 0.190089628100395
9808 0.190080434083939
9809 0.190071254968643
9810 0.190062075853348
9811 0.190052881836891
9812 0.190043702721596
9813 0.1900345236063
9814 0.190025344491005
9815 0.19001616537571
9816 0.190006971359253
9817 0.189997792243958
9818 0.189988613128662
9819 0.189979448914528
9820 0.189970254898071
9821 0.189961075782776
9822 0.189951926469803
9823 0.189942732453346
9824 0.189933568239212
9825 0.189924389123917
9826 0.189915210008621
9827 0.189906045794487
9828 0.189896881580353
9829 0.189887702465057
9830 0.189878523349762
9831 0.189869359135628
9832 0.189860194921494
9833 0.189851015806198
9834 0.189841851592064
9835 0.18983268737793
9836 0.189823508262634
9837 0.189814358949661
9838 0.189805194735527
9839 0.189796030521393
9840 0.18978688120842
9841 0.189777702093124
9842 0.189768552780151
9843 0.189759388566017
9844 0.189750224351883
9845 0.18974107503891
9846 0.189731925725937
9847 0.189722761511803
9848 0.18971361219883
9849 0.189704462885857
9850 0.189695298671722
9851 0.189686149358749
9852 0.189677000045776
9853 0.189667850732803
9854 0.18965870141983
9855 0.189649552106857
9856 0.189640372991562
9857 0.189631253480911
9858 0.189622089266777
9859 0.189612954854965
9860 0.189603790640831
9861 0.189594656229019
9862 0.189585506916046
9863 0.189576357603073
9864 0.1895672082901
9865 0.189558073878288
9866 0.189548939466476
9867 0.189539790153503
9868 0.18953064084053
9869 0.189521506428719
9870 0.189512372016907
9871 0.189503222703934
9872 0.189494073390961
9873 0.189484938979149
9874 0.189475804567337
9875 0.189466670155525
9876 0.189457535743713
9877 0.18944838643074
9878 0.189439252018929
9879 0.189430117607117
9880 0.189420983195305
9881 0.189411848783493
9882 0.189402729272842
9883 0.189393579959869
9884 0.189384460449219
9885 0.189375311136246
9886 0.189366191625595
9887 0.189357072114944
9888 0.189347937703133
9889 0.189338803291321
9890 0.18932968378067
9891 0.18932056427002
9892 0.189311414957047
9893 0.189302295446396
9894 0.189293175935745
9895 0.189284041523933
9896 0.189274922013283
9897 0.189265802502632
9898 0.18925666809082
9899 0.18924754858017
9900 0.189238429069519
9901 0.189229309558868
9902 0.189220190048218
9903 0.189211070537567
9904 0.189201951026917
9905 0.189192831516266
9906 0.189183712005615
9907 0.189174607396126
9908 0.189165487885475
9909 0.189156383275986
9910 0.189147263765335
9911 0.189138144254684
9912 0.189129024744034
9913 0.189119935035706
9914 0.189110815525055
9915 0.189101696014404
9916 0.189092591404915
9917 0.189083486795425
9918 0.189074367284775
9919 0.189065262675285
9920 0.189056158065796
9921 0.189047038555145
9922 0.189037948846817
9923 0.189028829336166
9924 0.189019709825516
9925 0.189010620117188
9926 0.189001515507698
9927 0.188992410898209
9928 0.188983306288719
9929 0.18897420167923
9930 0.18896509706974
9931 0.188956007361412
9932 0.188946902751923
9933 0.188937798142433
9934 0.188928693532944
9935 0.188919603824615
9936 0.188910499215126
9937 0.188901394605637
9938 0.188892304897308
9939 0.18888321518898
9940 0.188874110579491
9941 0.188865020871162
9942 0.188855916261673
9943 0.188846841454506
9944 0.188837766647339
9945 0.188828676939011
9946 0.188819587230682
9947 0.188810497522354
9948 0.188801422715187
9949 0.188792333006859
9950 0.188783258199692
9951 0.188774168491364
9952 0.188765078783035
9953 0.188756003975868
9954 0.188746929168701
9955 0.188737839460373
9956 0.188728779554367
9957 0.188719689846039
9958 0.188710629940033
9959 0.188701540231705
9960 0.188692480325699
9961 0.188683405518532
9962 0.188674330711365
9963 0.188665255904198
9964 0.188656181097031
9965 0.188647121191025
9966 0.188638061285019
9967 0.188628986477852
9968 0.188619911670685
9969 0.188610851764679
9970 0.188601791858673
9971 0.188592717051506
9972 0.1885836571455
9973 0.188574597239494
9974 0.188565537333488
9975 0.188556462526321
9976 0.188547402620316
9977 0.18853834271431
9978 0.188529282808304
9979 0.188520222902298
9980 0.188511162996292
9981 0.188502103090286
9982 0.18849304318428
9983 0.188483983278275
9984 0.188474923372269
9985 0.188465863466263
9986 0.188456803560257
9987 0.188447743654251
9988 0.188438683748245
9989 0.188429623842239
9990 0.188420563936234
9991 0.188411518931389
9992 0.188402473926544
9993 0.188393414020538
9994 0.188384354114532
9995 0.188375294208527
9996 0.188366249203682
9997 0.188357204198837
9998 0.188348144292831
9999 0.188339099287987

==> tex_tables/intensity_and_table_convergence/old_relative_l1_both_margins_10_percent_permuted_cells_low_noise.dat <==
x y
0.000000000000000000e+00 1.231738599017262459e-03
1.000000000000000000e+02 9.953485568985342979e-04
2.000000000000000000e+02 9.434453677386045456e-04
3.000000000000000000e+02 9.157992317341268063e-04
4.000000000000000000e+02 8.958994294516742229e-04
5.000000000000000000e+02 8.765624370425939560e-04
6.000000000000000000e+02 8.585181203670799732e-04
7.000000000000000000e+02 8.425093255937099457e-04
8.000000000000000000e+02 8.275803411379456520e-04
9.000000000000000000e+02 8.134644012898206711e-04
1.000000000000000000e+03 8.014239720068871975e-04
1.100000000000000000e+03 7.894314476288855076e-04
1.200000000000000000e+03 7.783867185935378075e-04
1.300000000000000000e+03 7.677504909224808216e-04
1.400000000000000000e+03 7.568022119812667370e-04
1.500000000000000000e+03 7.462578359991312027e-04
1.600000000000000000e+03 7.354372064583003521e-04
1.700000000000000000e+03 7.236999226734042168e-04
1.800000000000000000e+03 7.125525735318660736e-04
1.900000000000000000e+03 7.014826405793428421e-04
2.000000000000000000e+03 6.907574133947491646e-04
2.100000000000000000e+03 6.805371376685798168e-04
2.200000000000000000e+03 6.699632504023611546e-04
2.300000000000000000e+03 6.591780693270266056e-04
2.400000000000000000e+03 6.482477765530347824e-04
2.500000000000000000e+03 6.373472278937697411e-04
2.600000000000000000e+03 6.268384167924523354e-04
2.700000000000000000e+03 6.168665713630616665e-04
2.800000000000000000e+03 6.069184164516627789e-04
2.900000000000000000e+03 5.974115920253098011e-04
3.000000000000000000e+03 5.883569247089326382e-04
3.100000000000000000e+03 5.796718760393559933e-04
3.200000000000000000e+03 5.711157573387026787e-04
3.300000000000000000e+03 5.624057957902550697e-04
3.400000000000000000e+03 5.535615491680800915e-04
3.500000000000000000e+03 5.448283045552670956e-04
3.600000000000000000e+03 5.362848751246929169e-04
3.700000000000000000e+03 5.275627481751143932e-04
3.800000000000000000e+03 5.191424279473721981e-04
3.900000000000000000e+03 5.107503966428339481e-04
4.000000000000000000e+03 5.025820573791861534e-04
4.100000000000000000e+03 4.947217530570924282e-04
4.200000000000000000e+03 4.871468408964574337e-04
4.300000000000000000e+03 4.798977170139551163e-04
4.400000000000000000e+03 4.727955383714288473e-04
4.500000000000000000e+03 4.658575344365090132e-04
4.600000000000000000e+03 4.591416800394654274e-04
4.700000000000000000e+03 4.525254480540752411e-04
4.800000000000000000e+03 4.460487980395555496e-04
4.900000000000000000e+03 4.397089069243520498e-04
5.000000000000000000e+03 4.336337442509829998e-04
5.100000000000000000e+03 4.276831168681383133e-04
5.200000000000000000e+03 4.218878166284412146e-04
5.300000000000000000e+03 4.162031982559710741e-04
5.400000000000000000e+03 4.107008571736514568e-04
5.500000000000000000e+03 4.053257289342582226e-04
5.600000000000000000e+03 4.001263005193322897e-04
5.700000000000000000e+03 3.950512036681175232e-04
5.800000000000000000e+03 3.900016017723828554e-04
5.900000000000000000e+03 3.849513886962085962e-04
6.000000000000000000e+03 3.799876431003212929e-04
6.100000000000000000e+03 3.750921750906854868e-04
6.200000000000000000e+03 3.702281683217734098e-04
6.300000000000000000e+03 3.655347682069987059e-04
6.400000000000000000e+03 3.609182313084602356e-04
6.500000000000000000e+03 3.564219223335385323e-04
6.600000000000000000e+03 3.520678146742284298e-04
6.700000000000000000e+03 3.477837308309972286e-04
6.800000000000000000e+03 3.435929247643798590e-04
6.900000000000000000e+03 3.395477251615375280e-04
7.000000000000000000e+03 3.356333472765982151e-04
7.100000000000000000e+03 3.317815717309713364e-04
7.200000000000000000e+03 3.280332020949572325e-04
7.300000000000000000e+03 3.243245300836861134e-04
7.400000000000000000e+03 3.206533147022128105e-04
7.500000000000000000e+03 3.170128620695322752e-04
7.600000000000000000e+03 3.135079459752887487e-04
7.700000000000000000e+03 3.100441535934805870e-04
7.800000000000000000e+03 3.066944773308932781e-04
7.900000000000000000e+03 3.034021356143057346e-04
8.000000000000000000e+03 3.001739387400448322e-04
8.100000000000000000e+03 2.970585192088037729e-04
8.200000000000000000e+03 2.940535487141460180e-04
8.300000000000000000e+03 2.911118208430707455e-04
8.400000000000000000e+03 2.882333064917474985e-04
8.500000000000000000e+03 2.854367485269904137e-04
8.600000000000000000e+03 2.826921117957681417e-04
8.700000000000000000e+03 2.800107176881283522e-04
8.800000000000000000e+03 2.773866581264883280e-04
8.900000000000000000e+03 2.748032275121659040e-04
9.000000000000000000e+03 2.722753270063549280e-04
9.100000000000000000e+03 2.697891322895884514e-04
9.200000000000000000e+03 2.673425478860735893e-04
9.300000000000000000e+03 2.649041998665779829e-04
9.400000000000000000e+03 2.625125634949654341e-04
9.500000000000000000e+03 2.601648448035120964e-04
9.600000000000000000e+03 2.578717248979955912e-04
9.700000000000000000e+03 2.555884129833430052e-04
9.800000000000000000e+03 2.533518418204039335e-04
9.900000000000000000e+03 2.511499915271997452e-04
1.000000000000000000e+04 2.489613834768533707e-04
1.010000000000000000e+04 2.468390157446265221e-04
1.020000000000000000e+04 2.447562874294817448e-04
1.030000000000000000e+04 2.426915598334744573e-04
1.040000000000000000e+04 2.406208222964778543e-04
1.050000000000000000e+04 2.385593834333121777e-04
1.060000000000000000e+04 2.365223335800692439e-04
1.070000000000000000e+04 2.345313987461850047e-04
1.080000000000000000e+04 2.325567620573565364e-04
1.090000000000000000e+04 2.306103706359863281e-04
1.100000000000000000e+04 2.286883391207084060e-04
1.110000000000000000e+04 2.267838135594502091e-04
1.120000000000000000e+04 2.248845994472503662e-04
1.130000000000000000e+04 2.230027312180027366e-04
1.140000000000000000e+04 2.211762766819447279e-04
1.150000000000000000e+04 2.193737891502678394e-04
1.160000000000000000e+04 2.176185225835070014e-04
1.170000000000000000e+04 2.158841816708445549e-04
1.180000000000000000e+04 2.141556324204429984e-04
1.190000000000000000e+04 2.124273305526003242e-04
1.200000000000000000e+04 2.107422915287315845e-04
1.210000000000000000e+04 2.090995694743469357e-04
1.220000000000000000e+04 2.075098600471392274e-04
1.230000000000000000e+04 2.059390972135588527e-04
1.240000000000000000e+04 2.044087450485676527e-04
1.250000000000000000e+04 2.029404859058558941e-04
1.260000000000000000e+04 2.014997444348409772e-04
1.270000000000000000e+04 2.000690728891640902e-04
1.280000000000000000e+04 1.986649585887789726e-04
1.290000000000000000e+04 1.972756581380963326e-04
1.300000000000000000e+04 1.959236833499744534e-04
1.310000000000000000e+04 1.945632830029353499e-04
1.320000000000000000e+04 1.932289596879854798e-04
1.330000000000000000e+04 1.918981870403513312e-04
1.340000000000000000e+04 1.905916724354028702e-04
1.350000000000000000e+04 1.892960135592147708e-04
1.360000000000000000e+04 1.880266208900138736e-04
1.370000000000000000e+04 1.867812679847702384e-04
1.380000000000000000e+04 1.855702430475503206e-04
1.390000000000000000e+04 1.843663631007075310e-04
1.400000000000000000e+04 1.831845729611814022e-04
1.410000000000000000e+04 1.819947938201949000e-04
1.420000000000000000e+04 1.808180677471682429e-04
1.430000000000000000e+04 1.796704600565135479e-04
1.440000000000000000e+04 1.785298663889989257e-04
1.450000000000000000e+04 1.773861877154558897e-04
1.460000000000000000e+04 1.762402098393067718e-04
1.470000000000000000e+04 1.751202362356707454e-04
1.480000000000000000e+04 1.740074367262423038e-04
1.490000000000000000e+04 1.729197392705827951e-04
1.500000000000000000e+04 1.718259009066969156e-04
1.510000000000000000e+04 1.707303308648988605e-04
1.520000000000000000e+04 1.696387334959581494e-04
1.530000000000000000e+04 1.685852184891700745e-04
1.540000000000000000e+04 1.675418170634657145e-04
1.550000000000000000e+04 1.665262388996779919e-04
1.560000000000000000e+04 1.655425294302403927e-04
1.570000000000000000e+04 1.645529118832200766e-04
1.580000000000000000e+04 1.635757507756352425e-04
1.590000000000000000e+04 1.625995791982859373e-04
1.600000000000000000e+04 1.616467052372172475e-04
1.610000000000000000e+04 1.606988225830718875e-04
1.620000000000000000e+04 1.597481168573722243e-04
1.630000000000000000e+04 1.588098384672775865e-04
1.640000000000000000e+04 1.579103409312665462e-04
1.650000000000000000e+04 1.570144522702321410e-04
1.660000000000000000e+04 1.561378885526210070e-04
1.670000000000000000e+04 1.552542235003784299e-04
1.680000000000000000e+04 1.543735561426728964e-04
1.690000000000000000e+04 1.535148912807926536e-04
1.700000000000000000e+04 1.526706910226494074e-04
1.710000000000000000e+04 1.518391654826700687e-04
1.720000000000000000e+04 1.510147412773221731e-04
1.730000000000000000e+04 1.502047962276265025e-04
1.740000000000000000e+04 1.493921299697831273e-04
1.750000000000000000e+04 1.486146356910467148e-04
1.760000000000000000e+04 1.478402991779148579e-04
1.770000000000000000e+04 1.470596471335738897e-04
1.780000000000000000e+04 1.462842483306303620e-04
1.790000000000000000e+04 1.455185411032289267e-04
1.800000000000000000e+04 1.447639369871467352e-04
1.810000000000000000e+04 1.440291234757751226e-04
1.820000000000000000e+04 1.432959834346547723e-04
1.830000000000000000e+04 1.425728114554658532e-04
1.840000000000000000e+04 1.418535102857276797e-04
1.850000000000000000e+04 1.411540288245305419e-04
1.860000000000000000e+04 1.404340437147766352e-04
1.870000000000000000e+04 1.397367450408637524e-04
1.880000000000000000e+04 1.390404067933559418e-04
1.890000000000000000e+04 1.383639319101348519e-04
1.900000000000000000e+04 1.376749132759869099e-04
1.910000000000000000e+04 1.370015961583703756e-04
1.920000000000000000e+04 1.363313349429517984e-04
1.930000000000000000e+04 1.356474094791337848e-04
1.940000000000000000e+04 1.349937519989907742e-04
1.950000000000000000e+04 1.343254843959584832e-04
1.960000000000000000e+04 1.336666027782484889e-04
1.970000000000000000e+04 1.330303639406338334e-04
1.980000000000000000e+04 1.323881151620298624e-04
1.990000000000000000e+04 1.317762798862531781e-04
2.000000000000000000e+04 1.311352243646979332e-04
2.010000000000000000e+04 1.305022160522639751e-04
2.020000000000000000e+04 1.298678689636290073e-04
2.030000000000000000e+04 1.292352098971605301e-04
2.040000000000000000e+04 1.286175829591229558e-04
2.050000000000000000e+04 1.280043652513995767e-04
2.060000000000000000e+04 1.274024252779781818e-04
2.070000000000000000e+04 1.268252526642754674e-04
2.080000000000000000e+04 1.262694277102127671e-04
2.090000000000000000e+04 1.257011172128841281e-04
2.100000000000000000e+04 1.251121575478464365e-04
2.110000000000000000e+04 1.245266321348026395e-04
2.120000000000000000e+04 1.239479170180857182e-04
2.130000000000000000e+04 1.233775838045403361e-04
2.140000000000000000e+04 1.228111359523609281e-04
2.150000000000000000e+04 1.222510036313906312e-04
2.160000000000000000e+04 1.217137614730745554e-04
2.170000000000000000e+04 1.211790586239658296e-04
2.180000000000000000e+04 1.206514643854461610e-04
2.190000000000000000e+04 1.201120976475067437e-04
2.200000000000000000e+04 1.195758304675109684e-04
2.210000000000000000e+04 1.190559269161894917e-04
2.220000000000000000e+04 1.185281871585175395e-04
2.230000000000000000e+04 1.179872633656486869e-04
2.240000000000000000e+04 1.174620920210145414e-04
2.250000000000000000e+04 1.169388779089786112e-04
2.260000000000000000e+04 1.164282366516999900e-04
2.270000000000000000e+04 1.159236417151987553e-04
2.280000000000000000e+04 1.154357596533372998e-04
2.290000000000000000e+04 1.149501840700395405e-04
2.300000000000000000e+04 1.144729976658709347e-04
2.310000000000000000e+04 1.140028616646304727e-04
2.320000000000000000e+04 1.135479105869308114e-04
2.330000000000000000e+04 1.130860619014129043e-04
2.340000000000000000e+04 1.126259303418919444e-04
2.350000000000000000e+04 1.121504174079746008e-04
2.360000000000000000e+04 1.116771527449600399e-04
2.370000000000000000e+04 1.112261961679905653e-04
2.380000000000000000e+04 1.107923962990753353e-04
2.390000000000000000e+04 1.103592294384725392e-04
2.400000000000000000e+04 1.099255823646672070e-04
2.410000000000000000e+04 1.094765466405078769e-04
2.420000000000000000e+04 1.090343066607601941e-04
2.430000000000000000e+04 1.086059419321827590e-04
2.440000000000000000e+04 1.081685768440365791e-04
2.450000000000000000e+04 1.077533524949103594e-04
2.460000000000000000e+04 1.073417224688455462e-04
2.470000000000000000e+04 1.069384816219098866e-04
2.480000000000000000e+04 1.065277683665044606e-04
2.490000000000000000e+04 1.061216680682264268e-04
2.500000000000000000e+04 1.057153931469656527e-04
2.510000000000000000e+04 1.053121741279028356e-04
2.520000000000000000e+04 1.049102429533377290e-04
2.530000000000000000e+04 1.045033350237645209e-04
2.540000000000000000e+04 1.041063005686737597e-04
2.550000000000000000e+04 1.037176552927121520e-04
2.560000000000000000e+04 1.033451844705268741e-04
2.570000000000000000e+04 1.029788691084831953e-04
2.580000000000000000e+04 1.026049794745631516e-04
2.590000000000000000e+04 1.022280630422756076e-04
2.600000000000000000e+04 1.018435723381116986e-04
2.610000000000000000e+04 1.014835142996162176e-04
2.620000000000000000e+04 1.011228014249354601e-04
2.630000000000000000e+04 1.007658211165107787e-04
2.640000000000000000e+04 1.004060686682350934e-04
2.650000000000000000e+04 1.000499178189784288e-04
2.660000000000000000e+04 9.968470112653449178e-05
2.670000000000000000e+04 9.930962551152333617e-05
2.680000000000000000e+04 9.894266986520960927e-05
2.690000000000000000e+04 9.857369150267913938e-05
2.700000000000000000e+04 9.821260027820244431e-05
2.710000000000000000e+04 9.785719157662242651e-05
2.720000000000000000e+04 9.749335731612518430e-05
2.730000000000000000e+04 9.712763858260586858e-05
2.740000000000000000e+04 9.676591434981673956e-05
2.750000000000000000e+04 9.641794895287603140e-05
2.760000000000000000e+04 9.608391701476648450e-05
2.770000000000000000e+04 9.573550778441131115e-05
2.780000000000000000e+04 9.539601887809112668e-05
2.790000000000000000e+04 9.506881178822368383e-05
2.800000000000000000e+04 9.474428952671587467e-05
2.810000000000000000e+04 9.443872841075062752e-05
2.820000000000000000e+04 9.413797670276835561e-05
2.830000000000000000e+04 9.383038559462875128e-05
2.840000000000000000e+04 9.351615153718739748e-05
2.850000000000000000e+04 9.321940160589292645e-05
2.860000000000000000e+04 9.293106995755806565e-05
2.870000000000000000e+04 9.265349217457696795e-05
2.880000000000000000e+04 9.236829646397382021e-05
2.890000000000000000e+04 9.208191477227956057e-05
2.900000000000000000e+04 9.179427433991804719e-05
2.910000000000000000e+04 9.150598634732887149e-05
2.920000000000000000e+04 9.121632319875061512e-05
2.930000000000000000e+04 9.093682456295937300e-05
2.940000000000000000e+04 9.065220365300774574e-05
2.950000000000000000e+04 9.038345160661265254e-05
2.960000000000000000e+04 9.011602378450334072e-05
2.970000000000000000e+04 8.984600572148337960e-05
2.980000000000000000e+04 8.960039122030138969e-05
2.990000000000000000e+04 8.935556979849934578e-05
3.000000000000000000e+04 8.913379861041903496e-05
3.010000000000000000e+04 8.890531171346083283e-05
3.020000000000000000e+04 8.867516589816659689e-05
3.030000000000000000e+04 8.845169213600456715e-05
3.040000000000000000e+04 8.824110409477725625e-05
3.050000000000000000e+04 8.803777745924890041e-05
3.060000000000000000e+04 8.783656085142865777e-05
3.070000000000000000e+04 8.763439109316095710e-05
3.080000000000000000e+04 8.742541103856638074e-05
3.090000000000000000e+04 8.721923950361087918e-05
3.100000000000000000e+04 8.701679325895383954e-05
3.110000000000000000e+04 8.680867176735773683e-05
3.120000000000000000e+04 8.659309241920709610e-05
3.130000000000000000e+04 8.636824350105598569e-05
3.140000000000000000e+04 8.615639671916142106e-05
3.150000000000000000e+04 8.595300460001453757e-05
3.160000000000000000e+04 8.573238301323726773e-05
3.170000000000000000e+04 8.550719940103590488e-05
3.180000000000000000e+04 8.528233593096956611e-05
3.190000000000000000e+04 8.507208985975012183e-05
3.200000000000000000e+04 8.485694706905633211e-05
3.210000000000000000e+04 8.465149585390463471e-05
3.220000000000000000e+04 8.444398554274812341e-05
3.230000000000000000e+04 8.422558312304317951e-05
3.240000000000000000e+04 8.401412924285978079e-05
3.250000000000000000e+04 8.381509542232379317e-05
3.260000000000000000e+04 8.360601350432261825e-05
3.270000000000000000e+04 8.338766929227858782e-05
3.280000000000000000e+04 8.317623723996803164e-05
3.290000000000000000e+04 8.296762098325416446e-05
3.300000000000000000e+04 8.276059816125780344e-05
3.310000000000000000e+04 8.255337888840585947e-05
3.320000000000000000e+04 8.234935376094654202e-05
3.330000000000000000e+04 8.214198896894231439e-05
3.340000000000000000e+04 8.194432302843779325e-05
3.350000000000000000e+04 8.175330003723502159e-05
3.360000000000000000e+04 8.155475370585918427e-05
3.370000000000000000e+04 8.134026575135067105e-05
3.380000000000000000e+04 8.112514478852972388e-05
3.390000000000000000e+04 8.092318603303283453e-05
3.400000000000000000e+04 8.073618664639070630e-05
3.410000000000000000e+04 8.054193313000723720e-05
3.420000000000000000e+04 8.034701750148087740e-05
3.430000000000000000e+04 8.015522325877100229e-05
3.440000000000000000e+04 7.996155909495428205e-05
3.450000000000000000e+04 7.975786138558760285e-05
3.460000000000000000e+04 7.955515320645645261e-05
3.470000000000000000e+04 7.936316978884860873e-05
3.480000000000000000e+04 7.916550384834408760e-05
3.490000000000000000e+04 7.897678733570501208e-05
3.500000000000000000e+04 7.878075848566368222e-05
3.510000000000000000e+04 7.859046309022232890e-05
3.520000000000000000e+04 7.840418402338400483e-05
3.530000000000000000e+04 7.821757753845304251e-05
3.540000000000000000e+04 7.803981134202331305e-05
3.550000000000000000e+04 7.786793867126107216e-05
3.560000000000000000e+04 7.769536023261025548e-05
3.570000000000000000e+04 7.752553210593760014e-05
3.580000000000000000e+04 7.735587132629007101e-05
3.590000000000000000e+04 7.720261783106252551e-05
3.600000000000000000e+04 7.704933523200452328e-05
3.610000000000000000e+04 7.690666097914800048e-05
3.620000000000000000e+04 7.676585664739832282e-05
3.630000000000000000e+04 7.662707503186538815e-05
3.640000000000000000e+04 7.649053441127762198e-05
3.650000000000000000e+04 7.635207293787971139e-05
3.660000000000000000e+04 7.622325938427820802e-05
3.670000000000000000e+04 7.609710883116349578e-05
3.680000000000000000e+04 7.596754585392773151e-05
3.690000000000000000e+04 7.582453690702095628e-05
3.700000000000000000e+04 7.568085129605606198e-05
3.710000000000000000e+04 7.554359035566449165e-05
3.720000000000000000e+04 7.540509977843612432e-05
3.730000000000000000e+04 7.526528497692197561e-05
3.740000000000000000e+04 7.512257434427738190e-05
3.750000000000000000e+04 7.497615297324955463e-05
3.760000000000000000e+04 7.482883665943518281e-05
3.770000000000000000e+04 7.467736577382311225e-05
3.780000000000000000e+04 7.452056888723745942e-05
3.790000000000000000e+04 7.435242878273129463e-05
3.800000000000000000e+04 7.418530731229111552e-05
3.810000000000000000e+04 7.401183393085375428e-05
3.820000000000000000e+04 7.384344644378870726e-05
3.830000000000000000e+04 7.366763020399957895e-05
3.840000000000000000e+04 7.349828956648707390e-05
3.850000000000000000e+04 7.333007670240476727e-05
3.860000000000000000e+04 7.316558185266330838e-05
3.870000000000000000e+04 7.299474964383989573e-05
3.880000000000000000e+04 7.283307786565274000e-05
3.890000000000000000e+04 7.266960892593488097e-05
3.900000000000000000e+04 7.251966599142178893e-05
3.910000000000000000e+04 7.236257079057395458e-05
3.920000000000000000e+04 7.219718827400356531e-05
3.930000000000000000e+04 7.203333370853215456e-05
3.940000000000000000e+04 7.187353185145184398e-05
3.950000000000000000e+04 7.171184552134945989e-05
3.960000000000000000e+04 7.156289939302951097e-05
3.970000000000000000e+04 7.140593515941873193e-05
3.980000000000000000e+04 7.124568946892395616e-05
3.990000000000000000e+04 7.108624413376674056e-05
4.000000000000000000e+04 7.093520980561152101e-05
4.010000000000000000e+04 7.078590715536847711e-05
4.020000000000000000e+04 7.062957593007013202e-05
4.030000000000000000e+04 7.047267718007788062e-05
4.040000000000000000e+04 7.031323912087827921e-05
4.050000000000000000e+04 7.015740993665531278e-05
4.060000000000000000e+04 7.000548794167116284e-05
4.070000000000000000e+04 6.984786887187510729e-05
4.080000000000000000e+04 6.969415699131786823e-05
4.090000000000000000e+04 6.953821139177307487e-05
4.100000000000000000e+04 6.937864964129403234e-05
4.110000000000000000e+04 6.921745080035179853e-05
4.120000000000000000e+04 6.906559428898617625e-05
4.130000000000000000e+04 6.891783414175733924e-05
4.140000000000000000e+04 6.877366831758990884e-05
4.150000000000000000e+04 6.863832823000848293e-05
4.160000000000000000e+04 6.850590580143034458e-05
4.170000000000000000e+04 6.837751425337046385e-05
4.180000000000000000e+04 6.825298623880371451e-05
4.190000000000000000e+04 6.812739593442529440e-05
4.200000000000000000e+04 6.799888797104358673e-05
4.210000000000000000e+04 6.786935409763827920e-05
4.220000000000000000e+04 6.775109068257734179e-05
4.230000000000000000e+04 6.763220153516158462e-05
4.240000000000000000e+04 6.751970067853108048e-05
4.250000000000000000e+04 6.742162804584950209e-05
4.260000000000000000e+04 6.731803296133875847e-05
4.270000000000000000e+04 6.720843521179631352e-05
4.280000000000000000e+04 6.709404260618612170e-05
4.290000000000000000e+04 6.697436765534803271e-05
4.300000000000000000e+04 6.685266998829320073e-05
4.310000000000000000e+04 6.673095776932314038e-05
4.320000000000000000e+04 6.661236693616956472e-05
4.330000000000000000e+04 6.650642171734943986e-05
4.340000000000000000e+04 6.640210631303489208e-05
4.350000000000000000e+04 6.629498238908126950e-05
4.360000000000000000e+04 6.618260522373020649e-05
4.370000000000000000e+04 6.606547685805708170e-05
4.380000000000000000e+04 6.595996092073619366e-05
4.390000000000000000e+04 6.585063238162547350e-05
4.400000000000000000e+04 6.573509017471224070e-05
4.410000000000000000e+04 6.561444752151146531e-05
4.420000000000000000e+04 6.549404497491195798e-05
4.430000000000000000e+04 6.537675653817132115e-05
4.440000000000000000e+04 6.525744538521394134e-05
4.450000000000000000e+04 6.514616688946262002e-05
4.460000000000000000e+04 6.503251643152907491e-05
4.470000000000000000e+04 6.491524254670366645e-05
4.480000000000000000e+04 6.479807780124247074e-05
4.490000000000000000e+04 6.467867206083610654e-05
4.500000000000000000e+04 6.455449329223483801e-05
4.510000000000000000e+04 6.443873280659317970e-05
4.520000000000000000e+04 6.432161899283528328e-05
4.530000000000000000e+04 6.421785656129941344e-05
4.540000000000000000e+04 6.411225331248715520e-05
4.550000000000000000e+04 6.400309212040156126e-05
4.560000000000000000e+04 6.389519694494083524e-05
4.570000000000000000e+04 6.378856778610497713e-05
4.580000000000000000e+04 6.368931644828990102e-05
4.590000000000000000e+04 6.358235987136140466e-05
4.600000000000000000e+04 6.347443559207022190e-05
4.610000000000000000e+04 6.337066588457673788e-05
4.620000000000000000e+04 6.326651055132970214e-05
4.630000000000000000e+04 6.316647341009229422e-05
4.640000000000000000e+04 6.306455179583281279e-05
4.650000000000000000e+04 6.296725041465833783e-05
4.660000000000000000e+04 6.287490396061912179e-05
4.670000000000000000e+04 6.276939529925584793e-05
4.680000000000000000e+04 6.267804565140977502e-05
4.690000000000000000e+04 6.258407665882259607e-05
4.700000000000000000e+04 6.249827129067853093e-05
4.710000000000000000e+04 6.240760558284819126e-05
4.720000000000000000e+04 6.232605664990842342e-05
4.730000000000000000e+04 6.224007665878161788e-05
4.740000000000000000e+04 6.215489702299237251e-05
4.750000000000000000e+04 6.206702528288587928e-05
4.760000000000000000e+04 6.198389746714383364e-05
4.770000000000000000e+04 6.191519787535071373e-05
4.780000000000000000e+04 6.184303492773324251e-05
4.790000000000000000e+04 6.176650640554726124e-05
4.800000000000000000e+04 6.168505933601409197e-05
4.810000000000000000e+04 6.160704651847481728e-05
4.820000000000000000e+04 6.152735295472666621e-05
4.830000000000000000e+04 6.144186772871762514e-05
4.840000000000000000e+04 6.135378498584032059e-05
4.850000000000000000e+04 6.126863445388153195e-05
4.860000000000000000e+04 6.118930468801409006e-05
4.870000000000000000e+04 6.110536924097687006e-05
4.880000000000000000e+04 6.101844337536022067e-05
4.890000000000000000e+04 6.093108822824433446e-05
4.900000000000000000e+04 6.085748100304044783e-05
4.910000000000000000e+04 6.078130900277756155e-05
4.920000000000000000e+04 6.069947266951203346e-05
4.930000000000000000e+04 6.060199302737601101e-05
4.940000000000000000e+04 6.049395597074180841e-05
4.950000000000000000e+04 6.039457002771086991e-05
4.960000000000000000e+04 6.029473297530785203e-05
4.970000000000000000e+04 6.019440115778706968e-05
4.980000000000000000e+04 6.009049684507772326e-05
4.990000000000000000e+04 5.998655251460149884e-05
5.000000000000000000e+04 5.988510019960813224e-05
5.010000000000000000e+04 5.977667751722037792e-05
5.020000000000000000e+04 5.967245670035481453e-05
5.030000000000000000e+04 5.956927634542807937e-05
5.040000000000000000e+04 5.946584860794246197e-05
5.050000000000000000e+04 5.937071910011582077e-05
5.060000000000000000e+04 5.927215534029528499e-05
5.070000000000000000e+04 5.918307942920364439e-05
5.080000000000000000e+04 5.909342144150286913e-05
5.090000000000000000e+04 5.900031464989297092e-05
5.100000000000000000e+04 5.891073669772595167e-05
5.110000000000000000e+04 5.881327524548396468e-05
5.120000000000000000e+04 5.872267865925095975e-05
5.130000000000000000e+04 5.862564648850820959e-05
5.140000000000000000e+04 5.852983667864464223e-05
5.150000000000000000e+04 5.842525933985598385e-05
5.160000000000000000e+04 5.832752503920346498e-05
5.170000000000000000e+04 5.822643652209080756e-05
5.180000000000000000e+04 5.812617018818855286e-05
5.190000000000000000e+04 5.802470695925876498e-05
5.200000000000000000e+04 5.792969022877514362e-05
5.210000000000000000e+04 5.783553569926880300e-05
5.220000000000000000e+04 5.774416058557108045e-05
5.230000000000000000e+04 5.766016329289413989e-05
5.240000000000000000e+04 5.757380858995020390e-05
5.250000000000000000e+04 5.749272168031893671e-05
5.260000000000000000e+04 5.740575215895660222e-05
5.270000000000000000e+04 5.731899364036507905e-05
5.280000000000000000e+04 5.723723734263330698e-05
5.290000000000000000e+04 5.715563020203262568e-05
5.300000000000000000e+04 5.708198659704066813e-05
5.310000000000000000e+04 5.700365727534517646e-05
5.320000000000000000e+04 5.692085687769576907e-05
5.330000000000000000e+04 5.683503331965766847e-05
5.340000000000000000e+04 5.675646025338210166e-05
5.350000000000000000e+04 5.667962250299751759e-05
5.360000000000000000e+04 5.659805901814252138e-05
5.370000000000000000e+04 5.652433901559561491e-05
5.380000000000000000e+04 5.645282726618461311e-05
5.390000000000000000e+04 5.638151560560800135e-05
5.400000000000000000e+04 5.631142994388937950e-05
5.410000000000000000e+04 5.622899334412068129e-05
5.420000000000000000e+04 5.614333349512889981e-05
5.430000000000000000e+04 5.606072591035626829e-05
5.440000000000000000e+04 5.597616109298542142e-05
5.450000000000000000e+04 5.588839849224314094e-05
5.460000000000000000e+04 5.580352080869488418e-05
5.470000000000000000e+04 5.572363443206995726e-05
5.480000000000000000e+04 5.564153980230912566e-05
5.490000000000000000e+04 5.556015821639448404e-05
5.500000000000000000e+04 5.548741683014668524e-05
5.510000000000000000e+04 5.541426071431487799e-05
5.520000000000000000e+04 5.533979856409132481e-05
5.530000000000000000e+04 5.526813401957042515e-05
5.540000000000000000e+04 5.519028854905627668e-05
5.550000000000000000e+04 5.511334893526509404e-05
5.560000000000000000e+04 5.503360807779245079e-05
5.570000000000000000e+04 5.495318691828288138e-05
5.580000000000000000e+04 5.486889131134375930e-05
5.590000000000000000e+04 5.478471575770527124e-05
5.600000000000000000e+04 5.469569805427454412e-05
5.610000000000000000e+04 5.461789260152727365e-05
5.620000000000000000e+04 5.453701305668801069e-05
5.630000000000000000e+04 5.446443901746533811e-05
5.640000000000000000e+04 5.438850712380371988e-05
5.650000000000000000e+04 5.431832323665730655e-05
5.660000000000000000e+04 5.425183917395770550e-05
5.670000000000000000e+04 5.418367072707042098e-05
5.680000000000000000e+04 5.411257370724342763e-05
5.690000000000000000e+04 5.403897739597596228e-05
5.700000000000000000e+04 5.397250788519158959e-05
5.710000000000000000e+04 5.389786383602768183e-05
5.720000000000000000e+04 5.382111339713446796e-05
5.730000000000000000e+04 5.374287502490915358e-05
5.740000000000000000e+04 5.366713958210311830e-05
5.750000000000000000e+04 5.359445640351623297e-05
5.760000000000000000e+04 5.351900836103595793e-05
5.770000000000000000e+04 5.344718374544754624e-05
5.780000000000000000e+04 5.337806942407041788e-05
5.790000000000000000e+04 5.329855412128381431e-05
5.800000000000000000e+04 5.322719516698271036e-05
5.810000000000000000e+04 5.315934322425164282e-05
5.820000000000000000e+04 5.309383413987234235e-05
5.830000000000000000e+04 5.302182762534357607e-05
5.840000000000000000e+04 5.294771472108550370e-05
5.850000000000000000e+04 5.288005195325240493e-05
5.860000000000000000e+04 5.281168705550953746e-05
5.870000000000000000e+04 5.273972055874764919e-05
5.880000000000000000e+04 5.266858715913258493e-05
5.890000000000000000e+04 5.259325916995294392e-05
5.900000000000000000e+04 5.252328628557734191e-05
5.910000000000000000e+04 5.244713611318729818e-05
5.920000000000000000e+04 5.237597724772058427e-05
5.930000000000000000e+04 5.230716124060563743e-05
5.940000000000000000e+04 5.223887274041771889e-05
5.950000000000000000e+04 5.217134821577928960e-05
5.960000000000000000e+04 5.210261588217690587e-05
5.970000000000000000e+04 5.203442196943797171e-05
5.980000000000000000e+04 5.195587073103524745e-05
5.990000000000000000e+04 5.188002614886499941e-05
6.000000000000000000e+04 5.180550579098053277e-05
6.010000000000000000e+04 5.173767567612230778e-05
6.020000000000000000e+04 5.166680421098135412e-05
6.030000000000000000e+04 5.159297506907023489e-05
6.040000000000000000e+04 5.151848745299503207e-05
6.050000000000000000e+04 5.145040267962031066e-05
6.060000000000000000e+04 5.137397602084092796e-05
6.070000000000000000e+04 5.130124191055074334e-05
6.080000000000000000e+04 5.122990478412248194e-05
6.090000000000000000e+04 5.115643944009207189e-05
6.100000000000000000e+04 5.108363984618335962e-05
6.110000000000000000e+04 5.100998532725498080e-05
6.120000000000000000e+04 5.093069921713322401e-05
6.130000000000000000e+04 5.084615258965641260e-05
6.140000000000000000e+04 5.077015157439745963e-05
6.150000000000000000e+04 5.069219332654029131e-05
6.160000000000000000e+04 5.061809497419744730e-05
6.170000000000000000e+04 5.054772191215306520e-05
6.180000000000000000e+04 5.047817830927670002e-05
6.190000000000000000e+04 5.041336771682836115e-05
6.200000000000000000e+04 5.034427158534526825e-05
6.210000000000000000e+04 5.027484803576953709e-05
6.220000000000000000e+04 5.020611570216715336e-05
6.230000000000000000e+04 5.014019552618265152e-05
6.240000000000000000e+04 5.008065636502578855e-05
6.250000000000000000e+04 5.001959289074875414e-05
6.260000000000000000e+04 4.995984272682107985e-05
6.270000000000000000e+04 4.990648812963627279e-05
6.280000000000000000e+04 4.984954648534767330e-05
6.290000000000000000e+04 4.979266304871998727e-05
6.300000000000000000e+04 4.972676106262952089e-05
6.310000000000000000e+04 4.966352207702584565e-05
6.320000000000000000e+04 4.960329897585324943e-05
6.330000000000000000e+04 4.954275573254562914e-05
6.340000000000000000e+04 4.948214700561948121e-05
6.350000000000000000e+04 4.942083251080475748e-05
6.360000000000000000e+04 4.936215918860398233e-05
6.370000000000000000e+04 4.930909562972374260e-05
6.380000000000000000e+04 4.925964094582013786e-05
6.390000000000000000e+04 4.920427818433381617e-05
6.400000000000000000e+04 4.914883174933493137e-05
6.410000000000000000e+04 4.909184281132183969e-05
6.420000000000000000e+04 4.902968794340267777e-05
6.430000000000000000e+04 4.896539758192375302e-05
6.440000000000000000e+04 4.890358832199126482e-05
6.450000000000000000e+04 4.884676309302449226e-05
6.460000000000000000e+04 4.878665640717372298e-05
6.470000000000000000e+04 4.872477438766509295e-05
6.480000000000000000e+04 4.865912706009112298e-05
6.490000000000000000e+04 4.859286491409875453e-05
6.500000000000000000e+04 4.852332494920119643e-05
6.510000000000000000e+04 4.845450894208624959e-05
6.520000000000000000e+04 4.838588574784807861e-05
6.530000000000000000e+04 4.831983824260532856e-05
6.540000000000000000e+04 4.823916606255806983e-05
6.550000000000000000e+04 4.816277942154556513e-05
6.560000000000000000e+04 4.809556776308454573e-05
6.570000000000000000e+04 4.803013871423900127e-05
6.580000000000000000e+04 4.796183930011466146e-05
6.590000000000000000e+04 4.789275408256798983e-05
6.600000000000000000e+04 4.783037729794159532e-05
6.610000000000000000e+04 4.777072535944171250e-05
6.620000000000000000e+04 4.770736268255859613e-05
6.630000000000000000e+04 4.764508776133880019e-05
6.640000000000000000e+04 4.758983050123788416e-05
6.650000000000000000e+04 4.753193570650182664e-05
6.660000000000000000e+04 4.746996637550182641e-05
6.670000000000000000e+04 4.740919393952935934e-05
6.680000000000000000e+04 4.735185939352959394e-05
6.690000000000000000e+04 4.728667045128531754e-05
6.700000000000000000e+04 4.722441371995955706e-05
6.710000000000000000e+04 4.716701369034126401e-05
6.720000000000000000e+04 4.709705535788089037e-05
6.730000000000000000e+04 4.703200102085247636e-05
6.740000000000000000e+04 4.695804454968310893e-05
6.750000000000000000e+04 4.688779881689697504e-05
6.760000000000000000e+04 4.681674909079447389e-05
6.770000000000000000e+04 4.675233503803610802e-05
6.780000000000000000e+04 4.669135887525044382e-05
6.790000000000000000e+04 4.663069921662099659e-05
6.800000000000000000e+04 4.656929377233609557e-05
6.810000000000000000e+04 4.650377741199918091e-05
6.820000000000000000e+04 4.643820648198015988e-05
6.830000000000000000e+04 4.637365782400593162e-05
6.840000000000000000e+04 4.630759212886914611e-05
6.850000000000000000e+04 4.623936183634214103e-05
6.860000000000000000e+04 4.617282684193924069e-05
6.870000000000000000e+04 4.610650285030715168e-05
6.880000000000000000e+04 4.605120557243935764e-05
6.890000000000000000e+04 4.599745443556457758e-05
6.900000000000000000e+04 4.594564597937278450e-05
6.910000000000000000e+04 4.589420132106170058e-05
6.920000000000000000e+04 4.584656926454044878e-05
6.930000000000000000e+04 4.579165397444739938e-05
6.940000000000000000e+04 4.573972546495497227e-05
6.950000000000000000e+04 4.569079464999958873e-05
6.960000000000000000e+04 4.564309710985980928e-05
6.970000000000000000e+04 4.559759327094070613e-05
6.980000000000000000e+04 4.555677151074633002e-05
6.990000000000000000e+04 4.550957601168192923e-05
7.000000000000000000e+04 4.546524360193870962e-05
7.010000000000000000e+04 4.542255919659510255e-05
7.020000000000000000e+04 4.537713539320975542e-05
7.030000000000000000e+04 4.533036553766578436e-05
7.040000000000000000e+04 4.528110002866014838e-05
7.050000000000000000e+04 4.523608004092238843e-05
7.060000000000000000e+04 4.519589856499806046e-05
7.070000000000000000e+04 4.515073305810801685e-05
7.080000000000000000e+04 4.510845246841199696e-05
7.090000000000000000e+04 4.506347977439872921e-05
7.100000000000000000e+04 4.502760566538199782e-05
7.110000000000000000e+04 4.498986163525842130e-05
7.120000000000000000e+04 4.495870234677568078e-05
7.130000000000000000e+04 4.492362131713889539e-05
7.140000000000000000e+04 4.488624472287483513e-05
7.150000000000000000e+04 4.484236342250369489e-05
7.160000000000000000e+04 4.480258212424814701e-05
7.170000000000000000e+04 4.475826062844134867e-05
7.180000000000000000e+04 4.472204454941675067e-05
7.190000000000000000e+04 4.468460247153416276e-05
7.200000000000000000e+04 4.464611993171274662e-05
7.210000000000000000e+04 4.460405034478753805e-05
7.220000000000000000e+04 4.456308306544087827e-05
7.230000000000000000e+04 4.451988934306427836e-05
7.240000000000000000e+04 4.448608888196758926e-05
7.250000000000000000e+04 4.444681690074503422e-05
7.260000000000000000e+04 4.440764314495027065e-05
7.270000000000000000e+04 4.437096868059597909e-05
7.280000000000000000e+04 4.433370122569613159e-05
7.290000000000000000e+04 4.429032924235798419e-05
7.300000000000000000e+04 4.424815051606856287e-05
7.310000000000000000e+04 4.420179902808740735e-05
7.320000000000000000e+04 4.415755756781436503e-05
7.330000000000000000e+04 4.411216286825947464e-05
7.340000000000000000e+04 4.407405867823399603e-05
7.350000000000000000e+04 4.403379352879710495e-05
7.360000000000000000e+04 4.399032332003116608e-05
7.370000000000000000e+04 4.395150244818069041e-05
7.380000000000000000e+04 4.391048423713073134e-05
7.390000000000000000e+04 4.387399894767440856e-05
7.400000000000000000e+04 4.383496343507431448e-05
7.410000000000000000e+04 4.378924131742678583e-05
7.420000000000000000e+04 4.374760464997962117e-05
7.430000000000000000e+04 4.369882663013413548e-05
7.440000000000000000e+04 4.365078348200768232e-05
7.450000000000000000e+04 4.360441016615368426e-05
7.460000000000000000e+04 4.355692362878471613e-05
7.470000000000000000e+04 4.351514144218526781e-05
7.480000000000000000e+04 4.347276626504026353e-05
7.490000000000000000e+04 4.343083128333091736e-05
7.500000000000000000e+04 4.339098813943564892e-05
7.510000000000000000e+04 4.335266567068174481e-05
7.520000000000000000e+04 4.331107265898026526e-05
7.530000000000000000e+04 4.326517955632880330e-05
7.540000000000000000e+04 4.321887900005094707e-05
7.550000000000000000e+04 4.317321509006433189e-05
7.560000000000000000e+04 4.312468445277772844e-05
7.570000000000000000e+04 4.307143535697832704e-05
7.580000000000000000e+04 4.302253000787459314e-05
7.590000000000000000e+04 4.297793930163607001e-05
7.600000000000000000e+04 4.292810626793652773e-05
7.610000000000000000e+04 4.287877527531236410e-05
7.620000000000000000e+04 4.283028829377144575e-05
7.630000000000000000e+04 4.279001223039813340e-05
7.640000000000000000e+04 4.275021638022735715e-05
7.650000000000000000e+04 4.271193756721913815e-05
7.660000000000000000e+04 4.267518306733109057e-05
7.670000000000000000e+04 4.264207382220774889e-05
7.680000000000000000e+04 4.260681089363060892e-05
7.690000000000000000e+04 4.257345062796957791e-05
7.700000000000000000e+04 4.254093801137059927e-05
7.710000000000000000e+04 4.250995698384940624e-05
7.720000000000000000e+04 4.247497054166160524e-05
7.730000000000000000e+04 4.244111551088280976e-05
7.740000000000000000e+04 4.240659109200350940e-05
7.750000000000000000e+04 4.237714892951771617e-05
7.760000000000000000e+04 4.234330481267534196e-05
7.770000000000000000e+04 4.231246930430643260e-05
7.780000000000000000e+04 4.227904719300568104e-05
7.790000000000000000e+04 4.224444273859262466e-05
7.800000000000000000e+04 4.220340269966982305e-05
7.810000000000000000e+04 4.216321758576668799e-05
7.820000000000000000e+04 4.212530984659679234e-05
7.830000000000000000e+04 4.208471727906726301e-05
7.840000000000000000e+04 4.204530341667123139e-05
7.850000000000000000e+04 4.200801777187734842e-05
7.860000000000000000e+04 4.196137160761281848e-05
7.870000000000000000e+04 4.191931657260283828e-05
7.880000000000000000e+04 4.187535159871913493e-05
7.890000000000000000e+04 4.183021883363835514e-05
7.900000000000000000e+04 4.178705057711340487e-05
7.910000000000000000e+04 4.174285277258604765e-05
7.920000000000000000e+04 4.169994281255640090e-05
7.930000000000000000e+04 4.165593054494820535e-05
7.940000000000000000e+04 4.161494143772870302e-05
7.950000000000000000e+04 4.156611248617991805e-05
7.960000000000000000e+04 4.152078327024355531e-05
7.970000000000000000e+04 4.147812796873040497e-05
7.980000000000000000e+04 4.143572732573375106e-05
7.990000000000000000e+04 4.139119846513494849e-05
8.000000000000000000e+04 4.134714981773868203e-05
8.010000000000000000e+04 4.130878733121789992e-05
8.020000000000000000e+04 4.127002102904953063e-05
8.030000000000000000e+04 4.122831160202622414e-05
8.040000000000000000e+04 4.119273944525048137e-05
8.050000000000000000e+04 4.115704723517410457e-05
8.060000000000000000e+04 4.112312672077678144e-05
8.070000000000000000e+04 4.108521170564927161e-05
8.080000000000000000e+04 4.104783147340640426e-05
8.090000000000000000e+04 4.101239028386771679e-05
8.100000000000000000e+04 4.097237615496851504e-05
8.110000000000000000e+04 4.093220195500180125e-05
8.120000000000000000e+04 4.088904461241327226e-05
8.130000000000000000e+04 4.084509782842360437e-05
8.140000000000000000e+04 4.081041697645559907e-05
8.150000000000000000e+04 4.077015182701870799e-05
8.160000000000000000e+04 4.072928277309983969e-05
8.170000000000000000e+04 4.068887574248947203e-05
8.180000000000000000e+04 4.065041866851970553e-05
8.190000000000000000e+04 4.061055733473040164e-05
8.200000000000000000e+04 4.057126352563500404e-05
8.210000000000000000e+04 4.052871372550725937e-05
8.220000000000000000e+04 4.049158087582327425e-05
8.230000000000000000e+04 4.045408786623738706e-05
8.240000000000000000e+04 4.041769716423004866e-05
8.250000000000000000e+04 4.038220504298806190e-05
8.260000000000000000e+04 4.034649828099645674e-05
8.270000000000000000e+04 4.031382195535115898e-05
8.280000000000000000e+04 4.028578769066371024e-05
8.290000000000000000e+04 4.025299131171777844e-05
8.300000000000000000e+04 4.021570202894508839e-05
8.310000000000000000e+04 4.017865649075247347e-05
8.320000000000000000e+04 4.014989099232479930e-05
8.330000000000000000e+04 4.011673809145577252e-05
8.340000000000000000e+04 4.008215546491555870e-05
8.350000000000000000e+04 4.005429582321085036e-05
8.360000000000000000e+04 4.003145295428112149e-05
8.370000000000000000e+04 4.000653643743135035e-05
8.380000000000000000e+04 3.998337342636659741e-05
8.390000000000000000e+04 3.995894076069816947e-05
8.400000000000000000e+04 3.994068538304418325e-05
8.410000000000000000e+04 3.991692210547626019e-05
8.420000000000000000e+04 3.989879405708052218e-05
8.430000000000000000e+04 3.988072421634569764e-05
8.440000000000000000e+04 3.986432056990452111e-05
8.450000000000000000e+04 3.984786962973885238e-05
8.460000000000000000e+04 3.982771522714756429e-05
8.470000000000000000e+04 3.980815745308063924e-05
8.480000000000000000e+04 3.978575477958656847e-05
8.490000000000000000e+04 3.977177402703091502e-05
8.500000000000000000e+04 3.975100844400003552e-05
8.510000000000000000e+04 3.972971171606332064e-05
8.520000000000000000e+04 3.970822581322863698e-05
8.530000000000000000e+04 3.968810415244661272e-05
8.540000000000000000e+04 3.966768417740240693e-05
8.550000000000000000e+04 3.964814459322951734e-05
8.560000000000000000e+04 3.962521805078722537e-05
8.570000000000000000e+04 3.960476169595494866e-05
8.580000000000000000e+04 3.958889283239841461e-05
8.590000000000000000e+04 3.957666922360658646e-05
8.600000000000000000e+04 3.955725696869194508e-05
8.610000000000000000e+04 3.954020576202310622e-05
8.620000000000000000e+04 3.952036058763042092e-05
8.630000000000000000e+04 3.950300379074178636e-05
8.640000000000000000e+04 3.948010999010875821e-05
8.650000000000000000e+04 3.946285869460552931e-05
8.660000000000000000e+04 3.944115451304242015e-05
8.670000000000000000e+04 3.942105104215443134e-05
8.680000000000000000e+04 3.939781527151353657e-05
8.690000000000000000e+04 3.937758810934610665e-05
8.700000000000000000e+04 3.935554195777513087e-05
8.710000000000000000e+04 3.933249536203220487e-05
8.720000000000000000e+04 3.930797538487240672e-05
8.730000000000000000e+04 3.927876241505146027e-05
8.740000000000000000e+04 3.924952397937886417e-05
8.750000000000000000e+04 3.922527685062959790e-05
8.760000000000000000e+04 3.919226219295524061e-05
8.770000000000000000e+04 3.916725108865648508e-05
8.780000000000000000e+04 3.914244007319211960e-05
8.790000000000000000e+04 3.912081592716276646e-05
8.800000000000000000e+04 3.909442602889612317e-05
8.810000000000000000e+04 3.906964775524102151e-05
8.820000000000000000e+04 3.904845289071090519e-05
8.830000000000000000e+04 3.902855678461492062e-05
8.840000000000000000e+04 3.900576484738849103e-05
8.850000000000000000e+04 3.898983777617104352e-05
8.860000000000000000e+04 3.897271744790486991e-05
8.870000000000000000e+04 3.895043482771143317e-05
8.880000000000000000e+04 3.892518725479021668e-05
8.890000000000000000e+04 3.890007064910605550e-05
8.900000000000000000e+04 3.887414641212671995e-05
8.910000000000000000e+04 3.885043406626209617e-05
8.920000000000000000e+04 3.882585588144138455e-05
8.930000000000000000e+04 3.879892756231129169e-05
8.940000000000000000e+04 3.876797200064174831e-05
8.950000000000000000e+04 3.873864989145658910e-05
8.960000000000000000e+04 3.870814180118031800e-05
8.970000000000000000e+04 3.867664418066851795e-05
8.980000000000000000e+04 3.864545578835532069e-05
8.990000000000000000e+04 3.861889126710593700e-05
9.000000000000000000e+04 3.859389835270121694e-05
9.010000000000000000e+04 3.856843613903038204e-05
9.020000000000000000e+04 3.855015893350355327e-05
9.030000000000000000e+04 3.853194721159525216e-05
9.040000000000000000e+04 3.851054498227313161e-05
9.050000000000000000e+04 3.849160930258221924e-05
9.060000000000000000e+04 3.847432890324853361e-05
9.070000000000000000e+04 3.845375977107323706e-05
9.080000000000000000e+04 3.842894147965125740e-05
9.090000000000000000e+04 3.840308272629044950e-05
9.100000000000000000e+04 3.837715848931111395e-05
9.110000000000000000e+04 3.835275128949433565e-05
9.120000000000000000e+04 3.832494621747173369e-05
9.130000000000000000e+04 3.829710840363986790e-05
9.140000000000000000e+04 3.826828469755128026e-05
9.150000000000000000e+04 3.823691804427653551e-05
9.160000000000000000e+04 3.820470010396093130e-05
9.170000000000000000e+04 3.817542528850026429e-05
9.180000000000000000e+04 3.814495721599087119e-05
9.190000000000000000e+04 3.811186979874037206e-05
9.200000000000000000e+04 3.807552639045752585e-05
9.210000000000000000e+04 3.803840445470996201e-05
9.220000000000000000e+04 3.800028207479044795e-05
9.230000000000000000e+04 3.796472083195112646e-05
9.240000000000000000e+04 3.793333962676115334e-05
9.250000000000000000e+04 3.790421033045276999e-05
9.260000000000000000e+04 3.787284731515683234e-05
9.270000000000000000e+04 3.784205546253360808e-05
9.280000000000000000e+04 3.780847691814415157e-05
9.290000000000000000e+04 3.777459642151370645e-05
9.300000000000000000e+04 3.773866774281486869e-05
9.310000000000000000e+04 3.770065086428076029e-05
9.320000000000000000e+04 3.766445297515019774e-05
9.330000000000000000e+04 3.763354834518395364e-05
9.340000000000000000e+04 3.760468462132848799e-05
9.350000000000000000e+04 3.757462400244548917e-05
9.360000000000000000e+04 3.754367935471236706e-05
9.370000000000000000e+04 3.751182157429866493e-05
9.380000000000000000e+04 3.748132803593762219e-05
9.390000000000000000e+04 3.745027424884028733e-05
9.400000000000000000e+04 3.742218905244953930e-05
9.410000000000000000e+04 3.740214015124365687e-05
9.420000000000000000e+04 3.738144005183130503e-05
9.430000000000000000e+04 3.736360667971894145e-05
9.440000000000000000e+04 3.734582060133107007e-05
9.450000000000000000e+04 3.732955156010575593e-05
9.460000000000000000e+04 3.731206015800125897e-05
9.470000000000000000e+04 3.729121090145781636e-05
9.480000000000000000e+04 3.726695649675093591e-05
9.490000000000000000e+04 3.724185444298200309e-05
9.500000000000000000e+04 3.721873872564174235e-05
9.510000000000000000e+04 3.719498272403143346e-05
9.520000000000000000e+04 3.717380241141654551e-05
9.530000000000000000e+04 3.715086131705902517e-05
9.540000000000000000e+04 3.713152545969933271e-05
9.550000000000000000e+04 3.710939927259460092e-05
9.560000000000000000e+04 3.708559597725979984e-05
9.570000000000000000e+04 3.707071300595998764e-05
9.580000000000000000e+04 3.705802737385965884e-05
9.590000000000000000e+04 3.704180562635883689e-05
9.600000000000000000e+04 3.702381945913657546e-05
9.610000000000000000e+04 3.700443267007358372e-05
9.620000000000000000e+04 3.698419095599092543e-05
9.630000000000000000e+04 3.696820203913375735e-05
9.640000000000000000e+04 3.694783663377165794e-05
9.650000000000000000e+04 3.692837344715371728e-05
9.660000000000000000e+04 3.690793892019428313e-05
9.670000000000000000e+04 3.688458673423156142e-05
9.680000000000000000e+04 3.686063428176566958e-05
9.690000000000000000e+04 3.683780596475116909e-05
9.700000000000000000e+04 3.681647649500519037e-05
9.710000000000000000e+04 3.679613655549474061e-05
9.720000000000000000e+04 3.677237691590562463e-05
9.730000000000000000e+04 3.674936306197196245e-05
9.740000000000000000e+04 3.672801904031075537e-05
9.750000000000000000e+04 3.670077785500325263e-05
9.760000000000000000e+04 3.667368582682684064e-05
9.770000000000000000e+04 3.665082476800307631e-05
9.780000000000000000e+04 3.662441304186359048e-05
9.790000000000000000e+04 3.660078436951152980e-05
9.800000000000000000e+04 3.657131310319527984e-05
9.810000000000000000e+04 3.654294414445757866e-05
9.820000000000000000e+04 3.651444785646162927e-05
9.830000000000000000e+04 3.648791607702150941e-05
9.840000000000000000e+04 3.645640754257328808e-05
9.850000000000000000e+04 3.642779120127670467e-05
9.860000000000000000e+04 3.640151771833188832e-05
9.870000000000000000e+04 3.637315967353060842e-05
9.880000000000000000e+04 3.634662061813287437e-05
9.890000000000000000e+04 3.632235166151076555e-05
9.900000000000000000e+04 3.629220009315758944e-05
9.910000000000000000e+04 3.626377656473778188e-05
9.920000000000000000e+04 3.623180964495986700e-05
9.930000000000000000e+04 3.620086499722674489e-05
9.940000000000000000e+04 3.617323454818688333e-05
9.950000000000000000e+04 3.615151217672973871e-05
9.960000000000000000e+04 3.612480941228568554e-05
9.970000000000000000e+04 3.610311250668019056e-05
9.980000000000000000e+04 3.607819598983041942e-05
9.990000000000000000e+04 3.605207166401669383e-05


==> tex_tables/intensity_and_table_convergence/old_relative_l1_both_margins_20_percent_permuted_cells_low_noise.dat <==
x y
0.000000000000000000e+00 1.711105345748364925e-03
1.000000000000000000e+02 1.536702155135571957e-03
2.000000000000000000e+02 1.488317502662539482e-03
3.000000000000000000e+02 1.456446363590657711e-03
4.000000000000000000e+02 1.427677809260785580e-03
5.000000000000000000e+02 1.395828789100050926e-03
6.000000000000000000e+02 1.371667254716157913e-03
7.000000000000000000e+02 1.354859676212072372e-03
8.000000000000000000e+02 1.338807516731321812e-03
9.000000000000000000e+02 1.319477218203246593e-03
1.000000000000000000e+03 1.303177559748291969e-03
1.100000000000000000e+03 1.288448460400104523e-03
1.200000000000000000e+03 1.273689675144851208e-03
1.300000000000000000e+03 1.259489683434367180e-03
1.400000000000000000e+03 1.244698767550289631e-03
1.500000000000000000e+03 1.229381654411554337e-03
1.600000000000000000e+03 1.214766292832791805e-03
1.700000000000000000e+03 1.200932194478809834e-03
1.800000000000000000e+03 1.187335466966032982e-03
1.900000000000000000e+03 1.172657008282840252e-03
2.000000000000000000e+03 1.158482278697192669e-03
2.100000000000000000e+03 1.142082852311432362e-03
2.200000000000000000e+03 1.124620204791426659e-03
2.300000000000000000e+03 1.107778749428689480e-03
2.400000000000000000e+03 1.091775367967784405e-03
2.500000000000000000e+03 1.075783744454383850e-03
2.600000000000000000e+03 1.059975125826895237e-03
2.700000000000000000e+03 1.043664989992976189e-03
2.800000000000000000e+03 1.027776859700679779e-03
2.900000000000000000e+03 1.012599444948136806e-03
3.000000000000000000e+03 9.975446155294775963e-04
3.100000000000000000e+03 9.824594017118215561e-04
3.200000000000000000e+03 9.678956121206283569e-04
3.300000000000000000e+03 9.532815311104059219e-04
3.400000000000000000e+03 9.394056978635489941e-04
3.500000000000000000e+03 9.256281773559749126e-04
3.600000000000000000e+03 9.118491434492170811e-04
3.700000000000000000e+03 8.979951962828636169e-04
3.800000000000000000e+03 8.842746028676629066e-04
3.900000000000000000e+03 8.706478984095156193e-04
4.000000000000000000e+03 8.573348168283700943e-04
4.100000000000000000e+03 8.445634739473462105e-04
4.200000000000000000e+03 8.320864289999008179e-04
4.300000000000000000e+03 8.199262083508074284e-04
4.400000000000000000e+03 8.080767584033310413e-04
4.500000000000000000e+03 7.965634576976299286e-04
4.600000000000000000e+03 7.854899158701300621e-04
4.700000000000000000e+03 7.745206821709871292e-04
4.800000000000000000e+03 7.639037794433534145e-04
4.900000000000000000e+03 7.535670301876962185e-04
5.000000000000000000e+03 7.434036233462393284e-04
5.100000000000000000e+03 7.335020927712321281e-04
5.200000000000000000e+03 7.239248952828347683e-04
5.300000000000000000e+03 7.143432740122079849e-04
5.400000000000000000e+03 7.046890095807611942e-04
5.500000000000000000e+03 6.952108815312385559e-04
5.600000000000000000e+03 6.859889836050570011e-04
5.700000000000000000e+03 6.770759355276823044e-04
5.800000000000000000e+03 6.683993269689381123e-04
5.900000000000000000e+03 6.599162006750702858e-04
6.000000000000000000e+03 6.516229477711021900e-04
6.100000000000000000e+03 6.436131079681217670e-04
6.200000000000000000e+03 6.357567035593092442e-04
6.300000000000000000e+03 6.280208472162485123e-04
6.400000000000000000e+03 6.204533274285495281e-04
6.500000000000000000e+03 6.131062400527298450e-04
6.600000000000000000e+03 6.058074068278074265e-04
6.700000000000000000e+03 5.986361065879464149e-04
6.800000000000000000e+03 5.914880312047898769e-04
6.900000000000000000e+03 5.844446714036166668e-04
7.000000000000000000e+03 5.775450845248997211e-04
7.100000000000000000e+03 5.708042299374938011e-04
7.200000000000000000e+03 5.642057512886822224e-04
7.300000000000000000e+03 5.577709525823593140e-04
7.400000000000000000e+03 5.515161901712417603e-04
7.500000000000000000e+03 5.454191705211997032e-04
7.600000000000000000e+03 5.394227337092161179e-04
7.700000000000000000e+03 5.335298483259975910e-04
7.800000000000000000e+03 5.277877207845449448e-04
7.900000000000000000e+03 5.221145693212747574e-04
8.000000000000000000e+03 5.165450857020914555e-04
8.100000000000000000e+03 5.110618076287209988e-04
8.200000000000000000e+03 5.056742229498922825e-04
8.300000000000000000e+03 5.003829719498753548e-04
8.400000000000000000e+03 4.951785667799413204e-04
8.500000000000000000e+03 4.900781204923987389e-04
8.600000000000000000e+03 4.850755212828516960e-04
8.700000000000000000e+03 4.801613977178931236e-04
8.800000000000000000e+03 4.753385728690773249e-04
8.900000000000000000e+03 4.706243926193565130e-04
9.000000000000000000e+03 4.660135600715875626e-04
9.100000000000000000e+03 4.614701319951564074e-04
9.200000000000000000e+03 4.570864839479327202e-04
9.300000000000000000e+03 4.527774581220000982e-04
9.400000000000000000e+03 4.485108656808733940e-04
9.500000000000000000e+03 4.443329526111483574e-04
9.600000000000000000e+03 4.402138583827763796e-04
9.700000000000000000e+03 4.361521569080650806e-04
9.800000000000000000e+03 4.321993328630924225e-04
9.900000000000000000e+03 4.283058224245905876e-04
1.000000000000000000e+04 4.244913870934396982e-04
1.010000000000000000e+04 4.207834135740995407e-04
1.020000000000000000e+04 4.171173495706170797e-04
1.030000000000000000e+04 4.134775663260370493e-04
1.040000000000000000e+04 4.098990757483989000e-04
1.050000000000000000e+04 4.063732922077178955e-04
1.060000000000000000e+04 4.029189294669777155e-04
1.070000000000000000e+04 3.995250153820961714e-04
1.080000000000000000e+04 3.961800539400428534e-04
1.090000000000000000e+04 3.929107042495161295e-04
1.100000000000000000e+04 3.896839916706085205e-04
1.110000000000000000e+04 3.865309408865869045e-04
1.120000000000000000e+04 3.834367380477488041e-04
1.130000000000000000e+04 3.803473955485969782e-04
1.140000000000000000e+04 3.773332864511758089e-04
1.150000000000000000e+04 3.743404813576489687e-04
1.160000000000000000e+04 3.713864134624600410e-04
1.170000000000000000e+04 3.684922994580119848e-04
1.180000000000000000e+04 3.656487679108977318e-04
1.190000000000000000e+04 3.628799167927354574e-04
1.200000000000000000e+04 3.601456701289862394e-04
1.210000000000000000e+04 3.574806323740631342e-04
1.220000000000000000e+04 3.548593376763164997e-04
1.230000000000000000e+04 3.522625192999839783e-04
1.240000000000000000e+04 3.496730932965874672e-04
1.250000000000000000e+04 3.471163799986243248e-04
1.260000000000000000e+04 3.445794282015413046e-04
1.270000000000000000e+04 3.420715802349150181e-04
1.280000000000000000e+04 3.396050597075372934e-04
1.290000000000000000e+04 3.371744824107736349e-04
1.300000000000000000e+04 3.347906167618930340e-04
1.310000000000000000e+04 3.324418212287127972e-04
1.320000000000000000e+04 3.301394172012805939e-04
1.330000000000000000e+04 3.278758376836776733e-04
1.340000000000000000e+04 3.256776835769414902e-04
1.350000000000000000e+04 3.234980686102062464e-04
1.360000000000000000e+04 3.213549789506942034e-04
1.370000000000000000e+04 3.192172152921557426e-04
1.380000000000000000e+04 3.170943527948111296e-04
1.390000000000000000e+04 3.149828698951750994e-04
1.400000000000000000e+04 3.129216202069073915e-04
1.410000000000000000e+04 3.108734381385147572e-04
1.420000000000000000e+04 3.088653029408305883e-04
1.430000000000000000e+04 3.068899968639016151e-04
1.440000000000000000e+04 3.049486549571156502e-04
1.450000000000000000e+04 3.030253865290433168e-04
1.460000000000000000e+04 3.011102380696684122e-04
1.470000000000000000e+04 2.992188383359462023e-04
1.480000000000000000e+04 2.973519440274685621e-04
1.490000000000000000e+04 2.955216914415359497e-04
1.500000000000000000e+04 2.937083772849291563e-04
1.510000000000000000e+04 2.919303951784968376e-04
1.520000000000000000e+04 2.901837287936359644e-04
1.530000000000000000e+04 2.884467539843171835e-04
1.540000000000000000e+04 2.867167931981384754e-04
1.550000000000000000e+04 2.849808079190552235e-04
1.560000000000000000e+04 2.832661848515272141e-04
1.570000000000000000e+04 2.815748739521950483e-04
1.580000000000000000e+04 2.799196226987987757e-04
1.590000000000000000e+04 2.782901865430176258e-04
1.600000000000000000e+04 2.766663965303450823e-04
1.610000000000000000e+04 2.750479616224765778e-04
1.620000000000000000e+04 2.734293229877948761e-04
1.630000000000000000e+04 2.718470059335231781e-04
1.640000000000000000e+04 2.702837809920310974e-04
1.650000000000000000e+04 2.687307423911988735e-04
1.660000000000000000e+04 2.672074770089238882e-04
1.670000000000000000e+04 2.657265285961329937e-04
1.680000000000000000e+04 2.642321342136710882e-04
1.690000000000000000e+04 2.627504291012883186e-04
1.700000000000000000e+04 2.612776006571948528e-04
1.710000000000000000e+04 2.598198771011084318e-04
1.720000000000000000e+04 2.583673922345042229e-04
1.730000000000000000e+04 2.569438947830349207e-04
1.740000000000000000e+04 2.555316023062914610e-04
1.750000000000000000e+04 2.541328140068799257e-04
1.760000000000000000e+04 2.527597243897616863e-04
1.770000000000000000e+04 2.513906802050769329e-04
1.780000000000000000e+04 2.500246046110987663e-04
1.790000000000000000e+04 2.486758457962423563e-04
1.800000000000000000e+04 2.473557833582162857e-04
1.810000000000000000e+04 2.460446266923099756e-04
1.820000000000000000e+04 2.447725564707070589e-04
1.830000000000000000e+04 2.435004280414432287e-04
1.840000000000000000e+04 2.422488323645666242e-04
1.850000000000000000e+04 2.410112792858853936e-04
1.860000000000000000e+04 2.397936332272365689e-04
1.870000000000000000e+04 2.385920961387455463e-04
1.880000000000000000e+04 2.374051400693133473e-04
1.890000000000000000e+04 2.362187515245750546e-04
1.900000000000000000e+04 2.350663999095559120e-04
1.910000000000000000e+04 2.339302591281011701e-04
1.920000000000000000e+04 2.328047121409326792e-04
1.930000000000000000e+04 2.316953177796676755e-04
1.940000000000000000e+04 2.305845264345407486e-04
1.950000000000000000e+04 2.294866426382213831e-04
1.960000000000000000e+04 2.283737412653863430e-04
1.970000000000000000e+04 2.272753772558644414e-04
1.980000000000000000e+04 2.261781628476455808e-04
1.990000000000000000e+04 2.251135592814534903e-04
2.000000000000000000e+04 2.240674803033471107e-04
2.010000000000000000e+04 2.230290556326508522e-04
2.020000000000000000e+04 2.219902962679043412e-04
2.030000000000000000e+04 2.209776430390775204e-04
2.040000000000000000e+04 2.199798909714445472e-04
2.050000000000000000e+04 2.189974329667165875e-04
2.060000000000000000e+04 2.180226438213139772e-04
2.070000000000000000e+04 2.170612715417519212e-04
2.080000000000000000e+04 2.160893345717340708e-04
2.090000000000000000e+04 2.151248481823131442e-04
2.100000000000000000e+04 2.141511504305526614e-04
2.110000000000000000e+04 2.131859509972855449e-04
2.120000000000000000e+04 2.122258883900940418e-04
2.130000000000000000e+04 2.112707297783344984e-04
2.140000000000000000e+04 2.103287115460261703e-04
2.150000000000000000e+04 2.093831717502325773e-04
2.160000000000000000e+04 2.084405423374846578e-04
2.170000000000000000e+04 2.075288066407665610e-04
2.180000000000000000e+04 2.066232555080205202e-04
2.190000000000000000e+04 2.057149977190420032e-04
2.200000000000000000e+04 2.048035239567980170e-04
2.210000000000000000e+04 2.039027895079925656e-04
2.220000000000000000e+04 2.030111645581200719e-04
2.230000000000000000e+04 2.021282271016389132e-04
2.240000000000000000e+04 2.012605982599779963e-04
2.250000000000000000e+04 2.003950648941099644e-04
2.260000000000000000e+04 1.995300408452749252e-04
2.270000000000000000e+04 1.986923161894083023e-04
2.280000000000000000e+04 1.978625368792563677e-04
2.290000000000000000e+04 1.970442972378805280e-04
2.300000000000000000e+04 1.962415117304772139e-04
2.310000000000000000e+04 1.954410690814256668e-04
2.320000000000000000e+04 1.946485426742583513e-04
2.330000000000000000e+04 1.938633358804509044e-04
2.340000000000000000e+04 1.930861180881038308e-04
2.350000000000000000e+04 1.923214585985988379e-04
2.360000000000000000e+04 1.915687025757506490e-04
2.370000000000000000e+04 1.908139674924314022e-04
2.380000000000000000e+04 1.900645584100857377e-04
2.390000000000000000e+04 1.893338048830628395e-04
2.400000000000000000e+04 1.886047830339521170e-04
2.410000000000000000e+04 1.878884941106662154e-04
2.420000000000000000e+04 1.871884887805208564e-04
2.430000000000000000e+04 1.864814694272354245e-04
2.440000000000000000e+04 1.857742608990520239e-04
2.450000000000000000e+04 1.850638655014336109e-04
2.460000000000000000e+04 1.843597565311938524e-04
2.470000000000000000e+04 1.836669835029169917e-04
2.480000000000000000e+04 1.829701650422066450e-04
2.490000000000000000e+04 1.822712365537881851e-04
2.500000000000000000e+04 1.815916330087929964e-04
2.510000000000000000e+04 1.809042878448963165e-04
2.520000000000000000e+04 1.802111946744844317e-04
2.530000000000000000e+04 1.795269199647009373e-04
2.540000000000000000e+04 1.788726222002878785e-04
2.550000000000000000e+04 1.782205508789047599e-04
2.560000000000000000e+04 1.775729033397510648e-04
2.570000000000000000e+04 1.769213704392313957e-04
2.580000000000000000e+04 1.762650208547711372e-04
2.590000000000000000e+04 1.756208512233570218e-04
2.600000000000000000e+04 1.749824150465428829e-04
2.610000000000000000e+04 1.743522007018327713e-04
2.620000000000000000e+04 1.737223792588338256e-04
2.630000000000000000e+04 1.730904623400419950e-04
2.640000000000000000e+04 1.724707544781267643e-04
2.650000000000000000e+04 1.718615385470911860e-04
2.660000000000000000e+04 1.712599041638895869e-04
2.670000000000000000e+04 1.706664479570463300e-04
2.680000000000000000e+04 1.700708089629188180e-04
2.690000000000000000e+04 1.694940146990120411e-04
2.700000000000000000e+04 1.689140335656702518e-04
2.710000000000000000e+04 1.683335576672106981e-04
2.720000000000000000e+04 1.677511027082800865e-04
2.730000000000000000e+04 1.671694044489413500e-04
2.740000000000000000e+04 1.665976451477035880e-04
2.750000000000000000e+04 1.660230191191658378e-04
2.760000000000000000e+04 1.654600637266412377e-04
2.770000000000000000e+04 1.648988400120288134e-04
2.780000000000000000e+04 1.643448194954544306e-04
2.790000000000000000e+04 1.637863751966506243e-04
2.800000000000000000e+04 1.632401836104691029e-04
2.810000000000000000e+04 1.626961457077413797e-04
2.820000000000000000e+04 1.621393166715279222e-04
2.830000000000000000e+04 1.615921792108565569e-04
2.840000000000000000e+04 1.610495237400755286e-04
2.850000000000000000e+04 1.605051802471280098e-04
2.860000000000000000e+04 1.599634560989215970e-04
2.870000000000000000e+04 1.594288332853466272e-04
2.880000000000000000e+04 1.589120365679264069e-04
2.890000000000000000e+04 1.583982520969584584e-04
2.900000000000000000e+04 1.578893425175920129e-04
2.910000000000000000e+04 1.573933113832026720e-04
2.920000000000000000e+04 1.569045562064275146e-04
2.930000000000000000e+04 1.564103586133569479e-04
2.940000000000000000e+04 1.559287193231284618e-04
2.950000000000000000e+04 1.554445625515654683e-04
2.960000000000000000e+04 1.549598528072237968e-04
2.970000000000000000e+04 1.544738624943420291e-04
2.980000000000000000e+04 1.539910299470648170e-04
2.990000000000000000e+04 1.535041228635236621e-04
3.000000000000000000e+04 1.530397712485864758e-04
3.010000000000000000e+04 1.525752159068360925e-04
3.020000000000000000e+04 1.521287922514602542e-04
3.030000000000000000e+04 1.516870834166184068e-04
3.040000000000000000e+04 1.512342423666268587e-04
3.050000000000000000e+04 1.508013519924134016e-04
3.060000000000000000e+04 1.503818057244643569e-04
3.070000000000000000e+04 1.499509962741285563e-04
3.080000000000000000e+04 1.495205942774191499e-04
3.090000000000000000e+04 1.490901922807097435e-04
3.100000000000000000e+04 1.486584369558840990e-04
3.110000000000000000e+04 1.482186053181067109e-04
3.120000000000000000e+04 1.477883488405495882e-04
3.130000000000000000e+04 1.473529264330863953e-04
3.140000000000000000e+04 1.469091366743668914e-04
3.150000000000000000e+04 1.464756787754595280e-04
3.160000000000000000e+04 1.460313069401308894e-04
3.170000000000000000e+04 1.455930469091981649e-04
3.180000000000000000e+04 1.451596908736974001e-04
3.190000000000000000e+04 1.447252288926392794e-04
3.200000000000000000e+04 1.442919456167146564e-04
3.210000000000000000e+04 1.438665640307590365e-04
3.220000000000000000e+04 1.434535661246627569e-04
3.230000000000000000e+04 1.430441479897126555e-04
3.240000000000000000e+04 1.426369562977924943e-04
3.250000000000000000e+04 1.422272471245378256e-04
3.260000000000000000e+04 1.418154133716598153e-04
3.270000000000000000e+04 1.414006401319056749e-04
3.280000000000000000e+04 1.409981487086042762e-04
3.290000000000000000e+04 1.405961666023358703e-04
3.300000000000000000e+04 1.402061316184699535e-04
3.310000000000000000e+04 1.398262829752638936e-04
3.320000000000000000e+04 1.394458668073639274e-04
3.330000000000000000e+04 1.390640827594324946e-04
3.340000000000000000e+04 1.386878429912030697e-04
3.350000000000000000e+04 1.383187627652660012e-04
3.360000000000000000e+04 1.379475143039599061e-04
3.370000000000000000e+04 1.375782885588705540e-04
3.380000000000000000e+04 1.372165570501238108e-04
3.390000000000000000e+04 1.368575030937790871e-04
3.400000000000000000e+04 1.365003263344988227e-04
3.410000000000000000e+04 1.361481699859723449e-04
3.420000000000000000e+04 1.358099398203194141e-04
3.430000000000000000e+04 1.354700070805847645e-04
3.440000000000000000e+04 1.351386745227500796e-04
3.450000000000000000e+04 1.348050427623093128e-04
3.460000000000000000e+04 1.344707852695137262e-04
3.470000000000000000e+04 1.341290771961212158e-04
3.480000000000000000e+04 1.337841385975480080e-04
3.490000000000000000e+04 1.334569969912990928e-04
3.500000000000000000e+04 1.331271923845633864e-04
3.510000000000000000e+04 1.327954669250175357e-04
3.520000000000000000e+04 1.324578042840585113e-04
3.530000000000000000e+04 1.321287418249994516e-04
3.540000000000000000e+04 1.318108261330053210e-04
3.550000000000000000e+04 1.314835535595193505e-04
3.560000000000000000e+04 1.311601226916536689e-04
3.570000000000000000e+04 1.308344217250123620e-04
3.580000000000000000e+04 1.305105688516050577e-04
3.590000000000000000e+04 1.301807205891236663e-04
3.600000000000000000e+04 1.298549614148214459e-04
3.610000000000000000e+04 1.295421097893267870e-04
3.620000000000000000e+04 1.292265515075996518e-04
3.630000000000000000e+04 1.289208885282278061e-04
3.640000000000000000e+04 1.286135666305199265e-04
3.650000000000000000e+04 1.283071615034714341e-04
3.660000000000000000e+04 1.280001451959833503e-04
3.670000000000000000e+04 1.276915863854810596e-04
3.680000000000000000e+04 1.273840171052142978e-04
3.690000000000000000e+04 1.270729262614622712e-04
3.700000000000000000e+04 1.267632615054026246e-04
3.710000000000000000e+04 1.264710881514474750e-04
3.720000000000000000e+04 1.261695142602548003e-04
3.730000000000000000e+04 1.258733827853575349e-04
3.740000000000000000e+04 1.255749230040237308e-04
3.750000000000000000e+04 1.252744550583884120e-04
3.760000000000000000e+04 1.249661581823602319e-04
3.770000000000000000e+04 1.246555912075564265e-04
3.780000000000000000e+04 1.243409496964886785e-04
3.790000000000000000e+04 1.240353449247777462e-04
3.800000000000000000e+04 1.237327087437734008e-04
3.810000000000000000e+04 1.234287919942289591e-04
3.820000000000000000e+04 1.231290807481855154e-04
3.830000000000000000e+04 1.228280161740258336e-04
3.840000000000000000e+04 1.225107407663017511e-04
3.850000000000000000e+04 1.222011196659877896e-04
3.860000000000000000e+04 1.218951729242689908e-04
3.870000000000000000e+04 1.215942465933039784e-04
3.880000000000000000e+04 1.212964343721978366e-04
3.890000000000000000e+04 1.210099144373089075e-04
3.900000000000000000e+04 1.207186724059283733e-04
3.910000000000000000e+04 1.204345389851368964e-04
3.920000000000000000e+04 1.201610066345892847e-04
3.930000000000000000e+04 1.198891186504624784e-04
3.940000000000000000e+04 1.196229859488084912e-04
3.950000000000000000e+04 1.193552525364793837e-04
3.960000000000000000e+04 1.190881812362931669e-04
3.970000000000000000e+04 1.188126625493168831e-04
3.980000000000000000e+04 1.185336368507705629e-04
3.990000000000000000e+04 1.182676569442264736e-04
4.000000000000000000e+04 1.180027902591973543e-04
4.010000000000000000e+04 1.177380836452357471e-04
4.020000000000000000e+04 1.174749268102459610e-04
4.030000000000000000e+04 1.172152478829957545e-04
4.040000000000000000e+04 1.169631650554947555e-04
4.050000000000000000e+04 1.167160007753409445e-04
4.060000000000000000e+04 1.164647692348808050e-04
4.070000000000000000e+04 1.162197877420112491e-04
4.080000000000000000e+04 1.159772218670696020e-04
4.090000000000000000e+04 1.157299193437211215e-04
4.100000000000000000e+04 1.154768542619422078e-04
4.110000000000000000e+04 1.152231561718508601e-04
4.120000000000000000e+04 1.149720919784158468e-04
4.130000000000000000e+04 1.147125803981907666e-04
4.140000000000000000e+04 1.144763664342463017e-04
4.150000000000000000e+04 1.142328910646028817e-04
4.160000000000000000e+04 1.139909436460584402e-04
4.170000000000000000e+04 1.137472427217289805e-04
4.180000000000000000e+04 1.135025304392911494e-04
4.190000000000000000e+04 1.132537072408013046e-04
4.200000000000000000e+04 1.130148157244548202e-04
4.210000000000000000e+04 1.127810319303534925e-04
4.220000000000000000e+04 1.125487033277750015e-04
4.230000000000000000e+04 1.123135734815150499e-04
4.240000000000000000e+04 1.120883607654832304e-04
4.250000000000000000e+04 1.118660147767513990e-04
4.260000000000000000e+04 1.116362254833802581e-04
4.270000000000000000e+04 1.114156693802215159e-04
4.280000000000000000e+04 1.111916499212384224e-04
4.290000000000000000e+04 1.109720033127814531e-04
4.300000000000000000e+04 1.107594071072526276e-04
4.310000000000000000e+04 1.105402043322101235e-04
4.320000000000000000e+04 1.103254035115242004e-04
4.330000000000000000e+04 1.101114467019215226e-04
4.340000000000000000e+04 1.099018481909297407e-04
4.350000000000000000e+04 1.096919513656757772e-04
4.360000000000000000e+04 1.094783874577842653e-04
4.370000000000000000e+04 1.092683451133780181e-04
4.380000000000000000e+04 1.090587102225981653e-04
4.390000000000000000e+04 1.088422723114490509e-04
4.400000000000000000e+04 1.086322590708732605e-04
4.410000000000000000e+04 1.084275791072286665e-04
4.420000000000000000e+04 1.082292292267084122e-04
4.430000000000000000e+04 1.080279180314391851e-04
4.440000000000000000e+04 1.078214991139248013e-04
4.450000000000000000e+04 1.076095722964964807e-04
4.460000000000000000e+04 1.073981184163130820e-04
4.470000000000000000e+04 1.071778970072045922e-04
4.480000000000000000e+04 1.069538484443910420e-04
4.490000000000000000e+04 1.067384437192231417e-04
4.500000000000000000e+04 1.065134492819197476e-04
4.510000000000000000e+04 1.062996961991302669e-04
4.520000000000000000e+04 1.060892027453519404e-04
4.530000000000000000e+04 1.058875495800748467e-04
4.540000000000000000e+04 1.056862020050175488e-04
4.550000000000000000e+04 1.054840467986650765e-04
4.560000000000000000e+04 1.052782172337174416e-04
4.570000000000000000e+04 1.050735081662423909e-04
4.580000000000000000e+04 1.048673148034140468e-04
4.590000000000000000e+04 1.046597390086390078e-04
4.600000000000000000e+04 1.044508098857477307e-04
4.610000000000000000e+04 1.042455478454940021e-04
4.620000000000000000e+04 1.040330462274141610e-04
4.630000000000000000e+04 1.038190675899386406e-04
4.640000000000000000e+04 1.036125322571024299e-04
4.650000000000000000e+04 1.034111701301299036e-04
4.660000000000000000e+04 1.032030850183218718e-04
4.670000000000000000e+04 1.029977574944496155e-04
4.680000000000000000e+04 1.028032274916768074e-04
4.690000000000000000e+04 1.026105455821380019e-04
4.700000000000000000e+04 1.024204975692555308e-04
4.710000000000000000e+04 1.022244541672989726e-04
4.720000000000000000e+04 1.020303971017710865e-04
4.730000000000000000e+04 1.018332986859604716e-04
4.740000000000000000e+04 1.016434762277640402e-04
4.750000000000000000e+04 1.014505905914120376e-04
4.760000000000000000e+04 1.012611683108843863e-04
4.770000000000000000e+04 1.010662454064004123e-04
4.780000000000000000e+04 1.008691979222930968e-04
4.790000000000000000e+04 1.006714956020005047e-04
4.800000000000000000e+04 1.004766527330502868e-04
4.810000000000000000e+04 1.002799908746965230e-04
4.820000000000000000e+04 1.000828851829282939e-04
4.830000000000000000e+04 9.988653619075194001e-05
4.840000000000000000e+04 9.969274833565577865e-05
4.850000000000000000e+04 9.949744708137586713e-05
4.860000000000000000e+04 9.932144166668877006e-05
4.870000000000000000e+04 9.915075497701764107e-05
4.880000000000000000e+04 9.898148709908127785e-05
4.890000000000000000e+04 9.880564903141930699e-05
4.900000000000000000e+04 9.863536979537457228e-05
4.910000000000000000e+04 9.845737076830118895e-05
4.920000000000000000e+04 9.827920439420267940e-05
4.930000000000000000e+04 9.809860785026103258e-05
4.940000000000000000e+04 9.791471529752016068e-05
4.950000000000000000e+04 9.772949852049350739e-05
4.960000000000000000e+04 9.755158680491149426e-05
4.970000000000000000e+04 9.736900392454117537e-05
4.980000000000000000e+04 9.718866203911602497e-05
4.990000000000000000e+04 9.701242379378527403e-05
5.000000000000000000e+04 9.683188545750454068e-05
5.010000000000000000e+04 9.664880781201645732e-05
5.020000000000000000e+04 9.646589751355350018e-05
5.030000000000000000e+04 9.628478437662124634e-05
5.040000000000000000e+04 9.610411507310345769e-05
5.050000000000000000e+04 9.592234709998592734e-05
5.060000000000000000e+04 9.574827709002420306e-05
5.070000000000000000e+04 9.557774319546297193e-05
5.080000000000000000e+04 9.540832979837432504e-05
5.090000000000000000e+04 9.524322376819327474e-05
5.100000000000000000e+04 9.507752838544547558e-05
5.110000000000000000e+04 9.491235687164589763e-05
5.120000000000000000e+04 9.474334365222603083e-05
5.130000000000000000e+04 9.457742271479219198e-05
5.140000000000000000e+04 9.441171278012916446e-05
5.150000000000000000e+04 9.424892050446942449e-05
5.160000000000000000e+04 9.408636105945333838e-05
5.170000000000000000e+04 9.393040818395093083e-05
5.180000000000000000e+04 9.376771049574017525e-05
5.190000000000000000e+04 9.360763215227052569e-05
5.200000000000000000e+04 9.344880527351051569e-05
5.210000000000000000e+04 9.328638407168909907e-05
5.220000000000000000e+04 9.312731708632782102e-05
5.230000000000000000e+04 9.296691860072314739e-05
5.240000000000000000e+04 9.280374069930985570e-05
5.250000000000000000e+04 9.263512765755876899e-05
5.260000000000000000e+04 9.247125854017212987e-05
5.270000000000000000e+04 9.230891737388446927e-05
5.280000000000000000e+04 9.215082536684349179e-05
5.290000000000000000e+04 9.199890337185934186e-05
5.300000000000000000e+04 9.184244845528155565e-05
5.310000000000000000e+04 9.168803808279335499e-05
5.320000000000000000e+04 9.153564315056428313e-05
5.330000000000000000e+04 9.138903260463848710e-05
5.340000000000000000e+04 9.123710333369672298e-05
5.350000000000000000e+04 9.109266102313995361e-05
5.360000000000000000e+04 9.094649431062862277e-05
5.370000000000000000e+04 9.080518793780356646e-05
5.380000000000000000e+04 9.066364873433485627e-05
5.390000000000000000e+04 9.051869710674509406e-05
5.400000000000000000e+04 9.038069401867687702e-05
5.410000000000000000e+04 9.023732127388939261e-05
5.420000000000000000e+04 9.009219502331689000e-05
5.430000000000000000e+04 8.995045209303498268e-05
5.440000000000000000e+04 8.981517748907208443e-05
5.450000000000000000e+04 8.967227768152952194e-05
5.460000000000000000e+04 8.953235374065116048e-05
5.470000000000000000e+04 8.939325925894081593e-05
5.480000000000000000e+04 8.924872963689267635e-05
5.490000000000000000e+04 8.910442556953057647e-05
5.500000000000000000e+04 8.896367944544181228e-05
5.510000000000000000e+04 8.883068949216976762e-05
5.520000000000000000e+04 8.870110468706116080e-05
5.530000000000000000e+04 8.857055945554748178e-05
5.540000000000000000e+04 8.844074909575283527e-05
5.550000000000000000e+04 8.830949082039296627e-05
5.560000000000000000e+04 8.818116475595161319e-05
5.570000000000000000e+04 8.805962715996429324e-05
5.580000000000000000e+04 8.793291635811328888e-05
5.590000000000000000e+04 8.780005737207829952e-05
5.600000000000000000e+04 8.766835526330396533e-05
5.610000000000000000e+04 8.754135342314839363e-05
5.620000000000000000e+04 8.740945486351847649e-05
5.630000000000000000e+04 8.728145621716976166e-05
5.640000000000000000e+04 8.715752483112737536e-05
5.650000000000000000e+04 8.703499770490452647e-05
5.660000000000000000e+04 8.691255789017304778e-05
5.670000000000000000e+04 8.679564052727073431e-05
5.680000000000000000e+04 8.668328518979251385e-05
5.690000000000000000e+04 8.656948921270668507e-05
5.700000000000000000e+04 8.645615162095054984e-05
5.710000000000000000e+04 8.633640391053631902e-05
5.720000000000000000e+04 8.622461609775200486e-05
5.730000000000000000e+04 8.610925578977912664e-05
5.740000000000000000e+04 8.598574640927836299e-05
5.750000000000000000e+04 8.586022158851847053e-05
5.760000000000000000e+04 8.573758532293140888e-05
5.770000000000000000e+04 8.561440336052328348e-05
5.780000000000000000e+04 8.550003258278593421e-05
5.790000000000000000e+04 8.538683323422446847e-05
5.800000000000000000e+04 8.527508180122822523e-05
5.810000000000000000e+04 8.515638182871043682e-05
5.820000000000000000e+04 8.503368735546246171e-05
5.830000000000000000e+04 8.491076732752844691e-05
5.840000000000000000e+04 8.478687959723174572e-05
5.850000000000000000e+04 8.466183498967438936e-05
5.860000000000000000e+04 8.453880582237616181e-05
5.870000000000000000e+04 8.441627142019569874e-05
5.880000000000000000e+04 8.429851732216775417e-05
5.890000000000000000e+04 8.417673961957916617e-05
5.900000000000000000e+04 8.405386324739083648e-05
5.910000000000000000e+04 8.393126336159184575e-05
5.920000000000000000e+04 8.380449435207992792e-05
5.930000000000000000e+04 8.367546979570761323e-05
5.940000000000000000e+04 8.354908641194924712e-05
5.950000000000000000e+04 8.341756620211526752e-05
5.960000000000000000e+04 8.328898547915741801e-05
5.970000000000000000e+04 8.316042658407241106e-05
5.980000000000000000e+04 8.302802598336711526e-05
5.990000000000000000e+04 8.289532706839963794e-05
6.000000000000000000e+04 8.277148299384862185e-05
6.010000000000000000e+04 8.265030919574201107e-05
6.020000000000000000e+04 8.253261330537497997e-05
6.030000000000000000e+04 8.242309559136629105e-05
6.040000000000000000e+04 8.231511310441419482e-05
6.050000000000000000e+04 8.220325253205373883e-05
6.060000000000000000e+04 8.209268708014860749e-05
6.070000000000000000e+04 8.198216528398916125e-05
6.080000000000000000e+04 8.187609637388959527e-05
6.090000000000000000e+04 8.177274139598011971e-05
6.100000000000000000e+04 8.166921179508790374e-05
6.110000000000000000e+04 8.155606337822973728e-05
6.120000000000000000e+04 8.144142339006066322e-05
6.130000000000000000e+04 8.132804941851645708e-05
6.140000000000000000e+04 8.121046266751363873e-05
6.150000000000000000e+04 8.109253394650295377e-05
6.160000000000000000e+04 8.097659883787855506e-05
6.170000000000000000e+04 8.085963054327294230e-05
6.180000000000000000e+04 8.074472134467214346e-05
6.190000000000000000e+04 8.063035056693479419e-05
6.200000000000000000e+04 8.051331678871065378e-05
6.210000000000000000e+04 8.039552631089463830e-05
6.220000000000000000e+04 8.028271986404433846e-05
6.230000000000000000e+04 8.017657819436863065e-05
6.240000000000000000e+04 8.007470023585483432e-05
6.250000000000000000e+04 7.997623470146209002e-05
6.260000000000000000e+04 7.987924618646502495e-05
6.270000000000000000e+04 7.978297071531414986e-05
6.280000000000000000e+04 7.968036516103893518e-05
6.290000000000000000e+04 7.957799971336498857e-05
6.300000000000000000e+04 7.948103302624076605e-05
6.310000000000000000e+04 7.938506314530968666e-05
6.320000000000000000e+04 7.929576531751081347e-05
6.330000000000000000e+04 7.921231008367612958e-05
6.340000000000000000e+04 7.912689034128561616e-05
6.350000000000000000e+04 7.904037920525297523e-05
6.360000000000000000e+04 7.895369344623759389e-05
6.370000000000000000e+04 7.886546518420800567e-05
6.380000000000000000e+04 7.877977623138576746e-05
6.390000000000000000e+04 7.869718683650717139e-05
6.400000000000000000e+04 7.861811172915622592e-05
6.410000000000000000e+04 7.853244460420683026e-05
6.420000000000000000e+04 7.845301297493278980e-05
6.430000000000000000e+04 7.837308658054098487e-05
6.440000000000000000e+04 7.829281821614131331e-05
6.450000000000000000e+04 7.820705650374293327e-05
6.460000000000000000e+04 7.812032708898186684e-05
6.470000000000000000e+04 7.803608605172485113e-05
6.480000000000000000e+04 7.795613055350258946e-05
6.490000000000000000e+04 7.787371578160673380e-05
6.500000000000000000e+04 7.778911822242662311e-05
6.510000000000000000e+04 7.770262891426682472e-05
6.520000000000000000e+04 7.762043242109939456e-05
6.530000000000000000e+04 7.753323006909340620e-05
6.540000000000000000e+04 7.743974128970876336e-05
6.550000000000000000e+04 7.734533573966473341e-05
6.560000000000000000e+04 7.725018804194405675e-05
6.570000000000000000e+04 7.715323590673506260e-05
6.580000000000000000e+04 7.705883763264864683e-05
6.590000000000000000e+04 7.696430111536756158e-05
6.600000000000000000e+04 7.686942262807860970e-05
6.610000000000000000e+04 7.677760731894522905e-05
6.620000000000000000e+04 7.668941543670371175e-05
6.630000000000000000e+04 7.660676055820658803e-05
6.640000000000000000e+04 7.652099884580820799e-05
6.650000000000000000e+04 7.643654680578038096e-05
6.660000000000000000e+04 7.635283691342920065e-05
6.670000000000000000e+04 7.626361184520646930e-05
6.680000000000000000e+04 7.617817755090072751e-05
6.690000000000000000e+04 7.609141175635159016e-05
6.700000000000000000e+04 7.600122626172378659e-05
6.710000000000000000e+04 7.591483881697058678e-05
6.720000000000000000e+04 7.582604303024709225e-05
6.730000000000000000e+04 7.573772018076851964e-05
6.740000000000000000e+04 7.565136911580339074e-05
6.750000000000000000e+04 7.556981290690600872e-05
6.760000000000000000e+04 7.548979920102283359e-05
6.770000000000000000e+04 7.540649676229804754e-05
6.780000000000000000e+04 7.532414019806310534e-05
6.790000000000000000e+04 7.524063403252512217e-05
6.800000000000000000e+04 7.515762263210490346e-05
6.810000000000000000e+04 7.506905967602506280e-05
6.820000000000000000e+04 7.498536433558911085e-05
6.830000000000000000e+04 7.489702693419530988e-05
6.840000000000000000e+04 7.480462954845279455e-05
6.850000000000000000e+04 7.471434219041839242e-05
6.860000000000000000e+04 7.462308713002130389e-05
6.870000000000000000e+04 7.453076250385493040e-05
6.880000000000000000e+04 7.444238144671544433e-05
6.890000000000000000e+04 7.435152656398713589e-05
6.900000000000000000e+04 7.426080992445349693e-05
6.910000000000000000e+04 7.417627057293429971e-05
6.920000000000000000e+04 7.408533565467223525e-05
6.930000000000000000e+04 7.399456808343529701e-05
6.940000000000000000e+04 7.390225073322653770e-05
6.950000000000000000e+04 7.380950410151854157e-05
6.960000000000000000e+04 7.371832180069759488e-05
6.970000000000000000e+04 7.363007898675277829e-05
6.980000000000000000e+04 7.353912224061787128e-05
6.990000000000000000e+04 7.344548066612333059e-05
7.000000000000000000e+04 7.334821566473692656e-05
7.010000000000000000e+04 7.325705519178882241e-05
7.020000000000000000e+04 7.316343544516712427e-05
7.030000000000000000e+04 7.306923362193629146e-05
7.040000000000000000e+04 7.297607953660190105e-05
7.050000000000000000e+04 7.288294727914035320e-05
7.060000000000000000e+04 7.279001147253438830e-05
7.070000000000000000e+04 7.269866910064592957e-05
7.080000000000000000e+04 7.260908023454248905e-05
7.090000000000000000e+04 7.251966599142178893e-05
7.100000000000000000e+04 7.242574793053790927e-05
7.110000000000000000e+04 7.233134238049387932e-05
7.120000000000000000e+04 7.223809370771050453e-05
7.130000000000000000e+04 7.215012010419741273e-05
7.140000000000000000e+04 7.206496957223862410e-05
7.150000000000000000e+04 7.198123057605698705e-05
7.160000000000000000e+04 7.189618918346241117e-05
7.170000000000000000e+04 7.181886030593886971e-05
7.180000000000000000e+04 7.173817721195518970e-05
7.190000000000000000e+04 7.166297291405498981e-05
7.200000000000000000e+04 7.158763037296012044e-05
7.210000000000000000e+04 7.150781311793252826e-05
7.220000000000000000e+04 7.143282709876075387e-05
7.230000000000000000e+04 7.135762280086055398e-05
7.240000000000000000e+04 7.128132710931822658e-05
7.250000000000000000e+04 7.120887312339618802e-05
7.260000000000000000e+04 7.114327308954671025e-05
7.270000000000000000e+04 7.107594137778505683e-05
7.280000000000000000e+04 7.100533548509702086e-05
7.290000000000000000e+04 7.093089516274631023e-05
7.300000000000000000e+04 7.085494871716946363e-05
7.310000000000000000e+04 7.078301860019564629e-05
7.320000000000000000e+04 7.071076106512919068e-05
7.330000000000000000e+04 7.063743396429345012e-05
7.340000000000000000e+04 7.056602044031023979e-05
7.350000000000000000e+04 7.049718260532245040e-05
7.360000000000000000e+04 7.042358629405498505e-05
7.370000000000000000e+04 7.034670124994590878e-05
7.380000000000000000e+04 7.026972161838784814e-05
7.390000000000000000e+04 7.019727490842342377e-05
7.400000000000000000e+04 7.012316200416535139e-05
7.410000000000000000e+04 7.005474617471918464e-05
7.420000000000000000e+04 6.998357275733724236e-05
7.430000000000000000e+04 6.991061673033982515e-05
7.440000000000000000e+04 6.983384082559496164e-05
7.450000000000000000e+04 6.975597352720797062e-05
7.460000000000000000e+04 6.967245280975475907e-05
7.470000000000000000e+04 6.959314487176015973e-05
7.480000000000000000e+04 6.951390969334170222e-05
7.490000000000000000e+04 6.943871267139911652e-05
7.500000000000000000e+04 6.936057616258040071e-05
7.510000000000000000e+04 6.927991489646956325e-05
7.520000000000000000e+04 6.919757288414984941e-05
7.530000000000000000e+04 6.911357922945171595e-05
7.540000000000000000e+04 6.903163011884316802e-05
7.550000000000000000e+04 6.895299156894907355e-05
7.560000000000000000e+04 6.887067138450220227e-05
7.570000000000000000e+04 6.878867861814796925e-05
7.580000000000000000e+04 6.870560901006683707e-05
7.590000000000000000e+04 6.862478767288848758e-05
7.600000000000000000e+04 6.853999366285279393e-05
7.610000000000000000e+04 6.845767347840592265e-05
7.620000000000000000e+04 6.837311229901388288e-05
7.630000000000000000e+04 6.829811172792688012e-05
7.640000000000000000e+04 6.821773422416299582e-05
7.650000000000000000e+04 6.813423533458262682e-05
7.660000000000000000e+04 6.805227894801646471e-05
7.670000000000000000e+04 6.797700189054012299e-05
7.680000000000000000e+04 6.789890903746709228e-05
7.690000000000000000e+04 6.782856507925316691e-05
7.700000000000000000e+04 6.775444489903748035e-05
7.710000000000000000e+04 6.768416642444208264e-05
7.720000000000000000e+04 6.761454278603196144e-05
7.730000000000000000e+04 6.754506466677412391e-05
7.740000000000000000e+04 6.746866711182519794e-05
7.750000000000000000e+04 6.739712262060493231e-05
7.760000000000000000e+04 6.732900510542094707e-05
7.770000000000000000e+04 6.726064748363569379e-05
7.780000000000000000e+04 6.718940130667760968e-05
7.790000000000000000e+04 6.711832975270226598e-05
7.800000000000000000e+04 6.705027772113680840e-05
7.810000000000000000e+04 6.698123615933582187e-05
7.820000000000000000e+04 6.690873124171048403e-05
7.830000000000000000e+04 6.683941319352015853e-05
7.840000000000000000e+04 6.676812336081638932e-05
7.850000000000000000e+04 6.669919821433722973e-05
7.860000000000000000e+04 6.662909436272457242e-05
7.870000000000000000e+04 6.656077312072739005e-05
7.880000000000000000e+04 6.649510032730177045e-05
7.890000000000000000e+04 6.642616790486499667e-05
7.900000000000000000e+04 6.635555473621934652e-05
7.910000000000000000e+04 6.628793926211073995e-05
7.920000000000000000e+04 6.622055661864578724e-05
7.930000000000000000e+04 6.615363963646814227e-05
7.940000000000000000e+04 6.609180854866281152e-05
7.950000000000000000e+04 6.602674693567678332e-05
7.960000000000000000e+04 6.596402818104252219e-05
7.970000000000000000e+04 6.590254633920267224e-05
7.980000000000000000e+04 6.584292714251205325e-05
7.990000000000000000e+04 6.578323518624529243e-05
8.000000000000000000e+04 6.572056008735671639e-05
8.010000000000000000e+04 6.565863441210240126e-05
8.020000000000000000e+04 6.559524626936763525e-05
8.030000000000000000e+04 6.553516141138970852e-05
8.040000000000000000e+04 6.547165685333311558e-05
8.050000000000000000e+04 6.541019683936610818e-05
8.060000000000000000e+04 6.535293505294248462e-05
8.070000000000000000e+04 6.529048550873994827e-05
8.080000000000000000e+04 6.522836338263005018e-05
8.090000000000000000e+04 6.516529538203030825e-05
8.100000000000000000e+04 6.510433013318106532e-05
8.110000000000000000e+04 6.504164775833487511e-05
8.120000000000000000e+04 6.497576396213844419e-05
8.130000000000000000e+04 6.490854138974100351e-05
8.140000000000000000e+04 6.484544428531080484e-05
8.150000000000000000e+04 6.478363502537831664e-05
8.160000000000000000e+04 6.472165114246308804e-05
8.170000000000000000e+04 6.465461774496361613e-05
8.180000000000000000e+04 6.458783900598064065e-05
8.190000000000000000e+04 6.452252273447811604e-05
8.200000000000000000e+04 6.445879262173548341e-05
8.210000000000000000e+04 6.439916614908725023e-05
8.220000000000000000e+04 6.434015085687860847e-05
8.230000000000000000e+04 6.428056803997606039e-05
8.240000000000000000e+04 6.421218859031796455e-05
8.250000000000000000e+04 6.414308882085606456e-05
8.260000000000000000e+04 6.407617183867841959e-05
8.270000000000000000e+04 6.400817073881626129e-05
8.280000000000000000e+04 6.393736111931502819e-05
8.290000000000000000e+04 6.386204040609300137e-05
8.300000000000000000e+04 6.378484977176412940e-05
8.310000000000000000e+04 6.371086055878549814e-05
8.320000000000000000e+04 6.363895954564213753e-05
8.330000000000000000e+04 6.356960511766374111e-05
8.340000000000000000e+04 6.350002513499930501e-05
8.350000000000000000e+04 6.343019049381837249e-05
8.360000000000000000e+04 6.336253136396408081e-05
8.370000000000000000e+04 6.329121242742985487e-05
8.380000000000000000e+04 6.321933324215933681e-05
8.390000000000000000e+04 6.315183418337255716e-05
8.400000000000000000e+04 6.308518641162663698e-05
8.410000000000000000e+04 6.301880785031244159e-05
8.420000000000000000e+04 6.295571802183985710e-05
8.430000000000000000e+04 6.289133307291194797e-05
8.440000000000000000e+04 6.282735557761043310e-05
8.450000000000000000e+04 6.276743806665763259e-05
8.460000000000000000e+04 6.270562880672514439e-05
8.470000000000000000e+04 6.263716204557567835e-05
8.480000000000000000e+04 6.257255154196172953e-05
8.490000000000000000e+04 6.250818842090666294e-05
8.500000000000000000e+04 6.244168616831302643e-05
8.510000000000000000e+04 6.237694469746202230e-05
8.520000000000000000e+04 6.231295992620289326e-05
8.530000000000000000e+04 6.225166725926101208e-05
8.540000000000000000e+04 6.219517672434449196e-05
8.550000000000000000e+04 6.213827145984396338e-05
8.560000000000000000e+04 6.208154081832617521e-05
8.570000000000000000e+04 6.203016528161242604e-05
8.580000000000000000e+04 6.197637412697076797e-05
8.590000000000000000e+04 6.192016735440120101e-05
8.600000000000000000e+04 6.186249811435118318e-05
8.610000000000000000e+04 6.180792843224480748e-05
8.620000000000000000e+04 6.175546877784654498e-05
8.630000000000000000e+04 6.170014239614829421e-05
8.640000000000000000e+04 6.164895603433251381e-05
8.650000000000000000e+04 6.159410258987918496e-05
8.660000000000000000e+04 6.153510912554338574e-05
8.670000000000000000e+04 6.147121894173324108e-05
8.680000000000000000e+04 6.140532059362158179e-05
8.690000000000000000e+04 6.134180875960737467e-05
8.700000000000000000e+04 6.127888627815991640e-05
8.710000000000000000e+04 6.121838669059798121e-05
8.720000000000000000e+04 6.115826545283198357e-05
8.730000000000000000e+04 6.109833338996395469e-05
8.740000000000000000e+04 6.104344356572255492e-05
8.750000000000000000e+04 6.098848461988382041e-05
8.760000000000000000e+04 6.093174670240841806e-05
8.770000000000000000e+04 6.087623478379100561e-05
8.780000000000000000e+04 6.082250183681026101e-05
8.790000000000000000e+04 6.076530553400516510e-05
8.800000000000000000e+04 6.070946255931630731e-05
8.810000000000000000e+04 6.065462730475701392e-05
8.820000000000000000e+04 6.060408486519008875e-05
8.830000000000000000e+04 6.055256017134524882e-05
8.840000000000000000e+04 6.049680450814776123e-05
8.850000000000000000e+04 6.044401015969924629e-05
8.860000000000000000e+04 6.039142681402154267e-05
8.870000000000000000e+04 6.033503450453281403e-05
8.880000000000000000e+04 6.027548806741833687e-05
8.890000000000000000e+04 6.022502930136397481e-05
8.900000000000000000e+04 6.017270789016038179e-05
8.910000000000000000e+04 6.012111043673940003e-05
8.920000000000000000e+04 6.007091724313795567e-05
8.930000000000000000e+04 6.001941801514476538e-05
8.940000000000000000e+04 5.997046173433773220e-05
8.950000000000000000e+04 5.991693615214899182e-05
8.960000000000000000e+04 5.986169344396330416e-05
8.970000000000000000e+04 5.980865898891352117e-05
8.980000000000000000e+04 5.975810563541017473e-05
8.990000000000000000e+04 5.970209167571738362e-05
9.000000000000000000e+04 5.964771844446659088e-05
9.010000000000000000e+04 5.959701957181096077e-05
9.020000000000000000e+04 5.954509106231853366e-05
9.030000000000000000e+04 5.949263868387788534e-05
9.040000000000000000e+04 5.944169242866337299e-05
9.050000000000000000e+04 5.938709364272654057e-05
9.060000000000000000e+04 5.933345164521597326e-05
9.070000000000000000e+04 5.928053360548801720e-05
9.080000000000000000e+04 5.922710624872706831e-05
9.090000000000000000e+04 5.917550151934847236e-05
9.100000000000000000e+04 5.912161941523663700e-05
9.110000000000000000e+04 5.906855221837759018e-05
9.120000000000000000e+04 5.901581971556879580e-05
9.130000000000000000e+04 5.896493166801519692e-05
9.140000000000000000e+04 5.891340333619154990e-05
9.150000000000000000e+04 5.886330836801789701e-05
9.160000000000000000e+04 5.881355536985211074e-05
9.170000000000000000e+04 5.876515569980256259e-05
9.180000000000000000e+04 5.871956091141328216e-05
9.190000000000000000e+04 5.868013613508082926e-05
9.200000000000000000e+04 5.863632759428583086e-05
9.210000000000000000e+04 5.859137309016659856e-05
9.220000000000000000e+04 5.854967093910090625e-05
9.230000000000000000e+04 5.851142850588075817e-05
9.240000000000000000e+04 5.847300417372025549e-05
9.250000000000000000e+04 5.842982136528007686e-05
9.260000000000000000e+04 5.838826473336666822e-05
9.270000000000000000e+04 5.834378680447116494e-05
9.280000000000000000e+04 5.829958172398619354e-05
9.290000000000000000e+04 5.825176049256697297e-05
9.300000000000000000e+04 5.820309525006450713e-05
9.310000000000000000e+04 5.815207259729504585e-05
9.320000000000000000e+04 5.810262518934905529e-05
9.330000000000000000e+04 5.805479668197222054e-05
9.340000000000000000e+04 5.800391591037623584e-05
9.350000000000000000e+04 5.795685137854889035e-05
9.360000000000000000e+04 5.791372677776962519e-05
9.370000000000000000e+04 5.787215195596218109e-05
9.380000000000000000e+04 5.782670632470399141e-05
9.390000000000000000e+04 5.778060221928171813e-05
9.400000000000000000e+04 5.773505472461692989e-05
9.410000000000000000e+04 5.768687333329580724e-05
9.420000000000000000e+04 5.763268200098536909e-05
9.430000000000000000e+04 5.757992403232492507e-05
9.440000000000000000e+04 5.752675497205927968e-05
9.450000000000000000e+04 5.747213799622841179e-05
9.460000000000000000e+04 5.741823406424373388e-05
9.470000000000000000e+04 5.736551247537136078e-05
9.480000000000000000e+04 5.732021600124426186e-05
9.490000000000000000e+04 5.727234747610054910e-05
9.500000000000000000e+04 5.722830974264070392e-05
9.510000000000000000e+04 5.718103784602135420e-05
9.520000000000000000e+04 5.713439895771443844e-05
9.530000000000000000e+04 5.708732714992947876e-05
9.540000000000000000e+04 5.703792339772917330e-05
9.550000000000000000e+04 5.698918539565056562e-05
9.560000000000000000e+04 5.694205174222588539e-05
9.570000000000000000e+04 5.689591489499434829e-05
9.580000000000000000e+04 5.685115320375189185e-05
9.590000000000000000e+04 5.680786125594750047e-05
9.600000000000000000e+04 5.675764623447321355e-05
9.610000000000000000e+04 5.670971950166858733e-05
9.620000000000000000e+04 5.666334982379339635e-05
9.630000000000000000e+04 5.661726754624396563e-05
9.640000000000000000e+04 5.657247311319224536e-05
9.650000000000000000e+04 5.652434992953203619e-05
9.660000000000000000e+04 5.647422949550673366e-05
9.670000000000000000e+04 5.642500764224678278e-05
9.680000000000000000e+04 5.637422509607858956e-05
9.690000000000000000e+04 5.632057582261040807e-05
9.700000000000000000e+04 5.626564234262332320e-05
9.710000000000000000e+04 5.621061791316606104e-05
9.720000000000000000e+04 5.616080306936055422e-05
9.730000000000000000e+04 5.610661901300773025e-05
9.740000000000000000e+04 5.605357364402152598e-05
9.750000000000000000e+04 5.600165604846552014e-05
9.760000000000000000e+04 5.595600305241532624e-05
9.770000000000000000e+04 5.590633372776210308e-05
9.780000000000000000e+04 5.585645340033806860e-05
9.790000000000000000e+04 5.580942524829879403e-05
9.800000000000000000e+04 5.576479088631458580e-05
9.810000000000000000e+04 5.572038935497403145e-05
9.820000000000000000e+04 5.567466723732650280e-05
9.830000000000000000e+04 5.563180093304254115e-05
9.840000000000000000e+04 5.558821794693358243e-05
9.850000000000000000e+04 5.554517338168807328e-05
9.860000000000000000e+04 5.550662535824812949e-05
9.870000000000000000e+04 5.546687316382303834e-05
9.880000000000000000e+04 5.542672079172916710e-05
9.890000000000000000e+04 5.538810728467069566e-05
9.900000000000000000e+04 5.534882802749052644e-05
9.910000000000000000e+04 5.530661655939184129e-05
9.920000000000000000e+04 5.526625318452715874e-05
9.930000000000000000e+04 5.522323772311210632e-05
9.940000000000000000e+04 5.518250327440910041e-05
9.950000000000000000e+04 5.514357326319441199e-05
9.960000000000000000e+04 5.510253322427161038e-05
9.970000000000000000e+04 5.506090019480325282e-05
9.980000000000000000e+04 5.501817577169276774e-05
9.990000000000000000e+04 5.497299935086630285e-05


==> tex_tables/intensity_and_table_convergence/old_relative_l1_both_margins_low_noise.dat <==
x y
0.000000000000000000e+00 7.783316541463136673e-04
1.000000000000000000e+02 4.089303547516465187e-04
2.000000000000000000e+02 2.876732905860990286e-04
3.000000000000000000e+02 2.315072197234258056e-04
4.000000000000000000e+02 1.985725102713331580e-04
5.000000000000000000e+02 1.770771632436662912e-04
6.000000000000000000e+02 1.628606842132285237e-04
7.000000000000000000e+02 1.518837088951840997e-04
8.000000000000000000e+02 1.429280819138512015e-04
9.000000000000000000e+02 1.359240995952859521e-04
1.000000000000000000e+03 1.304202305618673563e-04
1.100000000000000000e+03 1.255200186278671026e-04
1.200000000000000000e+03 1.210108166560530663e-04
1.300000000000000000e+03 1.179542377940379083e-04
1.400000000000000000e+03 1.150937605416402221e-04
1.500000000000000000e+03 1.125331255025230348e-04
1.600000000000000000e+03 1.102869064197875559e-04
1.700000000000000000e+03 1.080951406038366258e-04
1.800000000000000000e+03 1.060575305018573999e-04
1.900000000000000000e+03 1.041273062583059072e-04
2.000000000000000000e+03 1.023615259327925742e-04
2.100000000000000000e+03 1.010213163681328297e-04
2.200000000000000000e+03 9.950374078471213579e-05
2.300000000000000000e+03 9.809904440771788359e-05
2.400000000000000000e+03 9.672268788563087583e-05
2.500000000000000000e+03 9.535354911349713802e-05
2.600000000000000000e+03 9.401176066603511572e-05
2.700000000000000000e+03 9.270950977224856615e-05
2.800000000000000000e+03 9.169347322313115001e-05
2.900000000000000000e+03 9.065594349522143602e-05
3.000000000000000000e+03 8.965807501226663589e-05
3.100000000000000000e+03 8.862131653586402535e-05
3.200000000000000000e+03 8.753008296480402350e-05
3.300000000000000000e+03 8.644002809887751937e-05
3.400000000000000000e+03 8.548261394025757909e-05
3.500000000000000000e+03 8.446079300483688712e-05
3.600000000000000000e+03 8.364125096704810858e-05
3.700000000000000000e+03 8.284257637569680810e-05
3.800000000000000000e+03 8.195012196665629745e-05
3.900000000000000000e+03 8.112911746138706803e-05
4.000000000000000000e+03 8.030363096622750163e-05
4.100000000000000000e+03 7.960504444781690836e-05
4.200000000000000000e+03 7.905698294052854180e-05
4.300000000000000000e+03 7.834080315660685301e-05
4.400000000000000000e+03 7.767610077280551195e-05
4.500000000000000000e+03 7.701435242779552937e-05
4.600000000000000000e+03 7.628225284861400723e-05
4.700000000000000000e+03 7.562243263237178326e-05
4.800000000000000000e+03 7.499078492401167750e-05
4.900000000000000000e+03 7.441166235366836190e-05
5.000000000000000000e+03 7.375804852927103639e-05
5.100000000000000000e+03 7.318537245737388730e-05
5.200000000000000000e+03 7.263191946549341083e-05
5.300000000000000000e+03 7.205151632660999894e-05
5.400000000000000000e+03 7.151196768973022699e-05
5.500000000000000000e+03 7.096775516401976347e-05
5.600000000000000000e+03 7.048653060337528586e-05
5.700000000000000000e+03 7.007007661741226912e-05
5.800000000000000000e+03 6.961122562643140554e-05
5.900000000000000000e+03 6.916647544130682945e-05
6.000000000000000000e+03 6.867953197797760367e-05
6.100000000000000000e+03 6.829146150266751647e-05
6.200000000000000000e+03 6.785201549064368010e-05
6.300000000000000000e+03 6.744613347109407187e-05
6.400000000000000000e+03 6.697251956211403012e-05
6.500000000000000000e+03 6.651097646681591868e-05
6.600000000000000000e+03 6.608913827221840620e-05
6.700000000000000000e+03 6.575446604983881116e-05
6.800000000000000000e+03 6.535759166581556201e-05
6.900000000000000000e+03 6.500943709397688508e-05
7.000000000000000000e+03 6.466903869295492768e-05
7.100000000000000000e+03 6.434457463910803199e-05
7.200000000000000000e+03 6.399505218723788857e-05
7.300000000000000000e+03 6.359093094943091273e-05
7.400000000000000000e+03 6.318414671113714576e-05
7.500000000000000000e+03 6.274433690123260021e-05
7.600000000000000000e+03 6.237014895305037498e-05
7.700000000000000000e+03 6.201740325195714831e-05
7.800000000000000000e+03 6.172771827550604939e-05
7.900000000000000000e+03 6.140751793282106519e-05
8.000000000000000000e+03 6.109879905125126243e-05
8.100000000000000000e+03 6.081577521399594843e-05
8.200000000000000000e+03 6.051763557479716837e-05
8.300000000000000000e+03 6.024432150297798216e-05
8.400000000000000000e+03 5.991290163365192711e-05
8.500000000000000000e+03 5.959788541076704860e-05
8.600000000000000000e+03 5.931396299274638295e-05
8.700000000000000000e+03 5.902813063585199416e-05
8.800000000000000000e+03 5.873230111319571733e-05
8.900000000000000000e+03 5.839158620801754296e-05
9.000000000000000000e+03 5.811047958559356630e-05
9.100000000000000000e+03 5.777086698799394071e-05
9.200000000000000000e+03 5.749135380028747022e-05
9.300000000000000000e+03 5.720182161894626915e-05
9.400000000000000000e+03 5.689302270184271038e-05
9.500000000000000000e+03 5.659240559907630086e-05
9.600000000000000000e+03 5.629122097161598504e-05
9.700000000000000000e+03 5.601722659775987267e-05
9.800000000000000000e+03 5.576697367359884083e-05
9.900000000000000000e+03 5.552686707233078778e-05
1.000000000000000000e+04 5.530224007088690996e-05
1.010000000000000000e+04 5.506576417246833444e-05
1.020000000000000000e+04 5.482478081830777228e-05
1.030000000000000000e+04 5.459814565256237984e-05
1.040000000000000000e+04 5.436701030703261495e-05
1.050000000000000000e+04 5.412060272647067904e-05
1.060000000000000000e+04 5.387151759350672364e-05
1.070000000000000000e+04 5.365139440982602537e-05
1.080000000000000000e+04 5.342527583707123995e-05
1.090000000000000000e+04 5.322924698702991009e-05
1.100000000000000000e+04 5.303704165271483362e-05
1.110000000000000000e+04 5.285047154757194221e-05
1.120000000000000000e+04 5.262616832624189556e-05
1.130000000000000000e+04 5.241259714239276946e-05
1.140000000000000000e+04 5.224045526119880378e-05
1.150000000000000000e+04 5.207506546867080033e-05
1.160000000000000000e+04 5.186507405596785247e-05
1.170000000000000000e+04 5.165965194464661181e-05
1.180000000000000000e+04 5.148797572473995388e-05
1.190000000000000000e+04 5.126884207129478455e-05
1.200000000000000000e+04 5.105697709950618446e-05
1.210000000000000000e+04 5.082010466139763594e-05
1.220000000000000000e+04 5.061390402261167765e-05
1.230000000000000000e+04 5.039673123974353075e-05
1.240000000000000000e+04 5.014751513954252005e-05
1.250000000000000000e+04 4.989412263967096806e-05
1.260000000000000000e+04 4.968678695149719715e-05
1.270000000000000000e+04 4.946962144458666444e-05
1.280000000000000000e+04 4.922235530102625489e-05
1.290000000000000000e+04 4.898015322396531701e-05
1.300000000000000000e+04 4.872908903053030372e-05
1.310000000000000000e+04 4.854216967942193151e-05
1.320000000000000000e+04 4.839132452616468072e-05
1.330000000000000000e+04 4.825048017664812505e-05
1.340000000000000000e+04 4.811729377252049744e-05
1.350000000000000000e+04 4.803633055416867137e-05
1.360000000000000000e+04 4.793641346623189747e-05
1.370000000000000000e+04 4.783580152434296906e-05
1.380000000000000000e+04 4.776329660671763122e-05
1.390000000000000000e+04 4.765704579767771065e-05
1.400000000000000000e+04 4.756215639645233750e-05
1.410000000000000000e+04 4.747913772007450461e-05
1.420000000000000000e+04 4.739736687042750418e-05
1.430000000000000000e+04 4.731028820970095694e-05
1.440000000000000000e+04 4.721025834442116320e-05
1.450000000000000000e+04 4.712761801783926785e-05
1.460000000000000000e+04 4.704983439296483994e-05
1.470000000000000000e+04 4.698605334851890802e-05
1.480000000000000000e+04 4.692813672591000795e-05
1.490000000000000000e+04 4.685166277340613306e-05
1.500000000000000000e+04 4.677198739955201745e-05
1.510000000000000000e+04 4.667128450819291174e-05
1.520000000000000000e+04 4.655305747292004526e-05
1.530000000000000000e+04 4.645712033379822969e-05
1.540000000000000000e+04 4.635235018213279545e-05
1.550000000000000000e+04 4.624798020813614130e-05
1.560000000000000000e+04 4.615231955540366471e-05
1.570000000000000000e+04 4.600996908266097307e-05
1.580000000000000000e+04 4.588337469613179564e-05
1.590000000000000000e+04 4.575415005092509091e-05
1.600000000000000000e+04 4.564837945508770645e-05
1.610000000000000000e+04 4.556320709525607526e-05
1.620000000000000000e+04 4.547435673885047436e-05
1.630000000000000000e+04 4.536841515800915658e-05
1.640000000000000000e+04 4.528251520241610706e-05
1.650000000000000000e+04 4.519022695603780448e-05
1.660000000000000000e+04 4.510589133133180439e-05
1.670000000000000000e+04 4.500590148381888866e-05
1.680000000000000000e+04 4.490850915317423642e-05
1.690000000000000000e+04 4.479827111936174333e-05
1.700000000000000000e+04 4.469409759622067213e-05
1.710000000000000000e+04 4.458068724488839507e-05
1.720000000000000000e+04 4.445931699592620134e-05
1.730000000000000000e+04 4.435926166479475796e-05
1.740000000000000000e+04 4.427240492077544332e-05
1.750000000000000000e+04 4.418195021571591496e-05
1.760000000000000000e+04 4.409169196151196957e-05
1.770000000000000000e+04 4.397713928483426571e-05
1.780000000000000000e+04 4.386289583635516465e-05
1.790000000000000000e+04 4.371836621430702507e-05
1.800000000000000000e+04 4.356357749202288687e-05
1.810000000000000000e+04 4.344632907304912806e-05
1.820000000000000000e+04 4.335355697548948228e-05
1.830000000000000000e+04 4.322381209931336343e-05
1.840000000000000000e+04 4.308499774197116494e-05
1.850000000000000000e+04 4.296426050132140517e-05
1.860000000000000000e+04 4.286010153009556234e-05
1.870000000000000000e+04 4.273934246157296002e-05
1.880000000000000000e+04 4.261767389834858477e-05
1.890000000000000000e+04 4.250803613103926182e-05
1.900000000000000000e+04 4.239376721670851111e-05
1.910000000000000000e+04 4.229895785101689398e-05
1.920000000000000000e+04 4.219493348500691354e-05
1.930000000000000000e+04 4.208616155665367842e-05
1.940000000000000000e+04 4.197108864900656044e-05
1.950000000000000000e+04 4.186580918030813336e-05
1.960000000000000000e+04 4.177361188340000808e-05
1.970000000000000000e+04 4.169657040620222688e-05
1.980000000000000000e+04 4.160188109381124377e-05
1.990000000000000000e+04 4.148691368754953146e-05
2.000000000000000000e+04 4.139029624639078975e-05
2.010000000000000000e+04 4.128888394916430116e-05
2.020000000000000000e+04 4.120183803024701774e-05
2.030000000000000000e+04 4.110412919544614851e-05
2.040000000000000000e+04 4.100599471712484956e-05
2.050000000000000000e+04 4.091933442396111786e-05
2.060000000000000000e+04 4.083555541001260281e-05
2.070000000000000000e+04 4.074165917700156569e-05
2.080000000000000000e+04 4.066312976647168398e-05
2.090000000000000000e+04 4.058656850247643888e-05
2.100000000000000000e+04 4.049172275699675083e-05
2.110000000000000000e+04 4.040847124997526407e-05
2.120000000000000000e+04 4.031832213513553143e-05
2.130000000000000000e+04 4.024724694318138063e-05
2.140000000000000000e+04 4.017476749140769243e-05
2.150000000000000000e+04 4.010990232927724719e-05
2.160000000000000000e+04 4.006607559858821332e-05
2.170000000000000000e+04 4.003291178378276527e-05
2.180000000000000000e+04 4.000515764346346259e-05
2.190000000000000000e+04 3.995614679297432303e-05
2.200000000000000000e+04 3.990244658780284226e-05
2.210000000000000000e+04 3.982742418884299695e-05
2.220000000000000000e+04 3.976423613494262099e-05
2.230000000000000000e+04 3.971228579757735133e-05
2.240000000000000000e+04 3.965792348026297987e-05
2.250000000000000000e+04 3.959893729188479483e-05
2.260000000000000000e+04 3.953759005526080728e-05
2.270000000000000000e+04 3.945229036617092788e-05
2.280000000000000000e+04 3.938184454455040395e-05
2.290000000000000000e+04 3.931833271053619683e-05
2.300000000000000000e+04 3.925825149053707719e-05
2.310000000000000000e+04 3.917879803339019418e-05
2.320000000000000000e+04 3.909302176907658577e-05
2.330000000000000000e+04 3.900627416442148387e-05
2.340000000000000000e+04 3.892596942023374140e-05
2.350000000000000000e+04 3.887377533828839660e-05
2.360000000000000000e+04 3.880224903696216643e-05
2.370000000000000000e+04 3.872372690238989890e-05
2.380000000000000000e+04 3.863316305796615779e-05
2.390000000000000000e+04 3.855539762298576534e-05
2.400000000000000000e+04 3.846810432150959969e-05
2.410000000000000000e+04 3.837121766991913319e-05
2.420000000000000000e+04 3.827958789770491421e-05
2.430000000000000000e+04 3.819778794422745705e-05
2.440000000000000000e+04 3.810006091953255236e-05
2.450000000000000000e+04 3.801334241870790720e-05
2.460000000000000000e+04 3.791143535636365414e-05
2.470000000000000000e+04 3.782835847232490778e-05
2.480000000000000000e+04 3.774421929847449064e-05
2.490000000000000000e+04 3.764966822927817702e-05
2.500000000000000000e+04 3.755999932764098048e-05
2.510000000000000000e+04 3.747200025827623904e-05
2.520000000000000000e+04 3.738461236935108900e-05
2.530000000000000000e+04 3.729906165972352028e-05
2.540000000000000000e+04 3.718907100846990943e-05
2.550000000000000000e+04 3.708816075231879950e-05
2.560000000000000000e+04 3.698294676723890007e-05
2.570000000000000000e+04 3.689802542794495821e-05
2.580000000000000000e+04 3.683218528749421239e-05
2.590000000000000000e+04 3.674688196042552590e-05
2.600000000000000000e+04 3.666411430458538234e-05
2.610000000000000000e+04 3.660438233055174351e-05
2.620000000000000000e+04 3.654575994005426764e-05
2.630000000000000000e+04 3.649798600235953927e-05
2.640000000000000000e+04 3.643996751634404063e-05
2.650000000000000000e+04 3.638019552454352379e-05
2.660000000000000000e+04 3.630359424278140068e-05
2.670000000000000000e+04 3.624681630753912032e-05
2.680000000000000000e+04 3.620158895500935614e-05
2.690000000000000000e+04 3.615423702285625041e-05
2.700000000000000000e+04 3.609534542192704976e-05
2.710000000000000000e+04 3.602188007789663970e-05
2.720000000000000000e+04 3.596173337427899241e-05
2.730000000000000000e+04 3.588369145290926099e-05
2.740000000000000000e+04 3.581583951017819345e-05
2.750000000000000000e+04 3.574420770746655762e-05
2.760000000000000000e+04 3.565946826711297035e-05
2.770000000000000000e+04 3.558995740604586899e-05
2.780000000000000000e+04 3.551582267391495407e-05
2.790000000000000000e+04 3.543614002410322428e-05
2.800000000000000000e+04 3.535435826051980257e-05
2.810000000000000000e+04 3.528603701852262020e-05
2.820000000000000000e+04 3.523517443682067096e-05
2.830000000000000000e+04 3.518727316986769438e-05
2.840000000000000000e+04 3.514976197038777173e-05
2.850000000000000000e+04 3.513320189085789025e-05
2.860000000000000000e+04 3.509939051582477987e-05
2.870000000000000000e+04 3.505362110445275903e-05
2.880000000000000000e+04 3.501593891996890306e-05
2.890000000000000000e+04 3.496829231153242290e-05
2.900000000000000000e+04 3.493329859338700771e-05
2.910000000000000000e+04 3.489846130833029747e-05
2.920000000000000000e+04 3.486217246972955763e-05
2.930000000000000000e+04 3.481918247416615486e-05
2.940000000000000000e+04 3.477496284176595509e-05
2.950000000000000000e+04 3.472577736829407513e-05
2.960000000000000000e+04 3.467591886874288321e-05
2.970000000000000000e+04 3.462125823716633022e-05
2.980000000000000000e+04 3.455966361798346043e-05
2.990000000000000000e+04 3.449574069236405194e-05
3.000000000000000000e+04 3.443069363129325211e-05
3.010000000000000000e+04 3.438525527599267662e-05
3.020000000000000000e+04 3.435282997088506818e-05
3.030000000000000000e+04 3.432216908549889922e-05
3.040000000000000000e+04 3.428815398365259171e-05
3.050000000000000000e+04 3.425886097829788923e-05
3.060000000000000000e+04 3.423073212616145611e-05
3.070000000000000000e+04 3.417835250729694963e-05
3.080000000000000000e+04 3.411947545828297734e-05
3.090000000000000000e+04 3.407099211472086608e-05
3.100000000000000000e+04 3.402167203603312373e-05
3.110000000000000000e+04 3.397418913664296269e-05
3.120000000000000000e+04 3.393402585061267018e-05
3.130000000000000000e+04 3.388691402506083250e-05
3.140000000000000000e+04 3.384010778972879052e-05
3.150000000000000000e+04 3.381061105756089091e-05
3.160000000000000000e+04 3.377516986802220345e-05
3.170000000000000000e+04 3.373120125615969300e-05
3.180000000000000000e+04 3.369917612872086465e-05
3.190000000000000000e+04 3.366516102687455714e-05
3.200000000000000000e+04 3.363889845786616206e-05
3.210000000000000000e+04 3.359821494086645544e-05
3.220000000000000000e+04 3.356190063641406596e-05
3.230000000000000000e+04 3.352520070620812476e-05
3.240000000000000000e+04 3.348741665831767023e-05
3.250000000000000000e+04 3.345387813169509172e-05
3.260000000000000000e+04 3.342131458339281380e-05
3.270000000000000000e+04 3.338019450893625617e-05
3.280000000000000000e+04 3.333216591272503138e-05
3.290000000000000000e+04 3.328174352645874023e-05
3.300000000000000000e+04 3.323253622511401772e-05
3.310000000000000000e+04 3.318476956337690353e-05
3.320000000000000000e+04 3.313632987556047738e-05
3.330000000000000000e+04 3.309495878056623042e-05
3.340000000000000000e+04 3.305615609860979021e-05
3.350000000000000000e+04 3.301478864159435034e-05
3.360000000000000000e+04 3.295978967798873782e-05
3.370000000000000000e+04 3.291118628112599254e-05
3.380000000000000000e+04 3.286249921075068414e-05
3.390000000000000000e+04 3.282769102952443063e-05
3.400000000000000000e+04 3.280342571088112891e-05
3.410000000000000000e+04 3.276991628808900714e-05
3.420000000000000000e+04 3.274225309723988175e-05
3.430000000000000000e+04 3.270968227297998965e-05
3.440000000000000000e+04 3.267728607170283794e-05
3.450000000000000000e+04 3.264062615926377475e-05
3.460000000000000000e+04 3.259850927861407399e-05
3.470000000000000000e+04 3.256033232901245356e-05
3.480000000000000000e+04 3.252086753491312265e-05
3.490000000000000000e+04 3.249718429287895560e-05
3.500000000000000000e+04 3.246809137635864317e-05
3.510000000000000000e+04 3.244716936023905873e-05
3.520000000000000000e+04 3.241424929001368582e-05
3.530000000000000000e+04 3.236878546886146069e-05
3.540000000000000000e+04 3.232565359212458134e-05
3.550000000000000000e+04 3.228553759981878102e-05
3.560000000000000000e+04 3.223951352993026376e-05
3.570000000000000000e+04 3.219886275473982096e-05
3.580000000000000000e+04 3.215558899682946503e-05
3.590000000000000000e+04 3.210364957340061665e-05
3.600000000000000000e+04 3.207208646927028894e-05
3.610000000000000000e+04 3.203433880116790533e-05
3.620000000000000000e+04 3.198992999386973679e-05
3.630000000000000000e+04 3.196645775460638106e-05
3.640000000000000000e+04 3.194447708665393293e-05
3.650000000000000000e+04 3.194550663465633988e-05
3.660000000000000000e+04 3.193920929334126413e-05
3.670000000000000000e+04 3.192547592334449291e-05
3.680000000000000000e+04 3.189971903339028358e-05
3.690000000000000000e+04 3.188057598890736699e-05
3.700000000000000000e+04 3.186561298207379878e-05
3.710000000000000000e+04 3.186265530530363321e-05
3.720000000000000000e+04 3.186294270562939346e-05
3.730000000000000000e+04 3.185517925885505974e-05
3.740000000000000000e+04 3.182644650223664939e-05
3.750000000000000000e+04 3.179816849296912551e-05
3.760000000000000000e+04 3.177494727424345911e-05
3.770000000000000000e+04 3.174571247654967010e-05
3.780000000000000000e+04 3.172154538333415985e-05
3.790000000000000000e+04 3.169997216900810599e-05
3.800000000000000000e+04 3.167706017848104239e-05
3.810000000000000000e+04 3.165228554280474782e-05
3.820000000000000000e+04 3.163624205626547337e-05
3.830000000000000000e+04 3.163340079481713474e-05
3.840000000000000000e+04 3.164139343425631523e-05
3.850000000000000000e+04 3.164886220474727452e-05
3.860000000000000000e+04 3.166097303619608283e-05
3.870000000000000000e+04 3.168391049257479608e-05
3.880000000000000000e+04 3.169383489876054227e-05
3.890000000000000000e+04 3.171249409206211567e-05
3.900000000000000000e+04 3.171718708472326398e-05
3.910000000000000000e+04 3.173120057908818126e-05
3.920000000000000000e+04 3.173866207362152636e-05
3.930000000000000000e+04 3.174448283971287310e-05
3.940000000000000000e+04 3.174519588355906308e-05
3.950000000000000000e+04 3.174373341607861221e-05
3.960000000000000000e+04 3.172443393850699067e-05
3.970000000000000000e+04 3.170861236867494881e-05
3.980000000000000000e+04 3.169890624121762812e-05
3.990000000000000000e+04 3.170106720062904060e-05
4.000000000000000000e+04 3.169519186485558748e-05
4.010000000000000000e+04 3.169681076542474329e-05
4.020000000000000000e+04 3.168329567415639758e-05
4.030000000000000000e+04 3.167377872159704566e-05
4.040000000000000000e+04 3.166384340147487819e-05
4.050000000000000000e+04 3.164813824696466327e-05
4.060000000000000000e+04 3.162909706588834524e-05
4.070000000000000000e+04 3.161287895636633039e-05
4.080000000000000000e+04 3.158165782224386930e-05
4.090000000000000000e+04 3.155922604491934180e-05
4.100000000000000000e+04 3.154127989546395838e-05
4.110000000000000000e+04 3.152947101625613868e-05
4.120000000000000000e+04 3.151743294438347220e-05
4.130000000000000000e+04 3.150687552988529205e-05
4.140000000000000000e+04 3.149019903503358364e-05
4.150000000000000000e+04 3.146999733871780336e-05
4.160000000000000000e+04 3.144505171803757548e-05
4.170000000000000000e+04 3.142648711218498647e-05
4.180000000000000000e+04 3.139877662761136889e-05
4.190000000000000000e+04 3.137141538900323212e-05
4.200000000000000000e+04 3.133387508569285274e-05
4.210000000000000000e+04 3.130892946501262486e-05
4.220000000000000000e+04 3.127661693724803627e-05
4.230000000000000000e+04 3.124224531347863376e-05
4.240000000000000000e+04 3.120744804618880153e-05
4.250000000000000000e+04 3.116521475021727383e-05
4.260000000000000000e+04 3.113209459115751088e-05
4.270000000000000000e+04 3.109365206910297275e-05
4.280000000000000000e+04 3.105625000898726285e-05
4.290000000000000000e+04 3.102304981439374387e-05
4.300000000000000000e+04 3.099714376730844378e-05
4.310000000000000000e+04 3.097275839536450803e-05
4.320000000000000000e+04 3.095778083661571145e-05
4.330000000000000000e+04 3.094042403972707689e-05
4.340000000000000000e+04 3.092327096965163946e-05
4.350000000000000000e+04 3.091601683991029859e-05
4.360000000000000000e+04 3.089722667937166989e-05
4.370000000000000000e+04 3.087773438892327249e-05
4.380000000000000000e+04 3.086538345087319613e-05
4.390000000000000000e+04 3.084304989897646010e-05
4.400000000000000000e+04 3.082481634919531643e-05
4.410000000000000000e+04 3.080111855524592102e-05
4.420000000000000000e+04 3.078094596276059747e-05
4.430000000000000000e+04 3.075556014664471149e-05
4.440000000000000000e+04 3.073248080909252167e-05
4.450000000000000000e+04 3.071116589126177132e-05
4.460000000000000000e+04 3.068604564759880304e-05
4.470000000000000000e+04 3.065663986490108073e-05
4.480000000000000000e+04 3.061997631448321044e-05
4.490000000000000000e+04 3.059120717807672918e-05
4.500000000000000000e+04 3.055588240385986865e-05
4.510000000000000000e+04 3.052311512874439359e-05
4.520000000000000000e+04 3.048574035346973687e-05
4.530000000000000000e+04 3.046183519472833723e-05
4.540000000000000000e+04 3.042469143110793084e-05
4.550000000000000000e+04 3.040034425794146955e-05
4.560000000000000000e+04 3.037460919586010277e-05
4.570000000000000000e+04 3.035130612261127681e-05
4.580000000000000000e+04 3.032356653420720249e-05
4.590000000000000000e+04 3.029432082257699221e-05
4.600000000000000000e+04 3.026375998160801828e-05
4.610000000000000000e+04 3.024020406883209944e-05
4.620000000000000000e+04 3.021396332769654691e-05
4.630000000000000000e+04 3.020350413862615824e-05
4.640000000000000000e+04 3.018005918420385569e-05
4.650000000000000000e+04 3.015428774233441800e-05
4.660000000000000000e+04 3.012050910911057144e-05
4.670000000000000000e+04 3.008945714100264013e-05
4.680000000000000000e+04 3.004663085448555648e-05
4.690000000000000000e+04 3.001070763275492936e-05
4.700000000000000000e+04 2.998030140588525683e-05
4.710000000000000000e+04 2.993592534039635211e-05
4.720000000000000000e+04 2.989532549690920860e-05
4.730000000000000000e+04 2.984957609442062676e-05
4.740000000000000000e+04 2.982621299452148378e-05
4.750000000000000000e+04 2.979759665322490036e-05
4.760000000000000000e+04 2.975900315504986793e-05
4.770000000000000000e+04 2.973515620396938175e-05
4.780000000000000000e+04 2.971718458866234869e-05
4.790000000000000000e+04 2.969423439935781062e-05
4.800000000000000000e+04 2.966952888527885079e-05
4.810000000000000000e+04 2.964074155897833407e-05
4.820000000000000000e+04 2.960683013952802867e-05
4.830000000000000000e+04 2.957135438919067383e-05
4.840000000000000000e+04 2.953342300315853208e-05
4.850000000000000000e+04 2.949897134385537356e-05
4.860000000000000000e+04 2.947800749097950757e-05
4.870000000000000000e+04 2.945013147837016732e-05
4.880000000000000000e+04 2.941351885965559632e-05
4.890000000000000000e+04 2.938321267720311880e-05
4.900000000000000000e+04 2.935887459898367524e-05
4.910000000000000000e+04 2.932662027888000011e-05
4.920000000000000000e+04 2.929618676716927439e-05
4.930000000000000000e+04 2.927528657892253250e-05
4.940000000000000000e+04 2.925133594544604421e-05
4.950000000000000000e+04 2.922100975411012769e-05
4.960000000000000000e+04 2.918634891102556139e-05
4.970000000000000000e+04 2.915082040999550372e-05
4.980000000000000000e+04 2.911798401328269392e-05
4.990000000000000000e+04 2.909032264142297208e-05
5.000000000000000000e+04 2.906802728830371052e-05
5.010000000000000000e+04 2.901739571825601161e-05
5.020000000000000000e+04 2.896690239140298218e-05
5.030000000000000000e+04 2.892068550863768905e-05
5.040000000000000000e+04 2.889116694859694690e-05
5.050000000000000000e+04 2.885365029214881361e-05
5.060000000000000000e+04 2.882430999306961894e-05
5.070000000000000000e+04 2.879520252463407815e-05
5.080000000000000000e+04 2.876589496736414731e-05
5.090000000000000000e+04 2.873555604310240597e-05
5.100000000000000000e+04 2.870808202715124935e-05
5.110000000000000000e+04 2.867192233679816127e-05
5.120000000000000000e+04 2.863018016796559095e-05
5.130000000000000000e+04 2.860699714801739901e-05
5.140000000000000000e+04 2.857536674127914011e-05
5.150000000000000000e+04 2.853786099876742810e-05
5.160000000000000000e+04 2.850048258551396430e-05
5.170000000000000000e+04 2.846357710950542241e-05
5.180000000000000000e+04 2.842881076503545046e-05
5.190000000000000000e+04 2.838813816197216511e-05
5.200000000000000000e+04 2.834273618645966053e-05
5.210000000000000000e+04 2.828628748829942197e-05
5.220000000000000000e+04 2.823092472681310028e-05
5.230000000000000000e+04 2.818761640810407698e-05
5.240000000000000000e+04 2.814986328303348273e-05
5.250000000000000000e+04 2.812614184222184122e-05
5.260000000000000000e+04 2.810282967402599752e-05
5.270000000000000000e+04 2.807871351251378655e-05
5.280000000000000000e+04 2.805522308335639536e-05
5.290000000000000000e+04 2.803127790684811771e-05
5.300000000000000000e+04 2.799747198878321797e-05
5.310000000000000000e+04 2.796442458929959685e-05
5.320000000000000000e+04 2.794441934383939952e-05
5.330000000000000000e+04 2.792254235828295350e-05
5.340000000000000000e+04 2.790288272080942988e-05
5.350000000000000000e+04 2.788548408716451377e-05
5.360000000000000000e+04 2.786274853860959411e-05
5.370000000000000000e+04 2.784175740089267492e-05
5.380000000000000000e+04 2.782667615974787623e-05
5.390000000000000000e+04 2.781983675959054381e-05
5.400000000000000000e+04 2.781311741273384541e-05
5.410000000000000000e+04 2.780814975267276168e-05
5.420000000000000000e+04 2.781048351607751101e-05
5.430000000000000000e+04 2.780361501208972186e-05
5.440000000000000000e+04 2.779087662929669023e-05
5.450000000000000000e+04 2.777822919597383589e-05
5.460000000000000000e+04 2.777387089736294001e-05
5.470000000000000000e+04 2.776175642793532461e-05
5.480000000000000000e+04 2.774235872493591160e-05
5.490000000000000000e+04 2.772492734948173165e-05
5.500000000000000000e+04 2.770716491795610636e-05
5.510000000000000000e+04 2.768968806776683778e-05
5.520000000000000000e+04 2.767705518635921180e-05
5.530000000000000000e+04 2.766078250715509057e-05
5.540000000000000000e+04 2.763381598924752325e-05
5.550000000000000000e+04 2.761161522357724607e-05
5.560000000000000000e+04 2.758769005595240742e-05
5.570000000000000000e+04 2.756297180894762278e-05
5.580000000000000000e+04 2.754478373390156776e-05
5.590000000000000000e+04 2.752143154793884605e-05
5.600000000000000000e+04 2.750412204477470368e-05
5.610000000000000000e+04 2.748216502368450165e-05
5.620000000000000000e+04 2.746083373494911939e-05
5.630000000000000000e+04 2.743106051639188081e-05
5.640000000000000000e+04 2.741141724982298911e-05
5.650000000000000000e+04 2.739314550126437098e-05
5.660000000000000000e+04 2.736845272011123598e-05
5.670000000000000000e+04 2.734972076723352075e-05
5.680000000000000000e+04 2.732352913881186396e-05
5.690000000000000000e+04 2.730868254730012268e-05
5.700000000000000000e+04 2.728981598920654505e-05
5.710000000000000000e+04 2.727344326558522880e-05
5.720000000000000000e+04 2.725656668189913034e-05
5.730000000000000000e+04 2.724248588492628187e-05
5.740000000000000000e+04 2.722579483815934509e-05
5.750000000000000000e+04 2.720619158935733140e-05
5.760000000000000000e+04 2.717085953918285668e-05
5.770000000000000000e+04 2.713872891035862267e-05
5.780000000000000000e+04 2.711336856009438634e-05
5.790000000000000000e+04 2.709048931137658656e-05
5.800000000000000000e+04 2.705971382965799421e-05
5.810000000000000000e+04 2.703282007132656872e-05
5.820000000000000000e+04 2.701476660149637610e-05
5.830000000000000000e+04 2.699701690289657563e-05
5.840000000000000000e+04 2.697915442695375532e-05
5.850000000000000000e+04 2.696033698157407343e-05
5.860000000000000000e+04 2.694562863325700164e-05
5.870000000000000000e+04 2.692801717785187066e-05
5.880000000000000000e+04 2.690869769139681011e-05
5.890000000000000000e+04 2.688591848709620535e-05
5.900000000000000000e+04 2.686293555598240346e-05
5.910000000000000000e+04 2.684749779291450977e-05
5.920000000000000000e+04 2.683106868062168360e-05
5.930000000000000000e+04 2.681315527297556400e-05
5.940000000000000000e+04 2.679248063941486180e-05
5.950000000000000000e+04 2.677642078197095543e-05
5.960000000000000000e+04 2.676303665793966502e-05
5.970000000000000000e+04 2.674735515029169619e-05
5.980000000000000000e+04 2.673048038559500128e-05
5.990000000000000000e+04 2.671740912774112076e-05
6.000000000000000000e+04 2.670430512807797641e-05
6.010000000000000000e+04 2.668482011358719319e-05
6.020000000000000000e+04 2.666914588189683855e-05
6.030000000000000000e+04 2.664511521288659424e-05
6.040000000000000000e+04 2.662445876921992749e-05
6.050000000000000000e+04 2.660093014128506184e-05
6.060000000000000000e+04 2.657641380210407078e-05
6.070000000000000000e+04 2.655824573594145477e-05
6.080000000000000000e+04 2.654300442372914404e-05
6.090000000000000000e+04 2.652958210092037916e-05
6.100000000000000000e+04 2.651506474649067968e-05
6.110000000000000000e+04 2.650406531756743789e-05
6.120000000000000000e+04 2.649600901349913329e-05
6.130000000000000000e+04 2.647063411131966859e-05
6.140000000000000000e+04 2.644749656610656530e-05
6.150000000000000000e+04 2.642151048348750919e-05
6.160000000000000000e+04 2.640417733346112072e-05
6.170000000000000000e+04 2.637903526192530990e-05
6.180000000000000000e+04 2.635721830301918089e-05
6.190000000000000000e+04 2.633314761624205858e-05
6.200000000000000000e+04 2.631512325024232268e-05
6.210000000000000000e+04 2.628671973070595413e-05
6.220000000000000000e+04 2.625666638778056949e-05
6.230000000000000000e+04 2.623291038617026061e-05
6.240000000000000000e+04 2.621622661536093801e-05
6.250000000000000000e+04 2.619262886582873762e-05
6.260000000000000000e+04 2.618901271489448845e-05
6.270000000000000000e+04 2.618654070829506963e-05
6.280000000000000000e+04 2.617258542159106582e-05
6.290000000000000000e+04 2.616493293317034841e-05
6.300000000000000000e+04 2.615539233374875039e-05
6.310000000000000000e+04 2.614570621517486870e-05
6.320000000000000000e+04 2.613193464640062302e-05
6.330000000000000000e+04 2.611780291772447526e-05
6.340000000000000000e+04 2.610663432278670371e-05
6.350000000000000000e+04 2.609579496493097395e-05
6.360000000000000000e+04 2.608014256111346185e-05
6.370000000000000000e+04 2.606446832942310721e-05
6.380000000000000000e+04 2.604349174362141639e-05
6.390000000000000000e+04 2.602913446025922894e-05
6.400000000000000000e+04 2.601516462163999677e-05
6.410000000000000000e+04 2.599464824015740305e-05
6.420000000000000000e+04 2.597619641164783388e-05
6.430000000000000000e+04 2.595916339487303048e-05
6.440000000000000000e+04 2.594371835584752262e-05
6.450000000000000000e+04 2.592739838291890919e-05
6.460000000000000000e+04 2.590100848465226591e-05
6.470000000000000000e+04 2.588672032288741320e-05
6.480000000000000000e+04 2.586732080089859664e-05
6.490000000000000000e+04 2.585105539765208960e-05
6.500000000000000000e+04 2.583829154900740832e-05
6.510000000000000000e+04 2.582488741609267890e-05
6.520000000000000000e+04 2.581820263003464788e-05
6.530000000000000000e+04 2.581568696768954396e-05
6.540000000000000000e+04 2.581333865236956626e-05
6.550000000000000000e+04 2.580805085017345846e-05
6.560000000000000000e+04 2.579894135124050081e-05
6.570000000000000000e+04 2.578813291620463133e-05
6.580000000000000000e+04 2.577491068223025650e-05
6.590000000000000000e+04 2.576859697001054883e-05
6.600000000000000000e+04 2.576955193944741040e-05
6.610000000000000000e+04 2.577019404270686209e-05
6.620000000000000000e+04 2.577613122412003577e-05
6.630000000000000000e+04 2.578413841547444463e-05
6.640000000000000000e+04 2.578460225777234882e-05
6.650000000000000000e+04 2.578640123829245567e-05
6.660000000000000000e+04 2.578536805231124163e-05
6.670000000000000000e+04 2.578531712060794234e-05
6.680000000000000000e+04 2.578094063210301101e-05
6.690000000000000000e+04 2.578353087301366031e-05
6.700000000000000000e+04 2.578362000349443406e-05
6.710000000000000000e+04 2.577962186478544027e-05
6.720000000000000000e+04 2.577179475338198245e-05
6.730000000000000000e+04 2.576943188614677638e-05
6.740000000000000000e+04 2.577213490440044552e-05
6.750000000000000000e+04 2.577294981165323406e-05
6.760000000000000000e+04 2.577350642241071910e-05
6.770000000000000000e+04 2.577415398263838142e-05
6.780000000000000000e+04 2.577101986389607191e-05
6.790000000000000000e+04 2.576986844360362738e-05
6.800000000000000000e+04 2.576300357759464532e-05
6.810000000000000000e+04 2.574975951574742794e-05
6.820000000000000000e+04 2.574699101387523115e-05
6.830000000000000000e+04 2.573398887761868536e-05
6.840000000000000000e+04 2.572173434600699693e-05
6.850000000000000000e+04 2.571509321569465101e-05
6.860000000000000000e+04 2.571378718130290508e-05
6.870000000000000000e+04 2.571709956100676209e-05
6.880000000000000000e+04 2.572521225374657661e-05
6.890000000000000000e+04 2.573306301201228052e-05
6.900000000000000000e+04 2.574124664533883333e-05
6.910000000000000000e+04 2.574995050963480026e-05
6.920000000000000000e+04 2.575925464043393731e-05
6.930000000000000000e+04 2.576693259470630437e-05
6.940000000000000000e+04 2.577472696430049837e-05
6.950000000000000000e+04 2.578572093625552952e-05
6.960000000000000000e+04 2.579989086370915174e-05
6.970000000000000000e+04 2.581479202490299940e-05
6.980000000000000000e+04 2.582609158707782626e-05
6.990000000000000000e+04 2.583626337582245469e-05
7.000000000000000000e+04 2.585148649814072996e-05
7.010000000000000000e+04 2.586419213912449777e-05
7.020000000000000000e+04 2.587058588687796146e-05
7.030000000000000000e+04 2.587339622550643981e-05
7.040000000000000000e+04 2.587263588793575764e-05
7.050000000000000000e+04 2.587076414783950895e-05
7.060000000000000000e+04 2.586559094197582453e-05
7.070000000000000000e+04 2.586407754279207438e-05
7.080000000000000000e+04 2.586361370049417019e-05
7.090000000000000000e+04 2.585860238468740135e-05
7.100000000000000000e+04 2.585786569397896528e-05
7.110000000000000000e+04 2.585749462014064193e-05
7.120000000000000000e+04 2.585444963187910616e-05
7.130000000000000000e+04 2.585226866358425468e-05
7.140000000000000000e+04 2.585822767287027091e-05
7.150000000000000000e+04 2.586224582046270370e-05
7.160000000000000000e+04 2.585695619927719235e-05
7.170000000000000000e+04 2.585351285233628005e-05
7.180000000000000000e+04 2.584900175861548632e-05
7.190000000000000000e+04 2.584056164778303355e-05
7.200000000000000000e+04 2.583349123597145081e-05
7.210000000000000000e+04 2.582859997346531600e-05
7.220000000000000000e+04 2.581443914095871150e-05
7.230000000000000000e+04 2.581173976068384945e-05
7.240000000000000000e+04 2.580256295914296061e-05
7.250000000000000000e+04 2.579238571343012154e-05
7.260000000000000000e+04 2.578084240667521954e-05
7.270000000000000000e+04 2.577432132966350764e-05
7.280000000000000000e+04 2.576402039267122746e-05
7.290000000000000000e+04 2.575354665168561041e-05
7.300000000000000000e+04 2.573488200141582638e-05
7.310000000000000000e+04 2.572229095676448196e-05
7.320000000000000000e+04 2.571013828855939209e-05
7.330000000000000000e+04 2.570075048424769193e-05
7.340000000000000000e+04 2.568301533756311983e-05
7.350000000000000000e+04 2.566781040513888001e-05
7.360000000000000000e+04 2.565455724834464490e-05
7.370000000000000000e+04 2.564482929301448166e-05
7.380000000000000000e+04 2.563467205618508160e-05
7.390000000000000000e+04 2.561923611210659146e-05
7.400000000000000000e+04 2.560233042459003627e-05
7.410000000000000000e+04 2.559321728767827153e-05
7.420000000000000000e+04 2.558214328018948436e-05
7.430000000000000000e+04 2.556911931606009603e-05
7.440000000000000000e+04 2.555942774051800370e-05
7.450000000000000000e+04 2.555345417931675911e-05
7.460000000000000000e+04 2.554372622398659587e-05
7.470000000000000000e+04 2.553675221861340106e-05
7.480000000000000000e+04 2.552751357143279165e-05
7.490000000000000000e+04 2.551766374381259084e-05
7.500000000000000000e+04 2.550433964643161744e-05
7.510000000000000000e+04 2.550451608840376139e-05
7.520000000000000000e+04 2.550735371187329292e-05
7.530000000000000000e+04 2.551571196818258613e-05
7.540000000000000000e+04 2.552354999352246523e-05
7.550000000000000000e+04 2.553352715040091425e-05
7.560000000000000000e+04 2.553896047174930573e-05
7.570000000000000000e+04 2.554496131779160351e-05
7.580000000000000000e+04 2.554941420385148376e-05
7.590000000000000000e+04 2.555344326538033783e-05
7.600000000000000000e+04 2.555448554630856961e-05
7.610000000000000000e+04 2.554976708779577166e-05
7.620000000000000000e+04 2.554655475250910968e-05
7.630000000000000000e+04 2.554556522227358073e-05
7.640000000000000000e+04 2.554475759097840637e-05
7.650000000000000000e+04 2.554199818405322731e-05
7.660000000000000000e+04 2.554374623287003487e-05
7.670000000000000000e+04 2.554786624386906624e-05
7.680000000000000000e+04 2.554358070483431220e-05
7.690000000000000000e+04 2.553524973336607218e-05
7.700000000000000000e+04 2.552616206230595708e-05
7.710000000000000000e+04 2.552278419898357242e-05
7.720000000000000000e+04 2.551681245677173138e-05
7.730000000000000000e+04 2.551740362832788378e-05
7.740000000000000000e+04 2.551254874560981989e-05
7.750000000000000000e+04 2.550875797169283032e-05
7.760000000000000000e+04 2.550334102124907076e-05
7.770000000000000000e+04 2.549693817854858935e-05
7.780000000000000000e+04 2.549450982769485563e-05
7.790000000000000000e+04 2.549246528360527009e-05
7.800000000000000000e+04 2.548846896388567984e-05
7.810000000000000000e+04 2.547941949160303921e-05
7.820000000000000000e+04 2.547470830904785544e-05
7.830000000000000000e+04 2.546997347963042557e-05
7.840000000000000000e+04 2.546370524214580655e-05
7.850000000000000000e+04 2.545841743994969875e-05
7.860000000000000000e+04 2.545430834288708866e-05
7.870000000000000000e+04 2.545244933571666479e-05
7.880000000000000000e+04 2.545293500588741153e-05
7.890000000000000000e+04 2.545672396081499755e-05
7.900000000000000000e+04 2.545573079260066152e-05
7.910000000000000000e+04 2.544804738136008382e-05
7.920000000000000000e+04 2.543892333051189780e-05
7.930000000000000000e+04 2.542691618145909160e-05
7.940000000000000000e+04 2.541253161325585097e-05
7.950000000000000000e+04 2.540290188335347921e-05
7.960000000000000000e+04 2.538895387260708958e-05
7.970000000000000000e+04 2.538271473895292729e-05
7.980000000000000000e+04 2.537168620619922876e-05
7.990000000000000000e+04 2.536379906814545393e-05
8.000000000000000000e+04 2.535171370254829526e-05
8.010000000000000000e+04 2.533982660679612309e-05
8.020000000000000000e+04 2.533327460696455091e-05
8.030000000000000000e+04 2.532870166760403663e-05
8.040000000000000000e+04 2.532368307583965361e-05
8.050000000000000000e+04 2.531405698391608894e-05
8.060000000000000000e+04 2.530840538383927196e-05
8.070000000000000000e+04 2.529921039240434766e-05
8.080000000000000000e+04 2.529466291889548302e-05
8.090000000000000000e+04 2.529533594497479498e-05
8.100000000000000000e+04 2.529940502427052706e-05
8.110000000000000000e+04 2.529857556510251015e-05
8.120000000000000000e+04 2.529418816266115755e-05
8.130000000000000000e+04 2.529384073568508029e-05
8.140000000000000000e+04 2.529119956307113171e-05
8.150000000000000000e+04 2.529175253584980965e-05
8.160000000000000000e+04 2.529249104554764926e-05
8.170000000000000000e+04 2.528624099795706570e-05
8.180000000000000000e+04 2.528304685256443918e-05
8.190000000000000000e+04 2.528162076487205923e-05
8.200000000000000000e+04 2.527576361899264157e-05
8.210000000000000000e+04 2.526467324059922248e-05
8.220000000000000000e+04 2.525562376831658185e-05
8.230000000000000000e+04 2.525124727981165051e-05
8.240000000000000000e+04 2.524047886254265904e-05
8.250000000000000000e+04 2.522857721487525851e-05
8.260000000000000000e+04 2.521433452784549445e-05
8.270000000000000000e+04 2.519875306461472064e-05
8.280000000000000000e+04 2.518180735933128744e-05
8.290000000000000000e+04 2.516463791835121810e-05
8.300000000000000000e+04 2.515003143344074488e-05
8.310000000000000000e+04 2.512997343728784472e-05
8.320000000000000000e+04 2.510871490812860429e-05
8.330000000000000000e+04 2.508662328182253987e-05
8.340000000000000000e+04 2.507083081582095474e-05
8.350000000000000000e+04 2.505893644411116838e-05
8.360000000000000000e+04 2.504454278096091002e-05
8.370000000000000000e+04 2.502976713003590703e-05
8.380000000000000000e+04 2.502036477380897850e-05
8.390000000000000000e+04 2.500980008335318416e-05
8.400000000000000000e+04 2.499625770724378526e-05
8.410000000000000000e+04 2.498338290024548769e-05
8.420000000000000000e+04 2.497459354344755411e-05
8.430000000000000000e+04 2.496595152479130775e-05
8.440000000000000000e+04 2.496037996024824679e-05
8.450000000000000000e+04 2.495708577043842524e-05
8.460000000000000000e+04 2.495487933629192412e-05
8.470000000000000000e+04 2.494625732651911676e-05
8.480000000000000000e+04 2.494126965757459402e-05
8.490000000000000000e+04 2.493395368219353259e-05
8.500000000000000000e+04 2.492348357918672264e-05
8.510000000000000000e+04 2.491304985596798360e-05
8.520000000000000000e+04 2.490444239811040461e-05
8.530000000000000000e+04 2.489224243618082255e-05
8.540000000000000000e+04 2.487862730049528182e-05
8.550000000000000000e+04 2.485937875462695956e-05
8.560000000000000000e+04 2.484729157004039735e-05
8.570000000000000000e+04 2.483702155586797744e-05
8.580000000000000000e+04 2.482794297975488007e-05
8.590000000000000000e+04 2.481473165971692652e-05
8.600000000000000000e+04 2.480355215084273368e-05
8.610000000000000000e+04 2.479267277522012591e-05
8.620000000000000000e+04 2.478195165167562664e-05
8.630000000000000000e+04 2.477096859365701675e-05
8.640000000000000000e+04 2.475667133694514632e-05
8.650000000000000000e+04 2.474601569701917470e-05
8.660000000000000000e+04 2.473001222824677825e-05
8.670000000000000000e+04 2.471548577887006104e-05
8.680000000000000000e+04 2.470471918059047312e-05
8.690000000000000000e+04 2.469537503202445805e-05
8.700000000000000000e+04 2.468226557539310306e-05
8.710000000000000000e+04 2.466768091835547239e-05
8.720000000000000000e+04 2.465181569277774543e-05
8.730000000000000000e+04 2.463232522131875157e-05
8.740000000000000000e+04 2.461577423673588783e-05
8.750000000000000000e+04 2.460124960634857416e-05
8.760000000000000000e+04 2.458900416968390346e-05
8.770000000000000000e+04 2.457663504173979163e-05
8.780000000000000000e+04 2.456833135511260480e-05
8.790000000000000000e+04 2.455857611494138837e-05
8.800000000000000000e+04 2.454910099913831800e-05
8.810000000000000000e+04 2.453674096614122391e-05
8.820000000000000000e+04 2.452245644235517830e-05
8.830000000000000000e+04 2.450794818287249655e-05
8.840000000000000000e+04 2.449999738018959761e-05
8.850000000000000000e+04 2.448781197017524391e-05
8.860000000000000000e+04 2.447860788379330188e-05
8.870000000000000000e+04 2.447131919325329363e-05
8.880000000000000000e+04 2.446934377076104283e-05
8.890000000000000000e+04 2.446805774525273591e-05
8.900000000000000000e+04 2.446177131787408143e-05
8.910000000000000000e+04 2.445762038405518979e-05
8.920000000000000000e+04 2.445971767883747816e-05
8.930000000000000000e+04 2.445840800646692514e-05
8.940000000000000000e+04 2.445424797770101577e-05
8.950000000000000000e+04 2.445110658300109208e-05
8.960000000000000000e+04 2.445099562464747578e-05
8.970000000000000000e+04 2.445003883622121066e-05
8.980000000000000000e+04 2.444555502734147012e-05
8.990000000000000000e+04 2.444623532937839627e-05
9.000000000000000000e+04 2.444186611683107913e-05
9.010000000000000000e+04 2.444258825562428683e-05
9.020000000000000000e+04 2.444188794470392168e-05
9.030000000000000000e+04 2.444038545945659280e-05
9.040000000000000000e+04 2.443542143737431616e-05
9.050000000000000000e+04 2.443651646899525076e-05
9.060000000000000000e+04 2.444089659547898918e-05
9.070000000000000000e+04 2.444578240101691335e-05
9.080000000000000000e+04 2.444800702505744994e-05
9.090000000000000000e+04 2.444626625219825655e-05
9.100000000000000000e+04 2.444520578137598932e-05
9.110000000000000000e+04 2.444294113956857473e-05
9.120000000000000000e+04 2.444394704070873559e-05
9.130000000000000000e+04 2.444244819344021380e-05
9.140000000000000000e+04 2.443594894430134445e-05
9.150000000000000000e+04 2.443266748741734773e-05
9.160000000000000000e+04 2.442806180624756962e-05
9.170000000000000000e+04 2.442989352857694030e-05
9.180000000000000000e+04 2.443266384943854064e-05
9.190000000000000000e+04 2.442698314553126693e-05
9.200000000000000000e+04 2.442000004521105438e-05
9.210000000000000000e+04 2.441308970446698368e-05
9.220000000000000000e+04 2.439971649437211454e-05
9.230000000000000000e+04 2.438841511320788413e-05
9.240000000000000000e+04 2.437548209854867309e-05
9.250000000000000000e+04 2.436489376123063266e-05
9.260000000000000000e+04 2.434888847346883267e-05
9.270000000000000000e+04 2.433764166198670864e-05
9.280000000000000000e+04 2.432767178106587380e-05
9.290000000000000000e+04 2.431485700071789324e-05
9.300000000000000000e+04 2.430209860904142261e-05
9.310000000000000000e+04 2.428898005746304989e-05
9.320000000000000000e+04 2.427824074402451515e-05
9.330000000000000000e+04 2.426724313409067690e-05
9.340000000000000000e+04 2.425409002171363682e-05
9.350000000000000000e+04 2.423914702376350760e-05
9.360000000000000000e+04 2.422418037895113230e-05
9.370000000000000000e+04 2.420958662696648389e-05
9.380000000000000000e+04 2.419114025542512536e-05
9.390000000000000000e+04 2.417645009700208902e-05
9.400000000000000000e+04 2.416341521893627942e-05
9.410000000000000000e+04 2.414983464404940605e-05
9.420000000000000000e+04 2.413807851553428918e-05
9.430000000000000000e+04 2.412913636362645775e-05
9.440000000000000000e+04 2.412124194961506873e-05
9.450000000000000000e+04 2.410287743259686977e-05
9.460000000000000000e+04 2.408824548183474690e-05
9.470000000000000000e+04 2.407458305242471397e-05
9.480000000000000000e+04 2.406056410109158605e-05
9.490000000000000000e+04 2.404353108431678265e-05
9.500000000000000000e+04 2.403508551651611924e-05
9.510000000000000000e+04 2.402291102043818682e-05
9.520000000000000000e+04 2.401354322500992566e-05
9.530000000000000000e+04 2.400165431026834995e-05
9.540000000000000000e+04 2.398930882918648422e-05
9.550000000000000000e+04 2.397379284957423806e-05
9.560000000000000000e+04 2.395885712758172303e-05
9.570000000000000000e+04 2.394529656157828867e-05
9.580000000000000000e+04 2.393243630649521947e-05
9.590000000000000000e+04 2.391825364611577243e-05
9.600000000000000000e+04 2.390523695794399828e-05
9.610000000000000000e+04 2.389567453064955771e-05
9.620000000000000000e+04 2.388497523497790098e-05
9.630000000000000000e+04 2.387430140515789390e-05
9.640000000000000000e+04 2.386341293458826840e-05
9.650000000000000000e+04 2.385751940892077982e-05
9.660000000000000000e+04 2.384673825872596353e-05
9.670000000000000000e+04 2.384338040428701788e-05
9.680000000000000000e+04 2.383254104643128812e-05
9.690000000000000000e+04 2.382560160185676068e-05
9.700000000000000000e+04 2.382651837251614779e-05
9.710000000000000000e+04 2.382347702223341912e-05
9.720000000000000000e+04 2.381422382313758135e-05
9.730000000000000000e+04 2.379920806561131030e-05
9.740000000000000000e+04 2.378584758844226599e-05
9.750000000000000000e+04 2.377939927100669593e-05
9.760000000000000000e+04 2.376455995545256883e-05
9.770000000000000000e+04 2.375717667746357620e-05
9.780000000000000000e+04 2.374462928855791688e-05
9.790000000000000000e+04 2.372503513470292091e-05
9.800000000000000000e+04 2.371387381572276354e-05
9.810000000000000000e+04 2.370053516642656177e-05
9.820000000000000000e+04 2.368275818298570812e-05
9.830000000000000000e+04 2.367047636653296649e-05
9.840000000000000000e+04 2.365826730965636671e-05
9.850000000000000000e+04 2.364369538554456085e-05
9.860000000000000000e+04 2.363401472393888980e-05
9.870000000000000000e+04 2.362338818784337491e-05
9.880000000000000000e+04 2.361267070227768272e-05
9.890000000000000000e+04 2.360141479584854096e-05
9.900000000000000000e+04 2.358984056627377868e-05
9.910000000000000000e+04 2.358310848649125546e-05
9.920000000000000000e+04 2.357487937842961401e-05
9.930000000000000000e+04 2.356832919758744538e-05
9.940000000000000000e+04 2.356270670134108514e-05
9.950000000000000000e+04 2.355706237722188234e-05
9.960000000000000000e+04 2.355500146222766489e-05
9.970000000000000000e+04 2.355368997086770833e-05
9.980000000000000000e+04 2.354902608203701675e-05
9.990000000000000000e+04 2.354372190893627703e-05


==> tex_tables/intensity_and_table_convergence/old_relative_l1_row_margin_high_noise.dat <==
x y
0.000000000000000000e+00 2.956845855806022882e-04
1.000000000000000000e+02 1.619004324311390519e-04
2.000000000000000000e+02 1.195116710732690990e-04
3.000000000000000000e+02 9.454647806705906987e-05
4.000000000000000000e+02 7.884913065936416388e-05
5.000000000000000000e+02 7.072197331581264734e-05
6.000000000000000000e+02 6.301089160842821002e-05
7.000000000000000000e+02 5.636562491417862475e-05
8.000000000000000000e+02 5.239019083091989160e-05
9.000000000000000000e+02 4.887810064246878028e-05
1.000000000000000000e+03 4.653317591873928905e-05
1.100000000000000000e+03 4.479320705286227167e-05
1.200000000000000000e+03 4.264371091267094016e-05
1.300000000000000000e+03 3.974491846747696400e-05
1.400000000000000000e+03 3.718280640896409750e-05
1.500000000000000000e+03 3.625253884820267558e-05
1.600000000000000000e+03 3.464266774244606495e-05
1.700000000000000000e+03 3.316783477202989161e-05
1.800000000000000000e+03 3.182784348609857261e-05
1.900000000000000000e+03 3.057411959161981940e-05
2.000000000000000000e+03 3.023922545253299177e-05
2.100000000000000000e+03 2.925095941463951021e-05
2.200000000000000000e+03 2.819484870997257531e-05
2.300000000000000000e+03 2.738379771471954882e-05
2.400000000000000000e+03 2.685033541638404131e-05
2.500000000000000000e+03 2.592407145129982382e-05
2.600000000000000000e+03 2.524663250369485468e-05
2.700000000000000000e+03 2.504280564608052373e-05
2.800000000000000000e+03 2.443922130623832345e-05
2.900000000000000000e+03 2.392540227447170764e-05
3.000000000000000000e+03 2.318312181159853935e-05
3.100000000000000000e+03 2.317486905667465180e-05
3.200000000000000000e+03 2.302475513715762645e-05
3.300000000000000000e+03 2.263998430862557143e-05
3.400000000000000000e+03 2.221908835053909570e-05
3.500000000000000000e+03 2.203689109592232853e-05
3.600000000000000000e+03 2.151302032871171832e-05
3.700000000000000000e+03 2.138614217983558774e-05
3.800000000000000000e+03 2.105642852257005870e-05
3.900000000000000000e+03 2.077421959256753325e-05
4.000000000000000000e+03 2.039516766672022641e-05
4.100000000000000000e+03 2.023407796514220536e-05
4.200000000000000000e+03 1.978340151254087687e-05
4.300000000000000000e+03 1.952222010004334152e-05
4.400000000000000000e+03 1.937552224262617528e-05
4.500000000000000000e+03 1.907240039145108312e-05
4.600000000000000000e+03 1.873247128969524056e-05
4.700000000000000000e+03 1.850540684245061129e-05
4.800000000000000000e+03 1.828993845265358686e-05
4.900000000000000000e+03 1.804973726393654943e-05
5.000000000000000000e+03 1.791285649233032018e-05
5.100000000000000000e+03 1.774962402123492211e-05
5.200000000000000000e+03 1.759119913913309574e-05
5.300000000000000000e+03 1.736761441861744970e-05
5.400000000000000000e+03 1.709008574835024774e-05
5.500000000000000000e+03 1.697849074844270945e-05
5.600000000000000000e+03 1.684123526501934975e-05
5.700000000000000000e+03 1.671165409788955003e-05
5.800000000000000000e+03 1.669369157752953470e-05
5.900000000000000000e+03 1.657712527958210558e-05
6.000000000000000000e+03 1.640061418584082276e-05
6.100000000000000000e+03 1.633231113373767585e-05
6.200000000000000000e+03 1.613853055459912866e-05
6.300000000000000000e+03 1.588611485203728080e-05
6.400000000000000000e+03 1.573844747326802462e-05
6.500000000000000000e+03 1.559520569571759552e-05
6.600000000000000000e+03 1.541634628665633500e-05
6.700000000000000000e+03 1.523026276117889211e-05
6.800000000000000000e+03 1.508534023741958663e-05
6.900000000000000000e+03 1.506616536062210798e-05
7.000000000000000000e+03 1.485288157709874213e-05
7.100000000000000000e+03 1.475657427363330498e-05
7.200000000000000000e+03 1.460818566556554288e-05
7.300000000000000000e+03 1.445266934751998633e-05
7.400000000000000000e+03 1.425365826435154304e-05
7.500000000000000000e+03 1.416458326275460422e-05
7.600000000000000000e+03 1.423763387720100582e-05
7.700000000000000000e+03 1.410435834259260446e-05
7.800000000000000000e+03 1.413593145116465166e-05
7.900000000000000000e+03 1.411765424563782290e-05
8.000000000000000000e+03 1.408751268172636628e-05
8.100000000000000000e+03 1.394755145156523213e-05
8.200000000000000000e+03 1.377000626234803349e-05
8.300000000000000000e+03 1.366666128888027743e-05
8.400000000000000000e+03 1.357973451376892626e-05
8.500000000000000000e+03 1.343333497061394155e-05
8.600000000000000000e+03 1.341975166724296287e-05
8.700000000000000000e+03 1.339479331363691017e-05
8.800000000000000000e+03 1.322329717368120328e-05
8.900000000000000000e+03 1.308333776250947267e-05
9.000000000000000000e+03 1.296489699598168954e-05
9.100000000000000000e+03 1.296448681387118995e-05
9.200000000000000000e+03 1.291460739594185725e-05
9.300000000000000000e+03 1.300297662965022027e-05
9.400000000000000000e+03 1.303517456108238548e-05
9.500000000000000000e+03 1.292198339797323570e-05
9.600000000000000000e+03 1.280410378967644647e-05
9.700000000000000000e+03 1.275414433621335775e-05
9.800000000000000000e+03 1.263472950085997581e-05
9.900000000000000000e+03 1.255739152838941664e-05
1.000000000000000000e+04 1.247228556167101488e-05
1.010000000000000000e+04 1.245176827069371939e-05
1.020000000000000000e+04 1.240614801645278931e-05
1.030000000000000000e+04 1.239822631760034710e-05
1.040000000000000000e+04 1.231638179888250306e-05
1.050000000000000000e+04 1.229540885105961934e-05
1.060000000000000000e+04 1.222635910380631685e-05
1.070000000000000000e+04 1.216972941620042548e-05
1.080000000000000000e+04 1.219288697029696777e-05
1.090000000000000000e+04 1.217969293065834790e-05
1.100000000000000000e+04 1.210261871165130287e-05
1.110000000000000000e+04 1.197132223751395941e-05
1.120000000000000000e+04 1.184552729682764038e-05
1.130000000000000000e+04 1.179636456072330475e-05
1.140000000000000000e+04 1.178679758595535532e-05
1.150000000000000000e+04 1.168871312984265387e-05
1.160000000000000000e+04 1.154133951786207035e-05
1.170000000000000000e+04 1.148272895079571754e-05
1.180000000000000000e+04 1.140238509833579883e-05
1.190000000000000000e+04 1.141119992098538205e-05
1.200000000000000000e+04 1.129796419263584539e-05
1.210000000000000000e+04 1.131449607782997191e-05
1.220000000000000000e+04 1.127908853959525004e-05
1.230000000000000000e+04 1.130559394368901849e-05
1.240000000000000000e+04 1.125205744756385684e-05
1.250000000000000000e+04 1.129948486777720973e-05
1.260000000000000000e+04 1.120372235163813457e-05
1.270000000000000000e+04 1.119222724810242653e-05
1.280000000000000000e+04 1.118754244089359418e-05
1.290000000000000000e+04 1.117260671890107915e-05
1.300000000000000000e+04 1.112397148972377181e-05
1.310000000000000000e+04 1.107189109461614862e-05
1.320000000000000000e+04 1.095242623705416918e-05
1.330000000000000000e+04 1.088879889721283689e-05
1.340000000000000000e+04 1.092489219445269555e-05
1.350000000000000000e+04 1.087302371161058545e-05
1.360000000000000000e+04 1.082950802810955793e-05
1.370000000000000000e+04 1.071391852747183293e-05
1.380000000000000000e+04 1.065289961843518540e-05
1.390000000000000000e+04 1.051161962095648050e-05
1.400000000000000000e+04 1.040334245772100985e-05
1.410000000000000000e+04 1.037982565321726725e-05
1.420000000000000000e+04 1.033717398968292400e-05
1.430000000000000000e+04 1.032609543472062796e-05
1.440000000000000000e+04 1.031218926073051989e-05
1.450000000000000000e+04 1.025638630380854011e-05
1.460000000000000000e+04 1.026615882437909022e-05
1.470000000000000000e+04 1.023679033096414059e-05
1.480000000000000000e+04 1.023877575789811090e-05
1.490000000000000000e+04 1.023599907057359815e-05
1.500000000000000000e+04 1.018300736177479848e-05
1.510000000000000000e+04 1.009117931971559301e-05
1.520000000000000000e+04 1.007041555567411706e-05
1.530000000000000000e+04 1.003041143121663481e-05
1.540000000000000000e+04 1.005971262202365324e-05
1.550000000000000000e+04 1.003315992420539260e-05
1.560000000000000000e+04 1.002288718154886737e-05
1.570000000000000000e+04 9.978935850085690618e-06
1.580000000000000000e+04 9.891713489196263254e-06
1.590000000000000000e+04 9.839081030804663897e-06
1.600000000000000000e+04 9.830881026573479176e-06
1.610000000000000000e+04 9.842236067925114185e-06
1.620000000000000000e+04 9.783335372048895806e-06
1.630000000000000000e+04 9.737557775224559009e-06
1.640000000000000000e+04 9.674027751316316426e-06
1.650000000000000000e+04 9.594195034878794104e-06
1.660000000000000000e+04 9.549648893880657852e-06
1.670000000000000000e+04 9.545826287649106234e-06
1.680000000000000000e+04 9.568245332047808915e-06
1.690000000000000000e+04 9.529469025437720120e-06
1.700000000000000000e+04 9.576830962032545358e-06
1.710000000000000000e+04 9.570471775077749044e-06
1.720000000000000000e+04 9.514378689345903695e-06
1.730000000000000000e+04 9.493612196820322424e-06
1.740000000000000000e+04 9.483995199843775481e-06
1.750000000000000000e+04 9.432863407710101455e-06
1.760000000000000000e+04 9.386266356159467250e-06
1.770000000000000000e+04 9.339530151919461787e-06
1.780000000000000000e+04 9.299602425016928464e-06
1.790000000000000000e+04 9.260587830794975162e-06
1.800000000000000000e+04 9.280403901357203722e-06
1.810000000000000000e+04 9.259695616492535919e-06
1.820000000000000000e+04 9.234240678779315203e-06
1.830000000000000000e+04 9.210132702719420195e-06
1.840000000000000000e+04 9.162520655081607401e-06
1.850000000000000000e+04 9.110762221098411828e-06
1.860000000000000000e+04 9.043003046826925129e-06
1.870000000000000000e+04 8.960323611972853541e-06
1.880000000000000000e+04 8.921449079934973270e-06
1.890000000000000000e+04 8.931307093007490039e-06
1.900000000000000000e+04 8.935436198953539133e-06
1.910000000000000000e+04 8.908729796530678868e-06
1.920000000000000000e+04 8.875111234374344349e-06
1.930000000000000000e+04 8.828817954054102302e-06
1.940000000000000000e+04 8.783853445493150502e-06
1.950000000000000000e+04 8.763097866903990507e-06
1.960000000000000000e+04 8.752846952120307833e-06
1.970000000000000000e+04 8.736157724342774600e-06
1.980000000000000000e+04 8.741520105104427785e-06
1.990000000000000000e+04 8.715803232917096466e-06
2.000000000000000000e+04 8.705274922249373049e-06
2.010000000000000000e+04 8.710561814950779080e-06
2.020000000000000000e+04 8.678982339915819466e-06
2.030000000000000000e+04 8.659972991154063493e-06
2.040000000000000000e+04 8.640960913908202201e-06
2.050000000000000000e+04 8.636828169983346015e-06
2.060000000000000000e+04 8.601142326369881630e-06
2.070000000000000000e+04 8.550873644708190113e-06
2.080000000000000000e+04 8.559218258596956730e-06
2.090000000000000000e+04 8.518251888744998723e-06
2.100000000000000000e+04 8.448281732853502035e-06
2.110000000000000000e+04 8.391414667130447924e-06
2.120000000000000000e+04 8.375406650884542614e-06
2.130000000000000000e+04 8.378245183848775923e-06
2.140000000000000000e+04 8.332132892974186689e-06
2.150000000000000000e+04 8.275182153738569468e-06
2.160000000000000000e+04 8.271145816252101213e-06
2.170000000000000000e+04 8.258666639449074864e-06
2.180000000000000000e+04 8.228083970607258379e-06
2.190000000000000000e+04 8.230630555772222579e-06
2.200000000000000000e+04 8.253161468019243330e-06
2.210000000000000000e+04 8.198716386687010527e-06
2.220000000000000000e+04 8.155555406119674444e-06
2.230000000000000000e+04 8.109596819849684834e-06
2.240000000000000000e+04 8.050800715864170343e-06
2.250000000000000000e+04 8.067396265687420964e-06
2.260000000000000000e+04 8.066174814302939922e-06
2.270000000000000000e+04 8.035155588004272431e-06
2.280000000000000000e+04 8.024263479455839843e-06
2.290000000000000000e+04 7.967440978973172605e-06
2.300000000000000000e+04 7.961059054650831968e-06
2.310000000000000000e+04 7.927122169348876923e-06
2.320000000000000000e+04 7.906873179308604449e-06
2.330000000000000000e+04 7.837699740775860846e-06
2.340000000000000000e+04 7.790556082909461111e-06
2.350000000000000000e+04 7.751931661914568394e-06
2.360000000000000000e+04 7.734742212051060051e-06
2.370000000000000000e+04 7.730523066129535437e-06
2.380000000000000000e+04 7.730674042250029743e-06
2.390000000000000000e+04 7.737018677289597690e-06
2.400000000000000000e+04 7.736717634543310851e-06
2.410000000000000000e+04 7.675044798816088587e-06
2.420000000000000000e+04 7.664808435947634280e-06
2.430000000000000000e+04 7.644743163837119937e-06
2.440000000000000000e+04 7.656334673811215907e-06
2.450000000000000000e+04 7.658268259547185153e-06
2.460000000000000000e+04 7.619793905178084970e-06
2.470000000000000000e+04 7.566622116428334266e-06
2.480000000000000000e+04 7.520007329731015489e-06
2.490000000000000000e+04 7.512799584219465032e-06
2.500000000000000000e+04 7.511769581469707191e-06
2.510000000000000000e+04 7.523980457335710526e-06
2.520000000000000000e+04 7.455144896084675565e-06
2.530000000000000000e+04 7.432823167619062588e-06
2.540000000000000000e+04 7.417166216328041628e-06
2.550000000000000000e+04 7.402578376058954746e-06
2.560000000000000000e+04 7.387463938357541338e-06
2.570000000000000000e+04 7.337164788623340428e-06
2.580000000000000000e+04 7.321617431443883106e-06
2.590000000000000000e+04 7.311622539418749511e-06
2.600000000000000000e+04 7.306761290237773210e-06
2.610000000000000000e+04 7.312472007470205426e-06
2.620000000000000000e+04 7.325711521843913943e-06
2.630000000000000000e+04 7.322341843973845243e-06
2.640000000000000000e+04 7.290774647117359564e-06
2.650000000000000000e+04 7.276946234924253076e-06
2.660000000000000000e+04 7.203421773738227785e-06
2.670000000000000000e+04 7.167472631408600137e-06
2.680000000000000000e+04 7.154690138122532517e-06
2.690000000000000000e+04 7.170369826781097800e-06
2.700000000000000000e+04 7.164675025705946609e-06
2.710000000000000000e+04 7.138210094126407057e-06
2.720000000000000000e+04 7.106496013875585049e-06
2.730000000000000000e+04 7.100973107299068943e-06
2.740000000000000000e+04 7.076500423863762990e-06
2.750000000000000000e+04 7.106122211553156376e-06
2.760000000000000000e+04 7.132959126465721056e-06
2.770000000000000000e+04 7.117225322872400284e-06
2.780000000000000000e+04 7.110838851076550782e-06
2.790000000000000000e+04 7.114827894838526845e-06
2.800000000000000000e+04 7.117588666005758569e-06
2.810000000000000000e+04 7.071226718835532665e-06
2.820000000000000000e+04 7.055090918584028259e-06
2.830000000000000000e+04 7.068087143125012517e-06
2.840000000000000000e+04 7.048004590615164489e-06
2.850000000000000000e+04 6.983912044233875349e-06
2.860000000000000000e+04 6.986854714341461658e-06
2.870000000000000000e+04 6.959813163120998070e-06
2.880000000000000000e+04 6.959368874959181994e-06
2.890000000000000000e+04 6.926432433829177171e-06
2.900000000000000000e+04 6.902577297296375036e-06
2.910000000000000000e+04 6.929460596438730136e-06
2.920000000000000000e+04 6.928535185579676181e-06
2.930000000000000000e+04 6.875131930428324267e-06
2.940000000000000000e+04 6.848639714007731527e-06
2.950000000000000000e+04 6.819185273343464360e-06
2.960000000000000000e+04 6.816180757596157491e-06
2.970000000000000000e+04 6.800245500926394016e-06
2.980000000000000000e+04 6.780959665775299072e-06
2.990000000000000000e+04 6.785453479096759111e-06
3.000000000000000000e+04 6.792694421164924279e-06
3.010000000000000000e+04 6.799830771342385560e-06
3.020000000000000000e+04 6.762341854482656345e-06
3.030000000000000000e+04 6.737443072779569775e-06
3.040000000000000000e+04 6.702751306875143200e-06
3.050000000000000000e+04 6.737102467013755813e-06
3.060000000000000000e+04 6.712575668643694371e-06
3.070000000000000000e+04 6.700115136482054368e-06
3.080000000000000000e+04 6.694161129416897893e-06
3.090000000000000000e+04 6.658740858256351203e-06
3.100000000000000000e+04 6.659910468442831188e-06
3.110000000000000000e+04 6.643925644311821088e-06
3.120000000000000000e+04 6.636972102569416165e-06
3.130000000000000000e+04 6.626144113397458568e-06
3.140000000000000000e+04 6.623125045734923333e-06
3.150000000000000000e+04 6.591585133719490841e-06
3.160000000000000000e+04 6.593764737772289664e-06
3.170000000000000000e+04 6.583343292732024565e-06
3.180000000000000000e+04 6.579819910257356241e-06
3.190000000000000000e+04 6.584881703020073473e-06
3.200000000000000000e+04 6.593757461814675480e-06
3.210000000000000000e+04 6.591969849978340790e-06
3.220000000000000000e+04 6.586365088878665119e-06
3.230000000000000000e+04 6.571352514583850279e-06
3.240000000000000000e+04 6.581219167856033891e-06
3.250000000000000000e+04 6.579637556569650769e-06
3.260000000000000000e+04 6.542236405948642641e-06
3.270000000000000000e+04 6.527669029310345650e-06
3.280000000000000000e+04 6.482961453002644703e-06
3.290000000000000000e+04 6.488550297945039347e-06
3.300000000000000000e+04 6.482424396381247789e-06
3.310000000000000000e+04 6.498574293800629675e-06
3.320000000000000000e+04 6.500794370367657393e-06
3.330000000000000000e+04 6.503695658466313034e-06
3.340000000000000000e+04 6.481800483015831560e-06
3.350000000000000000e+04 6.478089744632598013e-06
3.360000000000000000e+04 6.442805442929966375e-06
3.370000000000000000e+04 6.431071597035042942e-06
3.380000000000000000e+04 6.430139819713076577e-06
3.390000000000000000e+04 6.417076292564161122e-06
3.400000000000000000e+04 6.429361292248358950e-06
3.410000000000000000e+04 6.406168267858447507e-06
3.420000000000000000e+04 6.395552190952003002e-06
3.430000000000000000e+04 6.378119451255770400e-06
3.440000000000000000e+04 6.353841854433994740e-06
3.450000000000000000e+04 6.313742687780177221e-06
3.460000000000000000e+04 6.314515303529333323e-06
3.470000000000000000e+04 6.306801424216246232e-06
3.480000000000000000e+04 6.298267180682159960e-06
3.490000000000000000e+04 6.289602879405720159e-06
3.500000000000000000e+04 6.277809916355181485e-06
3.510000000000000000e+04 6.275622126850066707e-06
3.520000000000000000e+04 6.246878911042585969e-06
3.530000000000000000e+04 6.219041097210720181e-06
3.540000000000000000e+04 6.223236596269998699e-06
3.550000000000000000e+04 6.197887159942183644e-06
3.560000000000000000e+04 6.176795977808069438e-06
3.570000000000000000e+04 6.177378963911905885e-06
3.580000000000000000e+04 6.174519057822180912e-06
3.590000000000000000e+04 6.155673418106744066e-06
3.600000000000000000e+04 6.146073246782179922e-06
3.610000000000000000e+04 6.129122084530536085e-06
3.620000000000000000e+04 6.111041784606641158e-06
3.630000000000000000e+04 6.105215106799732894e-06
3.640000000000000000e+04 6.099751772126182914e-06
3.650000000000000000e+04 6.100997779867611825e-06
3.660000000000000000e+04 6.103922260081162676e-06
3.670000000000000000e+04 6.107113222242332995e-06
3.680000000000000000e+04 6.094714080973062664e-06
3.690000000000000000e+04 6.054246568965027109e-06
3.700000000000000000e+04 6.035763362888246775e-06
3.710000000000000000e+04 6.010194283589953557e-06
3.720000000000000000e+04 5.985666120977839455e-06
3.730000000000000000e+04 5.983839855616679415e-06
3.740000000000000000e+04 5.963204330328153446e-06
3.750000000000000000e+04 5.956054792477516457e-06
3.760000000000000000e+04 5.949559636064805090e-06
3.770000000000000000e+04 5.959960617474280298e-06
3.780000000000000000e+04 5.942000825598370284e-06
3.790000000000000000e+04 5.927824531681835651e-06
3.800000000000000000e+04 5.945009888819186017e-06
3.810000000000000000e+04 5.943554697296349332e-06
3.820000000000000000e+04 5.914526354899862781e-06
3.830000000000000000e+04 5.900406449654838070e-06
3.840000000000000000e+04 5.915145266044419259e-06
3.850000000000000000e+04 5.910801064601400867e-06
3.860000000000000000e+04 5.929156486672582105e-06
3.870000000000000000e+04 5.902954853809205815e-06
3.880000000000000000e+04 5.902564680582145229e-06
3.890000000000000000e+04 5.926193807681556791e-06
3.900000000000000000e+04 5.906879323447356001e-06
3.910000000000000000e+04 5.895502454222878441e-06
3.920000000000000000e+04 5.889992280572187155e-06
3.930000000000000000e+04 5.892928584216861054e-06
3.940000000000000000e+04 5.865307684871368110e-06
3.950000000000000000e+04 5.836980562889948487e-06
3.960000000000000000e+04 5.815792064822744578e-06
3.970000000000000000e+04 5.797190169687382877e-06
3.980000000000000000e+04 5.788701855635736138e-06
3.990000000000000000e+04 5.785651865153340623e-06
4.000000000000000000e+04 5.746559509134385735e-06
4.010000000000000000e+04 5.760135536547750235e-06
4.020000000000000000e+04 5.745966518588829786e-06
4.030000000000000000e+04 5.716995929105905816e-06
4.040000000000000000e+04 5.701827831217087805e-06
4.050000000000000000e+04 5.674236035702051595e-06
4.060000000000000000e+04 5.669143320119474083e-06
4.070000000000000000e+04 5.661763225361937657e-06
4.080000000000000000e+04 5.635693923977669328e-06
4.090000000000000000e+04 5.640570179821224883e-06
4.100000000000000000e+04 5.646067165798740461e-06
4.110000000000000000e+04 5.627623067994136363e-06
4.120000000000000000e+04 5.616514499706681818e-06
4.130000000000000000e+04 5.600371878244914114e-06
4.140000000000000000e+04 5.610595053440192714e-06
4.150000000000000000e+04 5.594854428636608645e-06
4.160000000000000000e+04 5.573004273173864931e-06
4.170000000000000000e+04 5.590959062828915194e-06
4.180000000000000000e+04 5.594165031652664766e-06
4.190000000000000000e+04 5.599422365776263177e-06
4.200000000000000000e+04 5.559178134717512876e-06
4.210000000000000000e+04 5.559386409004218876e-06
4.220000000000000000e+04 5.551701633521588519e-06
4.230000000000000000e+04 5.532268914976157248e-06
4.240000000000000000e+04 5.512991720024729148e-06
4.250000000000000000e+04 5.500697625393513590e-06
4.260000000000000000e+04 5.521532330021727830e-06
4.270000000000000000e+04 5.497086931427475065e-06
4.280000000000000000e+04 5.485686870088102296e-06
4.290000000000000000e+04 5.471601070894394070e-06
4.300000000000000000e+04 5.466767561301821843e-06
4.310000000000000000e+04 5.475150828715413809e-06
4.320000000000000000e+04 5.464828063850291073e-06
4.330000000000000000e+04 5.445480383059475571e-06
4.340000000000000000e+04 5.429570592241361737e-06
4.350000000000000000e+04 5.413804956333478913e-06
4.360000000000000000e+04 5.398829216574085876e-06
4.370000000000000000e+04 5.415788109530694783e-06
4.380000000000000000e+04 5.405578122008591890e-06
4.390000000000000000e+04 5.375401997298467904e-06
4.400000000000000000e+04 5.354804216040065512e-06
4.410000000000000000e+04 5.358320322557119653e-06
4.420000000000000000e+04 5.364316166378557682e-06
4.430000000000000000e+04 5.357858753995969892e-06
4.440000000000000000e+04 5.345882982510374859e-06
4.450000000000000000e+04 5.342430540622444823e-06
4.460000000000000000e+04 5.329452051228145137e-06
4.470000000000000000e+04 5.318740477378014475e-06
4.480000000000000000e+04 5.302713816490722820e-06
4.490000000000000000e+04 5.296878953231498599e-06
4.500000000000000000e+04 5.319224328559357673e-06
4.510000000000000000e+04 5.329095074557699263e-06
4.520000000000000000e+04 5.335499281500233337e-06
4.530000000000000000e+04 5.318328476278111339e-06
4.540000000000000000e+04 5.290087756293360144e-06
4.550000000000000000e+04 5.283455720928031951e-06
4.560000000000000000e+04 5.264156698103761300e-06
4.570000000000000000e+04 5.244452950137201697e-06
4.580000000000000000e+04 5.238502581050852314e-06
4.590000000000000000e+04 5.239895472186617553e-06
4.600000000000000000e+04 5.236563993094023317e-06
4.610000000000000000e+04 5.229125690675573424e-06
4.620000000000000000e+04 5.212601990933762863e-06
4.630000000000000000e+04 5.204722583584953099e-06
4.640000000000000000e+04 5.190362571738660336e-06
4.650000000000000000e+04 5.177661932975752279e-06
4.660000000000000000e+04 5.191955096961464733e-06
4.670000000000000000e+04 5.198171947995433584e-06
4.680000000000000000e+04 5.177730599825736135e-06
4.690000000000000000e+04 5.168220468476647511e-06
4.700000000000000000e+04 5.149999651621328667e-06
4.710000000000000000e+04 5.166404662304557860e-06
4.720000000000000000e+04 5.160722594155231491e-06
4.730000000000000000e+04 5.175399110157741234e-06
4.740000000000000000e+04 5.145333943801233545e-06
4.750000000000000000e+04 5.136472282174509019e-06
4.760000000000000000e+04 5.109789071866543964e-06
4.770000000000000000e+04 5.106565367896109819e-06
4.780000000000000000e+04 5.096593667985871434e-06
4.790000000000000000e+04 5.084731583337998018e-06
4.800000000000000000e+04 5.078471986053045839e-06
4.810000000000000000e+04 5.084786153020104393e-06
4.820000000000000000e+04 5.051280368206789717e-06
4.830000000000000000e+04 5.043784312874777243e-06
4.840000000000000000e+04 5.046097157901385799e-06
4.850000000000000000e+04 5.062288892077049240e-06
4.860000000000000000e+04 5.054794200987089425e-06
4.870000000000000000e+04 5.058511305833235383e-06
4.880000000000000000e+04 5.045145826443331316e-06
4.890000000000000000e+04 5.031641649111406878e-06
4.900000000000000000e+04 5.018425781599944457e-06
4.910000000000000000e+04 5.033205525251105428e-06
4.920000000000000000e+04 4.999365955882240087e-06
4.930000000000000000e+04 4.996255029254825786e-06
4.940000000000000000e+04 4.987812644685618579e-06
4.950000000000000000e+04 4.984023235010681674e-06
4.960000000000000000e+04 4.990297384210862219e-06
4.970000000000000000e+04 4.985000487067736685e-06
4.980000000000000000e+04 4.988073214917676523e-06
4.990000000000000000e+04 4.977835942554520443e-06
5.000000000000000000e+04 4.976369382347911596e-06
5.010000000000000000e+04 4.968072971678338945e-06
5.020000000000000000e+04 4.964271283824928105e-06
5.030000000000000000e+04 4.943848580296617001e-06
5.040000000000000000e+04 4.946854460285976529e-06
5.050000000000000000e+04 4.945635282638249919e-06
5.060000000000000000e+04 4.948563855577958748e-06
5.070000000000000000e+04 4.951890787197044119e-06
5.080000000000000000e+04 4.973284376319497824e-06
5.090000000000000000e+04 4.979954155714949593e-06
5.100000000000000000e+04 4.956385510013205931e-06
5.110000000000000000e+04 4.946585249854251742e-06
5.120000000000000000e+04 4.943254680256359279e-06
5.130000000000000000e+04 4.936665845889365301e-06
5.140000000000000000e+04 4.933603122481144965e-06
5.150000000000000000e+04 4.945681666868040338e-06
5.160000000000000000e+04 4.917591468256432563e-06
5.170000000000000000e+04 4.909874405711889267e-06
5.180000000000000000e+04 4.906049525743583217e-06
5.190000000000000000e+04 4.898144652543123811e-06
5.200000000000000000e+04 4.907441507384646684e-06
5.210000000000000000e+04 4.903949957224540412e-06
5.220000000000000000e+04 4.886588158115046099e-06
5.230000000000000000e+04 4.896066457149572670e-06
5.240000000000000000e+04 4.910376901534618810e-06
5.250000000000000000e+04 4.922218067804351449e-06
5.260000000000000000e+04 4.948340574628673494e-06
5.270000000000000000e+04 4.930176601192215458e-06
5.280000000000000000e+04 4.919097591482568532e-06
5.290000000000000000e+04 4.906062258669408038e-06
5.300000000000000000e+04 4.896255177300190553e-06
5.310000000000000000e+04 4.882416760665364563e-06
5.320000000000000000e+04 4.882565917796455324e-06
5.330000000000000000e+04 4.874057140114018694e-06
5.340000000000000000e+04 4.869991698797093704e-06
5.350000000000000000e+04 4.857988187723094597e-06
5.360000000000000000e+04 4.850874120165826753e-06
5.370000000000000000e+04 4.844101113121723756e-06
5.380000000000000000e+04 4.837271262658759952e-06
5.390000000000000000e+04 4.835226263821823522e-06
5.400000000000000000e+04 4.835807430936256424e-06
5.410000000000000000e+04 4.830395482713356614e-06
5.420000000000000000e+04 4.818729848921066150e-06
5.430000000000000000e+04 4.827208613278344274e-06
5.440000000000000000e+04 4.819732566829770803e-06
5.450000000000000000e+04 4.809777692571515217e-06
5.460000000000000000e+04 4.792913841811241582e-06
5.470000000000000000e+04 4.782169071404496208e-06
5.480000000000000000e+04 4.757684564538067207e-06
5.490000000000000000e+04 4.764623099617892876e-06
5.500000000000000000e+04 4.786095360032049939e-06
5.510000000000000000e+04 4.773877662955783308e-06
5.520000000000000000e+04 4.781456937053008005e-06
5.530000000000000000e+04 4.785852979694027454e-06
5.540000000000000000e+04 4.778354195877909660e-06
5.550000000000000000e+04 4.783887561643496156e-06
5.560000000000000000e+04 4.778707989316899329e-06
5.570000000000000000e+04 4.772966804011957720e-06
5.580000000000000000e+04 4.760804586112499237e-06
5.590000000000000000e+04 4.748727405967656523e-06
5.600000000000000000e+04 4.748877472593449056e-06
5.610000000000000000e+04 4.739095857075881213e-06
5.620000000000000000e+04 4.735748461826005951e-06
5.630000000000000000e+04 4.725805865746224299e-06
5.640000000000000000e+04 4.707344942289637402e-06
5.650000000000000000e+04 4.718840045825345442e-06
5.660000000000000000e+04 4.704259481513872743e-06
5.670000000000000000e+04 4.690240075433393940e-06
5.680000000000000000e+04 4.686466581915738061e-06
5.690000000000000000e+04 4.680888196162413806e-06
5.700000000000000000e+04 4.674227056966628879e-06
5.710000000000000000e+04 4.679083303926745430e-06
5.720000000000000000e+04 4.674536739912582561e-06
5.730000000000000000e+04 4.682278358814073727e-06
5.740000000000000000e+04 4.677287961385445669e-06
5.750000000000000000e+04 4.665933374781161547e-06
5.760000000000000000e+04 4.669316695071756840e-06
5.770000000000000000e+04 4.667323537432821468e-06
5.780000000000000000e+04 4.663326308218529448e-06
5.790000000000000000e+04 4.658665602619294077e-06
5.800000000000000000e+04 4.671955139201600105e-06
5.810000000000000000e+04 4.690331934398273006e-06
5.820000000000000000e+04 4.684466148319188505e-06
5.830000000000000000e+04 4.685010480898199603e-06
5.840000000000000000e+04 4.687434284278424457e-06
5.850000000000000000e+04 4.669907866627909243e-06
5.860000000000000000e+04 4.676881417253753170e-06
5.870000000000000000e+04 4.681821792473783717e-06
5.880000000000000000e+04 4.681507107306970283e-06
5.890000000000000000e+04 4.687676664616446942e-06
5.900000000000000000e+04 4.698299562733154744e-06
5.910000000000000000e+04 4.710776011052075773e-06
5.920000000000000000e+04 4.714223905466496944e-06
5.930000000000000000e+04 4.699671535490779206e-06
5.940000000000000000e+04 4.690707555710105225e-06
5.950000000000000000e+04 4.680774509324692190e-06
5.960000000000000000e+04 4.682340204453794286e-06
5.970000000000000000e+04 4.677865945268422365e-06
5.980000000000000000e+04 4.673363036999944597e-06
5.990000000000000000e+04 4.661790626414585859e-06
6.000000000000000000e+04 4.660078502638498321e-06
6.010000000000000000e+04 4.651546987588517368e-06
6.020000000000000000e+04 4.662021183321485296e-06
6.030000000000000000e+04 4.648691628972301260e-06
6.040000000000000000e+04 4.620580057235201821e-06
6.050000000000000000e+04 4.618732873495901003e-06
6.060000000000000000e+04 4.635499863070435822e-06
6.070000000000000000e+04 4.641231043933657929e-06
6.080000000000000000e+04 4.647062723961425945e-06
6.090000000000000000e+04 4.648802132578566670e-06
6.100000000000000000e+04 4.635052391677163541e-06
6.110000000000000000e+04 4.626248028216650710e-06
6.120000000000000000e+04 4.622313099389430135e-06
6.130000000000000000e+04 4.622714186552911997e-06
6.140000000000000000e+04 4.630616786016616970e-06
6.150000000000000000e+04 4.632555373973445967e-06
6.160000000000000000e+04 4.630109742720378563e-06
6.170000000000000000e+04 4.640884071704931557e-06
6.180000000000000000e+04 4.639498001779429615e-06
6.190000000000000000e+04 4.639779490389628336e-06
6.200000000000000000e+04 4.624419034371385351e-06
6.210000000000000000e+04 4.623950644599972293e-06
6.220000000000000000e+04 4.622612323146313429e-06
6.230000000000000000e+04 4.616199476004112512e-06
6.240000000000000000e+04 4.619502306013600901e-06
6.250000000000000000e+04 4.607977643900085241e-06
6.260000000000000000e+04 4.597757651936262846e-06
6.270000000000000000e+04 4.591673132381401956e-06
6.280000000000000000e+04 4.581211214826907963e-06
6.290000000000000000e+04 4.564492428471567109e-06
6.300000000000000000e+04 4.559099124890053645e-06
6.310000000000000000e+04 4.557584361464250833e-06
6.320000000000000000e+04 4.562755748338531703e-06
6.330000000000000000e+04 4.559083208732772619e-06
6.340000000000000000e+04 4.567171345115639269e-06
6.350000000000000000e+04 4.569626980810426176e-06
6.360000000000000000e+04 4.566217285173479468e-06
6.370000000000000000e+04 4.548375727608799934e-06
6.380000000000000000e+04 4.536751475825440139e-06
6.390000000000000000e+04 4.529199941316619515e-06
6.400000000000000000e+04 4.514083229878451675e-06
6.410000000000000000e+04 4.518762125371722504e-06
6.420000000000000000e+04 4.526158136286539957e-06
6.430000000000000000e+04 4.517438810580642894e-06
6.440000000000000000e+04 4.501409875956596807e-06
6.450000000000000000e+04 4.487298156163888052e-06
6.460000000000000000e+04 4.477748461795272306e-06
6.470000000000000000e+04 4.476160484045976773e-06
6.480000000000000000e+04 4.468781298783142120e-06
6.490000000000000000e+04 4.458536750462371856e-06
6.500000000000000000e+04 4.457245267985854298e-06
6.510000000000000000e+04 4.452065695659257472e-06
6.520000000000000000e+04 4.458915100258309394e-06
6.530000000000000000e+04 4.466070095077157021e-06
6.540000000000000000e+04 4.472334694582968950e-06
6.550000000000000000e+04 4.475649348023580387e-06
6.560000000000000000e+04 4.478733444557292387e-06
6.570000000000000000e+04 4.463188361114589497e-06
6.580000000000000000e+04 4.469276973395608366e-06
6.590000000000000000e+04 4.460418040252989158e-06
6.600000000000000000e+04 4.450756478036055341e-06
6.610000000000000000e+04 4.461406660993816331e-06
6.620000000000000000e+04 4.458624061953742057e-06
6.630000000000000000e+04 4.467487087822519243e-06
6.640000000000000000e+04 4.468611678021261469e-06
6.650000000000000000e+04 4.477454240259248763e-06
6.660000000000000000e+04 4.477298716665245593e-06
6.670000000000000000e+04 4.473472472454886883e-06
6.680000000000000000e+04 4.460833679331699386e-06
6.690000000000000000e+04 4.454767349670873955e-06
6.700000000000000000e+04 4.443918442120775580e-06
6.710000000000000000e+04 4.439727035787655041e-06
6.720000000000000000e+04 4.441916644282173365e-06
6.730000000000000000e+04 4.442405497684376314e-06
6.740000000000000000e+04 4.448594609129941091e-06
6.750000000000000000e+04 4.462463948584627360e-06
6.760000000000000000e+04 4.466376140044303611e-06
6.770000000000000000e+04 4.454416284715989605e-06
6.780000000000000000e+04 4.456872375158127397e-06
6.790000000000000000e+04 4.441540568222990260e-06
6.800000000000000000e+04 4.453719611774431542e-06
6.810000000000000000e+04 4.436818471731385216e-06
6.820000000000000000e+04 4.440216798684559762e-06
6.830000000000000000e+04 4.435089977050665766e-06
6.840000000000000000e+04 4.427527073858072981e-06
6.850000000000000000e+04 4.442930730874650180e-06
6.860000000000000000e+04 4.446693765203235671e-06
6.870000000000000000e+04 4.452513167052529752e-06
6.880000000000000000e+04 4.456559054233366624e-06
6.890000000000000000e+04 4.464779522095341235e-06
6.900000000000000000e+04 4.466753580345539376e-06
6.910000000000000000e+04 4.472213731787633151e-06
6.920000000000000000e+04 4.462401648197555915e-06
6.930000000000000000e+04 4.452303528523771092e-06
6.940000000000000000e+04 4.456379883777117357e-06
6.950000000000000000e+04 4.463642198970774189e-06
6.960000000000000000e+04 4.463997356651816517e-06
6.970000000000000000e+04 4.459827323444187641e-06
6.980000000000000000e+04 4.443694251676788554e-06
6.990000000000000000e+04 4.442573754204204306e-06
7.000000000000000000e+04 4.426716259331442416e-06
7.010000000000000000e+04 4.422549864102620631e-06
7.020000000000000000e+04 4.419566721480805427e-06
7.030000000000000000e+04 4.406987500260584056e-06
7.040000000000000000e+04 4.394264578877482563e-06
7.050000000000000000e+04 4.404339506436372176e-06
7.060000000000000000e+04 4.407252163218799978e-06
7.070000000000000000e+04 4.414472641656175256e-06
7.080000000000000000e+04 4.415345301822526380e-06
7.090000000000000000e+04 4.404542323754867539e-06
7.100000000000000000e+04 4.403238108352525160e-06
7.110000000000000000e+04 4.404336777952266857e-06
7.120000000000000000e+04 4.393828476167982444e-06
7.130000000000000000e+04 4.390715730551164597e-06
7.140000000000000000e+04 4.389663899928564206e-06
7.150000000000000000e+04 4.398088094603735954e-06
7.160000000000000000e+04 4.394751158542931080e-06
7.170000000000000000e+04 4.366307166492333636e-06
7.180000000000000000e+04 4.363367224868852645e-06
7.190000000000000000e+04 4.367684141470817849e-06
7.200000000000000000e+04 4.359966169431572780e-06
7.210000000000000000e+04 4.350579274614574388e-06
7.220000000000000000e+04 4.340097802923992276e-06
7.230000000000000000e+04 4.332474418333731592e-06
7.240000000000000000e+04 4.330609499447746202e-06
7.250000000000000000e+04 4.322670520195970312e-06
7.260000000000000000e+04 4.313643785280873999e-06
7.270000000000000000e+04 4.306985374569194391e-06
7.280000000000000000e+04 4.314300440455554053e-06
7.290000000000000000e+04 4.308245479478500783e-06
7.300000000000000000e+04 4.306139089749194682e-06
7.310000000000000000e+04 4.301562057662522420e-06
7.320000000000000000e+04 4.295132839615689591e-06
7.330000000000000000e+04 4.288642230676487088e-06
7.340000000000000000e+04 4.288587206247029826e-06
7.350000000000000000e+04 4.297090526961255819e-06
7.360000000000000000e+04 4.285697741579497233e-06
7.370000000000000000e+04 4.278130745660746470e-06
7.380000000000000000e+04 4.278597771190106869e-06
7.390000000000000000e+04 4.282933787180809304e-06
7.400000000000000000e+04 4.270286353857954964e-06
7.410000000000000000e+04 4.263243226887425408e-06
7.420000000000000000e+04 4.255951807863311842e-06
7.430000000000000000e+04 4.249815901857800782e-06
7.440000000000000000e+04 4.256117335899034515e-06
7.450000000000000000e+04 4.252818143868353218e-06
7.460000000000000000e+04 4.248080585966818035e-06
7.470000000000000000e+04 4.243779130774782971e-06
7.480000000000000000e+04 4.233560048305662349e-06
7.490000000000000000e+04 4.228466423228383064e-06
7.500000000000000000e+04 4.223908490530448034e-06
7.510000000000000000e+04 4.222353709337767214e-06
7.520000000000000000e+04 4.219958100293297321e-06
7.530000000000000000e+04 4.201265710435109213e-06
7.540000000000000000e+04 4.193711902189534158e-06
7.550000000000000000e+04 4.181905296718468890e-06
7.560000000000000000e+04 4.170949068793561310e-06
7.570000000000000000e+04 4.155533133598510176e-06
7.580000000000000000e+04 4.152961082581896335e-06
7.590000000000000000e+04 4.137761152378516272e-06
7.600000000000000000e+04 4.130294200876960531e-06
7.610000000000000000e+04 4.146994797338265926e-06
7.620000000000000000e+04 4.150107088207732886e-06
7.630000000000000000e+04 4.140377313888166100e-06
7.640000000000000000e+04 4.136888492212165147e-06
7.650000000000000000e+04 4.123287908441852778e-06
7.660000000000000000e+04 4.114240709895966575e-06
7.670000000000000000e+04 4.106682808924233541e-06
7.680000000000000000e+04 4.116934633202617988e-06
7.690000000000000000e+04 4.120760422665625811e-06
7.700000000000000000e+04 4.118524884688667953e-06
7.710000000000000000e+04 4.103822902834508568e-06
7.720000000000000000e+04 4.102445927856024355e-06
7.730000000000000000e+04 4.106413143745157868e-06
7.740000000000000000e+04 4.107404947717441246e-06
7.750000000000000000e+04 4.107986114831874147e-06
7.760000000000000000e+04 4.095290933037176728e-06
7.770000000000000000e+04 4.089546564500778913e-06
7.780000000000000000e+04 4.086206899955868721e-06
7.790000000000000000e+04 4.091402843187097460e-06
7.800000000000000000e+04 4.095340045751072466e-06
7.810000000000000000e+04 4.101612830709200352e-06
7.820000000000000000e+04 4.093984443898079917e-06
7.830000000000000000e+04 4.093143616046290845e-06
7.840000000000000000e+04 4.099028046766761690e-06
7.850000000000000000e+04 4.090254151378758252e-06
7.860000000000000000e+04 4.075684955751057714e-06
7.870000000000000000e+04 4.071324383403407410e-06
7.880000000000000000e+04 4.086085937160532922e-06
7.890000000000000000e+04 4.079170594195602462e-06
7.900000000000000000e+04 4.082978193764574826e-06
7.910000000000000000e+04 4.081044608028605580e-06
7.920000000000000000e+04 4.079549853486241773e-06
7.930000000000000000e+04 4.084765350853558630e-06
7.940000000000000000e+04 4.080437975062523037e-06
7.950000000000000000e+04 4.076631284988252446e-06
7.960000000000000000e+04 4.064539552928181365e-06
7.970000000000000000e+04 4.079055088368477300e-06
7.980000000000000000e+04 4.078496203874237835e-06
7.990000000000000000e+04 4.086245553480694070e-06
8.000000000000000000e+04 4.074827302247285843e-06
8.010000000000000000e+04 4.079857262695441023e-06
8.020000000000000000e+04 4.075052856933325529e-06
8.030000000000000000e+04 4.071126568305771798e-06
8.040000000000000000e+04 4.086688932147808373e-06
8.050000000000000000e+04 4.090544734935974702e-06
8.060000000000000000e+04 4.093001734872814268e-06
8.070000000000000000e+04 4.082668056071270257e-06
8.080000000000000000e+04 4.081815859535709023e-06
8.090000000000000000e+04 4.085935870534740388e-06
8.100000000000000000e+04 4.083388830622425303e-06
8.110000000000000000e+04 4.083075054950313643e-06
8.120000000000000000e+04 4.085268756170989946e-06
8.130000000000000000e+04 4.075247488799504936e-06
8.140000000000000000e+04 4.067009285790845752e-06
8.150000000000000000e+04 4.061264917254447937e-06
8.160000000000000000e+04 4.052165877510560676e-06
8.170000000000000000e+04 4.042911314172670245e-06
8.180000000000000000e+04 4.033979621453909203e-06
8.190000000000000000e+04 4.036459358758293092e-06
8.200000000000000000e+04 4.038628503622021526e-06
8.210000000000000000e+04 4.039100986119592562e-06
8.220000000000000000e+04 4.030861873616231605e-06
8.230000000000000000e+04 4.025475391244981438e-06
8.240000000000000000e+04 4.029483079648343846e-06
8.250000000000000000e+04 4.030871423310600221e-06
8.260000000000000000e+04 4.021974746137857437e-06
8.270000000000000000e+04 4.013512352685211226e-06
8.280000000000000000e+04 4.012823410448618233e-06
8.290000000000000000e+04 4.002057266916381195e-06
8.300000000000000000e+04 4.000234639534028247e-06
8.310000000000000000e+04 3.998981355834985152e-06
8.320000000000000000e+04 3.996620762336533517e-06
8.330000000000000000e+04 3.997283329226775095e-06
8.340000000000000000e+04 3.985127932537579909e-06
8.350000000000000000e+04 3.985969669884070754e-06
8.360000000000000000e+04 3.976647803938249126e-06
8.370000000000000000e+04 3.979067969339666888e-06
8.380000000000000000e+04 3.978700988227501512e-06
8.390000000000000000e+04 3.980466772190993652e-06
8.400000000000000000e+04 3.983354417869122699e-06
8.410000000000000000e+04 3.983589067502180114e-06
8.420000000000000000e+04 3.974987066612811759e-06
8.430000000000000000e+04 3.977211690653348342e-06
8.440000000000000000e+04 3.977981577918399125e-06
8.450000000000000000e+04 3.968671080656349659e-06
8.460000000000000000e+04 3.961397851526271552e-06
8.470000000000000000e+04 3.957647550123510882e-06
8.480000000000000000e+04 3.966459189541637897e-06
8.490000000000000000e+04 3.957768967666197568e-06
8.500000000000000000e+04 3.960574304073816165e-06
8.510000000000000000e+04 3.968427790823625401e-06
8.520000000000000000e+04 3.963254130212590098e-06
8.530000000000000000e+04 3.951174676330992952e-06
8.540000000000000000e+04 3.971066234953468665e-06
8.550000000000000000e+04 3.964929874200606719e-06
8.560000000000000000e+04 3.965441010223003104e-06
8.570000000000000000e+04 3.970741090597584844e-06
8.580000000000000000e+04 3.962144546676427126e-06
8.590000000000000000e+04 3.947345248889178038e-06
8.600000000000000000e+04 3.946805009036324918e-06
8.610000000000000000e+04 3.947873210563557222e-06
8.620000000000000000e+04 3.951524377043824643e-06
8.630000000000000000e+04 3.944297986890887842e-06
8.640000000000000000e+04 3.951014150516130030e-06
8.650000000000000000e+04 3.941278009733650833e-06
8.660000000000000000e+04 3.936481789423851296e-06
8.670000000000000000e+04 3.927263151126680896e-06
8.680000000000000000e+04 3.928161277144681662e-06
8.690000000000000000e+04 3.931570518034277484e-06
8.700000000000000000e+04 3.931744231522316113e-06
8.710000000000000000e+04 3.931795163225615397e-06
8.720000000000000000e+04 3.930406364816008136e-06
8.730000000000000000e+04 3.933973857783712447e-06
8.740000000000000000e+04 3.938589998142560944e-06
8.750000000000000000e+04 3.945853677578270435e-06
8.760000000000000000e+04 3.934712822228902951e-06
8.770000000000000000e+04 3.933656898880144581e-06
8.780000000000000000e+04 3.929354079446056858e-06
8.790000000000000000e+04 3.923862550436751917e-06
8.800000000000000000e+04 3.924137217836687341e-06
8.810000000000000000e+04 3.907140580849954858e-06
8.820000000000000000e+04 3.902051503246184438e-06
8.830000000000000000e+04 3.890598691214108840e-06
8.840000000000000000e+04 3.892902441293699667e-06
8.850000000000000000e+04 3.898953764291945845e-06
8.860000000000000000e+04 3.897219357895664871e-06
8.870000000000000000e+04 3.900356659869430587e-06
8.880000000000000000e+04 3.894881956512108445e-06
8.890000000000000000e+04 3.893108441843651235e-06
8.900000000000000000e+04 3.900643150700489059e-06
8.910000000000000000e+04 3.900525371136609465e-06
8.920000000000000000e+04 3.893292159773409367e-06
8.930000000000000000e+04 3.888068931701127440e-06
8.940000000000000000e+04 3.889284471370046958e-06
8.950000000000000000e+04 3.893547727784607559e-06
8.960000000000000000e+04 3.893800112564349547e-06
8.970000000000000000e+04 3.886485956172691658e-06
8.980000000000000000e+04 3.873199602821841836e-06
8.990000000000000000e+04 3.873572495649568737e-06
9.000000000000000000e+04 3.869850388582563028e-06
9.010000000000000000e+04 3.865328835672698915e-06
9.020000000000000000e+04 3.864280643028905615e-06
9.030000000000000000e+04 3.863571237161522731e-06
9.040000000000000000e+04 3.854714123008307070e-06
9.050000000000000000e+04 3.843827926175436005e-06
9.060000000000000000e+04 3.847576408588793129e-06
9.070000000000000000e+04 3.852134796034079045e-06
9.080000000000000000e+04 3.847419520752737299e-06
9.090000000000000000e+04 3.845570518024032936e-06
9.100000000000000000e+04 3.841350917355157435e-06
9.110000000000000000e+04 3.844790171569911763e-06
9.120000000000000000e+04 3.849043878290103748e-06
9.130000000000000000e+04 3.843377726298058406e-06
9.140000000000000000e+04 3.836585619865218177e-06
9.150000000000000000e+04 3.840764748019864783e-06
9.160000000000000000e+04 3.841888883471256122e-06
9.170000000000000000e+04 3.841299985651858151e-06
9.180000000000000000e+04 3.835009010799694806e-06
9.190000000000000000e+04 3.832974471151828766e-06
9.200000000000000000e+04 3.829223260254366323e-06
9.210000000000000000e+04 3.804864491030457430e-06
9.220000000000000000e+04 3.793863470491487533e-06
9.230000000000000000e+04 3.785633680308819748e-06
9.240000000000000000e+04 3.774488959606969729e-06
9.250000000000000000e+04 3.765174369618762285e-06
9.260000000000000000e+04 3.769033810385735705e-06
9.270000000000000000e+04 3.769776185436057858e-06
9.280000000000000000e+04 3.769125214603263885e-06
9.290000000000000000e+04 3.757124204639694653e-06
9.300000000000000000e+04 3.758619641303084791e-06
9.310000000000000000e+04 3.761922016565222293e-06
9.320000000000000000e+04 3.757766990020172670e-06
9.330000000000000000e+04 3.753328201128169894e-06
9.340000000000000000e+04 3.753418468477320857e-06
9.350000000000000000e+04 3.742447916010860354e-06
9.360000000000000000e+04 3.744700734387151897e-06
9.370000000000000000e+04 3.745987896763836034e-06
9.380000000000000000e+04 3.745946287381229922e-06
9.390000000000000000e+04 3.749159304788918234e-06
9.400000000000000000e+04 3.740183046829770319e-06
9.410000000000000000e+04 3.732727009264635853e-06
9.420000000000000000e+04 3.723097051988588646e-06
9.430000000000000000e+04 3.726526301761623472e-06
9.440000000000000000e+04 3.716669652931159362e-06
9.450000000000000000e+04 3.721153234437224455e-06
9.460000000000000000e+04 3.719801497936714441e-06
9.470000000000000000e+04 3.714422746270429343e-06
9.480000000000000000e+04 3.712738134709070437e-06
9.490000000000000000e+04 3.705516064655967057e-06
9.500000000000000000e+04 3.702063850141712464e-06
9.510000000000000000e+04 3.698713499034056440e-06
9.520000000000000000e+04 3.697529109558672644e-06
9.530000000000000000e+04 3.694547331178910099e-06
9.540000000000000000e+04 3.694158522193902172e-06
9.550000000000000000e+04 3.690152425406267866e-06
9.560000000000000000e+04 3.693627604661742225e-06
9.570000000000000000e+04 3.689437335196998902e-06
9.580000000000000000e+04 3.691487108881119639e-06
9.590000000000000000e+04 3.687825483211781830e-06
9.600000000000000000e+04 3.682634087454061955e-06
9.610000000000000000e+04 3.677916993183316663e-06
9.620000000000000000e+04 3.674299023259663954e-06
9.630000000000000000e+04 3.677793074530200101e-06
9.640000000000000000e+04 3.672879529403871857e-06
9.650000000000000000e+04 3.661899199869367294e-06
9.660000000000000000e+04 3.654856072898837738e-06
9.670000000000000000e+04 3.658427203845349140e-06
9.680000000000000000e+04 3.661232312879292294e-06
9.690000000000000000e+04 3.659164804048486985e-06
9.700000000000000000e+04 3.654536158137489110e-06
9.710000000000000000e+04 3.656703711385489441e-06
9.720000000000000000e+04 3.654954070952953771e-06
9.730000000000000000e+04 3.646425284387078136e-06
9.740000000000000000e+04 3.641854391389642842e-06
9.750000000000000000e+04 3.631259460235014558e-06
9.760000000000000000e+04 3.630160108514246531e-06
9.770000000000000000e+04 3.639617034423281439e-06
9.780000000000000000e+04 3.633220103438361548e-06
9.790000000000000000e+04 3.632220341387437657e-06
9.800000000000000000e+04 3.629056209319969639e-06
9.810000000000000000e+04 3.618848950281972066e-06
9.820000000000000000e+04 3.621350742832873948e-06
9.830000000000000000e+04 3.608059387261164375e-06
9.840000000000000000e+04 3.614705292420694605e-06
9.850000000000000000e+04 3.618651362558011897e-06
9.860000000000000000e+04 3.627864543886971660e-06
9.870000000000000000e+04 3.620863481046399102e-06
9.880000000000000000e+04 3.620195457187946886e-06
9.890000000000000000e+04 3.614106162785901688e-06
9.900000000000000000e+04 3.608364750107284635e-06
9.910000000000000000e+04 3.607004600780783221e-06
9.920000000000000000e+04 3.605915480875410140e-06
9.930000000000000000e+04 3.606763584684813395e-06
9.940000000000000000e+04 3.600263653424917720e-06
9.950000000000000000e+04 3.603321829359629191e-06
9.960000000000000000e+04 3.607727194321341813e-06
9.970000000000000000e+04 3.606886593843228184e-06
9.980000000000000000e+04 3.602679043979151174e-06
9.990000000000000000e+04 3.599108595153666101e-06


==> tex_tables/intensity_and_table_convergence/old_relative_l1_row_margin_low_noise.dat <==
x y
0.000000000000000000e+00 2.909362374339252710e-04
1.000000000000000000e+02 1.571716275066137314e-04
2.000000000000000000e+02 1.149828749476000667e-04
3.000000000000000000e+02 9.374391083838418126e-05
4.000000000000000000e+02 8.052198245422914624e-05
5.000000000000000000e+02 6.902632594574242830e-05
6.000000000000000000e+02 6.284304981818422675e-05
7.000000000000000000e+02 5.823452738695777953e-05
8.000000000000000000e+02 5.327451799530535936e-05
9.000000000000000000e+02 4.954608812113292515e-05
1.000000000000000000e+03 4.530187288764864206e-05
1.100000000000000000e+03 4.304175672587007284e-05
1.200000000000000000e+03 4.112192618777044117e-05
1.300000000000000000e+03 3.879569703713059425e-05
1.400000000000000000e+03 3.737294173333793879e-05
1.500000000000000000e+03 3.580089833121746778e-05
1.600000000000000000e+03 3.428206764510832727e-05
1.700000000000000000e+03 3.269688386353664100e-05
1.800000000000000000e+03 3.178324186592362821e-05
1.900000000000000000e+03 3.034558903891593218e-05
2.000000000000000000e+03 2.922990461229346693e-05
2.100000000000000000e+03 2.839177068381104618e-05
2.200000000000000000e+03 2.704405414988286793e-05
2.300000000000000000e+03 2.635368218761868775e-05
2.400000000000000000e+03 2.556107756390701979e-05
2.500000000000000000e+03 2.494331056368537247e-05
2.600000000000000000e+03 2.472912819939665496e-05
2.700000000000000000e+03 2.435512578813359141e-05
2.800000000000000000e+03 2.374038194830063730e-05
2.900000000000000000e+03 2.323684566363226622e-05
3.000000000000000000e+03 2.276173290738370270e-05
3.100000000000000000e+03 2.243969538540113717e-05
3.200000000000000000e+03 2.194663284171838313e-05
3.300000000000000000e+03 2.157434028049465269e-05
3.400000000000000000e+03 2.140065225830767304e-05
3.500000000000000000e+03 2.068338835670147091e-05
3.600000000000000000e+03 2.018970917561091483e-05
3.700000000000000000e+03 1.994628473767079413e-05
3.800000000000000000e+03 1.957657514140009880e-05
3.900000000000000000e+03 1.943599818332586437e-05
4.000000000000000000e+03 1.914899985422380269e-05
4.100000000000000000e+03 1.907415753521490842e-05
4.200000000000000000e+03 1.888815131678711623e-05
4.300000000000000000e+03 1.876168789749499410e-05
4.400000000000000000e+03 1.841161065385676920e-05
4.500000000000000000e+03 1.805244937713723630e-05
4.600000000000000000e+03 1.786481880117207766e-05
4.700000000000000000e+03 1.778205660230014473e-05
4.800000000000000000e+03 1.755242010403890163e-05
4.900000000000000000e+03 1.746027737681288272e-05
5.000000000000000000e+03 1.704462556517682970e-05
5.100000000000000000e+03 1.678203989285975695e-05
5.200000000000000000e+03 1.674283157626632601e-05
5.300000000000000000e+03 1.672165853960905224e-05
5.400000000000000000e+03 1.657974098634440452e-05
5.500000000000000000e+03 1.643619725655298680e-05
5.600000000000000000e+03 1.628310019441414624e-05
5.700000000000000000e+03 1.618938586034346372e-05
5.800000000000000000e+03 1.588464874657802284e-05
5.900000000000000000e+03 1.593521847098600119e-05
6.000000000000000000e+03 1.576495378685649484e-05
6.100000000000000000e+03 1.579005765961483121e-05
6.200000000000000000e+03 1.552015964989550412e-05
6.300000000000000000e+03 1.537511343485675752e-05
6.400000000000000000e+03 1.525544575997628272e-05
6.500000000000000000e+03 1.498066285421373323e-05
6.600000000000000000e+03 1.486901419411879033e-05
6.700000000000000000e+03 1.476256147725507617e-05
6.800000000000000000e+03 1.477561454521492124e-05
6.900000000000000000e+03 1.487828194512985647e-05
7.000000000000000000e+03 1.472556414228165522e-05
7.100000000000000000e+03 1.456460267945658416e-05
7.200000000000000000e+03 1.437247010471764952e-05
7.300000000000000000e+03 1.408993102813838050e-05
7.400000000000000000e+03 1.387962583976332098e-05
7.500000000000000000e+03 1.379423974867677316e-05
7.600000000000000000e+03 1.362412149319425225e-05
7.700000000000000000e+03 1.366225114907138050e-05
7.800000000000000000e+03 1.362189323117490858e-05
7.900000000000000000e+03 1.345384043816011399e-05
8.000000000000000000e+03 1.333147520199418068e-05
8.100000000000000000e+03 1.328412781731458381e-05
8.200000000000000000e+03 1.309982872044201940e-05
8.300000000000000000e+03 1.289050760533427820e-05
8.400000000000000000e+03 1.271614837605739012e-05
8.500000000000000000e+03 1.266778508579591289e-05
8.600000000000000000e+03 1.246285046363482252e-05
8.700000000000000000e+03 1.237921060237567872e-05
8.800000000000000000e+03 1.230644284078152850e-05
8.900000000000000000e+03 1.209758374898228794e-05
9.000000000000000000e+03 1.201781469717388973e-05
9.100000000000000000e+03 1.185507426271215081e-05
9.200000000000000000e+03 1.188046826428035274e-05
9.300000000000000000e+03 1.180579147330718115e-05
9.400000000000000000e+03 1.183634776680264622e-05
9.500000000000000000e+03 1.176289242721395567e-05
9.600000000000000000e+03 1.170425366581184790e-05
9.700000000000000000e+03 1.173602413473417982e-05
9.800000000000000000e+03 1.159225575975142419e-05
9.900000000000000000e+03 1.162965691037243232e-05
1.000000000000000000e+04 1.159477506007533520e-05
1.010000000000000000e+04 1.157938095275312662e-05
1.020000000000000000e+04 1.158167924586450681e-05
1.030000000000000000e+04 1.148534556705271825e-05
1.040000000000000000e+04 1.137683284468948841e-05
1.050000000000000000e+04 1.130613873101538047e-05
1.060000000000000000e+04 1.123803940572543070e-05
1.070000000000000000e+04 1.125228936871280894e-05
1.080000000000000000e+04 1.121807872550562024e-05
1.090000000000000000e+04 1.114791029976913705e-05
1.100000000000000000e+04 1.103185059037059546e-05
1.110000000000000000e+04 1.088452154363039881e-05
1.120000000000000000e+04 1.080969104805262759e-05
1.130000000000000000e+04 1.066827371687395498e-05
1.140000000000000000e+04 1.057436202245298773e-05
1.150000000000000000e+04 1.056445216818246990e-05
1.160000000000000000e+04 1.049693037202814594e-05
1.170000000000000000e+04 1.056175278790760785e-05
1.180000000000000000e+04 1.056061864801449701e-05
1.190000000000000000e+04 1.058781253959750757e-05
1.200000000000000000e+04 1.057000008586328477e-05
1.210000000000000000e+04 1.053113282978301868e-05
1.220000000000000000e+04 1.053731830324977636e-05
1.230000000000000000e+04 1.049906222760910168e-05
1.240000000000000000e+04 1.045409499056404456e-05
1.250000000000000000e+04 1.042448639054782689e-05
1.260000000000000000e+04 1.041617088048951700e-05
1.270000000000000000e+04 1.038147274812217802e-05
1.280000000000000000e+04 1.037955553329084069e-05
1.290000000000000000e+04 1.039675953506957740e-05
1.300000000000000000e+04 1.032712134474422783e-05
1.310000000000000000e+04 1.035415971273323521e-05
1.320000000000000000e+04 1.031353076541563496e-05
1.330000000000000000e+04 1.027886264637345448e-05
1.340000000000000000e+04 1.015472571452846751e-05
1.350000000000000000e+04 1.020190302369883284e-05
1.360000000000000000e+04 1.016489022731548175e-05
1.370000000000000000e+04 1.006487855192972347e-05
1.380000000000000000e+04 1.002801400318276137e-05
1.390000000000000000e+04 9.955144378182012588e-06
1.400000000000000000e+04 9.908195352181792259e-06
1.410000000000000000e+04 9.941682947101071477e-06
1.420000000000000000e+04 9.870337635220494121e-06
1.430000000000000000e+04 9.849864909483585507e-06
1.440000000000000000e+04 9.845646673056762666e-06
1.450000000000000000e+04 9.830590897763613611e-06
1.460000000000000000e+04 9.789073374122381210e-06
1.470000000000000000e+04 9.730589226819574833e-06
1.480000000000000000e+04 9.739398592500947416e-06
1.490000000000000000e+04 9.702275747258681804e-06
1.500000000000000000e+04 9.746027899382170290e-06
1.510000000000000000e+04 9.706746823212597519e-06
1.520000000000000000e+04 9.650696483731735498e-06
1.530000000000000000e+04 9.668155144026968628e-06
1.540000000000000000e+04 9.588427928974851966e-06
1.550000000000000000e+04 9.552879419061355293e-06
1.560000000000000000e+04 9.506008609605487436e-06
1.570000000000000000e+04 9.476994819124229252e-06
1.580000000000000000e+04 9.495734957454260439e-06
1.590000000000000000e+04 9.505628440820146352e-06
1.600000000000000000e+04 9.528663213131949306e-06
1.610000000000000000e+04 9.496183338342234492e-06
1.620000000000000000e+04 9.476488230575341731e-06
1.630000000000000000e+04 9.374788533023092896e-06
1.640000000000000000e+04 9.412927283847238868e-06
1.650000000000000000e+04 9.349672836833633482e-06
1.660000000000000000e+04 9.347609193355310708e-06
1.670000000000000000e+04 9.277883691538590938e-06
1.680000000000000000e+04 9.201518878398928791e-06
1.690000000000000000e+04 9.142849194176960737e-06
1.700000000000000000e+04 9.084837984119076282e-06
1.710000000000000000e+04 9.069320185517426580e-06
1.720000000000000000e+04 9.076000424101948738e-06
1.730000000000000000e+04 9.046247214428149164e-06
1.740000000000000000e+04 8.981471182778477669e-06
1.750000000000000000e+04 8.925903784984257072e-06
1.760000000000000000e+04 8.898111445887479931e-06
1.770000000000000000e+04 8.896494364307727665e-06
1.780000000000000000e+04 8.878481821739114821e-06
1.790000000000000000e+04 8.840062946546822786e-06
1.800000000000000000e+04 8.757146133575588465e-06
1.810000000000000000e+04 8.730238732823636383e-06
1.820000000000000000e+04 8.647509275760967284e-06
1.830000000000000000e+04 8.599290595157071948e-06
1.840000000000000000e+04 8.587780939706135541e-06
1.850000000000000000e+04 8.565718417230527848e-06
1.860000000000000000e+04 8.520668416167609394e-06
1.870000000000000000e+04 8.488946150464471430e-06
1.880000000000000000e+04 8.438961231149733067e-06
1.890000000000000000e+04 8.435162271780427545e-06
1.900000000000000000e+04 8.431504284089896828e-06
1.910000000000000000e+04 8.382364285353105515e-06
1.920000000000000000e+04 8.385395631194114685e-06
1.930000000000000000e+04 8.356799298780970275e-06
1.940000000000000000e+04 8.355942554771900177e-06
1.950000000000000000e+04 8.357792466995306313e-06
1.960000000000000000e+04 8.288950994028709829e-06
1.970000000000000000e+04 8.248464837379287928e-06
1.980000000000000000e+04 8.218898983614053577e-06
1.990000000000000000e+04 8.181346856872551143e-06
2.000000000000000000e+04 8.121464816213119775e-06
2.010000000000000000e+04 8.131272807077039033e-06
2.020000000000000000e+04 8.073457138380035758e-06
2.030000000000000000e+04 8.052619705267716199e-06
2.040000000000000000e+04 8.044886271818540990e-06
2.050000000000000000e+04 8.000620255188550800e-06
2.060000000000000000e+04 7.990318408701568842e-06
2.070000000000000000e+04 7.987681783561129123e-06
2.080000000000000000e+04 7.941688636492472142e-06
2.090000000000000000e+04 7.888752406870480627e-06
2.100000000000000000e+04 7.843161256460007280e-06
2.110000000000000000e+04 7.856820047891233116e-06
2.120000000000000000e+04 7.830859431123826653e-06
2.130000000000000000e+04 7.769936928525567055e-06
2.140000000000000000e+04 7.730774996161926538e-06
2.150000000000000000e+04 7.697519322391599417e-06
2.160000000000000000e+04 7.700867172388825566e-06
2.170000000000000000e+04 7.721333531662821770e-06
2.180000000000000000e+04 7.723481758148409426e-06
2.190000000000000000e+04 7.709497367613948882e-06
2.200000000000000000e+04 7.708708835707511753e-06
2.210000000000000000e+04 7.691360224271193147e-06
2.220000000000000000e+04 7.691343853366561234e-06
2.230000000000000000e+04 7.696297871007118374e-06
2.240000000000000000e+04 7.690351594646926969e-06
2.250000000000000000e+04 7.667293175472877920e-06
2.260000000000000000e+04 7.636222107976209372e-06
2.270000000000000000e+04 7.603796348121250048e-06
2.280000000000000000e+04 7.564589395769871771e-06
2.290000000000000000e+04 7.539543275925097987e-06
2.300000000000000000e+04 7.514179287682054564e-06
2.310000000000000000e+04 7.525805358454817906e-06
2.320000000000000000e+04 7.532854851888259873e-06
2.330000000000000000e+04 7.503334927605465055e-06
2.340000000000000000e+04 7.505697794840671122e-06
2.350000000000000000e+04 7.467865088983671740e-06
2.360000000000000000e+04 7.500054834963520989e-06
2.370000000000000000e+04 7.479065516236005351e-06
2.380000000000000000e+04 7.410776561300735921e-06
2.390000000000000000e+04 7.396578439511358738e-06
2.400000000000000000e+04 7.396210548904491588e-06
2.410000000000000000e+04 7.375709174084477127e-06
2.420000000000000000e+04 7.324545549636241049e-06
2.430000000000000000e+04 7.300854122149758041e-06
2.440000000000000000e+04 7.319435553654329851e-06
2.450000000000000000e+04 7.303196071006823331e-06
2.460000000000000000e+04 7.261926839419174939e-06
2.470000000000000000e+04 7.209759587567532435e-06
2.480000000000000000e+04 7.205531801446340978e-06
2.490000000000000000e+04 7.177809948188951239e-06
2.500000000000000000e+04 7.128875950002111495e-06
2.510000000000000000e+04 7.055220521579030901e-06
2.520000000000000000e+04 7.072057087498251349e-06
2.530000000000000000e+04 7.054842171783093363e-06
2.540000000000000000e+04 7.022087174846092239e-06
2.550000000000000000e+04 6.974419648031471297e-06
2.560000000000000000e+04 6.967668468860210851e-06
2.570000000000000000e+04 6.996833235461963341e-06
2.580000000000000000e+04 6.978027613513404503e-06
2.590000000000000000e+04 6.948605005163699389e-06
2.600000000000000000e+04 6.970115919102681801e-06
2.610000000000000000e+04 6.944702363398391753e-06
2.620000000000000000e+04 6.936333193152677268e-06
2.630000000000000000e+04 6.927008143975399435e-06
2.640000000000000000e+04 6.904835117893526331e-06
2.650000000000000000e+04 6.860247140139108524e-06
2.660000000000000000e+04 6.833642146375495940e-06
2.670000000000000000e+04 6.771436346753034741e-06
2.680000000000000000e+04 6.765510988770984113e-06
2.690000000000000000e+04 6.757466053386451676e-06
2.700000000000000000e+04 6.750204192940145731e-06
2.710000000000000000e+04 6.727615527779562399e-06
2.720000000000000000e+04 6.727240815962431952e-06
2.730000000000000000e+04 6.691896487609483302e-06
2.740000000000000000e+04 6.692574970657005906e-06
2.750000000000000000e+04 6.642058451689081267e-06
2.760000000000000000e+04 6.644749646511627361e-06
2.770000000000000000e+04 6.610204764001537114e-06
2.780000000000000000e+04 6.591958481294568628e-06
2.790000000000000000e+04 6.597348601644625887e-06
2.800000000000000000e+04 6.590809789486229420e-06
2.810000000000000000e+04 6.553208095283480361e-06
2.820000000000000000e+04 6.514749657071661204e-06
2.830000000000000000e+04 6.484618552349274978e-06
2.840000000000000000e+04 6.442885023716371506e-06
2.850000000000000000e+04 6.420177214749855921e-06
2.860000000000000000e+04 6.422670594474766403e-06
2.870000000000000000e+04 6.408969966287259012e-06
2.880000000000000000e+04 6.423902505048317835e-06
2.890000000000000000e+04 6.394721367541933432e-06
2.900000000000000000e+04 6.404162377293687314e-06
2.910000000000000000e+04 6.405786734831053764e-06
2.920000000000000000e+04 6.390233465936034918e-06
2.930000000000000000e+04 6.366776688082609326e-06
2.940000000000000000e+04 6.346656846289988607e-06
2.950000000000000000e+04 6.345679139485582709e-06
2.960000000000000000e+04 6.313310223049484193e-06
2.970000000000000000e+04 6.293463684414746240e-06
2.980000000000000000e+04 6.264806415856583044e-06
2.990000000000000000e+04 6.230391591088846326e-06
3.000000000000000000e+04 6.225918241398176178e-06
3.010000000000000000e+04 6.216560450411634520e-06
3.020000000000000000e+04 6.153181857371237129e-06
3.030000000000000000e+04 6.113362360338214785e-06
3.040000000000000000e+04 6.106696218921570107e-06
3.050000000000000000e+04 6.109798505349317566e-06
3.060000000000000000e+04 6.106334694777615368e-06
3.070000000000000000e+04 6.108877187216421589e-06
3.080000000000000000e+04 6.113021754572400823e-06
3.090000000000000000e+04 6.134693649073597044e-06
3.100000000000000000e+04 6.117931661719921976e-06
3.110000000000000000e+04 6.149175987957278267e-06
3.120000000000000000e+04 6.126824246166506782e-06
3.130000000000000000e+04 6.085595032345736399e-06
3.140000000000000000e+04 6.107484750828007236e-06
3.150000000000000000e+04 6.108311026764567941e-06
3.160000000000000000e+04 6.107259196141967550e-06
3.170000000000000000e+04 6.078716523916227743e-06
3.180000000000000000e+04 6.053032393538160250e-06
3.190000000000000000e+04 6.047329407010693103e-06
3.200000000000000000e+04 6.035497790435329080e-06
3.210000000000000000e+04 6.033123099768999964e-06
3.220000000000000000e+04 6.009273420204408467e-06
3.230000000000000000e+04 5.967476226942380890e-06
3.240000000000000000e+04 5.946974852122366428e-06
3.250000000000000000e+04 5.940397841186495498e-06
3.260000000000000000e+04 5.925950517848832533e-06
3.270000000000000000e+04 5.929817234573420137e-06
3.280000000000000000e+04 5.908792900299886242e-06
3.290000000000000000e+04 5.877983767277328297e-06
3.300000000000000000e+04 5.850874003954231739e-06
3.310000000000000000e+04 5.837669959873892367e-06
3.320000000000000000e+04 5.830695045005995780e-06
3.330000000000000000e+04 5.827549557579914108e-06
3.340000000000000000e+04 5.815052190882852301e-06
3.350000000000000000e+04 5.822985713166417554e-06
3.360000000000000000e+04 5.800134204037021846e-06
3.370000000000000000e+04 5.777225396741414443e-06
3.380000000000000000e+04 5.773718839918728918e-06
3.390000000000000000e+04 5.748140665673417971e-06
3.400000000000000000e+04 5.749147476308280602e-06
3.410000000000000000e+04 5.739092102885479107e-06
3.420000000000000000e+04 5.718322881875792518e-06
3.430000000000000000e+04 5.738217168982373551e-06
3.440000000000000000e+04 5.740067081205779687e-06
3.450000000000000000e+04 5.717419298889581114e-06
3.460000000000000000e+04 5.701447662431746721e-06
3.470000000000000000e+04 5.697395408787997440e-06
3.480000000000000000e+04 5.702154794562375173e-06
3.490000000000000000e+04 5.705674539058236405e-06
3.500000000000000000e+04 5.711833637178642675e-06
3.510000000000000000e+04 5.706253887183265761e-06
3.520000000000000000e+04 5.702461749024223536e-06
3.530000000000000000e+04 5.700890596926910803e-06
3.540000000000000000e+04 5.693586899724323303e-06
3.550000000000000000e+04 5.698917902918765321e-06
3.560000000000000000e+04 5.665739081450738013e-06
3.570000000000000000e+04 5.650572802551323548e-06
3.580000000000000000e+04 5.644370958179933950e-06
3.590000000000000000e+04 5.636517016682773829e-06
3.600000000000000000e+04 5.640063591272337362e-06
3.610000000000000000e+04 5.643348231387790293e-06
3.620000000000000000e+04 5.642453288601245731e-06
3.630000000000000000e+04 5.613785106106661260e-06
3.640000000000000000e+04 5.626840902550611645e-06
3.650000000000000000e+04 5.621677246381295845e-06
3.660000000000000000e+04 5.621002401312580332e-06
3.670000000000000000e+04 5.624411187454825267e-06
3.680000000000000000e+04 5.634183253278024495e-06
3.690000000000000000e+04 5.618290288111893460e-06
3.700000000000000000e+04 5.619407602353021502e-06
3.710000000000000000e+04 5.608347692032111809e-06
3.720000000000000000e+04 5.644035354634979740e-06
3.730000000000000000e+04 5.632543434330727905e-06
3.740000000000000000e+04 5.617361239274032414e-06
3.750000000000000000e+04 5.620695901598082855e-06
3.760000000000000000e+04 5.614365363726392388e-06
3.770000000000000000e+04 5.604320449492661282e-06
3.780000000000000000e+04 5.590310138359200209e-06
3.790000000000000000e+04 5.605800652119796723e-06
3.800000000000000000e+04 5.603180397883988917e-06
3.810000000000000000e+04 5.572068403125740588e-06
3.820000000000000000e+04 5.563212198467226699e-06
3.830000000000000000e+04 5.565658284467644989e-06
3.840000000000000000e+04 5.557743861572816968e-06
3.850000000000000000e+04 5.539719495573081076e-06
3.860000000000000000e+04 5.532542218134040013e-06
3.870000000000000000e+04 5.509412403625901788e-06
3.880000000000000000e+04 5.511528797796927392e-06
3.890000000000000000e+04 5.515106295206351206e-06
3.900000000000000000e+04 5.508278718480141833e-06
3.910000000000000000e+04 5.494636752700898796e-06
3.920000000000000000e+04 5.470832093124045059e-06
3.930000000000000000e+04 5.473315923154586926e-06
3.940000000000000000e+04 5.467718892759876326e-06
3.950000000000000000e+04 5.467884420795598999e-06
3.960000000000000000e+04 5.444464477477595210e-06
3.970000000000000000e+04 5.439375399873824790e-06
3.980000000000000000e+04 5.445604529086267576e-06
3.990000000000000000e+04 5.423024049378000200e-06
4.000000000000000000e+04 5.408508513937704265e-06
4.010000000000000000e+04 5.395533207774860784e-06
4.020000000000000000e+04 5.387380497268168256e-06
4.030000000000000000e+04 5.401879661803832278e-06
4.040000000000000000e+04 5.417986358224879950e-06
4.050000000000000000e+04 5.423787570180138573e-06
4.060000000000000000e+04 5.402388524089474231e-06
4.070000000000000000e+04 5.417042302724439651e-06
4.080000000000000000e+04 5.405239335232181475e-06
4.090000000000000000e+04 5.371908628148958087e-06
4.100000000000000000e+04 5.386474185797851533e-06
4.110000000000000000e+04 5.363273885450325906e-06
4.120000000000000000e+04 5.350430456019239500e-06
4.130000000000000000e+04 5.342521035345271230e-06
4.140000000000000000e+04 5.342538770491955802e-06
4.150000000000000000e+04 5.328597580955829471e-06
4.160000000000000000e+04 5.302132649376289919e-06
4.170000000000000000e+04 5.307710580382263288e-06
4.180000000000000000e+04 5.297765255818376318e-06
4.190000000000000000e+04 5.286813575366977602e-06
4.200000000000000000e+04 5.281261564960004762e-06
4.210000000000000000e+04 5.288927241053897887e-06
4.220000000000000000e+04 5.270434485282748938e-06
4.230000000000000000e+04 5.255296400719089434e-06
4.240000000000000000e+04 5.262218564894283190e-06
4.250000000000000000e+04 5.256040367385139689e-06
4.260000000000000000e+04 5.256099029793404043e-06
4.270000000000000000e+04 5.255566520645515993e-06
4.280000000000000000e+04 5.219122158450772986e-06
4.290000000000000000e+04 5.205109573580557480e-06
4.300000000000000000e+04 5.209686605667229742e-06
4.310000000000000000e+04 5.206315563555108383e-06
4.320000000000000000e+04 5.201923613640246913e-06
4.330000000000000000e+04 5.184562269278103486e-06
4.340000000000000000e+04 5.135688752488931641e-06
4.350000000000000000e+04 5.129792043589986861e-06
4.360000000000000000e+04 5.126765245222486556e-06
4.370000000000000000e+04 5.137308107805438340e-06
4.380000000000000000e+04 5.128984867042163387e-06
4.390000000000000000e+04 5.093547315482283011e-06
4.400000000000000000e+04 5.081130893813678995e-06
4.410000000000000000e+04 5.095112555864034221e-06
4.420000000000000000e+04 5.096364475321024656e-06
4.430000000000000000e+04 5.084131771582178771e-06
4.440000000000000000e+04 5.094466359878424555e-06
4.450000000000000000e+04 5.078914909972809255e-06
4.460000000000000000e+04 5.079128641227725893e-06
4.470000000000000000e+04 5.084457370685413480e-06
4.480000000000000000e+04 5.079124548501567915e-06
4.490000000000000000e+04 5.054977009422145784e-06
4.500000000000000000e+04 5.021755896450486034e-06
4.510000000000000000e+04 5.003108526580035686e-06
4.520000000000000000e+04 5.011948360333917663e-06
4.530000000000000000e+04 4.994070422981167212e-06
4.540000000000000000e+04 4.990471552446251735e-06
4.550000000000000000e+04 4.990838078811066225e-06
4.560000000000000000e+04 4.979545792593853548e-06
4.570000000000000000e+04 4.989012268197257072e-06
4.580000000000000000e+04 4.994546998204896227e-06
4.590000000000000000e+04 4.998442364012589678e-06
4.600000000000000000e+04 4.987936335965059698e-06
4.610000000000000000e+04 4.991276910004671663e-06
4.620000000000000000e+04 4.981354777555679902e-06
4.630000000000000000e+04 4.985619852959644049e-06
4.640000000000000000e+04 4.995562903786776587e-06
4.650000000000000000e+04 4.994546088710194454e-06
4.660000000000000000e+04 4.992358299205079675e-06
4.670000000000000000e+04 5.005513230571523309e-06
4.680000000000000000e+04 4.999635621061315760e-06
4.690000000000000000e+04 5.013816462451359257e-06
4.700000000000000000e+04 4.978502147423569113e-06
4.710000000000000000e+04 4.975972842657938600e-06
4.720000000000000000e+04 4.987992269889218733e-06
4.730000000000000000e+04 4.974719104211544618e-06
4.740000000000000000e+04 4.973006980435457081e-06
4.750000000000000000e+04 4.985795840184437111e-06
4.760000000000000000e+04 4.986573003407102078e-06
4.770000000000000000e+04 4.994707978767110035e-06
4.780000000000000000e+04 4.992094545741565526e-06
4.790000000000000000e+04 5.012615929445018992e-06
4.800000000000000000e+04 4.999929842597339302e-06
4.810000000000000000e+04 4.987079591955989599e-06
4.820000000000000000e+04 4.973131126462249085e-06
4.830000000000000000e+04 4.969991096004378051e-06
4.840000000000000000e+04 4.963101218891097233e-06
4.850000000000000000e+04 4.958538738719653338e-06
4.860000000000000000e+04 4.953064490109682083e-06
4.870000000000000000e+04 4.949263257003622130e-06
4.880000000000000000e+04 4.951871233060956001e-06
4.890000000000000000e+04 4.942371106153586879e-06
4.900000000000000000e+04 4.936392542731482536e-06
4.910000000000000000e+04 4.940333838021615520e-06
4.920000000000000000e+04 4.935635843139607459e-06
4.930000000000000000e+04 4.898188763036159799e-06
4.940000000000000000e+04 4.910800271318294108e-06
4.950000000000000000e+04 4.904971774521982297e-06
4.960000000000000000e+04 4.905103196506388485e-06
4.970000000000000000e+04 4.891948719887295738e-06
4.980000000000000000e+04 4.885156158707104623e-06
4.990000000000000000e+04 4.885733233095379546e-06
5.000000000000000000e+04 4.886970145889790729e-06
5.010000000000000000e+04 4.870069460594095290e-06
5.020000000000000000e+04 4.846838237426709384e-06
5.030000000000000000e+04 4.837448159378254786e-06
5.040000000000000000e+04 4.836973403143929318e-06
5.050000000000000000e+04 4.828109013033099473e-06
5.060000000000000000e+04 4.821908532903762534e-06
5.070000000000000000e+04 4.815160536963958293e-06
5.080000000000000000e+04 4.830276793654775247e-06
5.090000000000000000e+04 4.825805262953508645e-06
5.100000000000000000e+04 4.823951712751295418e-06
5.110000000000000000e+04 4.822532446269178763e-06
5.120000000000000000e+04 4.817235549126053229e-06
5.130000000000000000e+04 4.795217591890832409e-06
5.140000000000000000e+04 4.805533535545691848e-06
5.150000000000000000e+04 4.813064151676371694e-06
5.160000000000000000e+04 4.819744390260893852e-06
5.170000000000000000e+04 4.820703907171264291e-06
5.180000000000000000e+04 4.823448307433864102e-06
5.190000000000000000e+04 4.813623490917962044e-06
5.200000000000000000e+04 4.811488906852900982e-06
5.210000000000000000e+04 4.796075700141955167e-06
5.220000000000000000e+04 4.788833848579088226e-06
5.230000000000000000e+04 4.793506832356797531e-06
5.240000000000000000e+04 4.778943093697307631e-06
5.250000000000000000e+04 4.774742592417169362e-06
5.260000000000000000e+04 4.766856818605447188e-06
5.270000000000000000e+04 4.769354745803866535e-06
5.280000000000000000e+04 4.767869086208520457e-06
5.290000000000000000e+04 4.763135166285792366e-06
5.300000000000000000e+04 4.752518634631996974e-06
5.310000000000000000e+04 4.766659003507811576e-06
5.320000000000000000e+04 4.764803179568843916e-06
5.330000000000000000e+04 4.755292593472404405e-06
5.340000000000000000e+04 4.765132871398236603e-06
5.350000000000000000e+04 4.757860551762860268e-06
5.360000000000000000e+04 4.765236099046887830e-06
5.370000000000000000e+04 4.760699539474444464e-06
5.380000000000000000e+04 4.734308276965748519e-06
5.390000000000000000e+04 4.713661837740801275e-06
5.400000000000000000e+04 4.697526492236647755e-06
5.410000000000000000e+04 4.687116870627505705e-06
5.420000000000000000e+04 4.695148618338862434e-06
5.430000000000000000e+04 4.687129148805979639e-06
5.440000000000000000e+04 4.693095434049610049e-06
5.450000000000000000e+04 4.686895863414974883e-06
5.460000000000000000e+04 4.677618107962189242e-06
5.470000000000000000e+04 4.676453954743919894e-06
5.480000000000000000e+04 4.652535153581993654e-06
5.490000000000000000e+04 4.657877525460207835e-06
5.500000000000000000e+04 4.646582510758889839e-06
5.510000000000000000e+04 4.634172000805847347e-06
5.520000000000000000e+04 4.644492491934215650e-06
5.530000000000000000e+04 4.651779818232171237e-06
5.540000000000000000e+04 4.652549250749871135e-06
5.550000000000000000e+04 4.643575266527477652e-06
5.560000000000000000e+04 4.648831236409023404e-06
5.570000000000000000e+04 4.658221314457478002e-06
5.580000000000000000e+04 4.661276761908084154e-06
5.590000000000000000e+04 4.659111255023162812e-06
5.600000000000000000e+04 4.643188276531873271e-06
5.610000000000000000e+04 4.657273166230879724e-06
5.620000000000000000e+04 4.645591616281308234e-06
5.630000000000000000e+04 4.631196134141646326e-06
5.640000000000000000e+04 4.622241249307990074e-06
5.650000000000000000e+04 4.606437869369983673e-06
5.660000000000000000e+04 4.619140781869646162e-06
5.670000000000000000e+04 4.614697445504134521e-06
5.680000000000000000e+04 4.610743417288176715e-06
5.690000000000000000e+04 4.603962224791757762e-06
5.700000000000000000e+04 4.598347459250362590e-06
5.710000000000000000e+04 4.587818693835288286e-06
5.720000000000000000e+04 4.587184321280801669e-06
5.730000000000000000e+04 4.596025974024087191e-06
5.740000000000000000e+04 4.598114173859357834e-06
5.750000000000000000e+04 4.590599473885959014e-06
5.760000000000000000e+04 4.596666713041486219e-06
5.770000000000000000e+04 4.593268386088311672e-06
5.780000000000000000e+04 4.587800958688603714e-06
5.790000000000000000e+04 4.570504643197637051e-06
5.800000000000000000e+04 4.550749508780427277e-06
5.810000000000000000e+04 4.563246875477489084e-06
5.820000000000000000e+04 4.554644419840769842e-06
5.830000000000000000e+04 4.536264441412640736e-06
5.840000000000000000e+04 4.526479642663616687e-06
5.850000000000000000e+04 4.533835181064205244e-06
5.860000000000000000e+04 4.524657924775965512e-06
5.870000000000000000e+04 4.535681455308804289e-06
5.880000000000000000e+04 4.564810751617187634e-06
5.890000000000000000e+04 4.548641300061717629e-06
5.900000000000000000e+04 4.530902060650987551e-06
5.910000000000000000e+04 4.548563993012066931e-06
5.920000000000000000e+04 4.560562956612557173e-06
5.930000000000000000e+04 4.554932274913880974e-06
5.940000000000000000e+04 4.556956810120027512e-06
5.950000000000000000e+04 4.533664650807622820e-06
5.960000000000000000e+04 4.533466380962636322e-06
5.970000000000000000e+04 4.513859948929166421e-06
5.980000000000000000e+04 4.504340267885709181e-06
5.990000000000000000e+04 4.500895101955393329e-06
6.000000000000000000e+04 4.511209226620849222e-06
6.010000000000000000e+04 4.494264885579468682e-06
6.020000000000000000e+04 4.492092557484284043e-06
6.030000000000000000e+04 4.490071205509593710e-06
6.040000000000000000e+04 4.487288606469519436e-06
6.050000000000000000e+04 4.473109129321528599e-06
6.060000000000000000e+04 4.473372882785042748e-06
6.070000000000000000e+04 4.456015631149057299e-06
6.080000000000000000e+04 4.440601969690760598e-06
6.090000000000000000e+04 4.444437308848137036e-06
6.100000000000000000e+04 4.439575604919809848e-06
6.110000000000000000e+04 4.427856310940114781e-06
6.120000000000000000e+04 4.424793132784543559e-06
6.130000000000000000e+04 4.410670044308062643e-06
6.140000000000000000e+04 4.406082098284969106e-06
6.150000000000000000e+04 4.408360382512910292e-06
6.160000000000000000e+04 4.403493676363723353e-06
6.170000000000000000e+04 4.403439561428967863e-06
6.180000000000000000e+04 4.402480044518597424e-06
6.190000000000000000e+04 4.406401785672642291e-06
6.200000000000000000e+04 4.403030288813170046e-06
6.210000000000000000e+04 4.389267360238591209e-06
6.220000000000000000e+04 4.390538379084318876e-06
6.230000000000000000e+04 4.381932740216143429e-06
6.240000000000000000e+04 4.377314780867891386e-06
6.250000000000000000e+04 4.388355591800063848e-06
6.260000000000000000e+04 4.394387360662221909e-06
6.270000000000000000e+04 4.400685156724648550e-06
6.280000000000000000e+04 4.391461970953969285e-06
6.290000000000000000e+04 4.392921709950314835e-06
6.300000000000000000e+04 4.376885044621303678e-06
6.310000000000000000e+04 4.368317604530602694e-06
6.320000000000000000e+04 4.361217179393861443e-06
6.330000000000000000e+04 4.365863787825219333e-06
6.340000000000000000e+04 4.359721515356795862e-06
6.350000000000000000e+04 4.362379968370078132e-06
6.360000000000000000e+04 4.355741566541837528e-06
6.370000000000000000e+04 4.353870281192939728e-06
6.380000000000000000e+04 4.341273779573384672e-06
6.390000000000000000e+04 4.334383902460103855e-06
6.400000000000000000e+04 4.340605755714932457e-06
6.410000000000000000e+04 4.336911842983681709e-06
6.420000000000000000e+04 4.331662239565048367e-06
6.430000000000000000e+04 4.327137503423728049e-06
6.440000000000000000e+04 4.328921932028606534e-06
6.450000000000000000e+04 4.318625997257186100e-06
6.460000000000000000e+04 4.318341325415531173e-06
6.470000000000000000e+04 4.311991233407752588e-06
6.480000000000000000e+04 4.315144906286150217e-06
6.490000000000000000e+04 4.295679445931455120e-06
6.500000000000000000e+04 4.298502062738407403e-06
6.510000000000000000e+04 4.301946773921372369e-06
6.520000000000000000e+04 4.295632152206962928e-06
6.530000000000000000e+04 4.274492312106303871e-06
6.540000000000000000e+04 4.276757408661069348e-06
6.550000000000000000e+04 4.285700924810953438e-06
6.560000000000000000e+04 4.287422143534058705e-06
6.570000000000000000e+04 4.291169261705363169e-06
6.580000000000000000e+04 4.298822204873431474e-06
6.590000000000000000e+04 4.308732968638651073e-06
6.600000000000000000e+04 4.307650215196190402e-06
6.610000000000000000e+04 4.308745246817125008e-06
6.620000000000000000e+04 4.319233084970619529e-06
6.630000000000000000e+04 4.321053438616218045e-06
6.640000000000000000e+04 4.324821020418312401e-06
6.650000000000000000e+04 4.316217200539540499e-06
6.660000000000000000e+04 4.293638539820676669e-06
6.670000000000000000e+04 4.287199317332124338e-06
6.680000000000000000e+04 4.271572834113612771e-06
6.690000000000000000e+04 4.262538823240902275e-06
6.700000000000000000e+04 4.254352916177595034e-06
6.710000000000000000e+04 4.252063263265881687e-06
6.720000000000000000e+04 4.261016329110134393e-06
6.730000000000000000e+04 4.268516477168304846e-06
6.740000000000000000e+04 4.268763859727187082e-06
6.750000000000000000e+04 4.262918992026243359e-06
6.760000000000000000e+04 4.249401627021143213e-06
6.770000000000000000e+04 4.265348252374678850e-06
6.780000000000000000e+04 4.259969955455744639e-06
6.790000000000000000e+04 4.264673407305963337e-06
6.800000000000000000e+04 4.252922281011706218e-06
6.810000000000000000e+04 4.248934601491782814e-06
6.820000000000000000e+04 4.241502210788894445e-06
6.830000000000000000e+04 4.238170276948949322e-06
6.840000000000000000e+04 4.231249022268457338e-06
6.850000000000000000e+04 4.215178250888129696e-06
6.860000000000000000e+04 4.197320777166169137e-06
6.870000000000000000e+04 4.201518549962202087e-06
6.880000000000000000e+04 4.187176273262593895e-06
6.890000000000000000e+04 4.210140104987658560e-06
6.900000000000000000e+04 4.213348347548162565e-06
6.910000000000000000e+04 4.200714556645834818e-06
6.920000000000000000e+04 4.210490715195192024e-06
6.930000000000000000e+04 4.202734544378472492e-06
6.940000000000000000e+04 4.214097316435072571e-06
6.950000000000000000e+04 4.206693574815290049e-06
6.960000000000000000e+04 4.206145149510120973e-06
6.970000000000000000e+04 4.201399406156269833e-06
6.980000000000000000e+04 4.194411758362548426e-06
6.990000000000000000e+04 4.199988325126469135e-06
7.000000000000000000e+04 4.187144440948031843e-06
7.010000000000000000e+04 4.178075414529303089e-06
7.020000000000000000e+04 4.179172265139641240e-06
7.030000000000000000e+04 4.198120677756378427e-06
7.040000000000000000e+04 4.196341706119710580e-06
7.050000000000000000e+04 4.194584107608534396e-06
7.060000000000000000e+04 4.180594714853214100e-06
7.070000000000000000e+04 4.172849912720266730e-06
7.080000000000000000e+04 4.168858140474185348e-06
7.090000000000000000e+04 4.171432919974904507e-06
7.100000000000000000e+04 4.155633178015705198e-06
7.110000000000000000e+04 4.158733645454049110e-06
7.120000000000000000e+04 4.167995484749553725e-06
7.130000000000000000e+04 4.165717655268963426e-06
7.140000000000000000e+04 4.158384854235919192e-06
7.150000000000000000e+04 4.152656401856802404e-06
7.160000000000000000e+04 4.147660547459963709e-06
7.170000000000000000e+04 4.143049864069325849e-06
7.180000000000000000e+04 4.152760993747506291e-06
7.190000000000000000e+04 4.138691565458429977e-06
7.200000000000000000e+04 4.133011771045858040e-06
7.210000000000000000e+04 4.142002580920234323e-06
7.220000000000000000e+04 4.135106337344041094e-06
7.230000000000000000e+04 4.127107786189299077e-06
7.240000000000000000e+04 4.125153736822539940e-06
7.250000000000000000e+04 4.108292159799020737e-06
7.260000000000000000e+04 4.093696588824968785e-06
7.270000000000000000e+04 4.086724402441177517e-06
7.280000000000000000e+04 4.083939984411699697e-06
7.290000000000000000e+04 4.079325208294903859e-06
7.300000000000000000e+04 4.079789505340158939e-06
7.310000000000000000e+04 4.076292043464491144e-06
7.320000000000000000e+04 4.082565737917320803e-06
7.330000000000000000e+04 4.085759883309947327e-06
7.340000000000000000e+04 4.082815848960308358e-06
7.350000000000000000e+04 4.073201125720515847e-06
7.360000000000000000e+04 4.066391284140991047e-06
7.370000000000000000e+04 4.061387699039187282e-06
7.380000000000000000e+04 4.049765720992581919e-06
7.390000000000000000e+04 4.051931682624854147e-06
7.400000000000000000e+04 4.048986738780513406e-06
7.410000000000000000e+04 4.042643467982998118e-06
7.420000000000000000e+04 4.048949449497740716e-06
7.430000000000000000e+04 4.041387910547200590e-06
7.440000000000000000e+04 4.039261057187104598e-06
7.450000000000000000e+04 4.026636815979145467e-06
7.460000000000000000e+04 4.032871856907149777e-06
7.470000000000000000e+04 4.025276211905293167e-06
7.480000000000000000e+04 4.018417257611872628e-06
7.490000000000000000e+04 4.010952579847071320e-06
7.500000000000000000e+04 4.004689799330662936e-06
7.510000000000000000e+04 4.019485459139104933e-06
7.520000000000000000e+04 4.023047949885949492e-06
7.530000000000000000e+04 4.019614152639405802e-06
7.540000000000000000e+04 4.016570073872571811e-06
7.550000000000000000e+04 4.012395493191434070e-06
7.560000000000000000e+04 4.001376964879455045e-06
7.570000000000000000e+04 3.989984634245047346e-06
7.580000000000000000e+04 3.987493983004242182e-06
7.590000000000000000e+04 4.005911705462494865e-06
7.600000000000000000e+04 4.004744823760120198e-06
7.610000000000000000e+04 4.013058060081675649e-06
7.620000000000000000e+04 4.009646545455325395e-06
7.630000000000000000e+04 4.004759375675348565e-06
7.640000000000000000e+04 3.992264282715041190e-06
7.650000000000000000e+04 3.977502728957915679e-06
7.660000000000000000e+04 3.968013970734318718e-06
7.670000000000000000e+04 3.973502316512167454e-06
7.680000000000000000e+04 3.974904302594950423e-06
7.690000000000000000e+04 3.960161848226562142e-06
7.700000000000000000e+04 3.960813501180382445e-06
7.710000000000000000e+04 3.957482022087788209e-06
7.720000000000000000e+04 3.958076376875396818e-06
7.730000000000000000e+04 3.968603323301067576e-06
7.740000000000000000e+04 3.960132289648754522e-06
7.750000000000000000e+04 3.968685632571578026e-06
7.760000000000000000e+04 3.967709290009224787e-06
7.770000000000000000e+04 3.961446509492816404e-06
7.780000000000000000e+04 3.954041403630981222e-06
7.790000000000000000e+04 3.953804480261169374e-06
7.800000000000000000e+04 3.954150542995193973e-06
7.810000000000000000e+04 3.957411081501049921e-06
7.820000000000000000e+04 3.958885827159974724e-06
7.830000000000000000e+04 3.963145900343079120e-06
7.840000000000000000e+04 3.951386133849155158e-06
7.850000000000000000e+04 3.945621756429318339e-06
7.860000000000000000e+04 3.954411567974602804e-06
7.870000000000000000e+04 3.953833129344275221e-06
7.880000000000000000e+04 3.950676727981772274e-06
7.890000000000000000e+04 3.956020009354688227e-06
7.900000000000000000e+04 3.948505764128640294e-06
7.910000000000000000e+04 3.943674983020173386e-06
7.920000000000000000e+04 3.922633368347305804e-06
7.930000000000000000e+04 3.922800260625081137e-06
7.940000000000000000e+04 3.918490619980730116e-06
7.950000000000000000e+04 3.908774033334339038e-06
7.960000000000000000e+04 3.909874976670835167e-06
7.970000000000000000e+04 3.907455266016768292e-06
7.980000000000000000e+04 3.897383976436685771e-06
7.990000000000000000e+04 3.897687292919727042e-06
8.000000000000000000e+04 3.898501290677813813e-06
8.010000000000000000e+04 3.891067080985521898e-06
8.020000000000000000e+04 3.898929207934997976e-06
8.030000000000000000e+04 3.902717253367882222e-06
8.040000000000000000e+04 3.887678303726715967e-06
8.050000000000000000e+04 3.885928435920504853e-06
8.060000000000000000e+04 3.874986305163474753e-06
8.070000000000000000e+04 3.876977189065655693e-06
8.080000000000000000e+04 3.859715889120707288e-06
8.090000000000000000e+04 3.842834303213749081e-06
8.100000000000000000e+04 3.843862032226752490e-06
8.110000000000000000e+04 3.849163931590737775e-06
8.120000000000000000e+04 3.842722435365431011e-06
8.130000000000000000e+04 3.834954441117588431e-06
8.140000000000000000e+04 3.828549779427703470e-06
8.150000000000000000e+04 3.828081389656290412e-06
8.160000000000000000e+04 3.822139206022256985e-06
8.170000000000000000e+04 3.808402198046678677e-06
8.180000000000000000e+04 3.805299911618931219e-06
8.190000000000000000e+04 3.794982376348343678e-06
8.200000000000000000e+04 3.794706572080031037e-06
8.210000000000000000e+04 3.803211484409985133e-06
8.220000000000000000e+04 3.813540843111695722e-06
8.230000000000000000e+04 3.824547093245200813e-06
8.240000000000000000e+04 3.813580406131222844e-06
8.250000000000000000e+04 3.809806685239891522e-06
8.260000000000000000e+04 3.803937943303026259e-06
8.270000000000000000e+04 3.806880158663261682e-06
8.280000000000000000e+04 3.809912413998972625e-06
8.290000000000000000e+04 3.810921043623238802e-06
8.300000000000000000e+04 3.800618969762581401e-06
8.310000000000000000e+04 3.799736077780835330e-06
8.320000000000000000e+04 3.797349336309707724e-06
8.330000000000000000e+04 3.800020294875139371e-06
8.340000000000000000e+04 3.798558509515714832e-06
8.350000000000000000e+04 3.789739594139973633e-06
8.360000000000000000e+04 3.789181391766760498e-06
8.370000000000000000e+04 3.784276941587449983e-06
8.380000000000000000e+04 3.778332029469311237e-06
8.390000000000000000e+04 3.762846290555899031e-06
8.400000000000000000e+04 3.754273848244338296e-06
8.410000000000000000e+04 3.754817498702323064e-06
8.420000000000000000e+04 3.762236929105711170e-06
8.430000000000000000e+04 3.750258656509686261e-06
8.440000000000000000e+04 3.749381676243501715e-06
8.450000000000000000e+04 3.761466587093309499e-06
8.460000000000000000e+04 3.752089469344355166e-06
8.470000000000000000e+04 3.756995965886744671e-06
8.480000000000000000e+04 3.744773039215942845e-06
8.490000000000000000e+04 3.751387566808261909e-06
8.500000000000000000e+04 3.755059879040345550e-06
8.510000000000000000e+04 3.758812226806185208e-06
8.520000000000000000e+04 3.764063649214222096e-06
8.530000000000000000e+04 3.769944441955885850e-06
8.540000000000000000e+04 3.769554950849851593e-06
8.550000000000000000e+04 3.766259624171652831e-06
8.560000000000000000e+04 3.754641284103854559e-06
8.570000000000000000e+04 3.750354153453372419e-06
8.580000000000000000e+04 3.751207486857310869e-06
8.590000000000000000e+04 3.742325134226121008e-06
8.600000000000000000e+04 3.740215106518007815e-06
8.610000000000000000e+04 3.742208264156943187e-06
8.620000000000000000e+04 3.751558324438519776e-06
8.630000000000000000e+04 3.751905751414597034e-06
8.640000000000000000e+04 3.740441343325073831e-06
8.650000000000000000e+04 3.734026677193469368e-06
8.660000000000000000e+04 3.730527623702073470e-06
8.670000000000000000e+04 3.735122163561754860e-06
8.680000000000000000e+04 3.739665089597110637e-06
8.690000000000000000e+04 3.735882501132437028e-06
8.700000000000000000e+04 3.731940068973926827e-06
8.710000000000000000e+04 3.725983788172015920e-06
8.720000000000000000e+04 3.720268523466074839e-06
8.730000000000000000e+04 3.712609441208769567e-06
8.740000000000000000e+04 3.715068487508688122e-06
8.750000000000000000e+04 3.716433411682373844e-06
8.760000000000000000e+04 3.714563490575528704e-06
8.770000000000000000e+04 3.715078037203056738e-06
8.780000000000000000e+04 3.708507847477449104e-06
8.790000000000000000e+04 3.712522357091074809e-06
8.800000000000000000e+04 3.708079248099238612e-06
8.810000000000000000e+04 3.706361667354940437e-06
8.820000000000000000e+04 3.700031584230600856e-06
8.830000000000000000e+04 3.694084171002032235e-06
8.840000000000000000e+04 3.691929805427207612e-06
8.850000000000000000e+04 3.686574927996844053e-06
8.860000000000000000e+04 3.677600716400775127e-06
8.870000000000000000e+04 3.679477913465234451e-06
8.880000000000000000e+04 3.669575789899681695e-06
8.890000000000000000e+04 3.673425908345961943e-06
8.900000000000000000e+04 3.653796056823921390e-06
8.910000000000000000e+04 3.641909188445424661e-06
8.920000000000000000e+04 3.630218088801484555e-06
8.930000000000000000e+04 3.618266873672837391e-06
8.940000000000000000e+04 3.611314696172485128e-06
8.950000000000000000e+04 3.604478933993959799e-06
8.960000000000000000e+04 3.606011205192771740e-06
8.970000000000000000e+04 3.602078550102305599e-06
8.980000000000000000e+04 3.598632702050963417e-06
8.990000000000000000e+04 3.602290917115169577e-06
9.000000000000000000e+04 3.594833970055333339e-06
9.010000000000000000e+04 3.584291562219732441e-06
9.020000000000000000e+04 3.590797859942540526e-06
9.030000000000000000e+04 3.587247420000494458e-06
9.040000000000000000e+04 3.595483349272399209e-06
9.050000000000000000e+04 3.601098569561145268e-06
9.060000000000000000e+04 3.604320681915851310e-06
9.070000000000000000e+04 3.600656555136083625e-06
9.080000000000000000e+04 3.604742460083798505e-06
9.090000000000000000e+04 3.603001459850929677e-06
9.100000000000000000e+04 3.597097474994370714e-06
9.110000000000000000e+04 3.599456931624445133e-06
9.120000000000000000e+04 3.600209993237513117e-06
9.130000000000000000e+04 3.597480827011168003e-06
9.140000000000000000e+04 3.602474180297576822e-06
9.150000000000000000e+04 3.605948450058349408e-06
9.160000000000000000e+04 3.600378704504691996e-06
9.170000000000000000e+04 3.594670943130040541e-06
9.180000000000000000e+04 3.591812173908692785e-06
9.190000000000000000e+04 3.594925374272861518e-06
9.200000000000000000e+04 3.599051979108480737e-06
9.210000000000000000e+04 3.610218527683173306e-06
9.220000000000000000e+04 3.615598870965186507e-06
9.230000000000000000e+04 3.610552312238723971e-06
9.240000000000000000e+04 3.614400839069276117e-06
9.250000000000000000e+04 3.613271928770700470e-06
9.260000000000000000e+04 3.603089226089650765e-06
9.270000000000000000e+04 3.592366056182072498e-06
9.280000000000000000e+04 3.584308615245390683e-06
9.290000000000000000e+04 3.579416897991904989e-06
9.300000000000000000e+04 3.577191819204017520e-06
9.310000000000000000e+04 3.575639539121766575e-06
9.320000000000000000e+04 3.576822109607746825e-06
9.330000000000000000e+04 3.574744596335222013e-06
9.340000000000000000e+04 3.569042291928781196e-06
9.350000000000000000e+04 3.572805098883691244e-06
9.360000000000000000e+04 3.566312898328760639e-06
9.370000000000000000e+04 3.567039357221801765e-06
9.380000000000000000e+04 3.561375478966510855e-06
9.390000000000000000e+04 3.559840706657269038e-06
9.400000000000000000e+04 3.551319878170033917e-06
9.410000000000000000e+04 3.534902361934655346e-06
9.420000000000000000e+04 3.533828930812887847e-06
9.430000000000000000e+04 3.539797944540623575e-06
9.440000000000000000e+04 3.533415110723581165e-06
9.450000000000000000e+04 3.531168204062851146e-06
9.460000000000000000e+04 3.530411049723625183e-06
9.470000000000000000e+04 3.519093297654762864e-06
9.480000000000000000e+04 3.515509661156102084e-06
9.490000000000000000e+04 3.509787802613573149e-06
9.500000000000000000e+04 3.508837835397571325e-06
9.510000000000000000e+04 3.505164158923435025e-06
9.520000000000000000e+04 3.500153297864017077e-06
9.530000000000000000e+04 3.490443759801564738e-06
9.540000000000000000e+04 3.492833457130473107e-06
9.550000000000000000e+04 3.500078719298471697e-06
9.560000000000000000e+04 3.503811740301898681e-06
9.570000000000000000e+04 3.493625399642041884e-06
9.580000000000000000e+04 3.491354391371714883e-06
9.590000000000000000e+04 3.491089728413498960e-06
9.600000000000000000e+04 3.488276433927239850e-06
9.610000000000000000e+04 3.478578491922235116e-06
9.620000000000000000e+04 3.478441612969618291e-06
9.630000000000000000e+04 3.485430852379067801e-06
9.640000000000000000e+04 3.478842927506775595e-06
9.650000000000000000e+04 3.463381517576635815e-06
9.660000000000000000e+04 3.459429990471107885e-06
9.670000000000000000e+04 3.458259016042575240e-06
9.680000000000000000e+04 3.467390570222050883e-06
9.690000000000000000e+04 3.476957772363675758e-06
9.700000000000000000e+04 3.473694505373714492e-06
9.710000000000000000e+04 3.470469664534903131e-06
9.720000000000000000e+04 3.475218818493885919e-06
9.730000000000000000e+04 3.480681698420085013e-06
9.740000000000000000e+04 3.472248181424220093e-06
9.750000000000000000e+04 3.475331141089554876e-06
9.760000000000000000e+04 3.479080532997613773e-06
9.770000000000000000e+04 3.475844323475030251e-06
9.780000000000000000e+04 3.466584530542604625e-06
9.790000000000000000e+04 3.473985543678281829e-06
9.800000000000000000e+04 3.467676151558407582e-06
9.810000000000000000e+04 3.464276460363180377e-06
9.820000000000000000e+04 3.464344445092137903e-06
9.830000000000000000e+04 3.464732344582444057e-06
9.840000000000000000e+04 3.453725184954237193e-06
9.850000000000000000e+04 3.445341008045943454e-06
9.860000000000000000e+04 3.447290964686544612e-06
9.870000000000000000e+04 3.447375547693809494e-06
9.880000000000000000e+04 3.439133934080018662e-06
9.890000000000000000e+04 3.433929350649123080e-06
9.900000000000000000e+04 3.427214551265933551e-06
9.910000000000000000e+04 3.420990424274350516e-06
9.920000000000000000e+04 3.419457925701863132e-06
9.930000000000000000e+04 3.421090923438896425e-06
9.940000000000000000e+04 3.421357178012840450e-06
9.950000000000000000e+04 3.418960886847344227e-06
9.960000000000000000e+04 3.432809535297565162e-06
9.970000000000000000e+04 3.426195689826272428e-06
9.980000000000000000e+04 3.421171413720003329e-06
9.990000000000000000e+04 3.415896571823395789e-06


==> tex_tables/intensity_and_table_convergence/proposal_degree_higher_experiment_title_both_margins.dat <==
x y
0 0.342236
90 0.329613
180 0.317920
270 0.306876
360 0.296497
450 0.286742
540 0.277594
630 0.268988
720 0.260885
810 0.253201
900 0.245893
990 0.238907
1080 0.232243
1170 0.225878
1260 0.219781
1350 0.213957
1440 0.208370
1530 0.203026
1620 0.197904
1710 0.192997
1800 0.188285
1890 0.183768
1980 0.179441
2070 0.175283
2160 0.171291
2250 0.167460
2340 0.163771
2430 0.160228
2520 0.156815
2610 0.153518
2700 0.150333
2790 0.147259
2880 0.144292
2970 0.141421
3060 0.138646
3150 0.135953
3240 0.133342
3330 0.130816
3420 0.128368
3510 0.125995
3600 0.123693
3690 0.121465
3780 0.119308
3870 0.117224
3960 0.115200
4050 0.113236
4140 0.111328
4230 0.109478
4320 0.107681
4410 0.105935
4500 0.104239
4590 0.102592
4680 0.100989
4770 0.099433
4860 0.097919
4950 0.096451
5040 0.095028
5130 0.093645
5220 0.092297
5310 0.090990
5400 0.089714
5490 0.088466
5580 0.087251
5670 0.086065
5760 0.084905
5850 0.083770
5940 0.082659
6030 0.081574
6120 0.080516
6210 0.079485
6300 0.078477
6390 0.077492
6480 0.076531
6570 0.075592
6660 0.074676
6750 0.073780
6840 0.072901
6930 0.072041
7020 0.071199
7110 0.070375
7200 0.069570
7290 0.068782
7380 0.068008
7470 0.067248
7560 0.066503
7650 0.065771
7740 0.065058
7830 0.064357
7920 0.063669
8010 0.062994
8100 0.062334
8190 0.061686
8280 0.061049
8370 0.060426
8460 0.059817
8550 0.059221
8640 0.058638
8730 0.058068
8820 0.057510
8910 0.056963
9000 0.056426
9090 0.055898
9180 0.055379
9270 0.054867
9360 0.054362
9450 0.053865
9540 0.053377
9630 0.052900
9720 0.052432
9810 0.051972
9900 0.051518
9990 0.051072


==> tex_tables/intensity_and_table_convergence/proposal_degree_higher_experiment_title_row_margin.dat <==
x y
0 0.342016
90 0.327698
180 0.314415
270 0.301855
360 0.290073
450 0.278932
540 0.268459
630 0.258628
720 0.249332
810 0.240517
900 0.232182
990 0.224275
1080 0.216780
1170 0.209666
1260 0.202907
1350 0.196490
1440 0.190392
1530 0.184581
1620 0.179041
1710 0.173765
1800 0.168730
1890 0.163925
1980 0.159344
2070 0.154966
2160 0.150772
2250 0.146756
2340 0.142915
2430 0.139247
2520 0.135740
2610 0.132383
2700 0.129154
2790 0.126046
2880 0.123066
2970 0.120200
3060 0.117440
3150 0.114786
3240 0.112232
3330 0.109774
3420 0.107407
3510 0.105127
3600 0.102934
3690 0.100821
3780 0.098780
3870 0.096816
3960 0.094922
4050 0.093093
4140 0.091326
4230 0.089610
4320 0.087950
4410 0.086342
4500 0.084785
4590 0.083276
4680 0.081815
4770 0.080402
4860 0.079037
4950 0.077713
5040 0.076428
5130 0.075182
5220 0.073971
5310 0.072800
5400 0.071664
5490 0.070563
5580 0.069496
5670 0.068460
5760 0.067450
5850 0.066469
5940 0.065515
6030 0.064587
6120 0.063685
6210 0.062807
6300 0.061948
6390 0.061112
6480 0.060300
6570 0.059507
6660 0.058734
6750 0.057982
6840 0.057248
6930 0.056532
7020 0.055836
7110 0.055155
7200 0.054489
7290 0.053844
7380 0.053214
7470 0.052598
7560 0.051993
7650 0.051402
7740 0.050826
7830 0.050263
7920 0.049712
8010 0.049171
8100 0.048643
8190 0.048124
8280 0.047613
8370 0.047111
8460 0.046617
8550 0.046132
8640 0.045654
8730 0.045186
8820 0.044728
8910 0.044279
9000 0.043839
9090 0.043407
9180 0.042985
9270 0.042574
9360 0.042172
9450 0.041780
9540 0.041393
9630 0.041011
9720 0.040634
9810 0.040265
9900 0.039901
9990 0.039543


==> tex_tables/intensity_and_table_convergence/proposal_degree_one_experiment_title_both_margins.dat <==
x y
0 0.342087
90 0.338957
180 0.335884
270 0.332867
360 0.329892
450 0.326961
540 0.324076
630 0.321238
720 0.318425
810 0.315642
900 0.312904
990 0.310206
1080 0.307549
1170 0.304926
1260 0.302333
1350 0.299770
1440 0.297241
1530 0.294754
1620 0.292309
1710 0.289903
1800 0.287533
1890 0.285192
1980 0.282883
2070 0.280606
2160 0.278359
2250 0.276140
2340 0.273945
2430 0.271776
2520 0.269633
2610 0.267520
2700 0.265430
2790 0.263366
2880 0.261330
2970 0.259317
3060 0.257330
3150 0.255370
3240 0.253439
3330 0.251534
3420 0.249653
3510 0.247792
3600 0.245956
3690 0.244143
3780 0.242353
3870 0.240586
3960 0.238841
4050 0.237119
4140 0.235421
4230 0.233744
4320 0.232088
4410 0.230451
4500 0.228833
4590 0.227232
4680 0.225648
4770 0.224084
4860 0.222536
4950 0.221004
5040 0.219489
5130 0.217990
5220 0.216507
5310 0.215037
5400 0.213583
5490 0.212143
5580 0.210719
5670 0.209311
5760 0.207919
5850 0.206542
5940 0.205181
6030 0.203835
6120 0.202505
6210 0.201191
6300 0.199889
6390 0.198601
6480 0.197328
6570 0.196068
6660 0.194821
6750 0.193590
6840 0.192372
6930 0.191167
7020 0.189975
7110 0.188794
7200 0.187626
7290 0.186470
7380 0.185324
7470 0.184189
7560 0.183067
7650 0.181957
7740 0.180859
7830 0.179772
7920 0.178695
8010 0.177630
8100 0.176574
8190 0.175528
8280 0.174494
8370 0.173468
8460 0.172452
8550 0.171445
8640 0.170447
8730 0.169458
8820 0.168478
8910 0.167509
9000 0.166549
9090 0.165597
9180 0.164653
9270 0.163719
9360 0.162794
9450 0.161877
9540 0.160970
9630 0.160071
9720 0.159179
9810 0.158295
9900 0.157418
9990 0.156549


==> tex_tables/intensity_and_table_convergence/proposal_degree_one_experiment_title_row_margin.dat <==
x y
0 0.341532
90 0.339409
180 0.337330
270 0.335279
360 0.333235
450 0.331209
540 0.329210
630 0.327238
720 0.325280
810 0.323345
900 0.321434
990 0.319533
1080 0.317646
1170 0.315774
1260 0.313916
1350 0.312082
1440 0.310266
1530 0.308473
1620 0.306695
1710 0.304934
1800 0.303188
1890 0.301462
1980 0.299751
2070 0.298050
2160 0.296361
2250 0.294683
2340 0.293017
2430 0.291364
2520 0.289724
2610 0.288099
2700 0.286486
2790 0.284887
2880 0.283300
2970 0.281727
3060 0.280170
3150 0.278626
3240 0.277095
3330 0.275577
3420 0.274074
3510 0.272582
3600 0.271102
3690 0.269635
3780 0.268177
3870 0.266730
3960 0.265297
4050 0.263878
4140 0.262471
4230 0.261078
4320 0.259697
4410 0.258328
4500 0.256972
4590 0.255627
4680 0.254294
4770 0.252973
4860 0.251662
4950 0.250364
5040 0.249076
5130 0.247800
5220 0.246532
5310 0.245276
5400 0.244029
5490 0.242794
5580 0.241568
5670 0.240353
5760 0.239146
5850 0.237949
5940 0.236762
6030 0.235585
6120 0.234417
6210 0.233261
6300 0.232114
6390 0.230976
6480 0.229846
6570 0.228726
6660 0.227616
6750 0.226515
6840 0.225422
6930 0.224338
7020 0.223264
7110 0.222201
7200 0.221148
7290 0.220102
7380 0.219064
7470 0.218033
7560 0.217010
7650 0.215996
7740 0.214988
7830 0.213988
7920 0.212997
8010 0.212013
8100 0.211036
8190 0.210066
8280 0.209104
8370 0.208149
8460 0.207203
8550 0.206265
8640 0.205334
8730 0.204409
8820 0.203490
8910 0.202579
9000 0.201674
9090 0.200776
9180 0.199885
9270 0.199001
9360 0.198123
9450 0.197251
9540 0.196385
9630 0.195524
9720 0.194669
9810 0.193820
9900 0.192977
9990 0.192140


==> tex_tables/intensity_and_table_convergence/proposal_direct_sampling_experiment_title_row_margin.dat <==
x y
0 0.341728
90 0.004170
180 0.002599
270 0.002139
360 0.001971
450 0.001875
540 0.001813
630 0.001776
720 0.001747
810 0.001729
900 0.001714
990 0.001703
1080 0.001694
1170 0.001687
1260 0.001680
1350 0.001674
1440 0.001668
1530 0.001663
1620 0.001660
1710 0.001658
1800 0.001654
1890 0.001651
1980 0.001650
2070 0.001648
2160 0.001647
2250 0.001645
2340 0.001643
2430 0.001643
2520 0.001641
2610 0.001640
2700 0.001639
2790 0.001638
2880 0.001638
2970 0.001637
3060 0.001637
3150 0.001636
3240 0.001635
3330 0.001634
3420 0.001635
3510 0.001635
3600 0.001634
3690 0.001634
3780 0.001634
3870 0.001635
3960 0.001635
4050 0.001635
4140 0.001634
4230 0.001634
4320 0.001634
4410 0.001634
4500 0.001633
4590 0.001633
4680 0.001632
4770 0.001632
4860 0.001632
4950 0.001632
5040 0.001631
5130 0.001631
5220 0.001631
5310 0.001630
5400 0.001630
5490 0.001630
5580 0.001630
5670 0.001630
5760 0.001630
5850 0.001629
5940 0.001629
6030 0.001629
6120 0.001629
6210 0.001628
6300 0.001628
6390 0.001628
6480 0.001628
6570 0.001628
6660 0.001628
6750 0.001627
6840 0.001627
6930 0.001627
7020 0.001627
7110 0.001627
7200 0.001627
7290 0.001627
7380 0.001627
7470 0.001627
7560 0.001626
7650 0.001626
7740 0.001626
7830 0.001626
7920 0.001626
8010 0.001626
8100 0.001626
8190 0.001626
8280 0.001626
8370 0.001626
8460 0.001626
8550 0.001626
8640 0.001626
8730 0.001626
8820 0.001625
8910 0.001625
9000 0.001625
9090 0.001625
9180 0.001625
9270 0.001625
9360 0.001625
9450 0.001625
9540 0.001625
9630 0.001625
9720 0.001625
9810 0.001625
9900 0.001625
9990 0.001625


==> tex_tables/intensity_and_table_convergence/relative_l1_both_margins_10_percent_permuted_cells_high_noise.dat <==
x y
0.000000000000000000e+00 1.231738366186618805e-03
8.000000000000000000e+01 9.859628044068813324e-04
1.600000000000000000e+02 9.240189683623611927e-04
2.400000000000000000e+02 8.891796460375189781e-04
3.200000000000000000e+02 8.690497488714754581e-04
4.000000000000000000e+02 8.547293837182223797e-04
4.800000000000000000e+02 8.404077962040901184e-04
5.600000000000000000e+02 8.278461755253374577e-04
6.400000000000000000e+02 8.170482469722628593e-04
7.200000000000000000e+02 8.015158236958086491e-04
8.000000000000000000e+02 7.858970202505588531e-04
8.800000000000000000e+02 7.726546609774231911e-04
9.600000000000000000e+02 7.607215084135532379e-04
1.040000000000000000e+03 7.491728174500167370e-04
1.120000000000000000e+03 7.381928153336048126e-04
1.200000000000000000e+03 7.278154953382909298e-04
1.280000000000000000e+03 7.180619868449866772e-04
1.360000000000000000e+03 7.082432275637984276e-04
1.440000000000000000e+03 6.985195796005427837e-04
1.520000000000000000e+03 6.893989047966897488e-04
1.600000000000000000e+03 6.799125112593173981e-04
1.680000000000000000e+03 6.706136628054082394e-04
1.760000000000000000e+03 6.616911850869655609e-04
1.840000000000000000e+03 6.524401251226663589e-04
1.920000000000000000e+03 6.431766669265925884e-04
2.000000000000000000e+03 6.336225778795778751e-04
2.080000000000000000e+03 6.243092939257621765e-04
2.160000000000000000e+03 6.148791289888322353e-04
2.240000000000000000e+03 6.052936660125851631e-04
2.320000000000000000e+03 5.957905086688697338e-04
2.400000000000000000e+03 5.869073211215436459e-04
2.480000000000000000e+03 5.783552769571542740e-04
2.560000000000000000e+03 5.702014314010739326e-04
2.640000000000000000e+03 5.621830350719392300e-04
2.720000000000000000e+03 5.543495644815266132e-04
2.800000000000000000e+03 5.466631264425814152e-04
2.880000000000000000e+03 5.386911798268556595e-04
2.960000000000000000e+03 5.308107938617467880e-04
3.040000000000000000e+03 5.229851813055574894e-04
3.120000000000000000e+03 5.151769146323204041e-04
3.200000000000000000e+03 5.073305219411849976e-04
3.280000000000000000e+03 4.996545612812042236e-04
3.360000000000000000e+03 4.922689986415207386e-04
3.440000000000000000e+03 4.850516270380467176e-04
3.520000000000000000e+03 4.779822193086147308e-04
3.600000000000000000e+03 4.710743669420480728e-04
3.680000000000000000e+03 4.644953005481511354e-04
3.760000000000000000e+03 4.580408567562699318e-04
3.840000000000000000e+03 4.517530614975839853e-04
3.920000000000000000e+03 4.456765600480139256e-04
4.000000000000000000e+03 4.396316944621503353e-04
4.080000000000000000e+03 4.336719575803726912e-04
4.160000000000000000e+03 4.278926935512572527e-04
4.240000000000000000e+03 4.221517592668533325e-04
4.320000000000000000e+03 4.165980208199471235e-04
4.400000000000000000e+03 4.112441383767873049e-04
4.480000000000000000e+03 4.060557403136044741e-04
4.560000000000000000e+03 4.010015109088271856e-04
4.640000000000000000e+03 3.960484464187175035e-04
4.720000000000000000e+03 3.912019019480794668e-04
4.800000000000000000e+03 3.864469472318887711e-04
4.880000000000000000e+03 3.818013356067240238e-04
4.960000000000000000e+03 3.771598276216536760e-04
5.040000000000000000e+03 3.714199701789766550e-04
5.120000000000000000e+03 3.658766217995434999e-04
5.200000000000000000e+03 3.605236415751278400e-04
5.280000000000000000e+03 3.553162678144872189e-04
5.360000000000000000e+03 3.502651234157383442e-04
5.440000000000000000e+03 3.453097015153616667e-04
5.520000000000000000e+03 3.404796007089316845e-04
5.600000000000000000e+03 3.357476671226322651e-04
5.680000000000000000e+03 3.311625332571566105e-04
5.760000000000000000e+03 3.266921266913414001e-04
5.840000000000000000e+03 3.223957319278270006e-04
5.920000000000000000e+03 3.181855427101254463e-04
6.000000000000000000e+03 3.141329507343471050e-04
6.080000000000000000e+03 3.101388283539563417e-04
6.160000000000000000e+03 3.062373143620789051e-04
6.240000000000000000e+03 3.024138277396559715e-04
6.320000000000000000e+03 2.986513427458703518e-04
6.400000000000000000e+03 2.950023335870355368e-04
6.480000000000000000e+03 2.914441283792257309e-04
6.560000000000000000e+03 2.879779203794896603e-04
6.640000000000000000e+03 2.845539420377463102e-04
6.720000000000000000e+03 2.812381135299801826e-04
6.800000000000000000e+03 2.780642535071820021e-04
6.880000000000000000e+03 2.749244449660181999e-04
6.960000000000000000e+03 2.718398463912308216e-04
7.040000000000000000e+03 2.688198292162269354e-04
7.120000000000000000e+03 2.658459998201578856e-04
7.200000000000000000e+03 2.629284572321921587e-04
7.280000000000000000e+03 2.600939769763499498e-04
7.360000000000000000e+03 2.573027159087359905e-04
7.440000000000000000e+03 2.545864263083785772e-04
7.520000000000000000e+03 2.519132394809275866e-04
7.600000000000000000e+03 2.493164211045950651e-04
7.680000000000000000e+03 2.468191087245941162e-04
7.760000000000000000e+03 2.443839039187878370e-04
7.840000000000000000e+03 2.420216478640213609e-04
7.920000000000000000e+03 2.397016069153323770e-04
8.000000000000000000e+03 2.374046307522803545e-04
8.080000000000000000e+03 2.351838775211945176e-04
8.160000000000000000e+03 2.330366405658423901e-04
8.240000000000000000e+03 2.309528354089707136e-04
8.320000000000000000e+03 2.288677787873893976e-04
8.400000000000000000e+03 2.268350508529692888e-04
8.480000000000000000e+03 2.248166565550491214e-04
8.560000000000000000e+03 2.228336816187947989e-04
8.640000000000000000e+03 2.209020894952118397e-04
8.720000000000000000e+03 2.190219965996220708e-04
8.800000000000000000e+03 2.171944215660914779e-04
8.880000000000000000e+03 2.154077956220135093e-04
8.960000000000000000e+03 2.136179246008396149e-04
9.040000000000000000e+03 2.118427801178768277e-04
9.120000000000000000e+03 2.100909041473641992e-04
9.200000000000000000e+03 2.084079897031188011e-04
9.280000000000000000e+03 2.067227906081825495e-04
9.360000000000000000e+03 2.050793118542060256e-04
9.440000000000000000e+03 2.034812932834029198e-04
9.520000000000000000e+03 2.019085804931819439e-04
9.600000000000000000e+03 2.003511763177812099e-04
9.680000000000000000e+03 1.988600561162456870e-04
9.760000000000000000e+03 1.974099141079932451e-04
9.840000000000000000e+03 1.959983637789264321e-04
9.920000000000000000e+03 1.946206321008503437e-04
1.000000000000000000e+04 1.932237209985032678e-04
1.008000000000000000e+04 1.918414636747911572e-04
1.016000000000000000e+04 1.904886157717555761e-04
1.024000000000000000e+04 1.891686988528817892e-04
1.032000000000000000e+04 1.878764887806028128e-04
1.040000000000000000e+04 1.865633093984797597e-04
1.048000000000000000e+04 1.852944988058879972e-04
1.056000000000000000e+04 1.840496406657621264e-04
1.064000000000000000e+04 1.828531385399401188e-04
1.072000000000000000e+04 1.816546282498165965e-04
1.080000000000000000e+04 1.804653729777783155e-04
1.088000000000000000e+04 1.792951516108587384e-04
1.096000000000000000e+04 1.781277387635782361e-04
1.104000000000000000e+04 1.769596128724515438e-04
1.112000000000000000e+04 1.758271246217191219e-04
1.120000000000000000e+04 1.746849738992750645e-04
1.128000000000000000e+04 1.735362166073173285e-04
1.136000000000000000e+04 1.724007161101326346e-04
1.144000000000000000e+04 1.713069068500772119e-04
1.152000000000000000e+04 1.702242589090019464e-04
1.160000000000000000e+04 1.691543293418362737e-04
1.168000000000000000e+04 1.680662098806351423e-04
1.176000000000000000e+04 1.669902558205649257e-04
1.184000000000000000e+04 1.659510890021920204e-04
1.192000000000000000e+04 1.649304322199895978e-04
1.200000000000000000e+04 1.639164547668769956e-04
1.208000000000000000e+04 1.629192265681922436e-04
1.216000000000000000e+04 1.619302493054419756e-04
1.224000000000000000e+04 1.609555038157850504e-04
1.232000000000000000e+04 1.600137184141203761e-04
1.240000000000000000e+04 1.590750907780602574e-04
1.248000000000000000e+04 1.581371179781854153e-04
1.256000000000000000e+04 1.572023611515760422e-04
1.264000000000000000e+04 1.562535617267712951e-04
1.272000000000000000e+04 1.553360198158770800e-04
1.280000000000000000e+04 1.544531842228025198e-04
1.288000000000000000e+04 1.535687770228832960e-04
1.296000000000000000e+04 1.527066488051787019e-04
1.304000000000000000e+04 1.518619246780872345e-04
1.312000000000000000e+04 1.509972644271329045e-04
1.320000000000000000e+04 1.501578663010150194e-04
1.328000000000000000e+04 1.493265153840184212e-04
1.336000000000000000e+04 1.485231769038364291e-04
1.344000000000000000e+04 1.477257901569828391e-04
1.352000000000000000e+04 1.469350827392190695e-04
1.360000000000000000e+04 1.461618667235597968e-04
1.368000000000000000e+04 1.453904114896431565e-04
1.376000000000000000e+04 1.446225942345336080e-04
1.384000000000000000e+04 1.438892068108543754e-04
1.392000000000000000e+04 1.431706041330471635e-04
1.400000000000000000e+04 1.424506335752084851e-04
1.408000000000000000e+04 1.417443418176844716e-04
1.416000000000000000e+04 1.410390686942264438e-04
1.424000000000000000e+04 1.403405913151800632e-04
1.432000000000000000e+04 1.396556035615503788e-04
1.440000000000000000e+04 1.389562967233359814e-04
1.448000000000000000e+04 1.382708724122494459e-04
1.456000000000000000e+04 1.376027648802846670e-04
1.464000000000000000e+04 1.369247765978798270e-04
1.472000000000000000e+04 1.362631737720221281e-04
1.480000000000000000e+04 1.356112479697912931e-04
1.488000000000000000e+04 1.349638769170269370e-04
1.496000000000000000e+04 1.343113981420174241e-04
1.504000000000000000e+04 1.336804562015458941e-04
1.512000000000000000e+04 1.330435479758307338e-04
1.520000000000000000e+04 1.324116892646998167e-04
1.528000000000000000e+04 1.317999995080754161e-04
1.536000000000000000e+04 1.311957457801327109e-04
1.544000000000000000e+04 1.306197373196482658e-04
1.552000000000000000e+04 1.300485455431044102e-04
1.560000000000000000e+04 1.294843968935310841e-04
1.568000000000000000e+04 1.289095671381801367e-04
1.576000000000000000e+04 1.283330493606626987e-04
1.584000000000000000e+04 1.277557894354686141e-04
1.592000000000000000e+04 1.271910878131166101e-04
1.600000000000000000e+04 1.266362087335437536e-04
1.608000000000000000e+04 1.260942808585241437e-04
1.616000000000000000e+04 1.255657989531755447e-04
1.624000000000000000e+04 1.250705681741237640e-04
1.632000000000000000e+04 1.245655730599537492e-04
1.640000000000000000e+04 1.240583951584994793e-04
1.648000000000000000e+04 1.235571398865431547e-04
1.656000000000000000e+04 1.230658526765182614e-04
1.664000000000000000e+04 1.225662563228979707e-04
1.672000000000000000e+04 1.220824196934700012e-04
1.680000000000000000e+04 1.215971497003920376e-04
1.688000000000000000e+04 1.211094349855557084e-04
1.696000000000000000e+04 1.206289016408845782e-04
1.704000000000000000e+04 1.201591658173128963e-04
1.712000000000000000e+04 1.196945959236472845e-04
1.720000000000000000e+04 1.192361669382080436e-04
1.728000000000000000e+04 1.187833695439621806e-04
1.736000000000000000e+04 1.183376662083901465e-04
1.744000000000000000e+04 1.178895909106358886e-04
1.752000000000000000e+04 1.174629142042249441e-04
1.760000000000000000e+04 1.170338509837165475e-04
1.768000000000000000e+04 1.166095171356573701e-04
1.776000000000000000e+04 1.161830441560596228e-04
1.784000000000000000e+04 1.157593433163128793e-04
1.792000000000000000e+04 1.153483244706876576e-04
1.800000000000000000e+04 1.149496529251337051e-04
1.808000000000000000e+04 1.145391797763295472e-04
1.816000000000000000e+04 1.141322645707987249e-04
1.824000000000000000e+04 1.137185536208562553e-04
1.832000000000000000e+04 1.133075493271462619e-04
1.840000000000000000e+04 1.129095035139471292e-04
1.848000000000000000e+04 1.125179041991941631e-04
1.856000000000000000e+04 1.121333407354541123e-04
1.864000000000000000e+04 1.117412393796257675e-04
1.872000000000000000e+04 1.113603502744808793e-04
1.880000000000000000e+04 1.109742734115570784e-04
1.888000000000000000e+04 1.105869305320084095e-04
1.896000000000000000e+04 1.102032911148853600e-04
1.904000000000000000e+04 1.098204447771422565e-04
1.912000000000000000e+04 1.094329636543989182e-04
1.920000000000000000e+04 1.090457517420873046e-04
1.928000000000000000e+04 1.086637057596817613e-04
1.936000000000000000e+04 1.082744711311534047e-04
1.944000000000000000e+04 1.078691566362977028e-04
1.952000000000000000e+04 1.074735046131536365e-04
1.960000000000000000e+04 1.070925136446021497e-04
1.968000000000000000e+04 1.067244083969853818e-04
1.976000000000000000e+04 1.063546660589054227e-04
1.984000000000000000e+04 1.060037393472157419e-04
1.992000000000000000e+04 1.056592445820569992e-04
2.000000000000000000e+04 1.053088781191036105e-04
2.008000000000000000e+04 1.049671845976263285e-04
2.016000000000000000e+04 1.046402248903177679e-04
2.024000000000000000e+04 1.043187658069655299e-04
2.032000000000000000e+04 1.040147908497601748e-04
2.040000000000000000e+04 1.037090260069817305e-04
2.048000000000000000e+04 1.034296074067242444e-04
2.056000000000000000e+04 1.031518986565060914e-04
2.064000000000000000e+04 1.028684273478575051e-04
2.072000000000000000e+04 1.025808378471992910e-04
2.080000000000000000e+04 1.022893120534718037e-04
2.088000000000000000e+04 1.019916671793907881e-04
2.096000000000000000e+04 1.017004105960950255e-04
2.104000000000000000e+04 1.014175868476741016e-04
2.112000000000000000e+04 1.011408894555643201e-04
2.120000000000000000e+04 1.008654144243337214e-04
2.128000000000000000e+04 1.005957601591944695e-04
2.136000000000000000e+04 1.002959761535748839e-04
2.144000000000000000e+04 9.999924077419564128e-05
2.152000000000000000e+04 9.970762039301916957e-05
2.160000000000000000e+04 9.941532334778457880e-05
2.168000000000000000e+04 9.911310189636424184e-05
2.176000000000000000e+04 9.880775905912742019e-05
2.184000000000000000e+04 9.849564230535179377e-05
2.192000000000000000e+04 9.818593389354646206e-05
2.200000000000000000e+04 9.787757880985736847e-05
2.208000000000000000e+04 9.756177314557135105e-05
2.216000000000000000e+04 9.725520794745534658e-05
2.224000000000000000e+04 9.694744949229061604e-05
2.232000000000000000e+04 9.662887168815359473e-05
2.240000000000000000e+04 9.631922875996679068e-05
2.248000000000000000e+04 9.602099453331902623e-05
2.256000000000000000e+04 9.572758426656946540e-05
2.264000000000000000e+04 9.543442865833640099e-05
2.272000000000000000e+04 9.513535042060539126e-05
2.280000000000000000e+04 9.483275789534673095e-05
2.288000000000000000e+04 9.452668018639087677e-05
2.296000000000000000e+04 9.422197035746648908e-05
2.304000000000000000e+04 9.391145431436598301e-05
2.312000000000000000e+04 9.361151751363649964e-05
2.320000000000000000e+04 9.331992623629048467e-05
2.328000000000000000e+04 9.302409307565540075e-05
2.336000000000000000e+04 9.274605690734460950e-05
2.344000000000000000e+04 9.247638081433251500e-05
2.352000000000000000e+04 9.221302025252953172e-05
2.360000000000000000e+04 9.194589802064001560e-05
2.368000000000000000e+04 9.168483666144311428e-05
2.376000000000000000e+04 9.141845657723024487e-05
2.384000000000000000e+04 9.116311412071809173e-05
2.392000000000000000e+04 9.091501124203205109e-05
2.400000000000000000e+04 9.066498751053586602e-05
2.408000000000000000e+04 9.041465091286227107e-05
2.416000000000000000e+04 9.016704279929399490e-05
2.424000000000000000e+04 8.992696530185639858e-05
2.432000000000000000e+04 8.968629845185205340e-05
2.440000000000000000e+04 8.943525608628988266e-05
2.448000000000000000e+04 8.918266394175589085e-05
2.456000000000000000e+04 8.891484321793541312e-05
2.464000000000000000e+04 8.865068957675248384e-05
2.472000000000000000e+04 8.840116061037406325e-05
2.480000000000000000e+04 8.814714965410530567e-05
2.488000000000000000e+04 8.789821004029363394e-05
2.496000000000000000e+04 8.764979429543018341e-05
2.504000000000000000e+04 8.740391785977408290e-05
2.512000000000000000e+04 8.716209413250908256e-05
2.520000000000000000e+04 8.691992115927860141e-05
2.528000000000000000e+04 8.667646761750802398e-05
2.536000000000000000e+04 8.642877946840599179e-05
2.544000000000000000e+04 8.619727304903790355e-05
2.552000000000000000e+04 8.596566476626321673e-05
2.560000000000000000e+04 8.574661478633061051e-05
2.568000000000000000e+04 8.552844519726932049e-05
2.576000000000000000e+04 8.531504863640293479e-05
2.584000000000000000e+04 8.509574399795383215e-05
2.592000000000000000e+04 8.487243030685931444e-05
2.600000000000000000e+04 8.464057464152574539e-05
2.608000000000000000e+04 8.440810051979497075e-05
2.616000000000000000e+04 8.417177741648629308e-05
2.624000000000000000e+04 8.393372991122305393e-05
2.632000000000000000e+04 8.369696297449991107e-05
2.640000000000000000e+04 8.345590322278439999e-05
2.648000000000000000e+04 8.321840141434222460e-05
2.656000000000000000e+04 8.297616295749321580e-05
2.664000000000000000e+04 8.273726416518911719e-05
2.672000000000000000e+04 8.250164682976901531e-05
2.680000000000000000e+04 8.226158388424664736e-05
2.688000000000000000e+04 8.203436300391331315e-05
2.696000000000000000e+04 8.181094744941219687e-05
2.704000000000000000e+04 8.158613491104915738e-05
2.712000000000000000e+04 8.136550604831427336e-05
2.720000000000000000e+04 8.115208765957504511e-05
2.728000000000000000e+04 8.094638178590685129e-05
2.736000000000000000e+04 8.073201024672016501e-05
2.744000000000000000e+04 8.052372868405655026e-05
2.752000000000000000e+04 8.031896140892058611e-05
2.760000000000000000e+04 8.012012403924018145e-05
2.768000000000000000e+04 7.992675818968564272e-05
2.776000000000000000e+04 7.972744060680270195e-05
2.784000000000000000e+04 7.952235318953171372e-05
2.792000000000000000e+04 7.932783773867413402e-05
2.800000000000000000e+04 7.913773151813074946e-05
2.808000000000000000e+04 7.895301678217947483e-05
2.816000000000000000e+04 7.877505413489416242e-05
2.824000000000000000e+04 7.860355981392785907e-05
2.832000000000000000e+04 7.843248749850317836e-05
2.840000000000000000e+04 7.824603380868211389e-05
2.848000000000000000e+04 7.806008943589404225e-05
2.856000000000000000e+04 7.787863432895392179e-05
2.864000000000000000e+04 7.770304364385083318e-05
2.872000000000000000e+04 7.752615783829241991e-05
2.880000000000000000e+04 7.735261169727891684e-05
2.888000000000000000e+04 7.718116830801591277e-05
2.896000000000000000e+04 7.701080903643742204e-05
2.904000000000000000e+04 7.684242882532998919e-05
2.912000000000000000e+04 7.666886085644364357e-05
2.920000000000000000e+04 7.649962208233773708e-05
2.928000000000000000e+04 7.633733912371098995e-05
2.936000000000000000e+04 7.617009396199136972e-05
2.944000000000000000e+04 7.601373363286256790e-05
2.952000000000000000e+04 7.584643026348203421e-05
2.960000000000000000e+04 7.568377623101696372e-05
2.968000000000000000e+04 7.552112947450950742e-05
2.976000000000000000e+04 7.535616896348074079e-05
2.984000000000000000e+04 7.518722122767940164e-05
2.992000000000000000e+04 7.504033419536426663e-05
3.000000000000000000e+04 7.490399002563208342e-05
3.008000000000000000e+04 7.475802703993394971e-05
3.016000000000000000e+04 7.462233770638704300e-05
3.024000000000000000e+04 7.448290853062644601e-05
3.032000000000000000e+04 7.434505096171051264e-05
3.040000000000000000e+04 7.420404290314763784e-05
3.048000000000000000e+04 7.405759970424696803e-05
3.056000000000000000e+04 7.391026883851736784e-05
3.064000000000000000e+04 7.376477151410654187e-05
3.072000000000000000e+04 7.362218457274138927e-05
3.080000000000000000e+04 7.348149665631353855e-05
3.088000000000000000e+04 7.333648682106286287e-05
3.096000000000000000e+04 7.318842108361423016e-05
3.104000000000000000e+04 7.303814345505088568e-05
3.112000000000000000e+04 7.288246706593781710e-05
3.120000000000000000e+04 7.273191295098513365e-05
3.128000000000000000e+04 7.257881952682510018e-05
3.136000000000000000e+04 7.242784340633079410e-05
3.144000000000000000e+04 7.227786409202963114e-05
3.152000000000000000e+04 7.212541822809726000e-05
3.160000000000000000e+04 7.196528895292431116e-05
3.168000000000000000e+04 7.180767715908586979e-05
3.176000000000000000e+04 7.165048009483143687e-05
3.184000000000000000e+04 7.150132296374067664e-05
3.192000000000000000e+04 7.135999476304277778e-05
3.200000000000000000e+04 7.120287045836448669e-05
3.208000000000000000e+04 7.105777331162244081e-05
3.216000000000000000e+04 7.091678708093240857e-05
3.224000000000000000e+04 7.077337068039923906e-05
3.232000000000000000e+04 7.061994256218895316e-05
3.240000000000000000e+04 7.047071994747966528e-05
3.248000000000000000e+04 7.031511631794273853e-05
3.256000000000000000e+04 7.016387098701670766e-05
3.264000000000000000e+04 7.001761696301400661e-05
3.272000000000000000e+04 6.987751112319529057e-05
3.280000000000000000e+04 6.973556446610018611e-05
3.288000000000000000e+04 6.960221799090504646e-05
3.296000000000000000e+04 6.947824294911697507e-05
3.304000000000000000e+04 6.934243720024824142e-05
3.312000000000000000e+04 6.920748273842036724e-05
3.320000000000000000e+04 6.906921771587803960e-05
3.328000000000000000e+04 6.892676901770755649e-05
3.336000000000000000e+04 6.877749547129496932e-05
3.344000000000000000e+04 6.862940790597349405e-05
3.352000000000000000e+04 6.848360499134287238e-05
3.360000000000000000e+04 6.832931831013411283e-05
3.368000000000000000e+04 6.816743552917614579e-05
3.376000000000000000e+04 6.801632844144478440e-05
3.384000000000000000e+04 6.786093581467866898e-05
3.392000000000000000e+04 6.771193875465542078e-05
3.400000000000000000e+04 6.756328366464003921e-05
3.408000000000000000e+04 6.741280230926349759e-05
3.416000000000000000e+04 6.727086292812600732e-05
3.424000000000000000e+04 6.713643233524635434e-05
3.432000000000000000e+04 6.700235098833218217e-05
3.440000000000000000e+04 6.687563291052356362e-05
3.448000000000000000e+04 6.674069300061091781e-05
3.456000000000000000e+04 6.659790233243256807e-05
3.464000000000000000e+04 6.646211841143667698e-05
3.472000000000000000e+04 6.632820441154763103e-05
3.480000000000000000e+04 6.618977931793779135e-05
3.488000000000000000e+04 6.605774979107081890e-05
3.496000000000000000e+04 6.592164572793990374e-05
3.504000000000000000e+04 6.578467582585290074e-05
3.512000000000000000e+04 6.564743671333417296e-05
3.520000000000000000e+04 6.550916441483423114e-05
3.528000000000000000e+04 6.537794979522004724e-05
3.536000000000000000e+04 6.525374919874593616e-05
3.544000000000000000e+04 6.512716936413198709e-05
3.552000000000000000e+04 6.499582377728074789e-05
3.560000000000000000e+04 6.486502388725057244e-05
3.568000000000000000e+04 6.472982931882143021e-05
3.576000000000000000e+04 6.458640564233064651e-05
3.584000000000000000e+04 6.445236795116215944e-05
3.592000000000000000e+04 6.431379733840003610e-05
3.600000000000000000e+04 6.418366683647036552e-05
3.608000000000000000e+04 6.404130544979125261e-05
3.616000000000000000e+04 6.390307680703699589e-05
3.624000000000000000e+04 6.376735836965963244e-05
3.632000000000000000e+04 6.364129512803629041e-05
3.640000000000000000e+04 6.351513729896396399e-05
3.648000000000000000e+04 6.338892853818833828e-05
3.656000000000000000e+04 6.325961294351145625e-05
3.664000000000000000e+04 6.312751793302595615e-05
3.672000000000000000e+04 6.300769018707796931e-05
3.680000000000000000e+04 6.288617441896349192e-05
3.688000000000000000e+04 6.276524072745814919e-05
3.696000000000000000e+04 6.263812974793836474e-05
3.704000000000000000e+04 6.251883314689621329e-05
3.712000000000000000e+04 6.239319918677210808e-05
3.720000000000000000e+04 6.227490666788071394e-05
3.728000000000000000e+04 6.216224574018269777e-05
3.736000000000000000e+04 6.204800592968240380e-05
3.744000000000000000e+04 6.193868466652929783e-05
3.752000000000000000e+04 6.183199730003252625e-05
3.760000000000000000e+04 6.171465065563097596e-05
3.768000000000000000e+04 6.159909389680251479e-05
3.776000000000000000e+04 6.149326509330421686e-05
3.784000000000000000e+04 6.138298340374603868e-05
3.792000000000000000e+04 6.127518281573429704e-05
3.800000000000000000e+04 6.116696022218093276e-05
3.808000000000000000e+04 6.105265492806211114e-05
3.816000000000000000e+04 6.094175478210672736e-05
3.824000000000000000e+04 6.082439722376875579e-05
3.832000000000000000e+04 6.070817835279740393e-05
3.840000000000000000e+04 6.059958468540571630e-05
3.848000000000000000e+04 6.048794966773130000e-05
3.856000000000000000e+04 6.037638740963302553e-05
3.864000000000000000e+04 6.025262337061576545e-05
3.872000000000000000e+04 6.013560414430685341e-05
3.880000000000000000e+04 6.001871224725618958e-05
3.888000000000000000e+04 5.989741111989133060e-05
3.896000000000000000e+04 5.978280751151032746e-05
3.904000000000000000e+04 5.966570461168885231e-05
3.912000000000000000e+04 5.955449159955605865e-05
3.920000000000000000e+04 5.943821452092379332e-05
3.928000000000000000e+04 5.932242493145167828e-05
3.936000000000000000e+04 5.920741750742308795e-05
3.944000000000000000e+04 5.909277388127520680e-05
3.952000000000000000e+04 5.897176743019372225e-05
3.960000000000000000e+04 5.885676364414393902e-05
3.968000000000000000e+04 5.874786802451126277e-05
3.976000000000000000e+04 5.863827755092643201e-05
3.984000000000000000e+04 5.851870446349494159e-05
3.992000000000000000e+04 5.840742232976481318e-05
4.000000000000000000e+04 5.829170549986883998e-05
4.008000000000000000e+04 5.817491546622477472e-05
4.016000000000000000e+04 5.805424370919354260e-05
4.024000000000000000e+04 5.793798482045531273e-05
4.032000000000000000e+04 5.782431253464892507e-05
4.040000000000000000e+04 5.770885763922706246e-05
4.048000000000000000e+04 5.760298154200427234e-05
4.056000000000000000e+04 5.750136187998577952e-05
4.064000000000000000e+04 5.740575943491421640e-05
4.072000000000000000e+04 5.730769771616905928e-05
4.080000000000000000e+04 5.721515844925306737e-05
4.088000000000000000e+04 5.712665733881294727e-05
4.096000000000000000e+04 5.702646012650802732e-05
4.104000000000000000e+04 5.692882041330449283e-05
4.112000000000000000e+04 5.682806295226328075e-05
4.120000000000000000e+04 5.673450141330249608e-05
4.128000000000000000e+04 5.663129923050291836e-05
4.136000000000000000e+04 5.653531115967780352e-05
4.144000000000000000e+04 5.644107659463770688e-05
4.152000000000000000e+04 5.634265107801184058e-05
4.160000000000000000e+04 5.624969344353303313e-05
4.168000000000000000e+04 5.615194459096528590e-05
4.176000000000000000e+04 5.604447869700379670e-05
4.184000000000000000e+04 5.593539026449434459e-05
4.192000000000000000e+04 5.582989251706749201e-05
4.200000000000000000e+04 5.572709778789430857e-05
4.208000000000000000e+04 5.563189552049152553e-05
4.216000000000000000e+04 5.553823211812414229e-05
4.224000000000000000e+04 5.544444502447731793e-05
4.232000000000000000e+04 5.534688534680753946e-05
4.240000000000000000e+04 5.525478627532720566e-05
4.248000000000000000e+04 5.515307202585972846e-05
4.256000000000000000e+04 5.505238732439465821e-05
4.264000000000000000e+04 5.495210643857717514e-05
4.272000000000000000e+04 5.485023575602099299e-05
4.280000000000000000e+04 5.474642603076063097e-05
4.288000000000000000e+04 5.464923378895036876e-05
4.296000000000000000e+04 5.454673737403936684e-05
4.304000000000000000e+04 5.444737689686007798e-05
4.312000000000000000e+04 5.435083949123509228e-05
4.320000000000000000e+04 5.425559356808662415e-05
4.328000000000000000e+04 5.416767453425563872e-05
4.336000000000000000e+04 5.407955177361145616e-05
4.344000000000000000e+04 5.399327710620127618e-05
4.352000000000000000e+04 5.390567457652650774e-05
4.360000000000000000e+04 5.381651862990111113e-05
4.368000000000000000e+04 5.372829036787152290e-05
4.376000000000000000e+04 5.364284152165055275e-05
4.384000000000000000e+04 5.356095789466053247e-05
4.392000000000000000e+04 5.347442129277624190e-05
4.400000000000000000e+04 5.339180643204599619e-05
4.408000000000000000e+04 5.331301508704200387e-05
4.416000000000000000e+04 5.323534060153178871e-05
4.424000000000000000e+04 5.315375528880394995e-05
4.432000000000000000e+04 5.307895116857253015e-05
4.440000000000000000e+04 5.300768316374160349e-05
4.448000000000000000e+04 5.293895083013921976e-05
4.456000000000000000e+04 5.286391024128533900e-05
4.464000000000000000e+04 5.279432662064209580e-05
4.472000000000000000e+04 5.272819180390797555e-05
4.480000000000000000e+04 5.266314838081598282e-05
4.488000000000000000e+04 5.259725367068313062e-05
4.496000000000000000e+04 5.253638300928287208e-05
4.504000000000000000e+04 5.247339140623807907e-05
4.512000000000000000e+04 5.241310282144695520e-05
4.520000000000000000e+04 5.234935451881028712e-05
4.528000000000000000e+04 5.228745067142881453e-05
4.536000000000000000e+04 5.221662650001235306e-05
4.544000000000000000e+04 5.215145938564091921e-05
4.552000000000000000e+04 5.208656511968001723e-05
4.560000000000000000e+04 5.201957537792623043e-05
4.568000000000000000e+04 5.195232006371952593e-05
4.576000000000000000e+04 5.188260547583922744e-05
4.584000000000000000e+04 5.180857988307252526e-05
4.592000000000000000e+04 5.174516263650730252e-05
4.600000000000000000e+04 5.168459392734803259e-05
4.608000000000000000e+04 5.161565422895364463e-05
4.616000000000000000e+04 5.154499740456230938e-05
4.624000000000000000e+04 5.148391937837004662e-05
4.632000000000000000e+04 5.141849032952450216e-05
4.640000000000000000e+04 5.135344326845370233e-05
4.648000000000000000e+04 5.129327837494201958e-05
4.656000000000000000e+04 5.123317532707005739e-05
4.664000000000000000e+04 5.117636828799732029e-05
4.672000000000000000e+04 5.111817517899908125e-05
4.680000000000000000e+04 5.106194294057786465e-05
4.688000000000000000e+04 5.100292037241160870e-05
4.696000000000000000e+04 5.093961226521059871e-05
4.704000000000000000e+04 5.088206671644002199e-05
4.712000000000000000e+04 5.082375719211995602e-05
4.720000000000000000e+04 5.076266461401246488e-05
4.728000000000000000e+04 5.070258339401334524e-05
4.736000000000000000e+04 5.064588185632601380e-05
4.744000000000000000e+04 5.058835449744947255e-05
4.752000000000000000e+04 5.053051427239552140e-05
4.760000000000000000e+04 5.047638842370361090e-05
4.768000000000000000e+04 5.041781332693062723e-05
4.776000000000000000e+04 5.036631409893743694e-05
4.784000000000000000e+04 5.030925240134820342e-05
4.792000000000000000e+04 5.025847713113762438e-05
4.800000000000000000e+04 5.020069875172339380e-05
4.808000000000000000e+04 5.014451744500547647e-05
4.816000000000000000e+04 5.008556763641536236e-05
4.824000000000000000e+04 5.002782199881039560e-05
4.832000000000000000e+04 4.996587085770443082e-05
4.840000000000000000e+04 4.990745946997776628e-05
4.848000000000000000e+04 4.985258055967278779e-05
4.856000000000000000e+04 4.979675577487796545e-05
4.864000000000000000e+04 4.974050898454152048e-05
4.872000000000000000e+04 4.967995482729747891e-05
4.880000000000000000e+04 4.961400554748252034e-05
4.888000000000000000e+04 4.954938412993215024e-05
4.896000000000000000e+04 4.949390131514519453e-05
4.904000000000000000e+04 4.944482861901633441e-05
4.912000000000000000e+04 4.939456994179636240e-05
4.920000000000000000e+04 4.934322350891306996e-05
4.928000000000000000e+04 4.929608985548838973e-05
4.936000000000000000e+04 4.924496533931232989e-05
4.944000000000000000e+04 4.919292405247688293e-05
4.952000000000000000e+04 4.914348028250969946e-05
4.960000000000000000e+04 4.909386916551738977e-05
4.968000000000000000e+04 4.904417073703370988e-05
4.976000000000000000e+04 4.899290070170536637e-05
4.984000000000000000e+04 4.894368612440302968e-05
4.992000000000000000e+04 4.889132469543255866e-05
5.000000000000000000e+04 4.883688234258443117e-05
5.008000000000000000e+04 4.889468254987150431e-05
5.016000000000000000e+04 4.894689118373207748e-05
5.024000000000000000e+04 4.899856503470800817e-05
5.032000000000000000e+04 4.905262903776019812e-05
5.040000000000000000e+04 4.910185452899895608e-05
5.048000000000000000e+04 4.914253440801985562e-05
5.056000000000000000e+04 4.918321792501956224e-05
5.064000000000000000e+04 4.921200161334127188e-05
5.072000000000000000e+04 4.923568849335424602e-05
5.080000000000000000e+04 4.925464963889680803e-05
5.088000000000000000e+04 4.927405461785383523e-05
5.096000000000000000e+04 4.928629277856089175e-05
5.104000000000000000e+04 4.929682108922861516e-05
5.112000000000000000e+04 4.931435614707879722e-05
5.120000000000000000e+04 4.932580850436352193e-05
5.128000000000000000e+04 4.934248863719403744e-05
5.136000000000000000e+04 4.934681419399566948e-05
5.144000000000000000e+04 4.935001197736710310e-05
5.152000000000000000e+04 4.934848038828931749e-05
5.160000000000000000e+04 4.934372554998844862e-05
5.168000000000000000e+04 4.934259050060063601e-05
5.176000000000000000e+04 4.932436786475591362e-05
5.184000000000000000e+04 4.930331488139927387e-05
5.192000000000000000e+04 4.927465488435700536e-05
5.200000000000000000e+04 4.924505992676131427e-05
5.208000000000000000e+04 4.921493018628098071e-05
5.216000000000000000e+04 4.918724516755901277e-05
5.224000000000000000e+04 4.916113539366051555e-05
5.232000000000000000e+04 4.913612792734056711e-05
5.240000000000000000e+04 4.911132418783381581e-05
5.248000000000000000e+04 4.908494520350359380e-05
5.256000000000000000e+04 4.905082823825068772e-05
5.264000000000000000e+04 4.901534339296631515e-05
5.272000000000000000e+04 4.898354382021352649e-05
5.280000000000000000e+04 4.895254096481949091e-05
5.288000000000000000e+04 4.891583739663474262e-05
5.296000000000000000e+04 4.888159310212358832e-05
5.304000000000000000e+04 4.884954978479072452e-05
5.312000000000000000e+04 4.881518179900012910e-05
5.320000000000000000e+04 4.878133404417894781e-05
5.328000000000000000e+04 4.874710430158302188e-05
5.336000000000000000e+04 4.870890188612975180e-05
5.344000000000000000e+04 4.866836025030352175e-05
5.352000000000000000e+04 4.862697460339404643e-05
5.360000000000000000e+04 4.858585816691629589e-05
5.368000000000000000e+04 4.854597136727534235e-05
5.376000000000000000e+04 4.850656114285811782e-05
5.384000000000000000e+04 4.846654337598010898e-05
5.392000000000000000e+04 4.842830094275996089e-05
5.400000000000000000e+04 4.839008761337026954e-05
5.408000000000000000e+04 4.834692663280293345e-05
5.416000000000000000e+04 4.830527541344054043e-05
5.424000000000000000e+04 4.826462827622890472e-05
5.432000000000000000e+04 4.822407572646625340e-05
5.440000000000000000e+04 4.818067100131884217e-05
5.448000000000000000e+04 4.813573468709364533e-05
5.456000000000000000e+04 4.808975063497200608e-05
5.464000000000000000e+04 4.804594937013462186e-05
5.472000000000000000e+04 4.800330134457908571e-05
5.480000000000000000e+04 4.795377753907814622e-05
5.488000000000000000e+04 4.790480670635588467e-05
5.496000000000000000e+04 4.785156852449290454e-05
5.504000000000000000e+04 4.779203663929365575e-05
5.512000000000000000e+04 4.774286207975819707e-05
5.520000000000000000e+04 4.768947474076412618e-05
5.528000000000000000e+04 4.763696415466256440e-05
5.536000000000000000e+04 4.758327122544869781e-05
5.544000000000000000e+04 4.753362736664712429e-05
5.552000000000000000e+04 4.748002902488224208e-05
5.560000000000000000e+04 4.742961027659475803e-05
5.568000000000000000e+04 4.738687857752665877e-05
5.576000000000000000e+04 4.734478352474980056e-05
5.584000000000000000e+04 4.730201544589363039e-05
5.592000000000000000e+04 4.726540646515786648e-05
5.600000000000000000e+04 4.722966332337819040e-05
5.608000000000000000e+04 4.719672142527997494e-05
5.616000000000000000e+04 4.716575494967401028e-05
5.624000000000000000e+04 4.713766247732564807e-05
5.632000000000000000e+04 4.710651046480052173e-05
5.640000000000000000e+04 4.707906919065862894e-05
5.648000000000000000e+04 4.705353785539045930e-05
5.656000000000000000e+04 4.702992373495362699e-05
5.664000000000000000e+04 4.700925273937173188e-05
5.672000000000000000e+04 4.698680277215316892e-05
5.680000000000000000e+04 4.696764881373383105e-05
5.688000000000000000e+04 4.694785093306563795e-05
5.696000000000000000e+04 4.692956645158119500e-05
5.704000000000000000e+04 4.691011781687848270e-05
5.712000000000000000e+04 4.688598710345104337e-05
5.720000000000000000e+04 4.685785461333580315e-05
5.728000000000000000e+04 4.682811049860902131e-05
5.736000000000000000e+04 4.679598350776359439e-05
5.744000000000000000e+04 4.676169919548556209e-05
5.752000000000000000e+04 4.673134390031918883e-05
5.760000000000000000e+04 4.670306225307285786e-05
5.768000000000000000e+04 4.667219764087349176e-05
5.776000000000000000e+04 4.664359948947094381e-05
5.784000000000000000e+04 4.661531784222461283e-05
5.792000000000000000e+04 4.658396210288628936e-05
5.800000000000000000e+04 4.655258817365393043e-05
5.808000000000000000e+04 4.651878407457843423e-05
5.816000000000000000e+04 4.648166213883087039e-05
5.824000000000000000e+04 4.644407817977480590e-05
5.832000000000000000e+04 4.640298720914870501e-05
5.840000000000000000e+04 4.636114317690953612e-05
5.848000000000000000e+04 4.631667252397164702e-05
5.856000000000000000e+04 4.627628004527650774e-05
5.864000000000000000e+04 4.623752829502336681e-05
5.872000000000000000e+04 4.619236642611213028e-05
5.880000000000000000e+04 4.613926284946501255e-05
5.888000000000000000e+04 4.608378367265686393e-05
5.896000000000000000e+04 4.602970511768944561e-05
5.904000000000000000e+04 4.598173472913913429e-05
5.912000000000000000e+04 4.593141784425824881e-05
5.920000000000000000e+04 4.588184310705401003e-05
5.928000000000000000e+04 4.583983900374732912e-05
5.936000000000000000e+04 4.580094537232071161e-05
5.944000000000000000e+04 4.576282663038000464e-05
5.952000000000000000e+04 4.573331170831806958e-05
5.960000000000000000e+04 4.569925658870488405e-05
5.968000000000000000e+04 4.566179995890706778e-05
5.976000000000000000e+04 4.562561298371292651e-05
5.984000000000000000e+04 4.558599175652489066e-05
5.992000000000000000e+04 4.554642146104015410e-05
6.000000000000000000e+04 4.550271478365175426e-05
6.008000000000000000e+04 4.545917909126728773e-05
6.016000000000000000e+04 4.540953887044452131e-05
6.024000000000000000e+04 4.535685002338141203e-05
6.032000000000000000e+04 4.530953447101637721e-05
6.040000000000000000e+04 4.525663825916126370e-05
6.048000000000000000e+04 4.520462607615627348e-05
6.056000000000000000e+04 4.514796819421462715e-05
6.064000000000000000e+04 4.509567224886268377e-05
6.072000000000000000e+04 4.504766548052430153e-05
6.080000000000000000e+04 4.499668648350052536e-05
6.088000000000000000e+04 4.494730819715186954e-05
6.096000000000000000e+04 4.488994090934284031e-05
6.104000000000000000e+04 4.483120574150234461e-05
6.112000000000000000e+04 4.477650145418010652e-05
6.120000000000000000e+04 4.472382352105341852e-05
6.128000000000000000e+04 4.466922837309539318e-05
6.136000000000000000e+04 4.461971548153087497e-05
6.144000000000000000e+04 4.456831447896547616e-05
6.152000000000000000e+04 4.451821587281301618e-05
6.160000000000000000e+04 4.446280581760220230e-05
6.168000000000000000e+04 4.441244527697563171e-05
6.176000000000000000e+04 4.436371455085463822e-05
6.184000000000000000e+04 4.431412526173517108e-05
6.192000000000000000e+04 4.426535815582610667e-05
6.200000000000000000e+04 4.421982885105535388e-05
6.208000000000000000e+04 4.417813397594727576e-05
6.216000000000000000e+04 4.413419810589402914e-05
6.224000000000000000e+04 4.409082976053468883e-05
6.232000000000000000e+04 4.404719948070123792e-05
6.240000000000000000e+04 4.400764009915292263e-05
6.248000000000000000e+04 4.397217344376258552e-05
6.256000000000000000e+04 4.393602648633532226e-05
6.264000000000000000e+04 4.389083915157243609e-05
6.272000000000000000e+04 4.384730345918796957e-05
6.280000000000000000e+04 4.380899190437048674e-05
6.288000000000000000e+04 4.377528239274397492e-05
6.296000000000000000e+04 4.373928095446899533e-05
6.304000000000000000e+04 4.370550959720276296e-05
6.312000000000000000e+04 4.367338624433614314e-05
6.320000000000000000e+04 4.363444168120622635e-05
6.328000000000000000e+04 4.359429658506996930e-05
6.336000000000000000e+04 4.355644705356098711e-05
6.344000000000000000e+04 4.351332245278172195e-05
6.352000000000000000e+04 4.347027061157859862e-05
6.360000000000000000e+04 4.342066313256509602e-05
6.368000000000000000e+04 4.337502105045132339e-05
6.376000000000000000e+04 4.333803371991962194e-05
6.384000000000000000e+04 4.330080628278665245e-05
6.392000000000000000e+04 4.325759800849482417e-05
6.400000000000000000e+04 4.322113818489015102e-05
6.408000000000000000e+04 4.318981154938228428e-05
6.416000000000000000e+04 4.315242404118180275e-05
6.424000000000000000e+04 4.311327575123868883e-05
6.432000000000000000e+04 4.307069320930168033e-05
6.440000000000000000e+04 4.303234163671731949e-05
6.448000000000000000e+04 4.299430293031036854e-05
6.456000000000000000e+04 4.295241160434670746e-05
6.464000000000000000e+04 4.291605000616982579e-05
6.472000000000000000e+04 4.288087438908405602e-05
6.480000000000000000e+04 4.284142778487876058e-05
6.488000000000000000e+04 4.280384382582269609e-05
6.496000000000000000e+04 4.276425897842273116e-05
6.504000000000000000e+04 4.272709338692948222e-05
6.512000000000000000e+04 4.268269185558892787e-05
6.520000000000000000e+04 4.263888695277273655e-05
6.528000000000000000e+04 4.260034256731159985e-05
6.536000000000000000e+04 4.256005559000186622e-05
6.544000000000000000e+04 4.252425787854008377e-05
6.552000000000000000e+04 4.248902405379340053e-05
6.560000000000000000e+04 4.244939555064775050e-05
6.568000000000000000e+04 4.241086935508064926e-05
6.576000000000000000e+04 4.236942550051026046e-05
6.584000000000000000e+04 4.233294748701155186e-05
6.592000000000000000e+04 4.229139085509814322e-05
6.600000000000000000e+04 4.225118027534335852e-05
6.608000000000000000e+04 4.221253402647562325e-05
6.616000000000000000e+04 4.217835157760418952e-05
6.624000000000000000e+04 4.214557702653110027e-05
6.632000000000000000e+04 4.211112172924913466e-05
6.640000000000000000e+04 4.207638630759902298e-05
6.648000000000000000e+04 4.203982098260894418e-05
6.656000000000000000e+04 4.200148759991861880e-05
6.664000000000000000e+04 4.196142253931611776e-05
6.672000000000000000e+04 4.191798507235944271e-05
6.680000000000000000e+04 4.186716978438198566e-05
6.688000000000000000e+04 4.181188705842941999e-05
6.696000000000000000e+04 4.175911817583255470e-05
6.704000000000000000e+04 4.170715328655205667e-05
6.712000000000000000e+04 4.165705831837840378e-05
6.720000000000000000e+04 4.160936805419623852e-05
6.728000000000000000e+04 4.156865907134488225e-05
6.736000000000000000e+04 4.152567271376028657e-05
6.744000000000000000e+04 4.148457082919776440e-05
6.752000000000000000e+04 4.144204285694286227e-05
6.760000000000000000e+04 4.139983502682298422e-05
6.768000000000000000e+04 4.135777999181300402e-05
6.776000000000000000e+04 4.132557296543382108e-05
6.784000000000000000e+04 4.129686567466706038e-05
6.792000000000000000e+04 4.126739804632961750e-05
6.800000000000000000e+04 4.124005499761551619e-05
6.808000000000000000e+04 4.120441008126363158e-05
6.816000000000000000e+04 4.117185744689777493e-05
6.824000000000000000e+04 4.114160401513800025e-05
6.832000000000000000e+04 4.110570807824842632e-05
6.840000000000000000e+04 4.107402128283865750e-05
6.848000000000000000e+04 4.103932587895542383e-05
6.856000000000000000e+04 4.100629303138703108e-05
6.864000000000000000e+04 4.096886550541967154e-05
6.872000000000000000e+04 4.093343159183859825e-05
6.880000000000000000e+04 4.089829599251970649e-05
6.888000000000000000e+04 4.086295302840881050e-05
6.896000000000000000e+04 4.082783561898395419e-05
6.904000000000000000e+04 4.079044083482585847e-05
6.912000000000000000e+04 4.075407923664897680e-05
6.920000000000000000e+04 4.071784132975153625e-05
6.928000000000000000e+04 4.067703048349358141e-05
6.936000000000000000e+04 4.063931191922165453e-05
6.944000000000000000e+04 4.060533319716341794e-05
6.952000000000000000e+04 4.056729449075646698e-05
6.960000000000000000e+04 4.052590156788937747e-05
6.968000000000000000e+04 4.049112612847238779e-05
6.976000000000000000e+04 4.045348759973421693e-05
6.984000000000000000e+04 4.041925785713829100e-05
6.992000000000000000e+04 4.038732004119083285e-05
7.000000000000000000e+04 4.035160600324161351e-05
7.008000000000000000e+04 4.031927528558298945e-05
7.016000000000000000e+04 4.028686089441180229e-05
7.024000000000000000e+04 4.025450834888033569e-05
7.032000000000000000e+04 4.022384018753655255e-05
7.040000000000000000e+04 4.019237894681282341e-05
7.048000000000000000e+04 4.016338061774149537e-05
7.056000000000000000e+04 4.013758007204160094e-05
7.064000000000000000e+04 4.011318742414005101e-05
7.072000000000000000e+04 4.008805990451946855e-05
7.080000000000000000e+04 4.006013477919623256e-05
7.088000000000000000e+04 4.003174763056449592e-05
7.096000000000000000e+04 4.000069748144596815e-05
7.104000000000000000e+04 3.996838495368137956e-05
7.112000000000000000e+04 3.993070276919752359e-05
7.120000000000000000e+04 3.989997640019282699e-05
7.128000000000000000e+04 3.986548472312279046e-05
7.136000000000000000e+04 3.983177157351747155e-05
7.144000000000000000e+04 3.980055407737381756e-05
7.152000000000000000e+04 3.976888547185808420e-05
7.160000000000000000e+04 3.974090577685274184e-05
7.168000000000000000e+04 3.971818296122364700e-05
7.176000000000000000e+04 3.969253884861245751e-05
7.184000000000000000e+04 3.966172516811639071e-05
7.192000000000000000e+04 3.963039489462971687e-05
7.200000000000000000e+04 3.959359310101717710e-05
7.208000000000000000e+04 3.955427382607012987e-05
7.216000000000000000e+04 3.951386679545976222e-05
7.224000000000000000e+04 3.947344157495535910e-05
7.232000000000000000e+04 3.943692718166857958e-05
7.240000000000000000e+04 3.939479938708245754e-05
7.248000000000000000e+04 3.935200584237463772e-05
7.256000000000000000e+04 3.930662205675616860e-05
7.264000000000000000e+04 3.926204226445406675e-05
7.272000000000000000e+04 3.921863390132784843e-05
7.280000000000000000e+04 3.917706635547801852e-05
7.288000000000000000e+04 3.913277760148048401e-05
7.296000000000000000e+04 3.909054430550895631e-05
7.304000000000000000e+04 3.904758341377601027e-05
7.312000000000000000e+04 3.900442243320867419e-05
7.320000000000000000e+04 3.896130510838702321e-05
7.328000000000000000e+04 3.892061795340850949e-05
7.336000000000000000e+04 3.888030551024712622e-05
7.344000000000000000e+04 3.884152465616352856e-05
7.352000000000000000e+04 3.880626172758638859e-05
7.360000000000000000e+04 3.876841947203502059e-05
7.368000000000000000e+04 3.872579691233113408e-05
7.376000000000000000e+04 3.868733620038256049e-05
7.384000000000000000e+04 3.864272366627119482e-05
7.392000000000000000e+04 3.860355354845523834e-05
7.400000000000000000e+04 3.856660623569041491e-05
7.408000000000000000e+04 3.853094676742330194e-05
7.416000000000000000e+04 3.849754284601658583e-05
7.424000000000000000e+04 3.846272011287510395e-05
7.432000000000000000e+04 3.842239675577729940e-05
7.440000000000000000e+04 3.838416887447237968e-05
7.448000000000000000e+04 3.833887603832408786e-05
7.456000000000000000e+04 3.829559864243492484e-05
7.464000000000000000e+04 3.825171734206378460e-05
7.472000000000000000e+04 3.820877100224606693e-05
7.480000000000000000e+04 3.816314347204752266e-05
7.488000000000000000e+04 3.812276190728880465e-05
7.496000000000000000e+04 3.808705150731839240e-05
7.504000000000000000e+04 3.805532469414174557e-05
7.512000000000000000e+04 3.802370338235050440e-05
7.520000000000000000e+04 3.799066325882449746e-05
7.528000000000000000e+04 3.795613883994519711e-05
7.536000000000000000e+04 3.791913331951946020e-05
7.544000000000000000e+04 3.788341200561262667e-05
7.552000000000000000e+04 3.785297667491249740e-05
7.560000000000000000e+04 3.781948180403560400e-05
7.568000000000000000e+04 3.778961763600818813e-05
7.576000000000000000e+04 3.775921140913851559e-05
7.584000000000000000e+04 3.772692070924676955e-05
7.592000000000000000e+04 3.769475370063446462e-05
7.600000000000000000e+04 3.766325244214385748e-05
7.608000000000000000e+04 3.763043059734627604e-05
7.616000000000000000e+04 3.760261097340844572e-05
7.624000000000000000e+04 3.757316153496503830e-05
7.632000000000000000e+04 3.753899727598764002e-05
7.640000000000000000e+04 3.750297400983981788e-05
7.648000000000000000e+04 3.746883521671406925e-05
7.656000000000000000e+04 3.743721026694402099e-05
7.664000000000000000e+04 3.740473766811192036e-05
7.672000000000000000e+04 3.737241786438971758e-05
7.680000000000000000e+04 3.733784251380711794e-05
7.688000000000000000e+04 3.730465323315002024e-05
7.696000000000000000e+04 3.727085277205333114e-05
7.704000000000000000e+04 3.723845293279737234e-05
7.712000000000000000e+04 3.720512540894560516e-05
7.720000000000000000e+04 3.717219078680500388e-05
7.728000000000000000e+04 3.713772457558661699e-05
7.736000000000000000e+04 3.710630699060857296e-05
7.744000000000000000e+04 3.707649739226326346e-05
7.752000000000000000e+04 3.704613482113927603e-05
7.760000000000000000e+04 3.701286550494842231e-05
7.768000000000000000e+04 3.698313594213686883e-05
7.776000000000000000e+04 3.694708357215858996e-05
7.784000000000000000e+04 3.690720768645405769e-05
7.792000000000000000e+04 3.687378557515330613e-05
7.800000000000000000e+04 3.683843533508479595e-05
7.808000000000000000e+04 3.680640293168835342e-05
7.816000000000000000e+04 3.677525455714203417e-05
7.824000000000000000e+04 3.674457911984063685e-05
7.832000000000000000e+04 3.671263038995675743e-05
7.840000000000000000e+04 3.668062345241196454e-05
7.848000000000000000e+04 3.665327676571905613e-05
7.856000000000000000e+04 3.662203744170255959e-05
7.864000000000000000e+04 3.659288995550014079e-05
7.872000000000000000e+04 3.657026536529883742e-05
7.880000000000000000e+04 3.654458123492076993e-05
7.888000000000000000e+04 3.652327723102644086e-05
7.896000000000000000e+04 3.649866630439646542e-05
7.904000000000000000e+04 3.647121411631815135e-05
7.912000000000000000e+04 3.644297976279631257e-05
7.920000000000000000e+04 3.641299917944706976e-05
7.928000000000000000e+04 3.638881389633752406e-05
7.936000000000000000e+04 3.636653855210170150e-05
7.944000000000000000e+04 3.634152380982413888e-05
7.952000000000000000e+04 3.631548315752297640e-05
7.960000000000000000e+04 3.629426282714121044e-05
7.968000000000000000e+04 3.627390833571553230e-05
7.976000000000000000e+04 3.625393583206459880e-05
7.984000000000000000e+04 3.623231896199285984e-05
7.992000000000000000e+04 3.621532960096374154e-05


==> tex_tables/intensity_and_table_convergence/relative_l1_both_margins_10_percent_permuted_cells_low_noise.dat <==
x y
0.000000000000000000e+00 1.231738366186618805e-03
8.000000000000000000e+01 9.992414852604269981e-04
1.600000000000000000e+02 9.470641380175948143e-04
2.400000000000000000e+02 9.215409518219530582e-04
3.200000000000000000e+02 9.035668917931616306e-04
4.000000000000000000e+02 8.895377395674586296e-04
4.800000000000000000e+02 8.742442005313932896e-04
5.600000000000000000e+02 8.600971777923405170e-04
6.400000000000000000e+02 8.470072643831372261e-04
7.200000000000000000e+02 8.347369730472564697e-04
8.000000000000000000e+02 8.234839770011603832e-04
8.800000000000000000e+02 8.125918102450668812e-04
9.600000000000000000e+02 8.030268945731222630e-04
1.040000000000000000e+03 7.941749645397067070e-04
1.120000000000000000e+03 7.851441623643040657e-04
1.200000000000000000e+03 7.765452610328793526e-04
1.280000000000000000e+03 7.681494462303817272e-04
1.360000000000000000e+03 7.592082256451249123e-04
1.440000000000000000e+03 7.506955880671739578e-04
1.520000000000000000e+03 7.424397044815123081e-04
1.600000000000000000e+03 7.340047159232199192e-04
1.680000000000000000e+03 7.250985363498330116e-04
1.760000000000000000e+03 7.161017856560647488e-04
1.840000000000000000e+03 7.075162138789892197e-04
1.920000000000000000e+03 6.991163245402276516e-04
2.000000000000000000e+03 6.906472845003008842e-04
2.080000000000000000e+03 6.822554860264062881e-04
2.160000000000000000e+03 6.738499505445361137e-04
2.240000000000000000e+03 6.654516328126192093e-04
2.320000000000000000e+03 6.567904492840170860e-04
2.400000000000000000e+03 6.480581942014396191e-04
2.480000000000000000e+03 6.392978830263018608e-04
2.560000000000000000e+03 6.306378636509180069e-04
2.640000000000000000e+03 6.223599775694310665e-04
2.720000000000000000e+03 6.143256905488669872e-04
2.800000000000000000e+03 6.063924520276486874e-04
2.880000000000000000e+03 5.987724289298057556e-04
2.960000000000000000e+03 5.913694039918482304e-04
3.040000000000000000e+03 5.842127138748764992e-04
3.120000000000000000e+03 5.772764561697840691e-04
3.200000000000000000e+03 5.704322829842567444e-04
3.280000000000000000e+03 5.634943954646587372e-04
3.360000000000000000e+03 5.564746679738163948e-04
3.440000000000000000e+03 5.494884098879992962e-04
3.520000000000000000e+03 5.425990675576031208e-04
3.600000000000000000e+03 5.358037888072431087e-04
3.680000000000000000e+03 5.288773099891841412e-04
3.760000000000000000e+03 5.221278988756239414e-04
3.840000000000000000e+03 5.154563696123659611e-04
3.920000000000000000e+03 5.088707548566162586e-04
4.000000000000000000e+03 5.023747216910123825e-04
4.080000000000000000e+03 4.960729856975376606e-04
4.160000000000000000e+03 4.900087369605898857e-04
4.240000000000000000e+03 4.841096815653145313e-04
4.320000000000000000e+03 4.783947661053389311e-04
4.400000000000000000e+03 4.727408813778311014e-04
4.480000000000000000e+03 4.671557690016925335e-04
4.560000000000000000e+03 4.617120430339127779e-04
4.640000000000000000e+03 4.563401453197002411e-04
4.720000000000000000e+03 4.510528524406254292e-04
4.800000000000000000e+03 4.458717885427176952e-04
4.880000000000000000e+03 4.407962842378765345e-04
4.960000000000000000e+03 4.358644946478307247e-04
5.040000000000000000e+03 4.310120712034404278e-04
5.120000000000000000e+03 4.262537404429167509e-04
5.200000000000000000e+03 4.216319066472351551e-04
5.280000000000000000e+03 4.170574829913675785e-04
5.360000000000000000e+03 4.125863779336214066e-04
5.440000000000000000e+03 4.082660307176411152e-04
5.520000000000000000e+03 4.039688792545348406e-04
5.600000000000000000e+03 3.997774620074778795e-04
5.680000000000000000e+03 3.956610162276774645e-04
5.760000000000000000e+03 3.916023124475032091e-04
5.840000000000000000e+03 3.875315014738589525e-04
5.920000000000000000e+03 3.834978269878774881e-04
6.000000000000000000e+03 3.795314696617424488e-04
6.080000000000000000e+03 3.756321966648101807e-04
6.160000000000000000e+03 3.717414219863712788e-04
6.240000000000000000e+03 3.679447108879685402e-04
6.320000000000000000e+03 3.642113006208091974e-04
6.400000000000000000e+03 3.605300444178283215e-04
6.480000000000000000e+03 3.569264954421669245e-04
6.560000000000000000e+03 3.533769922796636820e-04
6.640000000000000000e+03 3.499148879200220108e-04
6.720000000000000000e+03 3.465232439339160919e-04
6.800000000000000000e+03 3.431819204706698656e-04
6.880000000000000000e+03 3.399231063667684793e-04
6.960000000000000000e+03 3.367686877027153969e-04
7.040000000000000000e+03 3.336385416332632303e-04
7.120000000000000000e+03 3.305802529212087393e-04
7.200000000000000000e+03 3.275926865171641111e-04
7.280000000000000000e+03 3.246319538448005915e-04
7.360000000000000000e+03 3.217459307052195072e-04
7.440000000000000000e+03 3.188047267030924559e-04
7.520000000000000000e+03 3.159024927299469709e-04
7.600000000000000000e+03 3.130894328933209181e-04
7.680000000000000000e+03 3.103049821220338345e-04
7.760000000000000000e+03 3.076021675951778889e-04
7.840000000000000000e+03 3.049764782190322876e-04
7.920000000000000000e+03 3.023725585080683231e-04
8.000000000000000000e+03 2.998023701366037130e-04
8.080000000000000000e+03 2.972946676891297102e-04
8.160000000000000000e+03 2.948335313703864813e-04
8.240000000000000000e+03 2.924515865743160248e-04
8.320000000000000000e+03 2.900955441873520613e-04
8.400000000000000000e+03 2.877871156670153141e-04
8.480000000000000000e+03 2.855418715626001358e-04
8.560000000000000000e+03 2.833625476341694593e-04
8.640000000000000000e+03 2.811783342622220516e-04
8.720000000000000000e+03 2.790396392811089754e-04
8.800000000000000000e+03 2.769442799035459757e-04
8.880000000000000000e+03 2.748587576206773520e-04
8.960000000000000000e+03 2.728402032516896725e-04
9.040000000000000000e+03 2.708369283936917782e-04
9.120000000000000000e+03 2.688715176191180944e-04
9.200000000000000000e+03 2.669229579623788595e-04
9.280000000000000000e+03 2.650030364748090506e-04
9.360000000000000000e+03 2.630848612170666456e-04
9.440000000000000000e+03 2.612024836707860231e-04
9.520000000000000000e+03 2.593302051536738873e-04
9.600000000000000000e+03 2.574948593974113464e-04
9.680000000000000000e+03 2.556653053034096956e-04
9.760000000000000000e+03 2.538753615226596594e-04
9.840000000000000000e+03 2.521222922950983047e-04
9.920000000000000000e+03 2.503556897863745689e-04
1.000000000000000000e+04 2.486004086676985025e-04
1.008000000000000000e+04 2.468791208229959011e-04
1.016000000000000000e+04 2.451996842864900827e-04
1.024000000000000000e+04 2.435492351651191711e-04
1.032000000000000000e+04 2.419094380456954241e-04
1.040000000000000000e+04 2.402589743724092841e-04
1.048000000000000000e+04 2.386031410424038768e-04
1.056000000000000000e+04 2.369825233472511172e-04
1.064000000000000000e+04 2.353879826841875911e-04
1.072000000000000000e+04 2.338098565815016627e-04
1.080000000000000000e+04 2.322395739611238241e-04
1.088000000000000000e+04 2.306889073224738240e-04
1.096000000000000000e+04 2.291463315486907959e-04
1.104000000000000000e+04 2.276334562338888645e-04
1.112000000000000000e+04 2.261116751469671726e-04
1.120000000000000000e+04 2.245974319521337748e-04
1.128000000000000000e+04 2.230929094366729259e-04
1.136000000000000000e+04 2.216207212768495083e-04
1.144000000000000000e+04 2.201658207923173904e-04
1.152000000000000000e+04 2.187221107305958867e-04
1.160000000000000000e+04 2.173139364458620548e-04
1.168000000000000000e+04 2.159057621611282229e-04
1.176000000000000000e+04 2.145258913515135646e-04
1.184000000000000000e+04 2.131592336809262633e-04
1.192000000000000000e+04 2.117948461091145873e-04
1.200000000000000000e+04 2.104429731843993068e-04
1.208000000000000000e+04 2.091318019665777683e-04
1.216000000000000000e+04 2.078583347611129284e-04
1.224000000000000000e+04 2.065937005681917071e-04
1.232000000000000000e+04 2.053450007224455476e-04
1.240000000000000000e+04 2.041161351371556520e-04
1.248000000000000000e+04 2.029154129559174180e-04
1.256000000000000000e+04 2.017432707361876965e-04
1.264000000000000000e+04 2.005995484068989754e-04
1.272000000000000000e+04 1.994719787035137415e-04
1.280000000000000000e+04 1.983593101613223553e-04
1.288000000000000000e+04 1.972549944184720516e-04
1.296000000000000000e+04 1.961691450560465455e-04
1.304000000000000000e+04 1.950967271113768220e-04
1.312000000000000000e+04 1.940289948834106326e-04
1.320000000000000000e+04 1.929718710016459227e-04
1.328000000000000000e+04 1.919139467645436525e-04
1.336000000000000000e+04 1.908628037199378014e-04
1.344000000000000000e+04 1.898293994599953294e-04
1.352000000000000000e+04 1.888065453385934234e-04
1.360000000000000000e+04 1.877933973446488380e-04
1.368000000000000000e+04 1.867888786364346743e-04
1.376000000000000000e+04 1.858097675722092390e-04
1.384000000000000000e+04 1.848559331847354770e-04
1.392000000000000000e+04 1.838997268350794911e-04
1.400000000000000000e+04 1.829585526138544083e-04
1.408000000000000000e+04 1.820209581637755036e-04
1.416000000000000000e+04 1.810684625525027514e-04
1.424000000000000000e+04 1.801337057258933783e-04
1.432000000000000000e+04 1.792098482837900519e-04
1.440000000000000000e+04 1.782959589036181569e-04
1.448000000000000000e+04 1.773788972059264779e-04
1.456000000000000000e+04 1.764543412718921900e-04
1.464000000000000000e+04 1.755396515363827348e-04
1.472000000000000000e+04 1.746301131788641214e-04
1.480000000000000000e+04 1.737388665787875652e-04
1.488000000000000000e+04 1.728593488223850727e-04
1.496000000000000000e+04 1.719846623018383980e-04
1.504000000000000000e+04 1.711172226350754499e-04
1.512000000000000000e+04 1.702509180177003145e-04
1.520000000000000000e+04 1.693817030172795057e-04
1.528000000000000000e+04 1.685294118942692876e-04
1.536000000000000000e+04 1.676888932706788182e-04
1.544000000000000000e+04 1.668660261202603579e-04
1.552000000000000000e+04 1.660510170040652156e-04
1.560000000000000000e+04 1.652672654017806053e-04
1.568000000000000000e+04 1.644781150389462709e-04
1.576000000000000000e+04 1.637056557228788733e-04
1.584000000000000000e+04 1.629315520403906703e-04
1.592000000000000000e+04 1.621702976990491152e-04
1.600000000000000000e+04 1.614179491298273206e-04
1.608000000000000000e+04 1.606713922228664160e-04
1.616000000000000000e+04 1.599186070961877704e-04
1.624000000000000000e+04 1.591708423802629113e-04
1.632000000000000000e+04 1.584250130690634251e-04
1.640000000000000000e+04 1.577025541337206960e-04
1.648000000000000000e+04 1.569774321978911757e-04
1.656000000000000000e+04 1.562653342261910439e-04
1.664000000000000000e+04 1.555586059112101793e-04
1.672000000000000000e+04 1.548555155750364065e-04
1.680000000000000000e+04 1.541524106869474053e-04
1.688000000000000000e+04 1.534656475996598601e-04
1.696000000000000000e+04 1.527851418359205127e-04
1.704000000000000000e+04 1.521162193967029452e-04
1.712000000000000000e+04 1.514521572971716523e-04
1.720000000000000000e+04 1.507988490629941225e-04
1.728000000000000000e+04 1.501436636317521334e-04
1.736000000000000000e+04 1.495084870839491487e-04
1.744000000000000000e+04 1.488757407059893012e-04
1.752000000000000000e+04 1.482523512095212936e-04
1.760000000000000000e+04 1.476369070587679744e-04
1.768000000000000000e+04 1.470135903218761086e-04
1.776000000000000000e+04 1.463917287765070796e-04
1.784000000000000000e+04 1.457850157748907804e-04
1.792000000000000000e+04 1.451787684345617890e-04
1.800000000000000000e+04 1.445801754016429186e-04
1.808000000000000000e+04 1.439954503439366817e-04
1.816000000000000000e+04 1.434011355740949512e-04
1.824000000000000000e+04 1.428249233867973089e-04
1.832000000000000000e+04 1.422529749106615782e-04
1.840000000000000000e+04 1.416756567778065801e-04
1.848000000000000000e+04 1.411120902048423886e-04
1.856000000000000000e+04 1.405442599207162857e-04
1.864000000000000000e+04 1.399666216457262635e-04
1.872000000000000000e+04 1.393998973071575165e-04
1.880000000000000000e+04 1.388375239912420511e-04
1.888000000000000000e+04 1.382906193612143397e-04
1.896000000000000000e+04 1.377392763970419765e-04
1.904000000000000000e+04 1.371828984702005982e-04
1.912000000000000000e+04 1.366392825730144978e-04
1.920000000000000000e+04 1.361006725346669555e-04
1.928000000000000000e+04 1.355690037598833442e-04
1.936000000000000000e+04 1.350362435914576054e-04
1.944000000000000000e+04 1.345027558272704482e-04
1.952000000000000000e+04 1.339676819043233991e-04
1.960000000000000000e+04 1.334397675236687064e-04
1.968000000000000000e+04 1.329277292825281620e-04
1.976000000000000000e+04 1.324197655776515603e-04
1.984000000000000000e+04 1.319146686000749469e-04
1.992000000000000000e+04 1.314202236244454980e-04
2.000000000000000000e+04 1.309106010012328625e-04
2.008000000000000000e+04 1.304084144067019224e-04
2.016000000000000000e+04 1.299119612667709589e-04
2.024000000000000000e+04 1.294145768042653799e-04
2.032000000000000000e+04 1.289166393689811230e-04
2.040000000000000000e+04 1.284241006942465901e-04
2.048000000000000000e+04 1.279287971556186676e-04
2.056000000000000000e+04 1.274494716199114919e-04
2.064000000000000000e+04 1.269715430680662394e-04
2.072000000000000000e+04 1.265186438104137778e-04
2.080000000000000000e+04 1.260702847503125668e-04
2.088000000000000000e+04 1.256175892194733024e-04
2.096000000000000000e+04 1.251618232345208526e-04
2.104000000000000000e+04 1.246939646080136299e-04
2.112000000000000000e+04 1.242320722667500377e-04
2.120000000000000000e+04 1.237673423020169139e-04
2.128000000000000000e+04 1.233108196174725890e-04
2.136000000000000000e+04 1.228437758982181549e-04
2.144000000000000000e+04 1.223980507347732782e-04
2.152000000000000000e+04 1.219548212247900665e-04
2.160000000000000000e+04 1.215285737998783588e-04
2.168000000000000000e+04 1.211122871609404683e-04
2.176000000000000000e+04 1.206956876558251679e-04
2.184000000000000000e+04 1.202661806019023061e-04
2.192000000000000000e+04 1.198329773615114391e-04
2.200000000000000000e+04 1.194082869915291667e-04
2.208000000000000000e+04 1.189884133054874837e-04
2.216000000000000000e+04 1.185755099868401885e-04
2.224000000000000000e+04 1.181578190880827606e-04
2.232000000000000000e+04 1.177319281850941479e-04
2.240000000000000000e+04 1.173148630186915398e-04
2.248000000000000000e+04 1.168959206552244723e-04
2.256000000000000000e+04 1.164821660495363176e-04
2.264000000000000000e+04 1.160748433903791010e-04
2.272000000000000000e+04 1.156720391009002924e-04
2.280000000000000000e+04 1.152771510533057153e-04
2.288000000000000000e+04 1.148742958321236074e-04
2.296000000000000000e+04 1.144794805441051722e-04
2.304000000000000000e+04 1.140881940955296159e-04
2.312000000000000000e+04 1.137108338298276067e-04
2.320000000000000000e+04 1.133418554672971368e-04
2.328000000000000000e+04 1.129757729358971119e-04
2.336000000000000000e+04 1.126012284657917917e-04
2.344000000000000000e+04 1.122248504543676972e-04
2.352000000000000000e+04 1.118449436035007238e-04
2.360000000000000000e+04 1.114657206926494837e-04
2.368000000000000000e+04 1.111032979679293931e-04
2.376000000000000000e+04 1.107561620301567018e-04
2.384000000000000000e+04 1.104075854527764022e-04
2.392000000000000000e+04 1.100597437471151352e-04
2.400000000000000000e+04 1.097163185477256775e-04
2.408000000000000000e+04 1.093700193450786173e-04
2.416000000000000000e+04 1.090150763047859073e-04
2.424000000000000000e+04 1.086710835807025433e-04
2.432000000000000000e+04 1.083292663679458201e-04
2.440000000000000000e+04 1.079828507499769330e-04
2.448000000000000000e+04 1.076472181011922657e-04
2.456000000000000000e+04 1.073118764907121658e-04
2.464000000000000000e+04 1.069904901669360697e-04
2.472000000000000000e+04 1.066789191099815071e-04
2.480000000000000000e+04 1.063563104253262281e-04
2.488000000000000000e+04 1.060390932252630591e-04
2.496000000000000000e+04 1.057134286384098232e-04
2.504000000000000000e+04 1.053895539371296763e-04
2.512000000000000000e+04 1.050656283041462302e-04
2.520000000000000000e+04 1.047419136739335954e-04
2.528000000000000000e+04 1.044168529915623367e-04
2.536000000000000000e+04 1.041001087287440896e-04
2.544000000000000000e+04 1.037847323459573090e-04
2.552000000000000000e+04 1.034758897731080651e-04
2.560000000000000000e+04 1.031775027513504028e-04
2.568000000000000000e+04 1.028913466143421829e-04
2.576000000000000000e+04 1.025987949105910957e-04
2.584000000000000000e+04 1.022936558001674712e-04
2.592000000000000000e+04 1.019934134092181921e-04
2.600000000000000000e+04 1.016866008285433054e-04
2.608000000000000000e+04 1.013949004118330777e-04
2.616000000000000000e+04 1.011028361972421408e-04
2.624000000000000000e+04 1.008173421723768115e-04
2.632000000000000000e+04 1.005268859444186091e-04
2.640000000000000000e+04 1.002417484414763749e-04
2.648000000000000000e+04 9.995815344154834747e-05
2.656000000000000000e+04 9.967137884814292192e-05
2.664000000000000000e+04 9.937293361872434616e-05
2.672000000000000000e+04 9.907441562972962856e-05
2.680000000000000000e+04 9.878308628685772419e-05
2.688000000000000000e+04 9.849448542809113860e-05
2.696000000000000000e+04 9.820688865147531033e-05
2.704000000000000000e+04 9.792112541617825627e-05
2.712000000000000000e+04 9.763765410752967000e-05
2.720000000000000000e+04 9.735114872455596924e-05
2.728000000000000000e+04 9.706488344818353653e-05
2.736000000000000000e+04 9.678217611508443952e-05
2.744000000000000000e+04 9.650950232753530145e-05
2.752000000000000000e+04 9.623854566598311067e-05
2.760000000000000000e+04 9.597559983376413584e-05
2.768000000000000000e+04 9.570452675689011812e-05
2.776000000000000000e+04 9.543485793983563781e-05
2.784000000000000000e+04 9.516425052424892783e-05
2.792000000000000000e+04 9.489984950050711632e-05
2.800000000000000000e+04 9.464294998906552792e-05
2.808000000000000000e+04 9.440434951102361083e-05
2.816000000000000000e+04 9.416716784471645951e-05
2.824000000000000000e+04 9.392384527018293738e-05
2.832000000000000000e+04 9.367725579068064690e-05
2.840000000000000000e+04 9.342443809146061540e-05
2.848000000000000000e+04 9.318730735685676336e-05
2.856000000000000000e+04 9.295082418248057365e-05
2.864000000000000000e+04 9.272750321542844176e-05
2.872000000000000000e+04 9.249880531569942832e-05
2.880000000000000000e+04 9.226860129274427891e-05
2.888000000000000000e+04 9.203481022268533707e-05
2.896000000000000000e+04 9.180607594316825271e-05
2.904000000000000000e+04 9.157632302958518267e-05
2.912000000000000000e+04 9.135057916864752769e-05
2.920000000000000000e+04 9.112398402066901326e-05
2.928000000000000000e+04 9.089661034522578120e-05
2.936000000000000000e+04 9.066336497198790312e-05
2.944000000000000000e+04 9.044587932294234633e-05
2.952000000000000000e+04 9.023191523738205433e-05
2.960000000000000000e+04 9.001748549053445458e-05
2.968000000000000000e+04 8.979974518297240138e-05
2.976000000000000000e+04 8.958821126725524664e-05
2.984000000000000000e+04 8.938973769545555115e-05
2.992000000000000000e+04 8.920051914174109697e-05
3.000000000000000000e+04 8.902302215574309230e-05
3.008000000000000000e+04 8.884340059012174606e-05
3.016000000000000000e+04 8.866659482009708881e-05
3.024000000000000000e+04 8.848993456922471523e-05
3.032000000000000000e+04 8.830430306261405349e-05
3.040000000000000000e+04 8.813614113023504615e-05
3.048000000000000000e+04 8.796714246273040771e-05
3.056000000000000000e+04 8.780820644460618496e-05
3.064000000000000000e+04 8.764785889070481062e-05
3.072000000000000000e+04 8.748892287258058786e-05
3.080000000000000000e+04 8.732498099561780691e-05
3.088000000000000000e+04 8.716287265997380018e-05
3.096000000000000000e+04 8.700451871845871210e-05
3.104000000000000000e+04 8.684633212396875024e-05
3.112000000000000000e+04 8.668598457006737590e-05
3.120000000000000000e+04 8.651506504975259304e-05
3.128000000000000000e+04 8.633585821371525526e-05
3.136000000000000000e+04 8.616955892648547888e-05
3.144000000000000000e+04 8.600277942605316639e-05
3.152000000000000000e+04 8.583293674746528268e-05
3.160000000000000000e+04 8.565485040890052915e-05
3.168000000000000000e+04 8.547365723643451929e-05
3.176000000000000000e+04 8.529947808710858226e-05
3.184000000000000000e+04 8.512890781275928020e-05
3.192000000000000000e+04 8.495901420246809721e-05
3.200000000000000000e+04 8.478690870106220245e-05
3.208000000000000000e+04 8.462293044431135058e-05
3.216000000000000000e+04 8.445269486401230097e-05
3.224000000000000000e+04 8.428624278167262673e-05
3.232000000000000000e+04 8.411470480496063828e-05
3.240000000000000000e+04 8.394692849833518267e-05
3.248000000000000000e+04 8.378233178518712521e-05
3.256000000000000000e+04 8.361545042134821415e-05
3.264000000000000000e+04 8.344290108652785420e-05
3.272000000000000000e+04 8.327467367053031921e-05
3.280000000000000000e+04 8.310733392136171460e-05
3.288000000000000000e+04 8.293231076095253229e-05
3.296000000000000000e+04 8.276662993011996150e-05
3.304000000000000000e+04 8.259897731477394700e-05
3.312000000000000000e+04 8.243335469160228968e-05
3.320000000000000000e+04 8.227173384511843324e-05
3.328000000000000000e+04 8.210842497646808624e-05
3.336000000000000000e+04 8.194158726837486029e-05
3.344000000000000000e+04 8.178041025530546904e-05
3.352000000000000000e+04 8.162408630596473813e-05
3.360000000000000000e+04 8.146574691636487842e-05
3.368000000000000000e+04 8.130000787787139416e-05
3.376000000000000000e+04 8.113075455185025930e-05
3.384000000000000000e+04 8.096544479485601187e-05
3.392000000000000000e+04 8.080610859906300902e-05
3.400000000000000000e+04 8.065955626079812646e-05
3.408000000000000000e+04 8.051004260778427124e-05
3.416000000000000000e+04 8.035719656618312001e-05
3.424000000000000000e+04 8.020782843232154846e-05
3.432000000000000000e+04 8.005725248949602246e-05
3.440000000000000000e+04 7.990405720192939043e-05
3.448000000000000000e+04 7.974319305503740907e-05
3.456000000000000000e+04 7.958133210195228457e-05
3.464000000000000000e+04 7.942079537315294147e-05
3.472000000000000000e+04 7.926478428998962045e-05
3.480000000000000000e+04 7.910424756119027734e-05
3.488000000000000000e+04 7.894916052464395761e-05
3.496000000000000000e+04 7.879090844653546810e-05
3.504000000000000000e+04 7.863801147323101759e-05
3.512000000000000000e+04 7.848192763049155474e-05
3.520000000000000000e+04 7.832959090592339635e-05
3.528000000000000000e+04 7.818653102731332183e-05
3.536000000000000000e+04 7.804673077771440148e-05
3.544000000000000000e+04 7.791822281433269382e-05
3.552000000000000000e+04 7.778311555739492178e-05
3.560000000000000000e+04 7.764717156533151865e-05
3.568000000000000000e+04 7.751771772745996714e-05
3.576000000000000000e+04 7.738109707133844495e-05
3.584000000000000000e+04 7.724532770225778222e-05
3.592000000000000000e+04 7.712373917456716299e-05
3.600000000000000000e+04 7.699958223383873701e-05
3.608000000000000000e+04 7.688502228120341897e-05
3.616000000000000000e+04 7.677218673052266240e-05
3.624000000000000000e+04 7.666277815587818623e-05
3.632000000000000000e+04 7.655811350559815764e-05
3.640000000000000000e+04 7.645380537724122405e-05
3.648000000000000000e+04 7.634710345882922411e-05
3.656000000000000000e+04 7.624549471074715257e-05
3.664000000000000000e+04 7.614046626258641481e-05
3.672000000000000000e+04 7.603943231515586376e-05
3.680000000000000000e+04 7.593526970595121384e-05
3.688000000000000000e+04 7.582017133245244622e-05
3.696000000000000000e+04 7.570579327875748277e-05
3.704000000000000000e+04 7.558896322734653950e-05
3.712000000000000000e+04 7.547397399321198463e-05
3.720000000000000000e+04 7.536450721090659499e-05
3.728000000000000000e+04 7.524991815444082022e-05
3.736000000000000000e+04 7.514087337767705321e-05
3.744000000000000000e+04 7.503292727051302791e-05
3.752000000000000000e+04 7.491940050385892391e-05
3.760000000000000000e+04 7.480301428586244583e-05
3.768000000000000000e+04 7.467799150617793202e-05
3.776000000000000000e+04 7.454657315975055099e-05
3.784000000000000000e+04 7.441774505423381925e-05
3.792000000000000000e+04 7.428813842125236988e-05
3.800000000000000000e+04 7.415754953399300575e-05
3.808000000000000000e+04 7.402295159408822656e-05
3.816000000000000000e+04 7.388788799289613962e-05
3.824000000000000000e+04 7.375617860816419125e-05
3.832000000000000000e+04 7.362222095252946019e-05
3.840000000000000000e+04 7.348716462729498744e-05
3.848000000000000000e+04 7.335400005104020238e-05
3.856000000000000000e+04 7.322079909499734640e-05
3.864000000000000000e+04 7.308847125386819243e-05
3.872000000000000000e+04 7.295305840671062469e-05
3.880000000000000000e+04 7.282306614797562361e-05
3.888000000000000000e+04 7.269173511303961277e-05
3.896000000000000000e+04 7.256551180034875870e-05
3.904000000000000000e+04 7.244060543598607183e-05
3.912000000000000000e+04 7.231351628433912992e-05
3.920000000000000000e+04 7.218123937491327524e-05
3.928000000000000000e+04 7.205567089840769768e-05
3.936000000000000000e+04 7.192568591563031077e-05
3.944000000000000000e+04 7.179719978012144566e-05
3.952000000000000000e+04 7.166674186009913683e-05
3.960000000000000000e+04 7.154588820412755013e-05
3.968000000000000000e+04 7.141957030398771167e-05
3.976000000000000000e+04 7.129148434614762664e-05
3.984000000000000000e+04 7.115650805644690990e-05
3.992000000000000000e+04 7.102893141563981771e-05
4.000000000000000000e+04 7.090764120221138000e-05
4.008000000000000000e+04 7.078886119415983558e-05
4.016000000000000000e+04 7.066609396133571863e-05
4.024000000000000000e+04 7.054287561913952231e-05
4.032000000000000000e+04 7.041506614768877625e-05
4.040000000000000000e+04 7.028743129922077060e-05
4.048000000000000000e+04 7.016375457169488072e-05
4.056000000000000000e+04 7.004703365964815021e-05
4.064000000000000000e+04 6.992796261329203844e-05
4.072000000000000000e+04 6.980763282626867294e-05
4.080000000000000000e+04 6.968517118366435170e-05
4.088000000000000000e+04 6.956430297577753663e-05
4.096000000000000000e+04 6.943880725884810090e-05
4.104000000000000000e+04 6.931382813490927219e-05
4.112000000000000000e+04 6.918959843460470438e-05
4.120000000000000000e+04 6.907077477080747485e-05
4.128000000000000000e+04 6.895077240187674761e-05
4.136000000000000000e+04 6.883502646815031767e-05
4.144000000000000000e+04 6.872263475088402629e-05
4.152000000000000000e+04 6.861358269816264510e-05
4.160000000000000000e+04 6.850804493296891451e-05
4.168000000000000000e+04 6.840546848252415657e-05
4.176000000000000000e+04 6.830756319686770439e-05
4.184000000000000000e+04 6.820254930062219501e-05
4.192000000000000000e+04 6.810009654145687819e-05
4.200000000000000000e+04 6.799729453632608056e-05
4.208000000000000000e+04 6.789353938074782491e-05
4.216000000000000000e+04 6.779545219615101814e-05
4.224000000000000000e+04 6.770301843062043190e-05
4.232000000000000000e+04 6.761490658391267061e-05
4.240000000000000000e+04 6.752600165782496333e-05
4.248000000000000000e+04 6.743973062839359045e-05
4.256000000000000000e+04 6.735794158885255456e-05
4.264000000000000000e+04 6.727272557327523828e-05
4.272000000000000000e+04 6.717864016536623240e-05
4.280000000000000000e+04 6.708574801450595260e-05
4.288000000000000000e+04 6.699775258312001824e-05
4.296000000000000000e+04 6.690880400128662586e-05
4.304000000000000000e+04 6.681235390715301037e-05
4.312000000000000000e+04 6.671664596069604158e-05
4.320000000000000000e+04 6.662188388872891665e-05
4.328000000000000000e+04 6.653303717030212283e-05
4.336000000000000000e+04 6.644088716711848974e-05
4.344000000000000000e+04 6.635428871959447861e-05
4.352000000000000000e+04 6.626341928495094180e-05
4.360000000000000000e+04 6.617455073865130544e-05
4.368000000000000000e+04 6.608371768379583955e-05
4.376000000000000000e+04 6.599335029022768140e-05
4.384000000000000000e+04 6.590385601157322526e-05
4.392000000000000000e+04 6.581585330422967672e-05
4.400000000000000000e+04 6.572285201400518417e-05
4.408000000000000000e+04 6.562464113812893629e-05
4.416000000000000000e+04 6.552846025442704558e-05
4.424000000000000000e+04 6.543215567944571376e-05
4.432000000000000000e+04 6.533671694342046976e-05
4.440000000000000000e+04 6.523916817968711257e-05
4.448000000000000000e+04 6.514406413771212101e-05
4.456000000000000000e+04 6.505145574919879436e-05
4.464000000000000000e+04 6.495819980045780540e-05
4.472000000000000000e+04 6.485830817837268114e-05
4.480000000000000000e+04 6.476481212303042412e-05
4.488000000000000000e+04 6.467222556238994002e-05
4.496000000000000000e+04 6.457431300077587366e-05
4.504000000000000000e+04 6.447931082220748067e-05
4.512000000000000000e+04 6.438991113100200891e-05
4.520000000000000000e+04 6.429412314901128411e-05
4.528000000000000000e+04 6.420569843612611294e-05
4.536000000000000000e+04 6.411722279153764248e-05
4.544000000000000000e+04 6.402811413863673806e-05
4.552000000000000000e+04 6.394505180651322007e-05
4.560000000000000000e+04 6.386099266819655895e-05
4.568000000000000000e+04 6.377855606842786074e-05
4.576000000000000000e+04 6.369253242155537009e-05
4.584000000000000000e+04 6.361216219374909997e-05
4.592000000000000000e+04 6.352524360409006476e-05
4.600000000000000000e+04 6.343889981508255005e-05
4.608000000000000000e+04 6.335497891996055841e-05
4.616000000000000000e+04 6.326894799713045359e-05
4.624000000000000000e+04 6.318345549516379833e-05
4.632000000000000000e+04 6.309479795163497329e-05
4.640000000000000000e+04 6.301299436017870903e-05
4.648000000000000000e+04 6.293069600360468030e-05
4.656000000000000000e+04 6.285311246756464243e-05
4.664000000000000000e+04 6.277448119362816215e-05
4.672000000000000000e+04 6.269746518228203058e-05
4.680000000000000000e+04 6.262568786041811109e-05
4.688000000000000000e+04 6.254695472307503223e-05
4.696000000000000000e+04 6.247362034628167748e-05
4.704000000000000000e+04 6.240041693672537804e-05
4.712000000000000000e+04 6.233458407223224640e-05
4.720000000000000000e+04 6.227050471352413297e-05
4.728000000000000000e+04 6.220505747478455305e-05
4.736000000000000000e+04 6.213974120328202844e-05
4.744000000000000000e+04 6.207174737937748432e-05
4.752000000000000000e+04 6.200395000632852316e-05
4.760000000000000000e+04 6.193874287419021130e-05
4.768000000000000000e+04 6.187908729771152139e-05
4.776000000000000000e+04 6.182703509693965316e-05
4.784000000000000000e+04 6.176813622005283833e-05
4.792000000000000000e+04 6.170375127112492919e-05
4.800000000000000000e+04 6.163870421005412936e-05
4.808000000000000000e+04 6.157801544759422541e-05
4.816000000000000000e+04 6.151399429654702544e-05
4.824000000000000000e+04 6.145018414827063680e-05
4.832000000000000000e+04 6.138136814115568995e-05
4.840000000000000000e+04 6.131063855718821287e-05
4.848000000000000000e+04 6.124493665993213654e-05
4.856000000000000000e+04 6.117393786553293467e-05
4.864000000000000000e+04 6.111270340625196695e-05
4.872000000000000000e+04 6.104765634518116713e-05
4.880000000000000000e+04 6.097894947743043303e-05
4.888000000000000000e+04 6.091287286835722625e-05
4.896000000000000000e+04 6.085155837354250252e-05
4.904000000000000000e+04 6.079205559217371047e-05
4.912000000000000000e+04 6.072508404031395912e-05
4.920000000000000000e+04 6.065923298592679203e-05
4.928000000000000000e+04 6.058242797735147178e-05
4.936000000000000000e+04 6.050074080121703446e-05
4.944000000000000000e+04 6.041802407708019018e-05
4.952000000000000000e+04 6.034155376255512238e-05
4.960000000000000000e+04 6.026120172464288771e-05
4.968000000000000000e+04 6.018090425641275942e-05
4.976000000000000000e+04 6.009584831190295517e-05
4.984000000000000000e+04 6.001296424074098468e-05
4.992000000000000000e+04 5.993252125335857272e-05
5.000000000000000000e+04 5.985207462799735367e-05
5.008000000000000000e+04 5.976034299237653613e-05
5.016000000000000000e+04 5.967553443042561412e-05
5.024000000000000000e+04 5.959534973953850567e-05
5.032000000000000000e+04 5.952084393356926739e-05
5.040000000000000000e+04 5.944000804447568953e-05
5.048000000000000000e+04 5.936252273386344314e-05
5.056000000000000000e+04 5.928974496782757342e-05
5.064000000000000000e+04 5.921366027905605733e-05
5.072000000000000000e+04 5.914029316045343876e-05
5.080000000000000000e+04 5.906827936996705830e-05
5.088000000000000000e+04 5.898990275454707444e-05
5.096000000000000000e+04 5.891495675314217806e-05
5.104000000000000000e+04 5.884286656510084867e-05
5.112000000000000000e+04 5.876827708561904728e-05
5.120000000000000000e+04 5.869414599146693945e-05
5.128000000000000000e+04 5.861677709617651999e-05
5.136000000000000000e+04 5.854295886820182204e-05
5.144000000000000000e+04 5.846967178513295949e-05
5.152000000000000000e+04 5.838180004502646625e-05
5.160000000000000000e+04 5.830367081216536462e-05
5.168000000000000000e+04 5.821901868330314755e-05
5.176000000000000000e+04 5.813605821458622813e-05
5.184000000000000000e+04 5.805544060422107577e-05
5.192000000000000000e+04 5.797436824650503695e-05
5.200000000000000000e+04 5.789769784314557910e-05
5.208000000000000000e+04 5.782245352747850120e-05
5.216000000000000000e+04 5.774957753601484001e-05
5.224000000000000000e+04 5.767610855400562286e-05
5.232000000000000000e+04 5.761829743278212845e-05
5.240000000000000000e+04 5.754993617301806808e-05
5.248000000000000000e+04 5.748490730184130371e-05
5.256000000000000000e+04 5.742091889260336757e-05
5.264000000000000000e+04 5.735505692427977920e-05
5.272000000000000000e+04 5.728874384658411145e-05
5.280000000000000000e+04 5.722506102756597102e-05
5.288000000000000000e+04 5.715724182664416730e-05
5.296000000000000000e+04 5.709310062229633331e-05
5.304000000000000000e+04 5.702842099708504975e-05
5.312000000000000000e+04 5.696186053683049977e-05
5.320000000000000000e+04 5.689408135367557406e-05
5.328000000000000000e+04 5.682836126652546227e-05
5.336000000000000000e+04 5.676430373569019139e-05
5.344000000000000000e+04 5.670155951520428061e-05
5.352000000000000000e+04 5.664049240294843912e-05
5.360000000000000000e+04 5.657591464114375412e-05
5.368000000000000000e+04 5.651578248944133520e-05
5.376000000000000000e+04 5.645667988574132323e-05
5.384000000000000000e+04 5.639725713990628719e-05
5.392000000000000000e+04 5.634525223285891116e-05
5.400000000000000000e+04 5.628667349810712039e-05
5.408000000000000000e+04 5.621999662253074348e-05
5.416000000000000000e+04 5.615311965811997652e-05
5.424000000000000000e+04 5.608698120340704918e-05
5.432000000000000000e+04 5.602086093858815730e-05
5.440000000000000000e+04 5.595207403530366719e-05
5.448000000000000000e+04 5.588437124970369041e-05
5.456000000000000000e+04 5.581836012424901128e-05
5.464000000000000000e+04 5.575609975494444370e-05
5.472000000000000000e+04 5.569097265833988786e-05
5.480000000000000000e+04 5.562429942074231803e-05
5.488000000000000000e+04 5.555906318477354944e-05
5.496000000000000000e+04 5.549506386159919202e-05
5.504000000000000000e+04 5.543734005186706781e-05
5.512000000000000000e+04 5.537568722502328455e-05
5.520000000000000000e+04 5.531846545636653900e-05
5.528000000000000000e+04 5.525931919692084193e-05
5.536000000000000000e+04 5.519614933291450143e-05
5.544000000000000000e+04 5.513485302799381316e-05
5.552000000000000000e+04 5.507223249878734350e-05
5.560000000000000000e+04 5.500965562532655895e-05
5.568000000000000000e+04 5.494113793247379363e-05
5.576000000000000000e+04 5.487684029503725469e-05
5.584000000000000000e+04 5.481471453094854951e-05
5.592000000000000000e+04 5.475269790622405708e-05
5.600000000000000000e+04 5.468033486977219582e-05
5.608000000000000000e+04 5.461864202516153455e-05
5.616000000000000000e+04 5.455264545162208378e-05
5.624000000000000000e+04 5.449063974083401263e-05
5.632000000000000000e+04 5.442908150143921375e-05
5.640000000000000000e+04 5.437002982944250107e-05
5.648000000000000000e+04 5.431295357993803918e-05
5.656000000000000000e+04 5.425604103947989643e-05
5.664000000000000000e+04 5.420258821686729789e-05
5.672000000000000000e+04 5.414780389401130378e-05
5.680000000000000000e+04 5.409115692600607872e-05
5.688000000000000000e+04 5.403249815572053194e-05
5.696000000000000000e+04 5.397752465796656907e-05
5.704000000000000000e+04 5.392304228735156357e-05
5.712000000000000000e+04 5.385933036450296640e-05
5.720000000000000000e+04 5.379668073146604002e-05
5.728000000000000000e+04 5.373324529500678182e-05
5.736000000000000000e+04 5.367340781958773732e-05
5.744000000000000000e+04 5.361343210097402334e-05
5.752000000000000000e+04 5.355068788048811257e-05
5.760000000000000000e+04 5.349067578208632767e-05
5.768000000000000000e+04 5.343228258425369859e-05
5.776000000000000000e+04 5.337806578609161079e-05
5.784000000000000000e+04 5.332410728442482650e-05
5.792000000000000000e+04 5.326619793777354062e-05
5.800000000000000000e+04 5.321035132510587573e-05
5.808000000000000000e+04 5.315914677339605987e-05
5.816000000000000000e+04 5.310845517669804394e-05
5.824000000000000000e+04 5.305752711137756705e-05
5.832000000000000000e+04 5.300000702845863998e-05
5.840000000000000000e+04 5.294083166518248618e-05
5.848000000000000000e+04 5.288263491820544004e-05
5.856000000000000000e+04 5.282437268760986626e-05
5.864000000000000000e+04 5.277004675008356571e-05
5.872000000000000000e+04 5.271517147775739431e-05
5.880000000000000000e+04 5.265893560135737062e-05
5.888000000000000000e+04 5.259821409708820283e-05
5.896000000000000000e+04 5.254131974652409554e-05
5.904000000000000000e+04 5.248611705610528588e-05
5.912000000000000000e+04 5.242108090897090733e-05
5.920000000000000000e+04 5.236453216639347374e-05
5.928000000000000000e+04 5.231068280409090221e-05
5.936000000000000000e+04 5.225563290878199041e-05
5.944000000000000000e+04 5.220210732659325004e-05
5.952000000000000000e+04 5.214875272940844297e-05
5.960000000000000000e+04 5.209360460867173970e-05
5.968000000000000000e+04 5.203506225370801985e-05
5.976000000000000000e+04 5.197834980208426714e-05
5.984000000000000000e+04 5.191871969145722687e-05
5.992000000000000000e+04 5.186121416045352817e-05
6.000000000000000000e+04 5.180208609090186656e-05
6.008000000000000000e+04 5.174616308067925274e-05
6.016000000000000000e+04 5.168403004063293338e-05
6.024000000000000000e+04 5.162632805877365172e-05
6.032000000000000000e+04 5.157097621122375131e-05
6.040000000000000000e+04 5.150915239937603474e-05
6.048000000000000000e+04 5.145197792444378138e-05
6.056000000000000000e+04 5.139223139849491417e-05
6.064000000000000000e+04 5.132874503033235669e-05
6.072000000000000000e+04 5.127181793795898557e-05
6.080000000000000000e+04 5.121520371176302433e-05
6.088000000000000000e+04 5.115585372550413013e-05
6.096000000000000000e+04 5.110050187795422971e-05
6.104000000000000000e+04 5.104139563627541065e-05
6.112000000000000000e+04 5.097922257846221328e-05
6.120000000000000000e+04 5.091591447126120329e-05
6.128000000000000000e+04 5.085268639959394932e-05
6.136000000000000000e+04 5.078770118416287005e-05
6.144000000000000000e+04 5.072522981208749115e-05
6.152000000000000000e+04 5.066583617008291185e-05
6.160000000000000000e+04 5.060678813606500626e-05
6.168000000000000000e+04 5.054887515143491328e-05
6.176000000000000000e+04 5.049047831562347710e-05
6.184000000000000000e+04 5.043599594500847161e-05
6.192000000000000000e+04 5.038270319346338511e-05
6.200000000000000000e+04 5.032937770010903478e-05
6.208000000000000000e+04 5.027520455769263208e-05
6.216000000000000000e+04 5.021826655138283968e-05
6.224000000000000000e+04 5.016478462493978441e-05
6.232000000000000000e+04 5.011475150240585208e-05
6.240000000000000000e+04 5.006605715607292950e-05
6.248000000000000000e+04 5.001876343158073723e-05
6.256000000000000000e+04 4.996964707970619202e-05
6.264000000000000000e+04 4.992385584046132863e-05
6.272000000000000000e+04 4.988137879990972579e-05
6.280000000000000000e+04 4.983648250345140696e-05
6.288000000000000000e+04 4.978871947969309986e-05
6.296000000000000000e+04 4.974230614607222378e-05
6.304000000000000000e+04 4.969209840055555105e-05
6.312000000000000000e+04 4.964317122357897460e-05
6.320000000000000000e+04 4.959397483617067337e-05
6.328000000000000000e+04 4.954141331836581230e-05
6.336000000000000000e+04 4.948737841914407909e-05
6.344000000000000000e+04 4.943581370753236115e-05
6.352000000000000000e+04 4.938443089486099780e-05
6.360000000000000000e+04 4.933676609653048217e-05
6.368000000000000000e+04 4.929395799990743399e-05
6.376000000000000000e+04 4.925165194435976446e-05
6.384000000000000000e+04 4.920387073070742190e-05
6.392000000000000000e+04 4.916144098388031125e-05
6.400000000000000000e+04 4.911794894724152982e-05
6.408000000000000000e+04 4.907201946480199695e-05
6.416000000000000000e+04 4.902177897747606039e-05
6.424000000000000000e+04 4.897036706097424030e-05
6.432000000000000000e+04 4.891858770861290395e-05
6.440000000000000000e+04 4.886794340563938022e-05
6.448000000000000000e+04 4.881933273281902075e-05
6.456000000000000000e+04 4.877176615991629660e-05
6.464000000000000000e+04 4.872102363151498139e-05
6.472000000000000000e+04 4.867029201705008745e-05
6.480000000000000000e+04 4.861809429712593555e-05
6.488000000000000000e+04 4.856324812863022089e-05
6.496000000000000000e+04 4.850860568694770336e-05
6.504000000000000000e+04 4.845945295528508723e-05
6.512000000000000000e+04 4.840458495891653001e-05
6.520000000000000000e+04 4.835045547224581242e-05
6.528000000000000000e+04 4.830007310374639928e-05
6.536000000000000000e+04 4.824013740289956331e-05
6.544000000000000000e+04 4.817606168217025697e-05
6.552000000000000000e+04 4.811538747162558138e-05
6.560000000000000000e+04 4.806113793165422976e-05
6.568000000000000000e+04 4.801025352207943797e-05
6.576000000000000000e+04 4.795997665496543050e-05
6.584000000000000000e+04 4.790533785126172006e-05
6.592000000000000000e+04 4.785288911079987884e-05
6.600000000000000000e+04 4.780341259902343154e-05
6.608000000000000000e+04 4.775447450811043382e-05
6.616000000000000000e+04 4.770779196405783296e-05
6.624000000000000000e+04 4.766319034388288856e-05
6.632000000000000000e+04 4.761532181873917580e-05
6.640000000000000000e+04 4.757217175210826099e-05
6.648000000000000000e+04 4.752826862386427820e-05
6.656000000000000000e+04 4.748173523694276810e-05
6.664000000000000000e+04 4.743534736917354167e-05
6.672000000000000000e+04 4.738385541713796556e-05
6.680000000000000000e+04 4.733746754936873913e-05
6.688000000000000000e+04 4.729029387817718089e-05
6.696000000000000000e+04 4.724043901660479605e-05
6.704000000000000000e+04 4.719520438811741769e-05
6.712000000000000000e+04 4.714292299468070269e-05
6.720000000000000000e+04 4.708693813881836832e-05
6.728000000000000000e+04 4.703388185589574277e-05
6.736000000000000000e+04 4.697619442595168948e-05
6.744000000000000000e+04 4.692026777775026858e-05
6.752000000000000000e+04 4.686080501414835453e-05
6.760000000000000000e+04 4.680313941207714379e-05
6.768000000000000000e+04 4.675005402532406151e-05
6.776000000000000000e+04 4.670236012316308916e-05
6.784000000000000000e+04 4.665139931603334844e-05
6.792000000000000000e+04 4.660083141061477363e-05
6.800000000000000000e+04 4.655139127862639725e-05
6.808000000000000000e+04 4.649728725780732930e-05
6.816000000000000000e+04 4.644702858058735728e-05
6.824000000000000000e+04 4.639736653189174831e-05
6.832000000000000000e+04 4.634400829672813416e-05
6.840000000000000000e+04 4.629311661119572818e-05
6.848000000000000000e+04 4.624067878467030823e-05
6.856000000000000000e+04 4.619059109245426953e-05
6.864000000000000000e+04 4.613582132151350379e-05
6.872000000000000000e+04 4.608842937159352005e-05
6.880000000000000000e+04 4.604625792126171291e-05
6.888000000000000000e+04 4.600805914378724992e-05
6.896000000000000000e+04 4.597137376549653709e-05
6.904000000000000000e+04 4.593085759552195668e-05
6.912000000000000000e+04 4.588728552334941924e-05
6.920000000000000000e+04 4.584974158206023276e-05
6.928000000000000000e+04 4.580897439154796302e-05
6.936000000000000000e+04 4.576730498229153454e-05
6.944000000000000000e+04 4.572423495119437575e-05
6.952000000000000000e+04 4.568799704429693520e-05
6.960000000000000000e+04 4.565071139950305223e-05
6.968000000000000000e+04 4.561577952699735761e-05
6.976000000000000000e+04 4.557617285172455013e-05
6.984000000000000000e+04 4.554305633064359426e-05
6.992000000000000000e+04 4.550806261249817908e-05
7.000000000000000000e+04 4.547301432467065752e-05
7.008000000000000000e+04 4.544123657979071140e-05
7.016000000000000000e+04 4.540736335911788046e-05
7.024000000000000000e+04 4.536917549557983875e-05
7.032000000000000000e+04 4.533505489234812558e-05
7.040000000000000000e+04 4.529676516540348530e-05
7.048000000000000000e+04 4.526189877651631832e-05
7.056000000000000000e+04 4.522689414443448186e-05
7.064000000000000000e+04 4.519061258179135621e-05
7.072000000000000000e+04 4.515328328125178814e-05
7.080000000000000000e+04 4.511955194175243378e-05
7.088000000000000000e+04 4.508644633460789919e-05
7.096000000000000000e+04 4.505386459641158581e-05
7.104000000000000000e+04 4.502119918470270932e-05
7.112000000000000000e+04 4.499122951528988779e-05
7.120000000000000000e+04 4.496402107179164886e-05
7.128000000000000000e+04 4.493142114370130002e-05
7.136000000000000000e+04 4.490217543207108974e-05
7.144000000000000000e+04 4.487028854782693088e-05
7.152000000000000000e+04 4.483412703848443925e-05
7.160000000000000000e+04 4.480178904486820102e-05
7.168000000000000000e+04 4.476563117350451648e-05
7.176000000000000000e+04 4.473406806937418878e-05
7.184000000000000000e+04 4.470525163924321532e-05
7.192000000000000000e+04 4.467395410756580532e-05
7.200000000000000000e+04 4.464348967303521931e-05
7.208000000000000000e+04 4.461426942725665867e-05
7.216000000000000000e+04 4.458650073502212763e-05
7.224000000000000000e+04 4.455794260138645768e-05
7.232000000000000000e+04 4.452599023352377117e-05
7.240000000000000000e+04 4.449995321920141578e-05
7.248000000000000000e+04 4.447489118319936097e-05
7.256000000000000000e+04 4.444288060767576098e-05
7.264000000000000000e+04 4.441459532245062292e-05
7.272000000000000000e+04 4.438114774529822171e-05
7.280000000000000000e+04 4.435125811141915619e-05
7.288000000000000000e+04 4.431685010786168277e-05
7.296000000000000000e+04 4.428264583111740649e-05
7.304000000000000000e+04 4.425124643603339791e-05
7.312000000000000000e+04 4.421646372065879405e-05
7.320000000000000000e+04 4.418134631123393774e-05
7.328000000000000000e+04 4.414455543155781925e-05
7.336000000000000000e+04 4.411049303598701954e-05
7.344000000000000000e+04 4.407731830724515021e-05
7.352000000000000000e+04 4.404721403261646628e-05
7.360000000000000000e+04 4.401167461764998734e-05
7.368000000000000000e+04 4.397927477839402854e-05
7.376000000000000000e+04 4.394639472593553364e-05
7.384000000000000000e+04 4.391235415823757648e-05
7.392000000000000000e+04 4.388471279526129365e-05
7.400000000000000000e+04 4.385414649732410908e-05
7.408000000000000000e+04 4.382144106784835458e-05
7.416000000000000000e+04 4.378755693323910236e-05
7.424000000000000000e+04 4.374722630018368363e-05
7.432000000000000000e+04 4.370745227788574994e-05
7.440000000000000000e+04 4.366796201793476939e-05
7.448000000000000000e+04 4.362993422546423972e-05
7.456000000000000000e+04 4.359161175671033561e-05
7.464000000000000000e+04 4.355519558885134757e-05
7.472000000000000000e+04 4.352500764071010053e-05
7.480000000000000000e+04 4.348999937064945698e-05
7.488000000000000000e+04 4.345340130385011435e-05
7.496000000000000000e+04 4.342254760558716953e-05
7.504000000000000000e+04 4.339256702223792672e-05
7.512000000000000000e+04 4.336156416684389114e-05
7.520000000000000000e+04 4.332932803663425148e-05
7.528000000000000000e+04 4.329456714913249016e-05
7.536000000000000000e+04 4.326140333432704210e-05
7.544000000000000000e+04 4.322180757299065590e-05
7.552000000000000000e+04 4.318695937399752438e-05
7.560000000000000000e+04 4.314860416343435645e-05
7.568000000000000000e+04 4.310660733608528972e-05
7.576000000000000000e+04 4.306481787352822721e-05
7.584000000000000000e+04 4.302678644307889044e-05
7.592000000000000000e+04 4.298503699828870595e-05
7.600000000000000000e+04 4.294417522032745183e-05
7.608000000000000000e+04 4.290252036298625171e-05
7.616000000000000000e+04 4.286425246391445398e-05
7.624000000000000000e+04 4.282857844373211265e-05
7.632000000000000000e+04 4.279584391042590141e-05
7.640000000000000000e+04 4.276256004231981933e-05
7.648000000000000000e+04 4.272772639524191618e-05
7.656000000000000000e+04 4.269557393854483962e-05
7.664000000000000000e+04 4.266233008820563555e-05
7.672000000000000000e+04 4.262939546606503427e-05
7.680000000000000000e+04 4.259933848516084254e-05
7.688000000000000000e+04 4.256996908225119114e-05
7.696000000000000000e+04 4.254240775480866432e-05
7.704000000000000000e+04 4.251654536346904933e-05
7.712000000000000000e+04 4.249190169502981007e-05
7.720000000000000000e+04 4.246420576237142086e-05
7.728000000000000000e+04 4.243694638716988266e-05
7.736000000000000000e+04 4.241385977366007864e-05
7.744000000000000000e+04 4.238805558998137712e-05
7.752000000000000000e+04 4.236587847117334604e-05
7.760000000000000000e+04 4.233950676280073822e-05
7.768000000000000000e+04 4.231277853250503540e-05
7.776000000000000000e+04 4.228882971801795065e-05
7.784000000000000000e+04 4.226222517900168896e-05
7.792000000000000000e+04 4.223648647894151509e-05
7.800000000000000000e+04 4.220490518491715193e-05
7.808000000000000000e+04 4.217424066155217588e-05
7.816000000000000000e+04 4.214682849124073982e-05
7.824000000000000000e+04 4.211564373690634966e-05
7.832000000000000000e+04 4.208658720017410815e-05
7.840000000000000000e+04 4.205558434478007257e-05
7.848000000000000000e+04 4.202467971481382847e-05
7.856000000000000000e+04 4.199588147457689047e-05
7.864000000000000000e+04 4.196535519440658391e-05
7.872000000000000000e+04 4.193453787593171000e-05
7.880000000000000000e+04 4.190153413219377398e-05
7.888000000000000000e+04 4.186681326245889068e-05
7.896000000000000000e+04 4.183468627161346376e-05
7.904000000000000000e+04 4.179991810815408826e-05
7.912000000000000000e+04 4.176767106400802732e-05
7.920000000000000000e+04 4.173318302491679788e-05
7.928000000000000000e+04 4.170043393969535828e-05
7.936000000000000000e+04 4.166429062024690211e-05
7.944000000000000000e+04 4.162771438132040203e-05
7.952000000000000000e+04 4.159069430897943676e-05
7.960000000000000000e+04 4.155436181463301182e-05
7.968000000000000000e+04 4.152227120357565582e-05
7.976000000000000000e+04 4.148779044044204056e-05
7.984000000000000000e+04 4.145139973843470216e-05
7.992000000000000000e+04 4.141523459111340344e-05


==> tex_tables/intensity_and_table_convergence/relative_l1_both_margins_20_percent_permuted_cells_high_noise.dat <==
x y
0.000000000000000000e+00 1.711105112917721272e-03
8.000000000000000000e+01 1.528397318907082081e-03
1.600000000000000000e+02 1.467460766434669495e-03
2.400000000000000000e+02 1.430707634426653385e-03
3.200000000000000000e+02 1.403252943418920040e-03
4.000000000000000000e+02 1.385109499096870422e-03
4.800000000000000000e+02 1.366410055197775364e-03
5.600000000000000000e+02 1.343404408544301987e-03
6.400000000000000000e+02 1.321419957093894482e-03
7.200000000000000000e+02 1.300652860663831234e-03
8.000000000000000000e+02 1.282673561945557594e-03
8.800000000000000000e+02 1.265429891645908356e-03
9.600000000000000000e+02 1.247484702616930008e-03
1.040000000000000000e+03 1.231957226991653442e-03
1.120000000000000000e+03 1.218848163262009621e-03
1.200000000000000000e+03 1.203135587275028229e-03
1.280000000000000000e+03 1.187551533803343773e-03
1.360000000000000000e+03 1.172577147372066975e-03
1.440000000000000000e+03 1.158712198957800865e-03
1.520000000000000000e+03 1.145059941336512566e-03
1.600000000000000000e+03 1.131244353018701077e-03
1.680000000000000000e+03 1.117770676501095295e-03
1.760000000000000000e+03 1.105132396332919598e-03
1.840000000000000000e+03 1.091834739781916142e-03
1.920000000000000000e+03 1.078915433026850224e-03
2.000000000000000000e+03 1.066372846253216267e-03
2.080000000000000000e+03 1.053128507919609547e-03
2.160000000000000000e+03 1.039250870235264301e-03
2.240000000000000000e+03 1.025717239826917648e-03
2.320000000000000000e+03 1.012206659652292728e-03
2.400000000000000000e+03 9.988853707909584045e-04
2.480000000000000000e+03 9.858013363555073738e-04
2.560000000000000000e+03 9.731589816510677338e-04
2.640000000000000000e+03 9.603096405044198036e-04
2.720000000000000000e+03 9.476349223405122757e-04
2.800000000000000000e+03 9.344287682324647903e-04
2.880000000000000000e+03 9.214836754836142063e-04
2.960000000000000000e+03 9.087029029615223408e-04
3.040000000000000000e+03 8.962777792476117611e-04
3.120000000000000000e+03 8.844733820296823978e-04
3.200000000000000000e+03 8.732965798117220402e-04
3.280000000000000000e+03 8.623502217233181000e-04
3.360000000000000000e+03 8.514271466992795467e-04
3.440000000000000000e+03 8.408885914832353592e-04
3.520000000000000000e+03 8.304357179440557957e-04
3.600000000000000000e+03 8.200167212635278702e-04
3.680000000000000000e+03 8.096638484857976437e-04
3.760000000000000000e+03 7.996498025022447109e-04
3.840000000000000000e+03 7.898277253843843937e-04
3.920000000000000000e+03 7.800520979799330235e-04
4.000000000000000000e+03 7.704448071308434010e-04
4.080000000000000000e+03 7.610003231093287468e-04
4.160000000000000000e+03 7.518405909650027752e-04
4.240000000000000000e+03 7.428176468238234520e-04
4.320000000000000000e+03 7.337697315961122513e-04
4.400000000000000000e+03 7.248637266457080841e-04
4.480000000000000000e+03 7.161222747527062893e-04
4.560000000000000000e+03 7.075365283526480198e-04
4.640000000000000000e+03 6.990531692281365395e-04
4.720000000000000000e+03 6.907742354087531567e-04
4.800000000000000000e+03 6.827036850154399872e-04
4.880000000000000000e+03 6.747976294718682766e-04
4.960000000000000000e+03 6.669978611171245575e-04
5.040000000000000000e+03 6.565189687535166740e-04
5.120000000000000000e+03 6.463655736297369003e-04
5.200000000000000000e+03 6.365700392052531242e-04
5.280000000000000000e+03 6.270815501920878887e-04
5.360000000000000000e+03 6.178729236125946045e-04
5.440000000000000000e+03 6.089064409025013447e-04
5.520000000000000000e+03 6.001837318763136864e-04
5.600000000000000000e+03 5.917429807595908642e-04
5.680000000000000000e+03 5.835233605466783047e-04
5.760000000000000000e+03 5.755526944994926453e-04
5.840000000000000000e+03 5.678095039911568165e-04
5.920000000000000000e+03 5.602677119895815849e-04
6.000000000000000000e+03 5.529071204364299774e-04
6.080000000000000000e+03 5.458345403894782066e-04
6.160000000000000000e+03 5.389432189986109734e-04
6.240000000000000000e+03 5.322471261024475098e-04
6.320000000000000000e+03 5.257133161649107933e-04
6.400000000000000000e+03 5.193186807446181774e-04
6.480000000000000000e+03 5.130796926096081734e-04
6.560000000000000000e+03 5.070117767900228500e-04
6.640000000000000000e+03 5.010868771933019161e-04
6.720000000000000000e+03 4.953095922246575356e-04
6.800000000000000000e+03 4.896625177934765816e-04
6.880000000000000000e+03 4.841327900066971779e-04
6.960000000000000000e+03 4.788211954291909933e-04
7.040000000000000000e+03 4.736110568046569824e-04
7.120000000000000000e+03 4.685178282670676708e-04
7.200000000000000000e+03 4.635113582480698824e-04
7.280000000000000000e+03 4.586076247505843639e-04
7.360000000000000000e+03 4.538084322120994329e-04
7.440000000000000000e+03 4.491276049520820379e-04
7.520000000000000000e+03 4.445457307156175375e-04
7.600000000000000000e+03 4.400697362143546343e-04
7.680000000000000000e+03 4.357188008725643158e-04
7.760000000000000000e+03 4.314446123316884041e-04
7.840000000000000000e+03 4.272605001460760832e-04
7.920000000000000000e+03 4.231617494951933622e-04
8.000000000000000000e+03 4.191573243588209152e-04
8.080000000000000000e+03 4.152062756475061178e-04
8.160000000000000000e+03 4.112898022867739201e-04
8.240000000000000000e+03 4.074960306752473116e-04
8.320000000000000000e+03 4.037744656670838594e-04
8.400000000000000000e+03 4.001240013167262077e-04
8.480000000000000000e+03 3.965412033721804619e-04
8.560000000000000000e+03 3.930126549676060677e-04
8.640000000000000000e+03 3.895721165463328362e-04
8.720000000000000000e+03 3.861933073494583368e-04
8.800000000000000000e+03 3.828290791716426611e-04
8.880000000000000000e+03 3.795504162553697824e-04
8.960000000000000000e+03 3.763059794437140226e-04
9.040000000000000000e+03 3.731229517143219709e-04
9.120000000000000000e+03 3.699884109664708376e-04
9.200000000000000000e+03 3.669271245598793030e-04
9.280000000000000000e+03 3.639272181317210197e-04
9.360000000000000000e+03 3.609727136790752411e-04
9.440000000000000000e+03 3.580470802262425423e-04
9.520000000000000000e+03 3.551580593921244144e-04
9.600000000000000000e+03 3.523223276715725660e-04
9.680000000000000000e+03 3.495428536552935839e-04
9.760000000000000000e+03 3.467717906460165977e-04
9.840000000000000000e+03 3.440760192461311817e-04
9.920000000000000000e+03 3.414126113057136536e-04
1.000000000000000000e+04 3.388245822861790657e-04
1.008000000000000000e+04 3.362514544278383255e-04
1.016000000000000000e+04 3.337454108987003565e-04
1.024000000000000000e+04 3.312567714601755142e-04
1.032000000000000000e+04 3.288094594608992338e-04
1.040000000000000000e+04 3.263938706368207932e-04
1.048000000000000000e+04 3.239988873247057199e-04
1.056000000000000000e+04 3.216507902834564447e-04
1.064000000000000000e+04 3.193703596480190754e-04
1.072000000000000000e+04 3.170887939631938934e-04
1.080000000000000000e+04 3.148668329231441021e-04
1.088000000000000000e+04 3.126655647065490484e-04
1.096000000000000000e+04 3.104966017417609692e-04
1.104000000000000000e+04 3.083690535277128220e-04
1.112000000000000000e+04 3.062883333768695593e-04
1.120000000000000000e+04 3.042094176635146141e-04
1.128000000000000000e+04 3.021505835931748152e-04
1.136000000000000000e+04 3.001138393301516771e-04
1.144000000000000000e+04 2.980886492878198624e-04
1.152000000000000000e+04 2.961040590889751911e-04
1.160000000000000000e+04 2.941710408776998520e-04
1.168000000000000000e+04 2.922780404333025217e-04
1.176000000000000000e+04 2.903970889747142792e-04
1.184000000000000000e+04 2.885533613152801991e-04
1.192000000000000000e+04 2.867099829018115997e-04
1.200000000000000000e+04 2.848945150617510080e-04
1.208000000000000000e+04 2.831150486599653959e-04
1.216000000000000000e+04 2.813744649756699800e-04
1.224000000000000000e+04 2.796617336571216583e-04
1.232000000000000000e+04 2.779593924060463905e-04
1.240000000000000000e+04 2.762689837254583836e-04
1.248000000000000000e+04 2.746058162301778793e-04
1.256000000000000000e+04 2.729471016209572554e-04
1.264000000000000000e+04 2.713439753279089928e-04
1.272000000000000000e+04 2.697536547202616930e-04
1.280000000000000000e+04 2.681871410459280014e-04
1.288000000000000000e+04 2.666639338713139296e-04
1.296000000000000000e+04 2.651450049597769976e-04
1.304000000000000000e+04 2.636697026900947094e-04
1.312000000000000000e+04 2.622137835714966059e-04
1.320000000000000000e+04 2.607477072160691023e-04
1.328000000000000000e+04 2.592835226096212864e-04
1.336000000000000000e+04 2.578588027972728014e-04
1.344000000000000000e+04 2.564600144978612661e-04
1.352000000000000000e+04 2.550831122789531946e-04
1.360000000000000000e+04 2.537165710236877203e-04
1.368000000000000000e+04 2.523713628761470318e-04
1.376000000000000000e+04 2.510166959837079048e-04
1.384000000000000000e+04 2.496577799320220947e-04
1.392000000000000000e+04 2.483280550222843885e-04
1.400000000000000000e+04 2.470379404257982969e-04
1.408000000000000000e+04 2.457560331095010042e-04
1.416000000000000000e+04 2.444889687467366457e-04
1.424000000000000000e+04 2.432411856716498733e-04
1.432000000000000000e+04 2.419826050754636526e-04
1.440000000000000000e+04 2.407506981398910284e-04
1.448000000000000000e+04 2.395391347818076611e-04
1.456000000000000000e+04 2.383454848313704133e-04
1.464000000000000000e+04 2.371461887378245592e-04
1.472000000000000000e+04 2.359566860832273960e-04
1.480000000000000000e+04 2.347778499824926257e-04
1.488000000000000000e+04 2.336307516088709235e-04
1.496000000000000000e+04 2.324908273294568062e-04
1.504000000000000000e+04 2.313401782885193825e-04
1.512000000000000000e+04 2.301967615494504571e-04
1.520000000000000000e+04 2.290713309776037931e-04
1.528000000000000000e+04 2.279694308526813984e-04
1.536000000000000000e+04 2.268611569888889790e-04
1.544000000000000000e+04 2.257730229757726192e-04
1.552000000000000000e+04 2.246825606562197208e-04
1.560000000000000000e+04 2.236008149338886142e-04
1.568000000000000000e+04 2.225456410087645054e-04
1.576000000000000000e+04 2.214787964476272464e-04
1.584000000000000000e+04 2.204285410698503256e-04
1.592000000000000000e+04 2.193917462136596441e-04
1.600000000000000000e+04 2.183722681365907192e-04
1.608000000000000000e+04 2.173599350498989224e-04
1.616000000000000000e+04 2.163562166970223188e-04
1.624000000000000000e+04 2.153488749172538519e-04
1.632000000000000000e+04 2.143610909115523100e-04
1.640000000000000000e+04 2.133808447979390621e-04
1.648000000000000000e+04 2.124316233675926924e-04
1.656000000000000000e+04 2.115091629093512893e-04
1.664000000000000000e+04 2.105869934894144535e-04
1.672000000000000000e+04 2.096698590321466327e-04
1.680000000000000000e+04 2.087452448904514313e-04
1.688000000000000000e+04 2.078161487588658929e-04
1.696000000000000000e+04 2.068803732981905341e-04
1.704000000000000000e+04 2.059491380350664258e-04
1.712000000000000000e+04 2.050312905339524150e-04
1.720000000000000000e+04 2.041176048805937171e-04
1.728000000000000000e+04 2.032394404523074627e-04
1.736000000000000000e+04 2.023755369009450078e-04
1.744000000000000000e+04 2.015146455960348248e-04
1.752000000000000000e+04 2.006482100114226341e-04
1.760000000000000000e+04 1.998178486246615648e-04
1.768000000000000000e+04 1.989882730413228273e-04
1.776000000000000000e+04 1.981745444936677814e-04
1.784000000000000000e+04 1.973744656424969435e-04
1.792000000000000000e+04 1.965792616829276085e-04
1.800000000000000000e+04 1.957931963261216879e-04
1.808000000000000000e+04 1.949912257259711623e-04
1.816000000000000000e+04 1.941969821928068995e-04
1.824000000000000000e+04 1.934070023708045483e-04
1.832000000000000000e+04 1.926378317875787616e-04
1.840000000000000000e+04 1.918861962622031569e-04
1.848000000000000000e+04 1.911491999635472894e-04
1.856000000000000000e+04 1.903955708257853985e-04
1.864000000000000000e+04 1.896437752293422818e-04
1.872000000000000000e+04 1.889003469841554761e-04
1.880000000000000000e+04 1.881616335595026612e-04
1.888000000000000000e+04 1.874255394795909524e-04
1.896000000000000000e+04 1.866914681158959866e-04
1.904000000000000000e+04 1.859631884144619107e-04
1.912000000000000000e+04 1.852263812907040119e-04
1.920000000000000000e+04 1.845173683250322938e-04
1.928000000000000000e+04 1.838054740801453590e-04
1.936000000000000000e+04 1.830874971346929669e-04
1.944000000000000000e+04 1.823623606469482183e-04
1.952000000000000000e+04 1.816322619561105967e-04
1.960000000000000000e+04 1.809041859814897180e-04
1.968000000000000000e+04 1.801961043383926153e-04
1.976000000000000000e+04 1.794916170183569193e-04
1.984000000000000000e+04 1.787905057426542044e-04
1.992000000000000000e+04 1.780807069735601544e-04
2.000000000000000000e+04 1.773779949871823192e-04
2.008000000000000000e+04 1.766923815011978149e-04
2.016000000000000000e+04 1.760194572852924466e-04
2.024000000000000000e+04 1.753661636030301452e-04
2.032000000000000000e+04 1.747033238643780351e-04
2.040000000000000000e+04 1.740583538776263595e-04
2.048000000000000000e+04 1.734118413878604770e-04
2.056000000000000000e+04 1.727707567624747753e-04
2.064000000000000000e+04 1.721286243991926312e-04
2.072000000000000000e+04 1.715028338367119431e-04
2.080000000000000000e+04 1.708887721179053187e-04
2.088000000000000000e+04 1.702775189187377691e-04
2.096000000000000000e+04 1.696774997981265187e-04
2.104000000000000000e+04 1.690756180323660374e-04
2.112000000000000000e+04 1.684887101873755455e-04
2.120000000000000000e+04 1.678906119195744395e-04
2.128000000000000000e+04 1.672880462137982249e-04
2.136000000000000000e+04 1.666888711042702198e-04
2.144000000000000000e+04 1.660896668909117579e-04
2.152000000000000000e+04 1.654838270042091608e-04
2.160000000000000000e+04 1.648826873861253262e-04
2.168000000000000000e+04 1.642833522055298090e-04
2.176000000000000000e+04 1.636910019442439079e-04
2.184000000000000000e+04 1.631025224924087524e-04
2.192000000000000000e+04 1.625244040042161942e-04
2.200000000000000000e+04 1.619522809050977230e-04
2.208000000000000000e+04 1.613959175301715732e-04
2.216000000000000000e+04 1.608380407560616732e-04
2.224000000000000000e+04 1.602872653165832162e-04
2.232000000000000000e+04 1.597307127667590976e-04
2.240000000000000000e+04 1.591906620888039470e-04
2.248000000000000000e+04 1.586540893185883760e-04
2.256000000000000000e+04 1.581140822963789105e-04
2.264000000000000000e+04 1.575808273628354073e-04
2.272000000000000000e+04 1.570507592987269163e-04
2.280000000000000000e+04 1.565292332088574767e-04
2.288000000000000000e+04 1.560201053507626057e-04
2.296000000000000000e+04 1.555168273625895381e-04
2.304000000000000000e+04 1.550231245346367359e-04
2.312000000000000000e+04 1.545266713947057724e-04
2.320000000000000000e+04 1.540301309432834387e-04
2.328000000000000000e+04 1.535479386802762747e-04
2.336000000000000000e+04 1.530565496068447828e-04
2.344000000000000000e+04 1.525699044577777386e-04
2.352000000000000000e+04 1.520836813142523170e-04
2.360000000000000000e+04 1.516033808002248406e-04
2.368000000000000000e+04 1.511391456006094813e-04
2.376000000000000000e+04 1.506725966464728117e-04
2.384000000000000000e+04 1.502212835475802422e-04
2.392000000000000000e+04 1.497736520832404494e-04
2.400000000000000000e+04 1.493246090831235051e-04
2.408000000000000000e+04 1.488793495809659362e-04
2.416000000000000000e+04 1.484397362219169736e-04
2.424000000000000000e+04 1.479985367041081190e-04
2.432000000000000000e+04 1.475675089750438929e-04
2.440000000000000000e+04 1.471495925216004252e-04
2.448000000000000000e+04 1.467218389734625816e-04
2.456000000000000000e+04 1.462968793930485845e-04
2.464000000000000000e+04 1.458761544199660420e-04
2.472000000000000000e+04 1.454693556297570467e-04
2.480000000000000000e+04 1.450620620744302869e-04
2.488000000000000000e+04 1.446652604499831796e-04
2.496000000000000000e+04 1.442791690351441503e-04
2.504000000000000000e+04 1.438781764591112733e-04
2.512000000000000000e+04 1.434756850358098745e-04
2.520000000000000000e+04 1.430898555554449558e-04
2.528000000000000000e+04 1.427079114364460111e-04
2.536000000000000000e+04 1.423247740603983402e-04
2.544000000000000000e+04 1.419438194716349244e-04
2.552000000000000000e+04 1.415591686964035034e-04
2.560000000000000000e+04 1.411685225320979953e-04
2.568000000000000000e+04 1.407821546308696270e-04
2.576000000000000000e+04 1.403950300300493836e-04
2.584000000000000000e+04 1.400237815687432885e-04
2.592000000000000000e+04 1.396570878569036722e-04
2.600000000000000000e+04 1.392963167745620012e-04
2.608000000000000000e+04 1.389243698213249445e-04
2.616000000000000000e+04 1.385605137329548597e-04
2.624000000000000000e+04 1.381865440635010600e-04
2.632000000000000000e+04 1.378238666802644730e-04
2.640000000000000000e+04 1.374638959532603621e-04
2.648000000000000000e+04 1.370897516608238220e-04
2.656000000000000000e+04 1.367247023154050112e-04
2.664000000000000000e+04 1.363717601634562016e-04
2.672000000000000000e+04 1.360116730211302638e-04
2.680000000000000000e+04 1.356525317532941699e-04
2.688000000000000000e+04 1.352957042399793863e-04
2.696000000000000000e+04 1.349306112388148904e-04
2.704000000000000000e+04 1.345862692687660456e-04
2.712000000000000000e+04 1.342359610134735703e-04
2.720000000000000000e+04 1.338835281785577536e-04
2.728000000000000000e+04 1.335454580839723349e-04
2.736000000000000000e+04 1.332127867499366403e-04
2.744000000000000000e+04 1.328832295257598162e-04
2.752000000000000000e+04 1.325675111729651690e-04
2.760000000000000000e+04 1.322464377153664827e-04
2.768000000000000000e+04 1.319300645263865590e-04
2.776000000000000000e+04 1.315973204327747226e-04
2.784000000000000000e+04 1.312626991420984268e-04
2.792000000000000000e+04 1.309285144088789821e-04
2.800000000000000000e+04 1.305889600189402699e-04
2.808000000000000000e+04 1.302596647292375565e-04
2.816000000000000000e+04 1.299023861065506935e-04
2.824000000000000000e+04 1.295653783017769456e-04
2.832000000000000000e+04 1.292272208957001567e-04
2.840000000000000000e+04 1.288980856770649552e-04
2.848000000000000000e+04 1.285704056499525905e-04
2.856000000000000000e+04 1.282445591641589999e-04
2.864000000000000000e+04 1.279244461329653859e-04
2.872000000000000000e+04 1.275993708986788988e-04
2.880000000000000000e+04 1.272850640816614032e-04
2.888000000000000000e+04 1.269605563720688224e-04
2.896000000000000000e+04 1.266315230168402195e-04
2.904000000000000000e+04 1.263122394448146224e-04
2.912000000000000000e+04 1.260040589841082692e-04
2.920000000000000000e+04 1.257025287486612797e-04
2.928000000000000000e+04 1.254084927495568991e-04
2.936000000000000000e+04 1.251093199243769050e-04
2.944000000000000000e+04 1.248125918209552765e-04
2.952000000000000000e+04 1.245211024070158601e-04
2.960000000000000000e+04 1.242164580617100000e-04
2.968000000000000000e+04 1.239038683706894517e-04
2.976000000000000000e+04 1.235955569427460432e-04
2.984000000000000000e+04 1.232797512784600258e-04
2.992000000000000000e+04 1.229803892783820629e-04
3.000000000000000000e+04 1.226756139658391476e-04
3.008000000000000000e+04 1.223710714839398861e-04
3.016000000000000000e+04 1.220710109919309616e-04
3.024000000000000000e+04 1.217684330185875297e-04
3.032000000000000000e+04 1.214563890243880451e-04
3.040000000000000000e+04 1.211424751090817153e-04
3.048000000000000000e+04 1.208218891406431794e-04
3.056000000000000000e+04 1.205097578349523246e-04
3.064000000000000000e+04 1.202012863359414041e-04
3.072000000000000000e+04 1.198952741106040776e-04
3.080000000000000000e+04 1.195949444081634283e-04
3.088000000000000000e+04 1.192975469166412950e-04
3.096000000000000000e+04 1.189910981338471174e-04
3.104000000000000000e+04 1.186909212265163660e-04
3.112000000000000000e+04 1.183992135338485241e-04
3.120000000000000000e+04 1.181020707008428872e-04
3.128000000000000000e+04 1.178072416223585606e-04
3.136000000000000000e+04 1.175133802462369204e-04
3.144000000000000000e+04 1.172227857750840485e-04
3.152000000000000000e+04 1.169352617580443621e-04
3.160000000000000000e+04 1.166562724392861128e-04
3.168000000000000000e+04 1.163791821454651654e-04
3.176000000000000000e+04 1.160999963758513331e-04
3.184000000000000000e+04 1.158219893113709986e-04
3.192000000000000000e+04 1.155399659182876348e-04
3.200000000000000000e+04 1.152622353401966393e-04
3.208000000000000000e+04 1.149878444266505539e-04
3.216000000000000000e+04 1.147217481047846377e-04
3.224000000000000000e+04 1.144532288890331984e-04
3.232000000000000000e+04 1.141800748882815242e-04
3.240000000000000000e+04 1.139068845077417791e-04
3.248000000000000000e+04 1.136456412496045232e-04
3.256000000000000000e+04 1.133794721681624651e-04
3.264000000000000000e+04 1.131187746068462729e-04
3.272000000000000000e+04 1.128623262047767639e-04
3.280000000000000000e+04 1.126053102780133486e-04
3.288000000000000000e+04 1.123590045608580112e-04
3.296000000000000000e+04 1.121103196055628359e-04
3.304000000000000000e+04 1.118525178753770888e-04
3.312000000000000000e+04 1.115991180995479226e-04
3.320000000000000000e+04 1.113511752919293940e-04
3.328000000000000000e+04 1.111042802222073078e-04
3.336000000000000000e+04 1.108564174501225352e-04
3.344000000000000000e+04 1.106204072129912674e-04
3.352000000000000000e+04 1.103877439163625240e-04
3.360000000000000000e+04 1.101636225939728320e-04
3.368000000000000000e+04 1.099400396924465895e-04
3.376000000000000000e+04 1.097147614927962422e-04
3.384000000000000000e+04 1.094987092074006796e-04
3.392000000000000000e+04 1.092753300326876342e-04
3.400000000000000000e+04 1.090633741114288568e-04
3.408000000000000000e+04 1.088429853552952409e-04
3.416000000000000000e+04 1.086301635950803757e-04
3.424000000000000000e+04 1.084207688109017909e-04
3.432000000000000000e+04 1.082082089851610363e-04
3.440000000000000000e+04 1.079867579392157495e-04
3.448000000000000000e+04 1.077728738891892135e-04
3.456000000000000000e+04 1.075551917892880738e-04
3.464000000000000000e+04 1.073457824531942606e-04
3.472000000000000000e+04 1.071409278665669262e-04
3.480000000000000000e+04 1.069357749656774104e-04
3.488000000000000000e+04 1.067304474418051541e-04
3.496000000000000000e+04 1.065287506207823753e-04
3.504000000000000000e+04 1.063304007402621210e-04
3.512000000000000000e+04 1.061322182067669928e-04
3.520000000000000000e+04 1.059389469446614385e-04
3.528000000000000000e+04 1.057423942256718874e-04
3.536000000000000000e+04 1.055439206538721919e-04
3.544000000000000000e+04 1.053460437105968595e-04
3.552000000000000000e+04 1.051464059855788946e-04
3.560000000000000000e+04 1.049376005539670587e-04
3.568000000000000000e+04 1.047316254698671401e-04
3.576000000000000000e+04 1.045225071720778942e-04
3.584000000000000000e+04 1.043040974764153361e-04
3.592000000000000000e+04 1.040935167111456394e-04
3.600000000000000000e+04 1.038785849232226610e-04
3.608000000000000000e+04 1.036668545566499233e-04
3.616000000000000000e+04 1.034629676723852754e-04
3.624000000000000000e+04 1.032492073136381805e-04
3.632000000000000000e+04 1.030481143970973790e-04
3.640000000000000000e+04 1.028496553772129118e-04
3.648000000000000000e+04 1.026439131237566471e-04
3.656000000000000000e+04 1.024386074277572334e-04
3.664000000000000000e+04 1.022361393552273512e-04
3.672000000000000000e+04 1.020359559333883226e-04
3.680000000000000000e+04 1.018451657728292048e-04
3.688000000000000000e+04 1.016637106658890843e-04
3.696000000000000000e+04 1.014755616779439151e-04
3.704000000000000000e+04 1.012886641547083855e-04
3.712000000000000000e+04 1.011053100228309631e-04
3.720000000000000000e+04 1.009318948490545154e-04
3.728000000000000000e+04 1.007565588224679232e-04
3.736000000000000000e+04 1.005772501230239868e-04
3.744000000000000000e+04 1.003992801997810602e-04
3.752000000000000000e+04 1.002106946543790400e-04
3.760000000000000000e+04 1.000199772533960640e-04
3.768000000000000000e+04 9.984181087929755449e-05
3.776000000000000000e+04 9.966015932150185108e-05
3.784000000000000000e+04 9.946561476681381464e-05
3.792000000000000000e+04 9.926696657203137875e-05
3.800000000000000000e+04 9.907152707455679774e-05
3.808000000000000000e+04 9.887485066428780556e-05
3.816000000000000000e+04 9.868416236713528633e-05
3.824000000000000000e+04 9.849360503721982241e-05
3.832000000000000000e+04 9.830456838244572282e-05
3.840000000000000000e+04 9.811934432946145535e-05
3.848000000000000000e+04 9.792706259759142995e-05
3.856000000000000000e+04 9.773462079465389252e-05
3.864000000000000000e+04 9.754899656400084496e-05
3.872000000000000000e+04 9.736325591802597046e-05
3.880000000000000000e+04 9.717913053464144468e-05
3.888000000000000000e+04 9.699584188638255000e-05
3.896000000000000000e+04 9.681842493591830134e-05
3.904000000000000000e+04 9.664046228863298893e-05
3.912000000000000000e+04 9.646287799114361405e-05
3.920000000000000000e+04 9.628531552152708173e-05
3.928000000000000000e+04 9.609739936422556639e-05
3.936000000000000000e+04 9.591940761310979724e-05
3.944000000000000000e+04 9.575120930094271898e-05
3.952000000000000000e+04 9.558940655551850796e-05
3.960000000000000000e+04 9.542104817228391767e-05
3.968000000000000000e+04 9.525410132482647896e-05
3.976000000000000000e+04 9.508455696050077677e-05
3.984000000000000000e+04 9.492212120676413178e-05
3.992000000000000000e+04 9.475847764406353235e-05
4.000000000000000000e+04 9.459391003474593163e-05
4.008000000000000000e+04 9.442714508622884750e-05
4.016000000000000000e+04 9.426589531358331442e-05
4.024000000000000000e+04 9.410654456587508321e-05
4.032000000000000000e+04 9.395285451319068670e-05
4.040000000000000000e+04 9.379729453939944506e-05
4.048000000000000000e+04 9.364481229567900300e-05
4.056000000000000000e+04 9.349533502245321870e-05
4.064000000000000000e+04 9.334567585028707981e-05
4.072000000000000000e+04 9.319719538325443864e-05
4.080000000000000000e+04 9.304673585575073957e-05
4.088000000000000000e+04 9.289948502555489540e-05
4.096000000000000000e+04 9.275243064621463418e-05
4.104000000000000000e+04 9.260269143851473927e-05
4.112000000000000000e+04 9.245296678273007274e-05
4.120000000000000000e+04 9.230184514308348298e-05
4.128000000000000000e+04 9.214772580889984965e-05
4.136000000000000000e+04 9.199600026477128267e-05
4.144000000000000000e+04 9.184558439301326871e-05
4.152000000000000000e+04 9.169490658678114414e-05
4.160000000000000000e+04 9.153997962130233645e-05
4.168000000000000000e+04 9.138885798165574670e-05
4.176000000000000000e+04 9.122985647991299629e-05
4.184000000000000000e+04 9.106981451623141766e-05
4.192000000000000000e+04 9.091212268685922027e-05
4.200000000000000000e+04 9.075341222342103720e-05
4.208000000000000000e+04 9.059888543561100960e-05
4.216000000000000000e+04 9.045109618455171585e-05
4.224000000000000000e+04 9.030051296576857567e-05
4.232000000000000000e+04 9.014781971927732229e-05
4.240000000000000000e+04 9.000304999062791467e-05
4.248000000000000000e+04 8.985782187664881349e-05
4.256000000000000000e+04 8.971494389697909355e-05
4.264000000000000000e+04 8.957375393947586417e-05
4.272000000000000000e+04 8.943436114350333810e-05
4.280000000000000000e+04 8.929766772780567408e-05
4.288000000000000000e+04 8.915755461202934384e-05
4.296000000000000000e+04 8.901351975509896874e-05
4.304000000000000000e+04 8.886757859727367759e-05
4.312000000000000000e+04 8.872410398907959461e-05
4.320000000000000000e+04 8.858381625032052398e-05
4.328000000000000000e+04 8.843977411743253469e-05
4.336000000000000000e+04 8.829176658764481544e-05
4.344000000000000000e+04 8.814199827611446381e-05
4.352000000000000000e+04 8.799617353361099958e-05
4.360000000000000000e+04 8.785043610259890556e-05
4.368000000000000000e+04 8.771177817834541202e-05
4.376000000000000000e+04 8.757649629842489958e-05
4.384000000000000000e+04 8.743687067180871964e-05
4.392000000000000000e+04 8.729784894967451692e-05
4.400000000000000000e+04 8.715752483112737536e-05
4.408000000000000000e+04 8.701063779881224036e-05
4.416000000000000000e+04 8.687547233421355486e-05
4.424000000000000000e+04 8.674509444972500205e-05
4.432000000000000000e+04 8.662117033964022994e-05
4.440000000000000000e+04 8.649687515571713448e-05
4.448000000000000000e+04 8.637502469355240464e-05
4.456000000000000000e+04 8.625777991255745292e-05
4.464000000000000000e+04 8.612854435341432691e-05
4.472000000000000000e+04 8.600357250543311238e-05
4.480000000000000000e+04 8.587746560806408525e-05
4.488000000000000000e+04 8.575202809879556298e-05
4.496000000000000000e+04 8.562709263060241938e-05
4.504000000000000000e+04 8.550698839826509356e-05
4.512000000000000000e+04 8.538622932974249125e-05
4.520000000000000000e+04 8.526926103513687849e-05
4.528000000000000000e+04 8.515156514476984739e-05
4.536000000000000000e+04 8.503906428813934326e-05
4.544000000000000000e+04 8.492497727274894714e-05
4.552000000000000000e+04 8.480327232973650098e-05
4.560000000000000000e+04 8.468301530228927732e-05
4.568000000000000000e+04 8.456197247141972184e-05
4.576000000000000000e+04 8.445026469416916370e-05
4.584000000000000000e+04 8.433640323346480727e-05
4.592000000000000000e+04 8.422732207691296935e-05
4.600000000000000000e+04 8.412051101913675666e-05
4.608000000000000000e+04 8.401440572924911976e-05
4.616000000000000000e+04 8.390555740334093571e-05
4.624000000000000000e+04 8.379779319511726499e-05
4.632000000000000000e+04 8.369478746317327023e-05
4.640000000000000000e+04 8.358851482626050711e-05
4.648000000000000000e+04 8.347784751094877720e-05
4.656000000000000000e+04 8.337339386343955994e-05
4.664000000000000000e+04 8.326827082782983780e-05
4.672000000000000000e+04 8.316060848301276565e-05
4.680000000000000000e+04 8.305510709760710597e-05
4.688000000000000000e+04 8.294907456729561090e-05
4.696000000000000000e+04 8.284424256999045610e-05
4.704000000000000000e+04 8.274128776974976063e-05
4.712000000000000000e+04 8.263508061645552516e-05
4.720000000000000000e+04 8.252511179307475686e-05
4.728000000000000000e+04 8.242360490839928389e-05
4.736000000000000000e+04 8.232473919633775949e-05
4.744000000000000000e+04 8.222690667025744915e-05
4.752000000000000000e+04 8.212550892494618893e-05
4.760000000000000000e+04 8.202542812796309590e-05
4.768000000000000000e+04 8.192539098672568798e-05
4.776000000000000000e+04 8.182769670384004712e-05
4.784000000000000000e+04 8.172303205356001854e-05
4.792000000000000000e+04 8.162201265804469585e-05
4.800000000000000000e+04 8.152358350344002247e-05
4.808000000000000000e+04 8.142018486978486180e-05
4.816000000000000000e+04 8.131259528454393148e-05
4.824000000000000000e+04 8.120624261209741235e-05
4.832000000000000000e+04 8.110753697110339999e-05
4.840000000000000000e+04 8.100615377770736814e-05
4.848000000000000000e+04 8.090298797469586134e-05
4.856000000000000000e+04 8.080172119662165642e-05
4.864000000000000000e+04 8.069758769124746323e-05
4.872000000000000000e+04 8.059415267780423164e-05
4.880000000000000000e+04 8.048962627071887255e-05
4.888000000000000000e+04 8.037989027798175812e-05
4.896000000000000000e+04 8.026012801565229893e-05
4.904000000000000000e+04 8.013778278836980462e-05
4.912000000000000000e+04 8.000710658961907029e-05
4.920000000000000000e+04 7.988132711034268141e-05
4.928000000000000000e+04 7.974926847964525223e-05
4.936000000000000000e+04 7.962386735016480088e-05
4.944000000000000000e+04 7.949733117129653692e-05
4.952000000000000000e+04 7.937504415167495608e-05
4.960000000000000000e+04 7.925785757834091783e-05
4.968000000000000000e+04 7.913720764918252826e-05
4.976000000000000000e+04 7.902304787421599030e-05
4.984000000000000000e+04 7.890943379607051611e-05
4.992000000000000000e+04 7.879726763349026442e-05
5.000000000000000000e+04 7.869020919315516949e-05
5.008000000000000000e+04 7.885214290581643581e-05
5.016000000000000000e+04 7.900304626673460007e-05
5.024000000000000000e+04 7.914096204331144691e-05
5.032000000000000000e+04 7.927462866064161062e-05
5.040000000000000000e+04 7.939943316159769893e-05
5.048000000000000000e+04 7.951585575938224792e-05
5.056000000000000000e+04 7.962657400639727712e-05
5.064000000000000000e+04 7.973249739734455943e-05
5.072000000000000000e+04 7.982980605447664857e-05
5.080000000000000000e+04 7.991470192791894078e-05
5.088000000000000000e+04 7.999315130291506648e-05
5.096000000000000000e+04 8.006424468476325274e-05
5.104000000000000000e+04 8.012647595023736358e-05
5.112000000000000000e+04 8.018591324798762798e-05
5.120000000000000000e+04 8.023941336432471871e-05
5.128000000000000000e+04 8.028840966289862990e-05
5.136000000000000000e+04 8.032961341086775064e-05
5.144000000000000000e+04 8.037083898670971394e-05
5.152000000000000000e+04 8.040530519792810082e-05
5.160000000000000000e+04 8.044183050515130162e-05
5.168000000000000000e+04 8.047035953495651484e-05
5.176000000000000000e+04 8.049415919231250882e-05
5.184000000000000000e+04 8.051213808357715607e-05
5.192000000000000000e+04 8.051924669416621327e-05
5.200000000000000000e+04 8.052030170802026987e-05
5.208000000000000000e+04 8.052315388340502977e-05
5.216000000000000000e+04 8.051971235545352101e-05
5.224000000000000000e+04 8.051039912970736623e-05
5.232000000000000000e+04 8.049591997405514121e-05
5.240000000000000000e+04 8.047577284742146730e-05
5.248000000000000000e+04 8.045464346650987864e-05
5.256000000000000000e+04 8.042209810810163617e-05
5.264000000000000000e+04 8.039177191676571965e-05
5.272000000000000000e+04 8.036437793634831905e-05
5.280000000000000000e+04 8.034528582356870174e-05
5.288000000000000000e+04 8.031880861381068826e-05
5.296000000000000000e+04 8.029005402931943536e-05
5.304000000000000000e+04 8.026491559576243162e-05
5.312000000000000000e+04 8.023536065593361855e-05
5.320000000000000000e+04 8.020798122743144631e-05
5.328000000000000000e+04 8.017787331482395530e-05
5.336000000000000000e+04 8.014099148567765951e-05
5.344000000000000000e+04 8.010351302800700068e-05
5.352000000000000000e+04 8.006743883015587926e-05
5.360000000000000000e+04 8.003201219253242016e-05
5.368000000000000000e+04 7.999928493518382311e-05
5.376000000000000000e+04 7.995840132934972644e-05
5.384000000000000000e+04 7.991761231096461415e-05
5.392000000000000000e+04 7.987861317815259099e-05
5.400000000000000000e+04 7.982752867974340916e-05
5.408000000000000000e+04 7.977723726071417332e-05
5.416000000000000000e+04 7.972154708113521338e-05
5.424000000000000000e+04 7.966530392877757549e-05
5.432000000000000000e+04 7.960762013681232929e-05
5.440000000000000000e+04 7.955074397614225745e-05
5.448000000000000000e+04 7.950098370201885700e-05
5.456000000000000000e+04 7.945235847728326917e-05
5.464000000000000000e+04 7.940817158669233322e-05
5.472000000000000000e+04 7.936311885714530945e-05
5.480000000000000000e+04 7.932245353003963828e-05
5.488000000000000000e+04 7.927641854621469975e-05
5.496000000000000000e+04 7.922908844193443656e-05
5.504000000000000000e+04 7.918356277514249086e-05
5.512000000000000000e+04 7.913722947705537081e-05
5.520000000000000000e+04 7.908818952273577452e-05
5.528000000000000000e+04 7.902712241047993302e-05
5.536000000000000000e+04 7.896863098721951246e-05
5.544000000000000000e+04 7.890971028245985508e-05
5.552000000000000000e+04 7.885329250711947680e-05
5.560000000000000000e+04 7.879210897954180837e-05
5.568000000000000000e+04 7.873232243582606316e-05
5.576000000000000000e+04 7.866432861192151904e-05
5.584000000000000000e+04 7.859748438932001591e-05
5.592000000000000000e+04 7.853643910493701696e-05
5.600000000000000000e+04 7.846905646147206426e-05
5.608000000000000000e+04 7.839432510081678629e-05
5.616000000000000000e+04 7.831890252418816090e-05
5.624000000000000000e+04 7.824962085578590631e-05
5.632000000000000000e+04 7.817457662895321846e-05
5.640000000000000000e+04 7.809993985574692488e-05
5.648000000000000000e+04 7.802612526575103402e-05
5.656000000000000000e+04 7.794860721332952380e-05
5.664000000000000000e+04 7.787656068103387952e-05
5.672000000000000000e+04 7.780707528581842780e-05
5.680000000000000000e+04 7.773717516101896763e-05
5.688000000000000000e+04 7.766907219775021076e-05
5.696000000000000000e+04 7.759810250718146563e-05
5.704000000000000000e+04 7.752454257570207119e-05
5.712000000000000000e+04 7.745121547486633062e-05
5.720000000000000000e+04 7.737612031633034348e-05
5.728000000000000000e+04 7.730013021500781178e-05
5.736000000000000000e+04 7.722246664343401790e-05
5.744000000000000000e+04 7.714713137829676270e-05
5.752000000000000000e+04 7.707514305366203189e-05
5.760000000000000000e+04 7.699948037043213844e-05
5.768000000000000000e+04 7.692834333283826709e-05
5.776000000000000000e+04 7.685414311708882451e-05
5.784000000000000000e+04 7.678220572415739298e-05
5.792000000000000000e+04 7.671174535062164068e-05
5.800000000000000000e+04 7.663809810765087605e-05
5.808000000000000000e+04 7.656531670363619924e-05
5.816000000000000000e+04 7.649624603800475597e-05
5.824000000000000000e+04 7.642777200089767575e-05
5.832000000000000000e+04 7.636428199475631118e-05
5.840000000000000000e+04 7.630098116351291537e-05
5.848000000000000000e+04 7.624002319062128663e-05
5.856000000000000000e+04 7.617666415171697736e-05
5.864000000000000000e+04 7.611355249537155032e-05
5.872000000000000000e+04 7.604857091791927814e-05
5.880000000000000000e+04 7.599002128699794412e-05
5.888000000000000000e+04 7.593248301418498158e-05
5.896000000000000000e+04 7.586954598082229495e-05
5.904000000000000000e+04 7.580866804346442223e-05
5.912000000000000000e+04 7.574605842819437385e-05
5.920000000000000000e+04 7.567949069198220968e-05
5.928000000000000000e+04 7.561493839602917433e-05
5.936000000000000000e+04 7.555174670414999127e-05
5.944000000000000000e+04 7.548537541879341006e-05
5.952000000000000000e+04 7.541962986579164863e-05
5.960000000000000000e+04 7.535461918450891972e-05
5.968000000000000000e+04 7.528630521846935153e-05
5.976000000000000000e+04 7.522436499129980803e-05
5.984000000000000000e+04 7.515508332289755344e-05
5.992000000000000000e+04 7.508772978326305747e-05
6.000000000000000000e+04 7.501723302993923426e-05
6.008000000000000000e+04 7.494721648981794715e-05
6.016000000000000000e+04 7.487930997740477324e-05
6.024000000000000000e+04 7.481456123059615493e-05
6.032000000000000000e+04 7.474867743439972401e-05
6.040000000000000000e+04 7.468003605026751757e-05
6.048000000000000000e+04 7.460843335138633847e-05
6.056000000000000000e+04 7.453522266587242484e-05
6.064000000000000000e+04 7.446071685990318656e-05
6.072000000000000000e+04 7.438925968017429113e-05
6.080000000000000000e+04 7.432117126882076263e-05
6.088000000000000000e+04 7.424941577482968569e-05
6.096000000000000000e+04 7.417540473397821188e-05
6.104000000000000000e+04 7.410335092572495341e-05
6.112000000000000000e+04 7.403268682537600398e-05
6.120000000000000000e+04 7.396380533464252949e-05
6.128000000000000000e+04 7.389542588498443365e-05
6.136000000000000000e+04 7.382327748928219080e-05
6.144000000000000000e+04 7.375247514573857188e-05
6.152000000000000000e+04 7.367999933194369078e-05
6.160000000000000000e+04 7.360913150478154421e-05
6.168000000000000000e+04 7.354080298682674766e-05
6.176000000000000000e+04 7.346901111304759979e-05
6.184000000000000000e+04 7.340192678384482861e-05
6.192000000000000000e+04 7.333647954510524869e-05
6.200000000000000000e+04 7.326836202992126346e-05
6.208000000000000000e+04 7.319437281694263220e-05
6.216000000000000000e+04 7.312787056434899569e-05
6.224000000000000000e+04 7.306456245714798570e-05
6.232000000000000000e+04 7.299658318515866995e-05
6.240000000000000000e+04 7.292567170225083828e-05
6.248000000000000000e+04 7.284956518560647964e-05
6.256000000000000000e+04 7.277822442119941115e-05
6.264000000000000000e+04 7.270467904163524508e-05
6.272000000000000000e+04 7.263777661137282848e-05
6.280000000000000000e+04 7.256835669977590442e-05
6.288000000000000000e+04 7.250014459714293480e-05
6.296000000000000000e+04 7.243111758725717664e-05
6.304000000000000000e+04 7.236336386995390058e-05
6.312000000000000000e+04 7.230302435345947742e-05
6.320000000000000000e+04 7.224288856377825141e-05
6.328000000000000000e+04 7.218073005788028240e-05
6.336000000000000000e+04 7.211643242044374347e-05
6.344000000000000000e+04 7.205309520941227674e-05
6.352000000000000000e+04 7.198921957751736045e-05
6.360000000000000000e+04 7.192324846982955933e-05
6.368000000000000000e+04 7.185720460256561637e-05
6.376000000000000000e+04 7.179031672421842813e-05
6.384000000000000000e+04 7.171936886152252555e-05
6.392000000000000000e+04 7.164925045799463987e-05
6.400000000000000000e+04 7.157773507060483098e-05
6.408000000000000000e+04 7.150279270717874169e-05
6.416000000000000000e+04 7.143058610381558537e-05
6.424000000000000000e+04 7.136124622775241733e-05
6.432000000000000000e+04 7.128941797418519855e-05
6.440000000000000000e+04 7.121200178517028689e-05
6.448000000000000000e+04 7.113558240234851837e-05
6.456000000000000000e+04 7.105734403012320399e-05
6.464000000000000000e+04 7.098357309587299824e-05
6.472000000000000000e+04 7.091445877449586987e-05
6.480000000000000000e+04 7.084527169354259968e-05
6.488000000000000000e+04 7.077895133988931775e-05
6.496000000000000000e+04 7.071165600791573524e-05
6.504000000000000000e+04 7.064153760438784957e-05
6.512000000000000000e+04 7.057165203150361776e-05
6.520000000000000000e+04 7.049785926938056946e-05
6.528000000000000000e+04 7.042542711133137345e-05
6.536000000000000000e+04 7.035466114757582545e-05
6.544000000000000000e+04 7.028318941593170166e-05
6.552000000000000000e+04 7.021234341664239764e-05
6.560000000000000000e+04 7.013899448793381453e-05
6.568000000000000000e+04 7.006878149695694447e-05
6.576000000000000000e+04 7.000070763751864433e-05
6.584000000000000000e+04 6.993480928940698504e-05
6.592000000000000000e+04 6.987015513004735112e-05
6.600000000000000000e+04 6.980037142056971788e-05
6.608000000000000000e+04 6.973242852836847305e-05
6.616000000000000000e+04 6.966318323975428939e-05
6.624000000000000000e+04 6.959428719710558653e-05
6.632000000000000000e+04 6.952910916879773140e-05
6.640000000000000000e+04 6.946181383682414889e-05
6.648000000000000000e+04 6.939208833500742912e-05
6.656000000000000000e+04 6.932204269105568528e-05
6.664000000000000000e+04 6.925552588654682040e-05
6.672000000000000000e+04 6.918354483786970377e-05
6.680000000000000000e+04 6.911486707394942641e-05
6.688000000000000000e+04 6.904955807840451598e-05
6.696000000000000000e+04 6.898469291627407074e-05
6.704000000000000000e+04 6.891874363645911217e-05
6.712000000000000000e+04 6.884854519739747047e-05
6.720000000000000000e+04 6.878227577544748783e-05
6.728000000000000000e+04 6.871413643239066005e-05
6.736000000000000000e+04 6.864919851068407297e-05
6.744000000000000000e+04 6.857713742647320032e-05
6.752000000000000000e+04 6.850931094959378242e-05
6.760000000000000000e+04 6.843732990091666579e-05
6.768000000000000000e+04 6.836441752966493368e-05
6.776000000000000000e+04 6.829010089859366417e-05
6.784000000000000000e+04 6.821819988545030355e-05
6.792000000000000000e+04 6.814640801167115569e-05
6.800000000000000000e+04 6.807364843552932143e-05
6.808000000000000000e+04 6.800214760005474091e-05
6.816000000000000000e+04 6.793069042032584548e-05
6.824000000000000000e+04 6.785859295632690191e-05
6.832000000000000000e+04 6.779109389754012227e-05
6.840000000000000000e+04 6.772302003810182214e-05
6.848000000000000000e+04 6.765523721696808934e-05
6.856000000000000000e+04 6.759206735296174884e-05
6.864000000000000000e+04 6.752685294486582279e-05
6.872000000000000000e+04 6.746416329406201839e-05
6.880000000000000000e+04 6.740108074154704809e-05
6.888000000000000000e+04 6.733574264217168093e-05
6.896000000000000000e+04 6.726976425852626562e-05
6.904000000000000000e+04 6.720258534187451005e-05
6.912000000000000000e+04 6.713573384331539273e-05
6.920000000000000000e+04 6.707063585054129362e-05
6.928000000000000000e+04 6.700595986330881715e-05
6.936000000000000000e+04 6.694159674225375056e-05
6.944000000000000000e+04 6.687928544124588370e-05
6.952000000000000000e+04 6.681609374936670065e-05
6.960000000000000000e+04 6.675861368421465158e-05
6.968000000000000000e+04 6.670182483503594995e-05
6.976000000000000000e+04 6.664411921519786119e-05
6.984000000000000000e+04 6.658717757090926170e-05
6.992000000000000000e+04 6.652949377894401550e-05
7.000000000000000000e+04 6.647106056334450841e-05
7.008000000000000000e+04 6.640990613959729671e-05
7.016000000000000000e+04 6.635195313720032573e-05
7.024000000000000000e+04 6.629190465901046991e-05
7.032000000000000000e+04 6.622546061407774687e-05
7.040000000000000000e+04 6.616372411372140050e-05
7.048000000000000000e+04 6.610011769225820899e-05
7.056000000000000000e+04 6.603775545954704285e-05
7.064000000000000000e+04 6.597615720238536596e-05
7.072000000000000000e+04 6.591426790691912174e-05
7.080000000000000000e+04 6.585071969311684370e-05
7.088000000000000000e+04 6.578674219781532884e-05
7.096000000000000000e+04 6.572753045475110412e-05
7.104000000000000000e+04 6.566386582562699914e-05
7.112000000000000000e+04 6.559678149642422795e-05
7.120000000000000000e+04 6.552990089403465390e-05
7.128000000000000000e+04 6.546384975081309676e-05
7.136000000000000000e+04 6.539936293847858906e-05
7.144000000000000000e+04 6.533355190185829997e-05
7.152000000000000000e+04 6.527043296955525875e-05
7.160000000000000000e+04 6.521060277009382844e-05
7.168000000000000000e+04 6.515222048619762063e-05
7.176000000000000000e+04 6.509153899969533086e-05
7.184000000000000000e+04 6.502912583528086543e-05
7.192000000000000000e+04 6.496904097730293870e-05
7.200000000000000000e+04 6.490501982625573874e-05
7.208000000000000000e+04 6.484461482614278793e-05
7.216000000000000000e+04 6.478538853116333485e-05
7.224000000000000000e+04 6.472549284808337688e-05
7.232000000000000000e+04 6.466538616223260760e-05
7.240000000000000000e+04 6.461243174271658063e-05
7.248000000000000000e+04 6.455976108554750681e-05
7.256000000000000000e+04 6.450352520914748311e-05
7.264000000000000000e+04 6.444936298066750169e-05
7.272000000000000000e+04 6.439370918087661266e-05
7.280000000000000000e+04 6.433593080146238208e-05
7.288000000000000000e+04 6.428439519368112087e-05
7.296000000000000000e+04 6.423376908060163260e-05
7.304000000000000000e+04 6.418103293981403112e-05
7.312000000000000000e+04 6.412956281565129757e-05
7.320000000000000000e+04 6.407401087926700711e-05
7.328000000000000000e+04 6.402097642421722412e-05
7.336000000000000000e+04 6.397072138497605920e-05
7.344000000000000000e+04 6.392106297425925732e-05
7.352000000000000000e+04 6.386833410942927003e-05
7.360000000000000000e+04 6.381779530784115195e-05
7.368000000000000000e+04 6.376688543241471052e-05
7.376000000000000000e+04 6.371530616888776422e-05
7.384000000000000000e+04 6.365985609591007233e-05
7.392000000000000000e+04 6.360163388308137655e-05
7.400000000000000000e+04 6.354641664074733853e-05
7.408000000000000000e+04 6.349617615342140198e-05
7.416000000000000000e+04 6.343829591060057282e-05
7.424000000000000000e+04 6.338721868814900517e-05
7.432000000000000000e+04 6.333342025754973292e-05
7.440000000000000000e+04 6.328165181912481785e-05
7.448000000000000000e+04 6.322675471892580390e-05
7.456000000000000000e+04 6.317513179965317249e-05
7.464000000000000000e+04 6.312451296253129840e-05
7.472000000000000000e+04 6.307445437414571643e-05
7.480000000000000000e+04 6.302457768470048904e-05
7.488000000000000000e+04 6.297539221122860909e-05
7.496000000000000000e+04 6.292667239904403687e-05
7.504000000000000000e+04 6.287908036028966308e-05
7.512000000000000000e+04 6.283384573180228472e-05
7.520000000000000000e+04 6.278679938986897469e-05
7.528000000000000000e+04 6.273898907238617539e-05
7.536000000000000000e+04 6.269382720347493887e-05
7.544000000000000000e+04 6.264916009968146682e-05
7.552000000000000000e+04 6.260149530135095119e-05
7.560000000000000000e+04 6.255238258745521307e-05
7.568000000000000000e+04 6.250244041439145803e-05
7.576000000000000000e+04 6.245291297091171145e-05
7.584000000000000000e+04 6.240278889890760183e-05
7.592000000000000000e+04 6.234958709683269262e-05
7.600000000000000000e+04 6.230347207747399807e-05
7.608000000000000000e+04 6.225688412087038159e-05
7.616000000000000000e+04 6.220866634976118803e-05
7.624000000000000000e+04 6.216174369910731912e-05
7.632000000000000000e+04 6.210996798472478986e-05
7.640000000000000000e+04 6.206014222698286176e-05
7.648000000000000000e+04 6.201019277796149254e-05
7.656000000000000000e+04 6.196069443831220269e-05
7.664000000000000000e+04 6.191160355228930712e-05
7.672000000000000000e+04 6.185274833114817739e-05
7.680000000000000000e+04 6.179910269565880299e-05
7.688000000000000000e+04 6.174464215291664004e-05
7.696000000000000000e+04 6.168806430650874972e-05
7.704000000000000000e+04 6.163284706417471170e-05
7.712000000000000000e+04 6.157668394735082984e-05
7.720000000000000000e+04 6.152181595098227262e-05
7.728000000000000000e+04 6.147208478068932891e-05
7.736000000000000000e+04 6.142088386695832014e-05
7.744000000000000000e+04 6.137275340734049678e-05
7.752000000000000000e+04 6.132532143965363503e-05
7.760000000000000000e+04 6.127713277237489820e-05
7.768000000000000000e+04 6.122777267592027783e-05
7.776000000000000000e+04 6.117987504694610834e-05
7.784000000000000000e+04 6.113565177656710148e-05
7.792000000000000000e+04 6.109243258833885193e-05
7.800000000000000000e+04 6.104540079832077026e-05
7.808000000000000000e+04 6.099485472077503800e-05
7.816000000000000000e+04 6.094525451771914959e-05
7.824000000000000000e+04 6.089222370064817369e-05
7.832000000000000000e+04 6.084189953980967402e-05
7.840000000000000000e+04 6.079317972762510180e-05
7.848000000000000000e+04 6.074557313695549965e-05
7.856000000000000000e+04 6.069667142583057284e-05
7.864000000000000000e+04 6.064532499294728041e-05
7.872000000000000000e+04 6.059710722183808684e-05
7.880000000000000000e+04 6.054636105545796454e-05
7.888000000000000000e+04 6.049668081686832011e-05
7.896000000000000000e+04 6.044932524673640728e-05
7.904000000000000000e+04 6.040625521563924849e-05
7.912000000000000000e+04 6.036143895471468568e-05
7.920000000000000000e+04 6.031796510796993971e-05
7.928000000000000000e+04 6.027078052284196019e-05
7.936000000000000000e+04 6.022368324920535088e-05
7.944000000000000000e+04 6.017722262185998261e-05
7.952000000000000000e+04 6.013199163135141134e-05
7.960000000000000000e+04 6.008797572576440871e-05
7.968000000000000000e+04 6.004627357469871640e-05
7.976000000000000000e+04 6.000350549584254622e-05
7.984000000000000000e+04 5.996238905936479568e-05
7.992000000000000000e+04 5.991915531922131777e-05


==> tex_tables/intensity_and_table_convergence/relative_l1_both_margins_20_percent_permuted_cells_low_noise.dat <==
x y
0.000000000000000000e+00 1.711105112917721272e-03
8.000000000000000000e+01 1.547454623505473137e-03
1.600000000000000000e+02 1.492830808274447918e-03
2.400000000000000000e+02 1.467701280489563942e-03
3.200000000000000000e+02 1.446675742045044899e-03
4.000000000000000000e+02 1.424836460500955582e-03
4.800000000000000000e+02 1.397079206071794033e-03
5.600000000000000000e+02 1.376763684675097466e-03
6.400000000000000000e+02 1.359889516606926918e-03
7.200000000000000000e+02 1.347471028566360474e-03
8.000000000000000000e+02 1.334901084192097187e-03
8.800000000000000000e+02 1.321089803241193295e-03
9.600000000000000000e+02 1.306923688389360905e-03
1.040000000000000000e+03 1.294792513363063335e-03
1.120000000000000000e+03 1.283637131564319134e-03
1.200000000000000000e+03 1.272013061679899693e-03
1.280000000000000000e+03 1.260363496840000153e-03
1.360000000000000000e+03 1.248802989721298218e-03
1.440000000000000000e+03 1.236798358149826527e-03
1.520000000000000000e+03 1.224574982188642025e-03
1.600000000000000000e+03 1.213125884532928467e-03
1.680000000000000000e+03 1.202197396196424961e-03
1.760000000000000000e+03 1.191445509903132915e-03
1.840000000000000000e+03 1.180920866318047047e-03
1.920000000000000000e+03 1.169359660707414150e-03
2.000000000000000000e+03 1.157981925643980503e-03
2.080000000000000000e+03 1.144803245551884174e-03
2.160000000000000000e+03 1.130849239416420460e-03
2.240000000000000000e+03 1.117164152674376965e-03
2.320000000000000000e+03 1.103835063986480236e-03
2.400000000000000000e+03 1.091116806492209435e-03
2.480000000000000000e+03 1.078435918316245079e-03
2.560000000000000000e+03 1.065978081896901131e-03
2.640000000000000000e+03 1.052994630299508572e-03
2.720000000000000000e+03 1.039916533045470715e-03
2.800000000000000000e+03 1.027193269692361355e-03
2.880000000000000000e+03 1.015010057017207146e-03
2.960000000000000000e+03 1.002728356979787350e-03
3.040000000000000000e+03 9.906047489494085312e-04
3.120000000000000000e+03 9.788358584046363831e-04
3.200000000000000000e+03 9.672955493442714214e-04
3.280000000000000000e+03 9.557307930663228035e-04
3.360000000000000000e+03 9.443581802770495415e-04
3.440000000000000000e+03 9.335134527646005154e-04
3.520000000000000000e+03 9.226617985405027866e-04
3.600000000000000000e+03 9.116737055592238903e-04
3.680000000000000000e+03 9.006711188703775406e-04
3.760000000000000000e+03 8.897049119696021080e-04
3.840000000000000000e+03 8.786911494098603725e-04
3.920000000000000000e+03 8.678652229718863964e-04
4.000000000000000000e+03 8.572358638048171997e-04
4.080000000000000000e+03 8.468731539323925972e-04
4.160000000000000000e+03 8.367960690520703793e-04
4.240000000000000000e+03 8.269394165836274624e-04
4.320000000000000000e+03 8.172584930434823036e-04
4.400000000000000000e+03 8.077673264779150486e-04
4.480000000000000000e+03 7.985815755091607571e-04
4.560000000000000000e+03 7.896249298937618732e-04
4.640000000000000000e+03 7.809124072082340717e-04
4.720000000000000000e+03 7.722011068835854530e-04
4.800000000000000000e+03 7.637378294020891190e-04
4.880000000000000000e+03 7.554091862402856350e-04
4.960000000000000000e+03 7.472431752830743790e-04
5.040000000000000000e+03 7.392096449621021748e-04
5.120000000000000000e+03 7.313755922950804234e-04
5.200000000000000000e+03 7.237065583467483521e-04
5.280000000000000000e+03 7.159509113989770412e-04
5.360000000000000000e+03 7.082881638780236244e-04
5.440000000000000000e+03 7.006644736975431442e-04
5.520000000000000000e+03 6.931477109901607037e-04
5.600000000000000000e+03 6.857843254692852497e-04
5.680000000000000000e+03 6.786344456486403942e-04
5.760000000000000000e+03 6.716158241033554077e-04
5.840000000000000000e+03 6.647635018453001976e-04
5.920000000000000000e+03 6.580149638466536999e-04
6.000000000000000000e+03 6.513767875730991364e-04
6.080000000000000000e+03 6.448964704759418964e-04
6.160000000000000000e+03 6.385481101460754871e-04
6.240000000000000000e+03 6.322524277493357658e-04
6.320000000000000000e+03 6.260884110815823078e-04
6.400000000000000000e+03 6.200350471772253513e-04
6.480000000000000000e+03 6.141447811387479305e-04
6.560000000000000000e+03 6.083101034164428711e-04
6.640000000000000000e+03 6.025094189681112766e-04
6.720000000000000000e+03 5.967948236502707005e-04
6.800000000000000000e+03 5.910734180361032486e-04
6.880000000000000000e+03 5.854120827279984951e-04
6.960000000000000000e+03 5.798743222840130329e-04
7.040000000000000000e+03 5.744257941842079163e-04
7.120000000000000000e+03 5.690426914952695370e-04
7.200000000000000000e+03 5.637665162794291973e-04
7.280000000000000000e+03 5.586050101555883884e-04
7.360000000000000000e+03 5.535974050872027874e-04
7.440000000000000000e+03 5.486514419317245483e-04
7.520000000000000000e+03 5.437936633825302124e-04
7.600000000000000000e+03 5.389893776737153530e-04
7.680000000000000000e+03 5.342573858797550201e-04
7.760000000000000000e+03 5.295873852446675301e-04
7.840000000000000000e+03 5.250036483630537987e-04
7.920000000000000000e+03 5.204933695495128632e-04
8.000000000000000000e+03 5.160460714250802994e-04
8.080000000000000000e+03 5.116508691571652889e-04
8.160000000000000000e+03 5.073090433143079281e-04
8.240000000000000000e+03 5.030590109527111053e-04
8.320000000000000000e+03 4.988689906895160675e-04
8.400000000000000000e+03 4.947209381498396397e-04
8.480000000000000000e+03 4.906192771159112453e-04
8.560000000000000000e+03 4.866334493272006512e-04
8.640000000000000000e+03 4.826775693800300360e-04
8.720000000000000000e+03 4.787813231814652681e-04
8.800000000000000000e+03 4.749365325551480055e-04
8.880000000000000000e+03 4.711599030997604132e-04
8.960000000000000000e+03 4.674591473303735256e-04
9.040000000000000000e+03 4.638191312551498413e-04
9.120000000000000000e+03 4.602337721735239029e-04
9.200000000000000000e+03 4.567377618514001369e-04
9.280000000000000000e+03 4.532794409897178411e-04
9.360000000000000000e+03 4.498581110965460539e-04
9.440000000000000000e+03 4.464470257516950369e-04
9.520000000000000000e+03 4.431300621945410967e-04
9.600000000000000000e+03 4.398390592541545630e-04
9.680000000000000000e+03 4.365896165836602449e-04
9.760000000000000000e+03 4.333845863584429026e-04
9.840000000000000000e+03 4.302552260924130678e-04
9.920000000000000000e+03 4.271641082596033812e-04
1.000000000000000000e+04 4.241072456352412701e-04
1.008000000000000000e+04 4.211107443552464247e-04
1.016000000000000000e+04 4.181623226031661034e-04
1.024000000000000000e+04 4.152491455897688866e-04
1.032000000000000000e+04 4.123430408071726561e-04
1.040000000000000000e+04 4.094779433216899633e-04
1.048000000000000000e+04 4.066386027261614799e-04
1.056000000000000000e+04 4.038428596686571836e-04
1.064000000000000000e+04 4.011059645563364029e-04
1.072000000000000000e+04 3.984023642260581255e-04
1.080000000000000000e+04 3.957198932766914368e-04
1.088000000000000000e+04 3.930962120648473501e-04
1.096000000000000000e+04 3.905001212842762470e-04
1.104000000000000000e+04 3.879187570419162512e-04
1.112000000000000000e+04 3.853907401207834482e-04
1.120000000000000000e+04 3.829168563243001699e-04
1.128000000000000000e+04 3.804520238190889359e-04
1.136000000000000000e+04 3.780132101383060217e-04
1.144000000000000000e+04 3.756089427042752504e-04
1.152000000000000000e+04 3.732269397005438805e-04
1.160000000000000000e+04 3.708646399900317192e-04
1.168000000000000000e+04 3.685452393256127834e-04
1.176000000000000000e+04 3.662308154162019491e-04
1.184000000000000000e+04 3.639766655396670103e-04
1.192000000000000000e+04 3.617615147959440947e-04
1.200000000000000000e+04 3.595766902435570955e-04
1.208000000000000000e+04 3.574363363441079855e-04
1.216000000000000000e+04 3.553132410161197186e-04
1.224000000000000000e+04 3.532299597281962633e-04
1.232000000000000000e+04 3.511456015985459089e-04
1.240000000000000000e+04 3.490708186291158199e-04
1.248000000000000000e+04 3.470242954790592194e-04
1.256000000000000000e+04 3.449926734901964664e-04
1.264000000000000000e+04 3.429602074902504683e-04
1.272000000000000000e+04 3.409514902159571648e-04
1.280000000000000000e+04 3.389730118215084076e-04
1.288000000000000000e+04 3.370155463926494122e-04
1.296000000000000000e+04 3.351035993546247482e-04
1.304000000000000000e+04 3.332181659061461687e-04
1.312000000000000000e+04 3.313505148980766535e-04
1.320000000000000000e+04 3.295145579613745213e-04
1.328000000000000000e+04 3.277157084085047245e-04
1.336000000000000000e+04 3.259479126427322626e-04
1.344000000000000000e+04 3.241964150220155716e-04
1.352000000000000000e+04 3.224682586733251810e-04
1.360000000000000000e+04 3.207585832569748163e-04
1.368000000000000000e+04 3.190592688042670488e-04
1.376000000000000000e+04 3.173738659825176001e-04
1.384000000000000000e+04 3.156830207444727421e-04
1.392000000000000000e+04 3.140193875879049301e-04
1.400000000000000000e+04 3.123744681943207979e-04
1.408000000000000000e+04 3.107513475697487593e-04
1.416000000000000000e+04 3.091354155912995338e-04
1.424000000000000000e+04 3.075569402426481247e-04
1.432000000000000000e+04 3.059824230149388313e-04
1.440000000000000000e+04 3.044326731469482183e-04
1.448000000000000000e+04 3.028897626791149378e-04
1.456000000000000000e+04 3.013643727172166109e-04
1.464000000000000000e+04 2.998455893248319626e-04
1.472000000000000000e+04 2.983381564263254404e-04
1.480000000000000000e+04 2.968563348986208439e-04
1.488000000000000000e+04 2.953989314846694469e-04
1.496000000000000000e+04 2.939405385404825211e-04
1.504000000000000000e+04 2.925090375356376171e-04
1.512000000000000000e+04 2.910900511778891087e-04
1.520000000000000000e+04 2.896917285397648811e-04
1.528000000000000000e+04 2.883039996959269047e-04
1.536000000000000000e+04 2.869255840778350830e-04
1.544000000000000000e+04 2.855347993317991495e-04
1.552000000000000000e+04 2.841533278115093708e-04
1.560000000000000000e+04 2.827855641953647137e-04
1.568000000000000000e+04 2.814373874571174383e-04
1.576000000000000000e+04 2.801002119667828083e-04
1.584000000000000000e+04 2.787860285025089979e-04
1.592000000000000000e+04 2.774876775220036507e-04
1.600000000000000000e+04 2.761935757007449865e-04
1.608000000000000000e+04 2.748923434410244226e-04
1.616000000000000000e+04 2.736020542215555906e-04
1.624000000000000000e+04 2.723246579989790916e-04
1.632000000000000000e+04 2.710660337470471859e-04
1.640000000000000000e+04 2.698153839446604252e-04
1.648000000000000000e+04 2.685764629859477282e-04
1.656000000000000000e+04 2.673475537449121475e-04
1.664000000000000000e+04 2.661395992618054152e-04
1.672000000000000000e+04 2.649555681273341179e-04
1.680000000000000000e+04 2.637606812641024590e-04
1.688000000000000000e+04 2.625731576699763536e-04
1.696000000000000000e+04 2.613995457068085670e-04
1.704000000000000000e+04 2.602342574391514063e-04
1.712000000000000000e+04 2.590763033367693424e-04
1.720000000000000000e+04 2.579209103714674711e-04
1.728000000000000000e+04 2.567910414654761553e-04
1.736000000000000000e+04 2.556600666139274836e-04
1.744000000000000000e+04 2.545299648772925138e-04
1.752000000000000000e+04 2.534181112423539162e-04
1.760000000000000000e+04 2.523214207030832767e-04
1.768000000000000000e+04 2.512265346013009548e-04
1.776000000000000000e+04 2.501374110579490662e-04
1.784000000000000000e+04 2.490496553946286440e-04
1.792000000000000000e+04 2.479823015164583921e-04
1.800000000000000000e+04 2.469274622853845358e-04
1.808000000000000000e+04 2.458800445310771465e-04
1.816000000000000000e+04 2.448594896122813225e-04
1.824000000000000000e+04 2.438456867821514606e-04
1.832000000000000000e+04 2.428287261864170432e-04
1.840000000000000000e+04 2.418282092548906803e-04
1.848000000000000000e+04 2.408345608273521066e-04
1.856000000000000000e+04 2.398600336164236069e-04
1.864000000000000000e+04 2.388913417235016823e-04
1.872000000000000000e+04 2.379346988163888454e-04
1.880000000000000000e+04 2.369874564465135336e-04
1.888000000000000000e+04 2.360476937610656023e-04
1.896000000000000000e+04 2.351206057937815785e-04
1.904000000000000000e+04 2.341992076253518462e-04
1.912000000000000000e+04 2.332973672309890389e-04
1.920000000000000000e+04 2.324008819414302707e-04
1.928000000000000000e+04 2.315202582394704223e-04
1.936000000000000000e+04 2.306312089785933495e-04
1.944000000000000000e+04 2.297443570569157600e-04
1.952000000000000000e+04 2.288699906785041094e-04
1.960000000000000000e+04 2.279801847180351615e-04
1.968000000000000000e+04 2.271026896778494120e-04
1.976000000000000000e+04 2.262225170852616429e-04
1.984000000000000000e+04 2.253522688988596201e-04
1.992000000000000000e+04 2.245028008474037051e-04
2.000000000000000000e+04 2.236611471744254231e-04
2.008000000000000000e+04 2.228254161309450865e-04
2.016000000000000000e+04 2.219918533228337765e-04
2.024000000000000000e+04 2.211657993029803038e-04
2.032000000000000000e+04 2.203568146796897054e-04
2.040000000000000000e+04 2.195600391132757068e-04
2.048000000000000000e+04 2.187728678109124303e-04
2.056000000000000000e+04 2.179895382141694427e-04
2.064000000000000000e+04 2.172161039197817445e-04
2.072000000000000000e+04 2.164511388400569558e-04
2.080000000000000000e+04 2.156739792553707957e-04
2.088000000000000000e+04 2.149012289009988308e-04
2.096000000000000000e+04 2.141186123481020331e-04
2.104000000000000000e+04 2.133435627911239862e-04
2.112000000000000000e+04 2.125772007275372744e-04
2.120000000000000000e+04 2.118156407959759235e-04
2.128000000000000000e+04 2.110550412908196449e-04
2.136000000000000000e+04 2.102944708894938231e-04
2.144000000000000000e+04 2.095513627864420414e-04
2.152000000000000000e+04 2.087965985992923379e-04
2.160000000000000000e+04 2.080431295325979590e-04
2.168000000000000000e+04 2.073059004032984376e-04
2.176000000000000000e+04 2.065867447527125478e-04
2.184000000000000000e+04 2.058420213870704174e-04
2.192000000000000000e+04 2.051137998932972550e-04
2.200000000000000000e+04 2.043842396233230829e-04
2.208000000000000000e+04 2.036748192040249705e-04
2.216000000000000000e+04 2.029604365816339850e-04
2.224000000000000000e+04 2.022506523644551635e-04
2.232000000000000000e+04 2.015434729401022196e-04
2.240000000000000000e+04 2.008460869546979666e-04
2.248000000000000000e+04 2.001536922762170434e-04
2.256000000000000000e+04 1.994683261727914214e-04
2.264000000000000000e+04 1.987918512895703316e-04
2.272000000000000000e+04 1.981238601729273796e-04
2.280000000000000000e+04 1.974633778445422649e-04
2.288000000000000000e+04 1.968025317182764411e-04
2.296000000000000000e+04 1.961609232239425182e-04
2.304000000000000000e+04 1.955188490683212876e-04
2.312000000000000000e+04 1.948803692357614636e-04
2.320000000000000000e+04 1.942455273820087314e-04
2.328000000000000000e+04 1.936125190695747733e-04
2.336000000000000000e+04 1.929841237142682076e-04
2.344000000000000000e+04 1.923696981975808740e-04
2.352000000000000000e+04 1.917693443829193711e-04
2.360000000000000000e+04 1.911681465571746230e-04
2.368000000000000000e+04 1.905680546769872308e-04
2.376000000000000000e+04 1.899654889712110162e-04
2.384000000000000000e+04 1.893758890219032764e-04
2.392000000000000000e+04 1.887909020297229290e-04
2.400000000000000000e+04 1.882120413938537240e-04
2.408000000000000000e+04 1.876404712675139308e-04
2.416000000000000000e+04 1.870777487056329846e-04
2.424000000000000000e+04 1.865232043201103806e-04
2.432000000000000000e+04 1.859634649008512497e-04
2.440000000000000000e+04 1.853995199780911207e-04
2.448000000000000000e+04 1.848305691964924335e-04
2.456000000000000000e+04 1.842736382968723774e-04
2.464000000000000000e+04 1.837087911553680897e-04
2.472000000000000000e+04 1.831550180213525891e-04
2.480000000000000000e+04 1.825984654715284705e-04
2.488000000000000000e+04 1.820394099922850728e-04
2.496000000000000000e+04 1.814858114812523127e-04
2.504000000000000000e+04 1.809441309887915850e-04
2.512000000000000000e+04 1.804021885618567467e-04
2.520000000000000000e+04 1.798544253688305616e-04
2.528000000000000000e+04 1.793145638657733798e-04
2.536000000000000000e+04 1.787926012184470892e-04
2.544000000000000000e+04 1.782693143468350172e-04
2.552000000000000000e+04 1.777433062670752406e-04
2.560000000000000000e+04 1.772258838173002005e-04
2.568000000000000000e+04 1.767060457495972514e-04
2.576000000000000000e+04 1.761817256920039654e-04
2.584000000000000000e+04 1.756579003995284438e-04
2.592000000000000000e+04 1.751367235556244850e-04
2.600000000000000000e+04 1.746282359817996621e-04
2.608000000000000000e+04 1.741186570143327117e-04
2.616000000000000000e+04 1.736158737912774086e-04
2.624000000000000000e+04 1.731191296130418777e-04
2.632000000000000000e+04 1.726180926198139787e-04
2.640000000000000000e+04 1.721220469335094094e-04
2.648000000000000000e+04 1.716280967229977250e-04
2.656000000000000000e+04 1.711326913209632039e-04
2.664000000000000000e+04 1.706569019006565213e-04
2.672000000000000000e+04 1.701787841739133000e-04
2.680000000000000000e+04 1.697023981250822544e-04
2.688000000000000000e+04 1.692444056970998645e-04
2.696000000000000000e+04 1.687821495579555631e-04
2.704000000000000000e+04 1.683133159531280398e-04
2.712000000000000000e+04 1.678456173976883292e-04
2.720000000000000000e+04 1.673789083724841475e-04
2.728000000000000000e+04 1.669158518780022860e-04
2.736000000000000000e+04 1.664535666350275278e-04
2.744000000000000000e+04 1.659933477640151978e-04
2.752000000000000000e+04 1.655329688219353557e-04
2.760000000000000000e+04 1.650812046136707067e-04
2.768000000000000000e+04 1.646279997657984495e-04
2.776000000000000000e+04 1.641762937651947141e-04
2.784000000000000000e+04 1.637285167817026377e-04
2.792000000000000000e+04 1.632853236515074968e-04
2.800000000000000000e+04 1.628504105610772967e-04
2.808000000000000000e+04 1.624176366021856666e-04
2.816000000000000000e+04 1.619805989321321249e-04
2.824000000000000000e+04 1.615393412066623569e-04
2.832000000000000000e+04 1.611027546459808946e-04
2.840000000000000000e+04 1.606711011845618486e-04
2.848000000000000000e+04 1.602472475497052073e-04
2.856000000000000000e+04 1.598178641870617867e-04
2.864000000000000000e+04 1.593964698258787394e-04
2.872000000000000000e+04 1.589747407706454396e-04
2.880000000000000000e+04 1.585639110999181867e-04
2.888000000000000000e+04 1.581517281010746956e-04
2.896000000000000000e+04 1.577481161803007126e-04
2.904000000000000000e+04 1.573481422383338213e-04
2.912000000000000000e+04 1.569531159475445747e-04
2.920000000000000000e+04 1.565626298543065786e-04
2.928000000000000000e+04 1.561695680720731616e-04
2.936000000000000000e+04 1.557798386784270406e-04
2.944000000000000000e+04 1.553930342197418213e-04
2.952000000000000000e+04 1.550078886793926358e-04
2.960000000000000000e+04 1.546211715321987867e-04
2.968000000000000000e+04 1.542320824228227139e-04
2.976000000000000000e+04 1.538455690024420619e-04
2.984000000000000000e+04 1.534573966637253761e-04
2.992000000000000000e+04 1.530718436697497964e-04
3.000000000000000000e+04 1.526989944977685809e-04
3.008000000000000000e+04 1.523312967037782073e-04
3.016000000000000000e+04 1.519683573860675097e-04
3.024000000000000000e+04 1.516184274805709720e-04
3.032000000000000000e+04 1.512638409622013569e-04
3.040000000000000000e+04 1.509056019131094217e-04
3.048000000000000000e+04 1.505623658886179328e-04
3.056000000000000000e+04 1.502231025369837880e-04
3.064000000000000000e+04 1.498860074207186699e-04
3.072000000000000000e+04 1.495402102591469884e-04
3.080000000000000000e+04 1.491966831963509321e-04
3.088000000000000000e+04 1.488484704168513417e-04
3.096000000000000000e+04 1.484993408666923642e-04
3.104000000000000000e+04 1.481496728956699371e-04
3.112000000000000000e+04 1.477990881539881229e-04
3.120000000000000000e+04 1.474565360695123672e-04
3.128000000000000000e+04 1.471099385526031256e-04
3.136000000000000000e+04 1.467504189349710941e-04
3.144000000000000000e+04 1.463968801544979215e-04
3.152000000000000000e+04 1.460525090806186199e-04
3.160000000000000000e+04 1.456984318792819977e-04
3.168000000000000000e+04 1.453540025977417827e-04
3.176000000000000000e+04 1.450129784643650055e-04
3.184000000000000000e+04 1.446705718990415335e-04
3.192000000000000000e+04 1.443298242520540953e-04
3.200000000000000000e+04 1.439904299331828952e-04
3.208000000000000000e+04 1.436584134353324771e-04
3.216000000000000000e+04 1.433265570085495710e-04
3.224000000000000000e+04 1.429939293302595615e-04
3.232000000000000000e+04 1.426715462002903223e-04
3.240000000000000000e+04 1.423492940375581384e-04
3.248000000000000000e+04 1.420251792296767235e-04
3.256000000000000000e+04 1.417022576788440347e-04
3.264000000000000000e+04 1.413783611496910453e-04
3.272000000000000000e+04 1.410475815646350384e-04
3.280000000000000000e+04 1.407253002980723977e-04
3.288000000000000000e+04 1.404046051902696490e-04
3.296000000000000000e+04 1.400874898536130786e-04
3.304000000000000000e+04 1.397785526933148503e-04
3.312000000000000000e+04 1.394762366544455290e-04
3.320000000000000000e+04 1.391717232763767242e-04
3.328000000000000000e+04 1.388685777783393860e-04
3.336000000000000000e+04 1.385730720357969403e-04
3.344000000000000000e+04 1.382774062221869826e-04
3.352000000000000000e+04 1.379784516757354140e-04
3.360000000000000000e+04 1.376830769004300237e-04
3.368000000000000000e+04 1.373870909446850419e-04
3.376000000000000000e+04 1.370966347167268395e-04
3.384000000000000000e+04 1.368039957014843822e-04
3.392000000000000000e+04 1.365178759442642331e-04
3.400000000000000000e+04 1.362345064990222454e-04
3.408000000000000000e+04 1.359594753012061119e-04
3.416000000000000000e+04 1.356883149128407240e-04
3.424000000000000000e+04 1.354180858470499516e-04
3.432000000000000000e+04 1.351498067378997803e-04
3.440000000000000000e+04 1.348865334875881672e-04
3.448000000000000000e+04 1.346241042483597994e-04
3.456000000000000000e+04 1.343631302006542683e-04
3.464000000000000000e+04 1.340981543762609363e-04
3.472000000000000000e+04 1.338296424364671111e-04
3.480000000000000000e+04 1.335545384790748358e-04
3.488000000000000000e+04 1.332914835074916482e-04
3.496000000000000000e+04 1.330307713942602277e-04
3.504000000000000000e+04 1.327644422417506576e-04
3.512000000000000000e+04 1.325022749369964004e-04
3.520000000000000000e+04 1.322329189861193299e-04
3.528000000000000000e+04 1.319680595770478249e-04
3.536000000000000000e+04 1.317116257268935442e-04
3.544000000000000000e+04 1.314536057179793715e-04
3.552000000000000000e+04 1.311949017690494657e-04
3.560000000000000000e+04 1.309405197389423847e-04
3.568000000000000000e+04 1.306813792325556278e-04
3.576000000000000000e+04 1.304221368627622724e-04
3.584000000000000000e+04 1.301677548326551914e-04
3.592000000000000000e+04 1.299067080253735185e-04
3.600000000000000000e+04 1.296473346883431077e-04
3.608000000000000000e+04 1.293995301239192486e-04
3.616000000000000000e+04 1.291508524445816875e-04
3.624000000000000000e+04 1.289055799134075642e-04
3.632000000000000000e+04 1.286632905248552561e-04
3.640000000000000000e+04 1.284170575672760606e-04
3.648000000000000000e+04 1.281728618778288364e-04
3.656000000000000000e+04 1.279276621062308550e-04
3.664000000000000000e+04 1.276835973840206861e-04
3.672000000000000000e+04 1.274403766728937626e-04
3.680000000000000000e+04 1.271945366170257330e-04
3.688000000000000000e+04 1.269462663913145661e-04
3.696000000000000000e+04 1.266978506464511156e-04
3.704000000000000000e+04 1.264594757230952382e-04
3.712000000000000000e+04 1.262276200577616692e-04
3.720000000000000000e+04 1.259876444237306714e-04
3.728000000000000000e+04 1.257466647075489163e-04
3.736000000000000000e+04 1.255094102816656232e-04
3.744000000000000000e+04 1.252728106919676065e-04
3.752000000000000000e+04 1.250318455277010798e-04
3.760000000000000000e+04 1.247870823135599494e-04
3.768000000000000000e+04 1.245386956725269556e-04
3.776000000000000000e+04 1.242880098288878798e-04
3.784000000000000000e+04 1.240372366737574339e-04
3.792000000000000000e+04 1.237904361914843321e-04
3.800000000000000000e+04 1.235486561199650168e-04
3.808000000000000000e+04 1.233026268891990185e-04
3.816000000000000000e+04 1.230608759215101600e-04
3.824000000000000000e+04 1.228211331181228161e-04
3.832000000000000000e+04 1.225788728334009647e-04
3.840000000000000000e+04 1.223245490109547973e-04
3.848000000000000000e+04 1.220753329107537866e-04
3.856000000000000000e+04 1.218249963130801916e-04
3.864000000000000000e+04 1.215847514686174691e-04
3.872000000000000000e+04 1.213456707773730159e-04
3.880000000000000000e+04 1.211040071211755276e-04
3.888000000000000000e+04 1.208698304253630340e-04
3.896000000000000000e+04 1.206365122925490141e-04
3.904000000000000000e+04 1.204082946060225368e-04
3.912000000000000000e+04 1.201813720399513841e-04
3.920000000000000000e+04 1.199603429995477200e-04
3.928000000000000000e+04 1.197405144921503961e-04
3.936000000000000000e+04 1.195258155348710716e-04
3.944000000000000000e+04 1.193163552670739591e-04
3.952000000000000000e+04 1.190995026263408363e-04
3.960000000000000000e+04 1.188848546007648110e-04
3.968000000000000000e+04 1.186688750749453902e-04
3.976000000000000000e+04 1.184457505587488413e-04
3.984000000000000000e+04 1.182268897537142038e-04
3.992000000000000000e+04 1.180107865366153419e-04
4.000000000000000000e+04 1.178018355858512223e-04
4.008000000000000000e+04 1.175974757643416524e-04
4.016000000000000000e+04 1.173876080429181457e-04
4.024000000000000000e+04 1.171811018139123917e-04
4.032000000000000000e+04 1.169814277091063559e-04
4.040000000000000000e+04 1.167815717053599656e-04
4.048000000000000000e+04 1.165820358437485993e-04
4.056000000000000000e+04 1.163815395557321608e-04
4.064000000000000000e+04 1.161784239229746163e-04
4.072000000000000000e+04 1.159849416580982506e-04
4.080000000000000000e+04 1.157917504315264523e-04
4.088000000000000000e+04 1.155951540567912161e-04
4.096000000000000000e+04 1.153886914835311472e-04
4.104000000000000000e+04 1.151856777141802013e-04
4.112000000000000000e+04 1.149851814261637628e-04
4.120000000000000000e+04 1.147850998677313328e-04
4.128000000000000000e+04 1.145769856520928442e-04
4.136000000000000000e+04 1.143823246820829809e-04
4.144000000000000000e+04 1.141857865150086582e-04
4.152000000000000000e+04 1.139938904088921845e-04
4.160000000000000000e+04 1.138007137342356145e-04
4.168000000000000000e+04 1.136073187808506191e-04
4.176000000000000000e+04 1.134146659751422703e-04
4.184000000000000000e+04 1.132194374804385006e-04
4.192000000000000000e+04 1.130289820139296353e-04
4.200000000000000000e+04 1.128352960222400725e-04
4.208000000000000000e+04 1.126459246734157205e-04
4.216000000000000000e+04 1.124618574976921082e-04
4.224000000000000000e+04 1.122739049606025219e-04
4.232000000000000000e+04 1.120900487876497209e-04
4.240000000000000000e+04 1.119104417739436030e-04
4.248000000000000000e+04 1.117294232244603336e-04
4.256000000000000000e+04 1.115526974899694324e-04
4.264000000000000000e+04 1.113724938477389514e-04
4.272000000000000000e+04 1.111943420255556703e-04
4.280000000000000000e+04 1.110154335037805140e-04
4.288000000000000000e+04 1.108379219658672810e-04
4.296000000000000000e+04 1.106635172618553042e-04
4.304000000000000000e+04 1.104911862057633698e-04
4.312000000000000000e+04 1.103196555050089955e-04
4.320000000000000000e+04 1.101487578125670552e-04
4.328000000000000000e+04 1.099765722756274045e-04
4.336000000000000000e+04 1.098095963243395090e-04
4.344000000000000000e+04 1.096450359909795225e-04
4.352000000000000000e+04 1.094785257009789348e-04
4.360000000000000000e+04 1.093073879019357264e-04
4.368000000000000000e+04 1.091409721993841231e-04
4.376000000000000000e+04 1.089695651899091899e-04
4.384000000000000000e+04 1.088049248210154474e-04
4.392000000000000000e+04 1.086328702513128519e-04
4.400000000000000000e+04 1.084645627997815609e-04
4.408000000000000000e+04 1.082998278434388340e-04
4.416000000000000000e+04 1.081358132068999112e-04
4.424000000000000000e+04 1.079685098375193775e-04
4.432000000000000000e+04 1.078030909411609173e-04
4.440000000000000000e+04 1.076369517249986529e-04
4.448000000000000000e+04 1.074672400136478245e-04
4.456000000000000000e+04 1.072925297194160521e-04
4.464000000000000000e+04 1.071174046956002712e-04
4.472000000000000000e+04 1.069370482582598925e-04
4.480000000000000000e+04 1.067577250069007277e-04
4.488000000000000000e+04 1.065848409780301154e-04
4.496000000000000000e+04 1.064135358319617808e-04
4.504000000000000000e+04 1.062404917320236564e-04
4.512000000000000000e+04 1.060681606759317219e-04
4.520000000000000000e+04 1.059004425769671798e-04
4.528000000000000000e+04 1.057373956427909434e-04
4.536000000000000000e+04 1.055784086929634213e-04
4.544000000000000000e+04 1.054204112733714283e-04
4.552000000000000000e+04 1.052657389664091170e-04
4.560000000000000000e+04 1.051044382620602846e-04
4.568000000000000000e+04 1.049391576088964939e-04
4.576000000000000000e+04 1.047774494509212673e-04
4.584000000000000000e+04 1.046100223902612925e-04
4.592000000000000000e+04 1.044456657837145030e-04
4.600000000000000000e+04 1.042788135237060487e-04
4.608000000000000000e+04 1.041170398821122944e-04
4.616000000000000000e+04 1.039493145071901381e-04
4.624000000000000000e+04 1.037802285281941295e-04
4.632000000000000000e+04 1.036132889566943049e-04
4.640000000000000000e+04 1.034489469020627439e-04
4.648000000000000000e+04 1.032870059134438634e-04
4.656000000000000000e+04 1.031229985528625548e-04
4.664000000000000000e+04 1.029573904816061258e-04
4.672000000000000000e+04 1.027908147079870105e-04
4.680000000000000000e+04 1.026308673317544162e-04
4.688000000000000000e+04 1.024680896080099046e-04
4.696000000000000000e+04 1.023072254611179233e-04
4.704000000000000000e+04 1.021513380692340434e-04
4.712000000000000000e+04 1.019972332869656384e-04
4.720000000000000000e+04 1.018424300127662718e-04
4.728000000000000000e+04 1.016859241644851863e-04
4.736000000000000000e+04 1.015313027892261744e-04
4.744000000000000000e+04 1.013784276437945664e-04
4.752000000000000000e+04 1.012294087558984756e-04
4.760000000000000000e+04 1.010791675071232021e-04
4.768000000000000000e+04 1.009259722195565701e-04
4.776000000000000000e+04 1.007701939670369029e-04
4.784000000000000000e+04 1.006073580356314778e-04
4.792000000000000000e+04 1.004535006359219551e-04
4.800000000000000000e+04 1.002971766865812242e-04
4.808000000000000000e+04 1.001418422674760222e-04
4.816000000000000000e+04 9.998815221479162574e-05
4.824000000000000000e+04 9.983172640204429626e-05
4.832000000000000000e+04 9.967710502678528428e-05
4.840000000000000000e+04 9.952292748494073749e-05
4.848000000000000000e+04 9.936944115906953812e-05
4.856000000000000000e+04 9.922676690621301532e-05
4.864000000000000000e+04 9.908759238896891475e-05
4.872000000000000000e+04 9.895074617816135287e-05
4.880000000000000000e+04 9.881546429824084044e-05
4.888000000000000000e+04 9.867516200756654143e-05
4.896000000000000000e+04 9.853854135144501925e-05
4.904000000000000000e+04 9.839647100307047367e-05
4.912000000000000000e+04 9.825408778851851821e-05
4.920000000000000000e+04 9.811228665057569742e-05
4.928000000000000000e+04 9.797115490073338151e-05
4.936000000000000000e+04 9.782704000826925039e-05
4.944000000000000000e+04 9.768352174432948232e-05
4.952000000000000000e+04 9.754084021551534534e-05
4.960000000000000000e+04 9.739960660226643085e-05
4.968000000000000000e+04 9.725450217956677079e-05
4.976000000000000000e+04 9.711029997561126947e-05
4.984000000000000000e+04 9.696569031802937388e-05
4.992000000000000000e+04 9.682191739557310939e-05
5.000000000000000000e+04 9.667702397564426064e-05
5.008000000000000000e+04 9.653156303102150559e-05
5.016000000000000000e+04 9.638515621190890670e-05
5.024000000000000000e+04 9.624179074307903647e-05
5.032000000000000000e+04 9.609998232917860150e-05
5.040000000000000000e+04 9.595625306246802211e-05
5.048000000000000000e+04 9.581526683177798986e-05
5.056000000000000000e+04 9.567736560711637139e-05
5.064000000000000000e+04 9.554020653013139963e-05
5.072000000000000000e+04 9.540562314214184880e-05
5.080000000000000000e+04 9.526959183858707547e-05
5.088000000000000000e+04 9.513642726233229041e-05
5.096000000000000000e+04 9.500322630628943443e-05
5.104000000000000000e+04 9.487096394877880812e-05
5.112000000000000000e+04 9.473688260186463594e-05
5.120000000000000000e+04 9.460225555812940001e-05
5.128000000000000000e+04 9.447070624446496367e-05
5.136000000000000000e+04 9.433952072868123651e-05
5.144000000000000000e+04 9.420511923963204026e-05
5.152000000000000000e+04 9.407591278431937099e-05
5.160000000000000000e+04 9.394511289428919554e-05
5.168000000000000000e+04 9.381429845234379172e-05
5.176000000000000000e+04 9.368344763061031699e-05
5.184000000000000000e+04 9.355079964734613895e-05
5.192000000000000000e+04 9.342471457784995437e-05
5.200000000000000000e+04 9.329790918854996562e-05
5.208000000000000000e+04 9.316629439126700163e-05
5.216000000000000000e+04 9.303957631345838308e-05
5.224000000000000000e+04 9.291262540500611067e-05
5.232000000000000000e+04 9.278657671529799700e-05
5.240000000000000000e+04 9.265723929274827242e-05
5.248000000000000000e+04 9.252869494957849383e-05
5.256000000000000000e+04 9.239715291187167168e-05
5.264000000000000000e+04 9.226745896739885211e-05
5.272000000000000000e+04 9.213783050654456019e-05
5.280000000000000000e+04 9.201160719385370612e-05
5.288000000000000000e+04 9.189054981106892228e-05
5.296000000000000000e+04 9.177257015835493803e-05
5.304000000000000000e+04 9.165195660898461938e-05
5.312000000000000000e+04 9.153284918284043670e-05
5.320000000000000000e+04 9.141377813648432493e-05
5.328000000000000000e+04 9.129546378972008824e-05
5.336000000000000000e+04 9.117717127082869411e-05
5.344000000000000000e+04 9.106282232096418738e-05
5.352000000000000000e+04 9.094983397517353296e-05
5.360000000000000000e+04 9.083405893761664629e-05
5.368000000000000000e+04 9.071702515939250588e-05
5.376000000000000000e+04 9.060142474481835961e-05
5.384000000000000000e+04 9.048217907547950745e-05
5.392000000000000000e+04 9.036339906742796302e-05
5.400000000000000000e+04 9.025009057950228453e-05
5.408000000000000000e+04 9.013128146762028337e-05
5.416000000000000000e+04 9.000756836030632257e-05
5.424000000000000000e+04 8.988879562821239233e-05
5.432000000000000000e+04 8.977568359114229679e-05
5.440000000000000000e+04 8.966938912635669112e-05
5.448000000000000000e+04 8.955768862506374717e-05
5.456000000000000000e+04 8.944193541537970304e-05
5.464000000000000000e+04 8.933011849876493216e-05
5.472000000000000000e+04 8.922216511564329267e-05
5.480000000000000000e+04 8.910707401810213923e-05
5.488000000000000000e+04 8.899153181118890643e-05
5.496000000000000000e+04 8.887662988854572177e-05
5.504000000000000000e+04 8.876880747266113758e-05
5.512000000000000000e+04 8.866038842825219035e-05
5.520000000000000000e+04 8.855648775352165103e-05
5.528000000000000000e+04 8.845061529427766800e-05
5.536000000000000000e+04 8.834353502606973052e-05
5.544000000000000000e+04 8.823729876894503832e-05
5.552000000000000000e+04 8.813606109470129013e-05
5.560000000000000000e+04 8.803413220448419452e-05
5.568000000000000000e+04 8.793485903879627585e-05
5.576000000000000000e+04 8.783631346886977553e-05
5.584000000000000000e+04 8.773617446422576904e-05
5.592000000000000000e+04 8.763225196162238717e-05
5.600000000000000000e+04 8.752643043408170342e-05
5.608000000000000000e+04 8.742383215576410294e-05
5.616000000000000000e+04 8.732033165870234370e-05
5.624000000000000000e+04 8.721845370018854737e-05
5.632000000000000000e+04 8.711710688658058643e-05
5.640000000000000000e+04 8.701730985194444656e-05
5.648000000000000000e+04 8.691892435308545828e-05
5.656000000000000000e+04 8.681772305862978101e-05
5.664000000000000000e+04 8.671967952977865934e-05
5.672000000000000000e+04 8.662326581543311477e-05
5.680000000000000000e+04 8.653332770336419344e-05
5.688000000000000000e+04 8.644040644867345691e-05
5.696000000000000000e+04 8.634669211460277438e-05
5.704000000000000000e+04 8.625790360383689404e-05
5.712000000000000000e+04 8.616313425591215491e-05
5.720000000000000000e+04 8.607254858361557126e-05
5.728000000000000000e+04 8.598006388638168573e-05
5.736000000000000000e+04 8.588589116698130965e-05
5.744000000000000000e+04 8.579004497732967138e-05
5.752000000000000000e+04 8.569363126298412681e-05
5.760000000000000000e+04 8.559542766306549311e-05
5.768000000000000000e+04 8.549533959012478590e-05
5.776000000000000000e+04 8.539923874195665121e-05
5.784000000000000000e+04 8.530934428563341498e-05
5.792000000000000000e+04 8.521456038579344749e-05
5.800000000000000000e+04 8.512438944308087230e-05
5.808000000000000000e+04 8.502865239279344678e-05
5.816000000000000000e+04 8.493359200656414032e-05
5.824000000000000000e+04 8.483634883305057883e-05
5.832000000000000000e+04 8.473766501992940903e-05
5.840000000000000000e+04 8.463810809189453721e-05
5.848000000000000000e+04 8.454228373011574149e-05
5.856000000000000000e+04 8.444357081316411495e-05
5.864000000000000000e+04 8.434632036369293928e-05
5.872000000000000000e+04 8.425000123679637909e-05
5.880000000000000000e+04 8.415559568675234914e-05
5.888000000000000000e+04 8.405634434893727303e-05
5.896000000000000000e+04 8.395973418373614550e-05
5.904000000000000000e+04 8.386270201299339533e-05
5.912000000000000000e+04 8.376583718927577138e-05
5.920000000000000000e+04 8.366586553165689111e-05
5.928000000000000000e+04 8.356336911674588919e-05
5.936000000000000000e+04 8.346120739588513970e-05
5.944000000000000000e+04 8.335958409588783979e-05
5.952000000000000000e+04 8.325363160111010075e-05
5.960000000000000000e+04 8.315101149491965771e-05
5.968000000000000000e+04 8.305466326419264078e-05
5.976000000000000000e+04 8.295229781651869416e-05
5.984000000000000000e+04 8.284566138172522187e-05
5.992000000000000000e+04 8.274553692899644375e-05
6.000000000000000000e+04 8.264678763225674629e-05
6.008000000000000000e+04 8.254835120169445872e-05
6.016000000000000000e+04 8.245399658335372806e-05
6.024000000000000000e+04 8.236459689214825630e-05
6.032000000000000000e+04 8.227729267673566937e-05
6.040000000000000000e+04 8.219252777053043246e-05
6.048000000000000000e+04 8.210727537516504526e-05
6.056000000000000000e+04 8.202295430237427354e-05
6.064000000000000000e+04 8.194178371923044324e-05
6.072000000000000000e+04 8.185483602574095130e-05
6.080000000000000000e+04 8.177065319614484906e-05
6.088000000000000000e+04 8.169128705048933625e-05
6.096000000000000000e+04 8.161261212080717087e-05
6.104000000000000000e+04 8.152694499585777521e-05
6.112000000000000000e+04 8.143401646520942450e-05
6.120000000000000000e+04 8.134319796226918697e-05
6.128000000000000000e+04 8.125182648655027151e-05
6.136000000000000000e+04 8.116049866657704115e-05
6.144000000000000000e+04 8.106679888442158699e-05
6.152000000000000000e+04 8.097547834040597081e-05
6.160000000000000000e+04 8.088277536444365978e-05
6.168000000000000000e+04 8.079165127128362656e-05
6.176000000000000000e+04 8.069787872955203056e-05
6.184000000000000000e+04 8.060591062530875206e-05
6.192000000000000000e+04 8.051044278545305133e-05
6.200000000000000000e+04 8.041621913434937596e-05
6.208000000000000000e+04 8.031999459490180016e-05
6.216000000000000000e+04 8.022467955015599728e-05
6.224000000000000000e+04 8.013594197109341621e-05
6.232000000000000000e+04 8.005274139577522874e-05
6.240000000000000000e+04 7.997069769771769643e-05
6.248000000000000000e+04 7.988764264155179262e-05
6.256000000000000000e+04 7.981042290339246392e-05
6.264000000000000000e+04 7.973104948177933693e-05
6.272000000000000000e+04 7.965260738274082541e-05
6.280000000000000000e+04 7.957005436765030026e-05
6.288000000000000000e+04 7.948693382786586881e-05
6.296000000000000000e+04 7.940711657283827662e-05
6.304000000000000000e+04 7.932997687021270394e-05
6.312000000000000000e+04 7.925793033791705966e-05
6.320000000000000000e+04 7.918518531369045377e-05
6.328000000000000000e+04 7.911747525213286281e-05
6.336000000000000000e+04 7.904823723947629333e-05
6.344000000000000000e+04 7.897866453276947141e-05
6.352000000000000000e+04 7.891226414358243346e-05
6.360000000000000000e+04 7.884284423198550940e-05
6.368000000000000000e+04 7.877087773522362113e-05
6.376000000000000000e+04 7.870060653658583760e-05
6.384000000000000000e+04 7.863128121243789792e-05
6.392000000000000000e+04 7.856544834794476628e-05
6.400000000000000000e+04 7.850202382542192936e-05
6.408000000000000000e+04 7.843711500754579902e-05
6.416000000000000000e+04 7.837037264835089445e-05
6.424000000000000000e+04 7.830606773495674133e-05
6.432000000000000000e+04 7.824059866834431887e-05
6.440000000000000000e+04 7.817676669219508767e-05
6.448000000000000000e+04 7.810736133251339197e-05
6.456000000000000000e+04 7.804059714544564486e-05
6.464000000000000000e+04 7.797005673637613654e-05
6.472000000000000000e+04 7.790837844368070364e-05
6.480000000000000000e+04 7.784547779010608792e-05
6.488000000000000000e+04 7.778110739309340715e-05
6.496000000000000000e+04 7.771597302053123713e-05
6.504000000000000000e+04 7.764876500004902482e-05
6.512000000000000000e+04 7.758288847981020808e-05
6.520000000000000000e+04 7.751859811833128333e-05
6.528000000000000000e+04 7.745331822661682963e-05
6.536000000000000000e+04 7.738364365650340915e-05
6.544000000000000000e+04 7.730798097327351570e-05
6.552000000000000000e+04 7.723610178800299764e-05
6.560000000000000000e+04 7.716044638073071837e-05
6.568000000000000000e+04 7.708393968641757965e-05
6.576000000000000000e+04 7.700973219471052289e-05
6.584000000000000000e+04 7.693445513723418117e-05
6.592000000000000000e+04 7.685797754675149918e-05
6.600000000000000000e+04 7.678334077354520559e-05
6.608000000000000000e+04 7.671298953937366605e-05
6.616000000000000000e+04 7.664375152671709657e-05
6.624000000000000000e+04 7.657775131519883871e-05
6.632000000000000000e+04 7.651352643733844161e-05
6.640000000000000000e+04 7.644581637578085065e-05
6.648000000000000000e+04 7.637822272954508662e-05
6.656000000000000000e+04 7.630926120327785611e-05
6.664000000000000000e+04 7.624198769917711616e-05
6.672000000000000000e+04 7.617239316459745169e-05
6.680000000000000000e+04 7.610415923409163952e-05
6.688000000000000000e+04 7.603758422192186117e-05
6.696000000000000000e+04 7.596733485115692019e-05
6.704000000000000000e+04 7.589477172587066889e-05
6.712000000000000000e+04 7.582036778330802917e-05
6.720000000000000000e+04 7.574991468572989106e-05
6.728000000000000000e+04 7.568060391349717975e-05
6.736000000000000000e+04 7.561152597190812230e-05
6.744000000000000000e+04 7.554170588264241815e-05
6.752000000000000000e+04 7.547519635409116745e-05
6.760000000000000000e+04 7.541002560174092650e-05
6.768000000000000000e+04 7.534407632192596793e-05
6.776000000000000000e+04 7.527936395490542054e-05
6.784000000000000000e+04 7.521075895056128502e-05
6.792000000000000000e+04 7.514260505558922887e-05
6.800000000000000000e+04 7.507613918278366327e-05
6.808000000000000000e+04 7.500691572204232216e-05
6.816000000000000000e+04 7.494146848330274224e-05
6.824000000000000000e+04 7.487474795198068023e-05
6.832000000000000000e+04 7.480441126972436905e-05
6.840000000000000000e+04 7.473156438209116459e-05
6.848000000000000000e+04 7.466277747880667448e-05
6.856000000000000000e+04 7.459363405359908938e-05
6.864000000000000000e+04 7.451717829098924994e-05
6.872000000000000000e+04 7.444507355103269219e-05
6.880000000000000000e+04 7.437427120748907328e-05
6.888000000000000000e+04 7.429894321830943227e-05
6.896000000000000000e+04 7.422554335789754987e-05
6.904000000000000000e+04 7.415326399495825171e-05
6.912000000000000000e+04 7.408337114611640573e-05
6.920000000000000000e+04 7.400982576655223966e-05
6.928000000000000000e+04 7.393414125544950366e-05
6.936000000000000000e+04 7.385853677988052368e-05
6.944000000000000000e+04 7.378229202004149556e-05
6.952000000000000000e+04 7.371063111349940300e-05
6.960000000000000000e+04 7.363637996604666114e-05
6.968000000000000000e+04 7.356169953709468246e-05
6.976000000000000000e+04 7.348785584326833487e-05
6.984000000000000000e+04 7.341460150200873613e-05
6.992000000000000000e+04 7.334198744501918554e-05
7.000000000000000000e+04 7.326446939259767532e-05
7.008000000000000000e+04 7.318926509469747543e-05
7.016000000000000000e+04 7.311435911105945706e-05
7.024000000000000000e+04 7.304310565814375877e-05
7.032000000000000000e+04 7.296816329471766949e-05
7.040000000000000000e+04 7.289497443707659841e-05
7.048000000000000000e+04 7.282033766387030482e-05
7.056000000000000000e+04 7.274457311723381281e-05
7.064000000000000000e+04 7.267112960107624531e-05
7.072000000000000000e+04 7.259458652697503567e-05
7.080000000000000000e+04 7.252107752719894052e-05
7.088000000000000000e+04 7.245015876833349466e-05
7.096000000000000000e+04 7.237811223603785038e-05
7.104000000000000000e+04 7.230426854221150279e-05
7.112000000000000000e+04 7.223163265734910965e-05
7.120000000000000000e+04 7.215730147436261177e-05
7.128000000000000000e+04 7.208843453554436564e-05
7.136000000000000000e+04 7.202081906143575907e-05
7.144000000000000000e+04 7.195153739303350449e-05
7.152000000000000000e+04 7.188374729594215751e-05
7.160000000000000000e+04 7.181550608947873116e-05
7.168000000000000000e+04 7.174981146818026900e-05
7.176000000000000000e+04 7.168170122895389795e-05
7.184000000000000000e+04 7.161890243878588080e-05
7.192000000000000000e+04 7.155642379075288773e-05
7.200000000000000000e+04 7.149718294385820627e-05
7.208000000000000000e+04 7.143623224692419171e-05
7.216000000000000000e+04 7.137560169212520123e-05
7.224000000000000000e+04 7.131342863431200385e-05
7.232000000000000000e+04 7.124873081920668483e-05
7.240000000000000000e+04 7.118676148820668459e-05
7.248000000000000000e+04 7.112752791726961732e-05
7.256000000000000000e+04 7.106929115252569318e-05
7.264000000000000000e+04 7.101138908183202147e-05
7.272000000000000000e+04 7.095457840478047729e-05
7.280000000000000000e+04 7.089749851729720831e-05
7.288000000000000000e+04 7.083978562150150537e-05
7.296000000000000000e+04 7.078040653141215444e-05
7.304000000000000000e+04 7.072175503708422184e-05
7.312000000000000000e+04 7.066560647217556834e-05
7.320000000000000000e+04 7.060763164190575480e-05
7.328000000000000000e+04 7.055131572997197509e-05
7.336000000000000000e+04 7.049158011795952916e-05
7.344000000000000000e+04 7.043468940537422895e-05
7.352000000000000000e+04 7.037953037070110440e-05
7.360000000000000000e+04 7.032106077531352639e-05
7.368000000000000000e+04 7.026136881904676557e-05
7.376000000000000000e+04 7.019800978014245629e-05
7.384000000000000000e+04 7.013777212705463171e-05
7.392000000000000000e+04 7.007663953118026257e-05
7.400000000000000000e+04 7.001715130172669888e-05
7.408000000000000000e+04 6.996219599386677146e-05
7.416000000000000000e+04 6.990646943449974060e-05
7.424000000000000000e+04 6.985084473853930831e-05
7.432000000000000000e+04 6.979579484323039651e-05
7.440000000000000000e+04 6.973594281589612365e-05
7.448000000000000000e+04 6.967607623664662242e-05
7.456000000000000000e+04 6.960940663702785969e-05
7.464000000000000000e+04 6.954401760594919324e-05
7.472000000000000000e+04 6.947648216737434268e-05
7.480000000000000000e+04 6.941258470760658383e-05
7.488000000000000000e+04 6.934835255378857255e-05
7.496000000000000000e+04 6.927986396476626396e-05
7.504000000000000000e+04 6.921582098584622145e-05
7.512000000000000000e+04 6.914980622241273522e-05
7.520000000000000000e+04 6.908337672939524055e-05
7.528000000000000000e+04 6.901796587044373155e-05
7.536000000000000000e+04 6.895186379551887512e-05
7.544000000000000000e+04 6.888707866892218590e-05
7.552000000000000000e+04 6.881994340801611543e-05
7.560000000000000000e+04 6.875413964735344052e-05
7.568000000000000000e+04 6.868671334814280272e-05
7.576000000000000000e+04 6.862114241812378168e-05
7.584000000000000000e+04 6.855641549918800592e-05
7.592000000000000000e+04 6.849169585620984435e-05
7.600000000000000000e+04 6.842257425887510180e-05
7.608000000000000000e+04 6.835692329332232475e-05
7.616000000000000000e+04 6.829319318057969213e-05
7.624000000000000000e+04 6.822864816058427095e-05
7.632000000000000000e+04 6.816362292738631368e-05
7.640000000000000000e+04 6.809981277910992503e-05
7.648000000000000000e+04 6.803205178584903479e-05
7.656000000000000000e+04 6.796613888582214713e-05
7.664000000000000000e+04 6.790373299736529589e-05
7.672000000000000000e+04 6.784136348869651556e-05
7.680000000000000000e+04 6.777971429983153939e-05
7.688000000000000000e+04 6.772172491764649749e-05
7.696000000000000000e+04 6.766368460375815630e-05
7.704000000000000000e+04 6.760367978131398559e-05
7.712000000000000000e+04 6.754323112545534968e-05
7.720000000000000000e+04 6.748663872713223100e-05
7.728000000000000000e+04 6.743038102285936475e-05
7.736000000000000000e+04 6.737378862453624606e-05
7.744000000000000000e+04 6.731510075042024255e-05
7.752000000000000000e+04 6.725766434101387858e-05
7.760000000000000000e+04 6.720270175719633698e-05
7.768000000000000000e+04 6.714729533996433020e-05
7.776000000000000000e+04 6.708961154799908400e-05
7.784000000000000000e+04 6.703215331071987748e-05
7.792000000000000000e+04 6.697594653815031052e-05
7.800000000000000000e+04 6.692219176329672337e-05
7.808000000000000000e+04 6.686553388135507703e-05
7.816000000000000000e+04 6.680990190943703055e-05
7.824000000000000000e+04 6.675478653050959110e-05
7.832000000000000000e+04 6.670059519819915295e-05
7.840000000000000000e+04 6.664534885203465819e-05
7.848000000000000000e+04 6.659168138867244124e-05
7.856000000000000000e+04 6.653563468717038631e-05
7.864000000000000000e+04 6.648162525380030274e-05
7.872000000000000000e+04 6.642941298196092248e-05
7.880000000000000000e+04 6.637852493440732360e-05
7.888000000000000000e+04 6.632591248489916325e-05
7.896000000000000000e+04 6.627199763897806406e-05
7.904000000000000000e+04 6.621750071644783020e-05
7.912000000000000000e+04 6.616207247134298086e-05
7.920000000000000000e+04 6.610803393414244056e-05
7.928000000000000000e+04 6.605299131479114294e-05
7.936000000000000000e+04 6.599922198802232742e-05
7.944000000000000000e+04 6.595019658561795950e-05
7.952000000000000000e+04 6.589966505998745561e-05
7.960000000000000000e+04 6.584930088138207793e-05
7.968000000000000000e+04 6.579920591320842505e-05
7.976000000000000000e+04 6.574978033313527703e-05
7.984000000000000000e+04 6.570410187123343349e-05
7.992000000000000000e+04 6.565522198798134923e-05


==> tex_tables/intensity_and_table_convergence/relative_l1_both_margins_high_noise.dat <==
x y
0.000000000000000000e+00 7.803608896210789680e-04
8.000000000000000000e+01 4.073832533322274685e-04
1.600000000000000000e+02 2.881658729165792465e-04
2.400000000000000000e+02 2.285979280713945627e-04
3.200000000000000000e+02 1.954816834768280387e-04
4.000000000000000000e+02 1.732671807985752821e-04
4.800000000000000000e+02 1.588483428349718451e-04
5.600000000000000000e+02 1.483867090428248048e-04
6.400000000000000000e+02 1.397738233208656311e-04
7.200000000000000000e+02 1.337963622063398361e-04
8.000000000000000000e+02 1.286380429519340396e-04
8.800000000000000000e+02 1.245140447281301022e-04
9.600000000000000000e+02 1.211026537930592895e-04
1.040000000000000000e+03 1.179786922875791788e-04
1.120000000000000000e+03 1.154952988144941628e-04
1.200000000000000000e+03 1.132924808189272881e-04
1.280000000000000000e+03 1.113507605623453856e-04
1.360000000000000000e+03 1.095796978916041553e-04
1.440000000000000000e+03 1.078270070138387382e-04
1.520000000000000000e+03 1.061027796822600067e-04
1.600000000000000000e+03 1.045761964633129537e-04
1.680000000000000000e+03 1.031738283927552402e-04
1.760000000000000000e+03 1.016331298160366714e-04
1.840000000000000000e+03 1.002896678983233869e-04
1.920000000000000000e+03 9.927321661962196231e-05
2.000000000000000000e+03 9.836217213887721300e-05
2.080000000000000000e+03 9.752277401275932789e-05
2.160000000000000000e+03 9.682271047495305538e-05
2.240000000000000000e+03 9.597748430678620934e-05
2.320000000000000000e+03 9.499942825641483068e-05
2.400000000000000000e+03 9.411794599145650864e-05
2.480000000000000000e+03 9.322710684500634670e-05
2.560000000000000000e+03 9.234500612365081906e-05
2.640000000000000000e+03 9.151756967185065150e-05
2.720000000000000000e+03 9.071104432223364711e-05
2.800000000000000000e+03 8.999497367767617106e-05
2.880000000000000000e+03 8.911603799788281322e-05
2.960000000000000000e+03 8.837687346385791898e-05
3.040000000000000000e+03 8.748412801651284099e-05
3.120000000000000000e+03 8.683175110490992665e-05
3.200000000000000000e+03 8.618504216428846121e-05
3.280000000000000000e+03 8.544383308617398143e-05
3.360000000000000000e+03 8.467474253848195076e-05
3.440000000000000000e+03 8.390737639274448156e-05
3.520000000000000000e+03 8.320346387336030602e-05
3.600000000000000000e+03 8.252070256276056170e-05
3.680000000000000000e+03 8.193811663659289479e-05
3.760000000000000000e+03 8.137768600136041641e-05
3.840000000000000000e+03 8.094064833130687475e-05
3.920000000000000000e+03 8.041189721552655101e-05
4.000000000000000000e+03 7.995627674972638488e-05
4.080000000000000000e+03 7.942269439809024334e-05
4.160000000000000000e+03 7.890352571848779917e-05
4.240000000000000000e+03 7.846572407288476825e-05
4.320000000000000000e+03 7.805402856320142746e-05
4.400000000000000000e+03 7.770922093186527491e-05
4.480000000000000000e+03 7.735047984169796109e-05
4.560000000000000000e+03 7.706183532718569040e-05
4.640000000000000000e+03 7.672297215322032571e-05
4.720000000000000000e+03 7.636281952727586031e-05
4.800000000000000000e+03 7.595572969876229763e-05
4.880000000000000000e+03 7.561891106888651848e-05
4.960000000000000000e+03 7.527498382842168212e-05
5.040000000000000000e+03 7.426352385664358735e-05
5.120000000000000000e+03 7.332068344112485647e-05
5.200000000000000000e+03 7.254144293256103992e-05
5.280000000000000000e+03 7.180030661402270198e-05
5.360000000000000000e+03 7.105264376150444150e-05
5.440000000000000000e+03 7.039392949081957340e-05
5.520000000000000000e+03 6.977580778766423464e-05
5.600000000000000000e+03 6.911862146807834506e-05
5.680000000000000000e+03 6.851112993899732828e-05
5.760000000000000000e+03 6.794134969823062420e-05
5.840000000000000000e+03 6.736926297890022397e-05
5.920000000000000000e+03 6.676920020254328847e-05
6.000000000000000000e+03 6.616653263336047530e-05
6.080000000000000000e+03 6.558493623742833734e-05
6.160000000000000000e+03 6.499668961623683572e-05
6.240000000000000000e+03 6.447186751756817102e-05
6.320000000000000000e+03 6.398146069841459394e-05
6.400000000000000000e+03 6.353047501761466265e-05
6.480000000000000000e+03 6.310388562269508839e-05
6.560000000000000000e+03 6.268258584896102548e-05
6.640000000000000000e+03 6.225638207979500294e-05
6.720000000000000000e+03 6.184985977597534657e-05
6.800000000000000000e+03 6.144263898022472858e-05
6.880000000000000000e+03 6.105715874582529068e-05
6.960000000000000000e+03 6.066327114240266383e-05
7.040000000000000000e+03 6.026726623531430960e-05
7.120000000000000000e+03 5.992226215312257409e-05
7.200000000000000000e+03 5.954934022156521678e-05
7.280000000000000000e+03 5.920654075453057885e-05
7.360000000000000000e+03 5.888674058951437473e-05
7.440000000000000000e+03 5.852162212249822915e-05
7.520000000000000000e+03 5.815334588987752795e-05
7.600000000000000000e+03 5.783511369372718036e-05
7.680000000000000000e+03 5.754874655394814909e-05
7.760000000000000000e+03 5.727543612010776997e-05
7.840000000000000000e+03 5.701094414689578116e-05
7.920000000000000000e+03 5.675686043105088174e-05
8.000000000000000000e+03 5.656444773194380105e-05
8.080000000000000000e+03 5.640304152620956302e-05
8.160000000000000000e+03 5.623880133498460054e-05
8.240000000000000000e+03 5.608422725345008075e-05
8.320000000000000000e+03 5.591521767200902104e-05
8.400000000000000000e+03 5.571431756834499538e-05
8.480000000000000000e+03 5.550008427235297859e-05
8.560000000000000000e+03 5.526037421077489853e-05
8.640000000000000000e+03 5.499077815329656005e-05
8.720000000000000000e+03 5.476651131175458431e-05
8.800000000000000000e+03 5.457580118672922254e-05
8.880000000000000000e+03 5.436054925667122006e-05
8.960000000000000000e+03 5.418794899014756083e-05
9.040000000000000000e+03 5.403137765824794769e-05
9.120000000000000000e+03 5.387613418861292303e-05
9.200000000000000000e+03 5.366721234167926013e-05
9.280000000000000000e+03 5.345301542547531426e-05
9.360000000000000000e+03 5.328015322447754443e-05
9.440000000000000000e+03 5.310478081810288131e-05
9.520000000000000000e+03 5.293208232615143061e-05
9.600000000000000000e+03 5.274690556689165533e-05
9.680000000000000000e+03 5.256639633444137871e-05
9.760000000000000000e+03 5.240470272838138044e-05
9.840000000000000000e+03 5.228259396972134709e-05
9.920000000000000000e+03 5.217986836214549839e-05
1.000000000000000000e+04 5.207403592066839337e-05
1.008000000000000000e+04 5.195427365833893418e-05
1.016000000000000000e+04 5.186419730307534337e-05
1.024000000000000000e+04 5.175983096705749631e-05
1.032000000000000000e+04 5.167346535017713904e-05
1.040000000000000000e+04 5.157779378350824118e-05
1.048000000000000000e+04 5.148125273990444839e-05
1.056000000000000000e+04 5.137573316460475326e-05
1.064000000000000000e+04 5.124681410961784422e-05
1.072000000000000000e+04 5.112115832162089646e-05
1.080000000000000000e+04 5.100408452562987804e-05
1.088000000000000000e+04 5.087171302875503898e-05
1.096000000000000000e+04 5.074209548183716834e-05
1.104000000000000000e+04 5.063282515038736165e-05
1.112000000000000000e+04 5.053660424891859293e-05
1.120000000000000000e+04 5.042515476816333830e-05
1.128000000000000000e+04 5.031429463997483253e-05
1.136000000000000000e+04 5.022852928959764540e-05
1.144000000000000000e+04 5.014543785364367068e-05
1.152000000000000000e+04 5.008691732655279338e-05
1.160000000000000000e+04 5.001392855774611235e-05
1.168000000000000000e+04 4.994946357328444719e-05
1.176000000000000000e+04 4.985907071386463940e-05
1.184000000000000000e+04 4.976563286618329585e-05
1.192000000000000000e+04 4.968052235199138522e-05
1.200000000000000000e+04 4.960241130902431905e-05
1.208000000000000000e+04 4.950278162141330540e-05
1.216000000000000000e+04 4.941623774357140064e-05
1.224000000000000000e+04 4.932437150273472071e-05
1.232000000000000000e+04 4.918979539070278406e-05
1.240000000000000000e+04 4.907786569674499333e-05
1.248000000000000000e+04 4.894681114819832146e-05
1.256000000000000000e+04 4.884427471552044153e-05
1.264000000000000000e+04 4.874026853940449655e-05
1.272000000000000000e+04 4.863529829890467227e-05
1.280000000000000000e+04 4.853642167290672660e-05
1.288000000000000000e+04 4.842745329369790852e-05
1.296000000000000000e+04 4.831752085010521114e-05
1.304000000000000000e+04 4.819953392143361270e-05
1.312000000000000000e+04 4.806639481103047729e-05
1.320000000000000000e+04 4.793797052116133273e-05
1.328000000000000000e+04 4.779762457474134862e-05
1.336000000000000000e+04 4.770042869495227933e-05
1.344000000000000000e+04 4.760842784889973700e-05
1.352000000000000000e+04 4.751657252199947834e-05
1.360000000000000000e+04 4.743655881611630321e-05
1.368000000000000000e+04 4.735726543003693223e-05
1.376000000000000000e+04 4.727395935333333910e-05
1.384000000000000000e+04 4.719236312666907907e-05
1.392000000000000000e+04 4.711793735623359680e-05
1.400000000000000000e+04 4.703880404122173786e-05
1.408000000000000000e+04 4.696371615864336491e-05
1.416000000000000000e+04 4.689583147410303354e-05
1.424000000000000000e+04 4.682485814555548131e-05
1.432000000000000000e+04 4.676858952734619379e-05
1.440000000000000000e+04 4.670057023759000003e-05
1.448000000000000000e+04 4.662292485591024160e-05
1.456000000000000000e+04 4.654784424928948283e-05
1.464000000000000000e+04 4.648042886401526630e-05
1.472000000000000000e+04 4.638653990696184337e-05
1.480000000000000000e+04 4.626959344022907317e-05
1.488000000000000000e+04 4.615269062924198806e-05
1.496000000000000000e+04 4.603925117407925427e-05
1.504000000000000000e+04 4.592852565110661089e-05
1.512000000000000000e+04 4.581130633596330881e-05
1.520000000000000000e+04 4.569278826238587499e-05
1.528000000000000000e+04 4.558529326459392905e-05
1.536000000000000000e+04 4.551297388388775289e-05
1.544000000000000000e+04 4.546004856820218265e-05
1.552000000000000000e+04 4.541898306342773139e-05
1.560000000000000000e+04 4.536984124570153654e-05
1.568000000000000000e+04 4.533136234385892749e-05
1.576000000000000000e+04 4.528209683485329151e-05
1.584000000000000000e+04 4.522652670857496560e-05
1.592000000000000000e+04 4.516797707765363157e-05
1.600000000000000000e+04 4.513403109740465879e-05
1.608000000000000000e+04 4.509368955041281879e-05
1.616000000000000000e+04 4.505686956690624356e-05
1.624000000000000000e+04 4.503855961957015097e-05
1.632000000000000000e+04 4.499394708545878530e-05
1.640000000000000000e+04 4.493963206186890602e-05
1.648000000000000000e+04 4.488641570787876844e-05
1.656000000000000000e+04 4.480913776205852628e-05
1.664000000000000000e+04 4.474691741052083671e-05
1.672000000000000000e+04 4.469893247005529702e-05
1.680000000000000000e+04 4.463799996301531792e-05
1.688000000000000000e+04 4.457416434888727963e-05
1.696000000000000000e+04 4.451848872122354805e-05
1.704000000000000000e+04 4.445820377441123128e-05
1.712000000000000000e+04 4.438903852133080363e-05
1.720000000000000000e+04 4.430514309206046164e-05
1.728000000000000000e+04 4.422278288984671235e-05
1.736000000000000000e+04 4.411904956214129925e-05
1.744000000000000000e+04 4.403213824843987823e-05
1.752000000000000000e+04 4.394065399537794292e-05
1.760000000000000000e+04 4.385763895697891712e-05
1.768000000000000000e+04 4.376951255835592747e-05
1.776000000000000000e+04 4.369584348751232028e-05
1.784000000000000000e+04 4.362284744274802506e-05
1.792000000000000000e+04 4.355767305241897702e-05
1.800000000000000000e+04 4.350295057520270348e-05
1.808000000000000000e+04 4.343752516433596611e-05
1.816000000000000000e+04 4.337973587098531425e-05
1.824000000000000000e+04 4.331370655563659966e-05
1.832000000000000000e+04 4.326673297327943146e-05
1.840000000000000000e+04 4.322899258113466203e-05
1.848000000000000000e+04 4.317330603953450918e-05
1.856000000000000000e+04 4.308774441597051919e-05
1.864000000000000000e+04 4.300790897104889154e-05
1.872000000000000000e+04 4.291843652026727796e-05
1.880000000000000000e+04 4.281839210307225585e-05
1.888000000000000000e+04 4.271864600013941526e-05
1.896000000000000000e+04 4.261611684341914952e-05
1.904000000000000000e+04 4.253943552612327039e-05
1.912000000000000000e+04 4.245572563377209008e-05
1.920000000000000000e+04 4.237961547914892435e-05
1.928000000000000000e+04 4.230598642607219517e-05
1.936000000000000000e+04 4.223516225465573370e-05
1.944000000000000000e+04 4.216110755805857480e-05
1.952000000000000000e+04 4.208127938909456134e-05
1.960000000000000000e+04 4.199525210424326360e-05
1.968000000000000000e+04 4.191375774098560214e-05
1.976000000000000000e+04 4.183768396615050733e-05
1.984000000000000000e+04 4.176497168373316526e-05
1.992000000000000000e+04 4.168465966358780861e-05
2.000000000000000000e+04 4.158111551078036427e-05
2.008000000000000000e+04 4.149422238697297871e-05
2.016000000000000000e+04 4.139923476031981409e-05
2.024000000000000000e+04 4.130000525037758052e-05
2.032000000000000000e+04 4.120107769267633557e-05
2.040000000000000000e+04 4.110821828362531960e-05
2.048000000000000000e+04 4.100514343008399010e-05
2.056000000000000000e+04 4.091243317816406488e-05
2.064000000000000000e+04 4.082085797563195229e-05
2.072000000000000000e+04 4.075293327332474291e-05
2.080000000000000000e+04 4.068324415129609406e-05
2.088000000000000000e+04 4.060288483742624521e-05
2.096000000000000000e+04 4.054270539199933410e-05
2.104000000000000000e+04 4.047653055749833584e-05
2.112000000000000000e+04 4.042088767164386809e-05
2.120000000000000000e+04 4.036353129777126014e-05
2.128000000000000000e+04 4.031736898468807340e-05
2.136000000000000000e+04 4.027209797641262412e-05
2.144000000000000000e+04 4.021966014988720417e-05
2.152000000000000000e+04 4.015526792500168085e-05
2.160000000000000000e+04 4.008740143035538495e-05
2.168000000000000000e+04 4.000373883172869682e-05
2.176000000000000000e+04 3.994142753072082996e-05
2.184000000000000000e+04 3.988014941569417715e-05
2.192000000000000000e+04 3.981446570833213627e-05
2.200000000000000000e+04 3.975363870267756283e-05
2.208000000000000000e+04 3.969245881307870150e-05
2.216000000000000000e+04 3.962665141443721950e-05
2.224000000000000000e+04 3.956225918955169618e-05
2.232000000000000000e+04 3.950067912228405476e-05
2.240000000000000000e+04 3.944306808989495039e-05
2.248000000000000000e+04 3.937626024708151817e-05
2.256000000000000000e+04 3.930803359253332019e-05
2.264000000000000000e+04 3.923504846170544624e-05
2.272000000000000000e+04 3.917122376151382923e-05
2.280000000000000000e+04 3.911058229277841747e-05
2.288000000000000000e+04 3.904652112396433949e-05
2.296000000000000000e+04 3.897992428392171860e-05
2.304000000000000000e+04 3.891934829880483449e-05
2.312000000000000000e+04 3.885847399942576885e-05
2.320000000000000000e+04 3.879110226989723742e-05
2.328000000000000000e+04 3.870611544698476791e-05
2.336000000000000000e+04 3.864199243253096938e-05
2.344000000000000000e+04 3.855351678794249892e-05
2.352000000000000000e+04 3.847425978165119886e-05
2.360000000000000000e+04 3.839824057649821043e-05
2.368000000000000000e+04 3.832516813417896628e-05
2.376000000000000000e+04 3.825430030701681972e-05
2.384000000000000000e+04 3.818715049419552088e-05
2.392000000000000000e+04 3.812479553744196892e-05
2.400000000000000000e+04 3.805618325714021921e-05
2.408000000000000000e+04 3.799253681791014969e-05
2.416000000000000000e+04 3.792026836890727282e-05
2.424000000000000000e+04 3.786500383284874260e-05
2.432000000000000000e+04 3.779106555157341063e-05
2.440000000000000000e+04 3.771511183003894985e-05
2.448000000000000000e+04 3.763844870263710618e-05
2.456000000000000000e+04 3.756456499104388058e-05
2.464000000000000000e+04 3.748468589037656784e-05
2.472000000000000000e+04 3.741845284821465611e-05
2.480000000000000000e+04 3.735571954166516662e-05
2.488000000000000000e+04 3.729771560756489635e-05
2.496000000000000000e+04 3.723132249433547258e-05
2.504000000000000000e+04 3.716779974638484418e-05
2.512000000000000000e+04 3.710492092068307102e-05
2.520000000000000000e+04 3.704478149302303791e-05
2.528000000000000000e+04 3.697998545248992741e-05
2.536000000000000000e+04 3.691715392051264644e-05
2.544000000000000000e+04 3.685785486595705152e-05
2.552000000000000000e+04 3.679233850562013686e-05
2.560000000000000000e+04 3.672464299597777426e-05
2.568000000000000000e+04 3.666795237222686410e-05
2.576000000000000000e+04 3.660688525997102261e-05
2.584000000000000000e+04 3.654628017102368176e-05
2.592000000000000000e+04 3.649538484751246870e-05
2.600000000000000000e+04 3.645270044216886163e-05
2.608000000000000000e+04 3.641234434326179326e-05
2.616000000000000000e+04 3.637778354459442198e-05
2.624000000000000000e+04 3.634408130892552435e-05
2.632000000000000000e+04 3.632202788139693439e-05
2.640000000000000000e+04 3.629137790994718671e-05
2.648000000000000000e+04 3.626597754191607237e-05
2.656000000000000000e+04 3.623385055107064545e-05
2.664000000000000000e+04 3.619664130383171141e-05
2.672000000000000000e+04 3.616726462496444583e-05
2.680000000000000000e+04 3.613725493778474629e-05
2.688000000000000000e+04 3.611847205320373178e-05
2.696000000000000000e+04 3.611633655964396894e-05
2.704000000000000000e+04 3.610739076975733042e-05
2.712000000000000000e+04 3.609533814596943557e-05
2.720000000000000000e+04 3.607270991778932512e-05
2.728000000000000000e+04 3.604129597079008818e-05
2.736000000000000000e+04 3.601030402933247387e-05
2.744000000000000000e+04 3.596825263230130076e-05
2.752000000000000000e+04 3.592610300984233618e-05
2.760000000000000000e+04 3.588978870538994670e-05
2.768000000000000000e+04 3.584667501854710281e-05
2.776000000000000000e+04 3.579937765607610345e-05
2.784000000000000000e+04 3.576502058422192931e-05
2.792000000000000000e+04 3.572582500055432320e-05
2.800000000000000000e+04 3.569031468941830099e-05
2.808000000000000000e+04 3.565525548765435815e-05
2.816000000000000000e+04 3.561561243259347975e-05
2.824000000000000000e+04 3.558105890988372266e-05
2.832000000000000000e+04 3.555002331268042326e-05
2.840000000000000000e+04 3.552202178980223835e-05
2.848000000000000000e+04 3.549116809153929353e-05
2.856000000000000000e+04 3.546383595676161349e-05
2.864000000000000000e+04 3.543514321791008115e-05
2.872000000000000000e+04 3.539777753758244216e-05
2.880000000000000000e+04 3.536242729751393199e-05
2.888000000000000000e+04 3.532186383381485939e-05
2.896000000000000000e+04 3.528723755152896047e-05
2.904000000000000000e+04 3.523445775499567389e-05
2.912000000000000000e+04 3.517745790304616094e-05
2.920000000000000000e+04 3.513650517561472952e-05
2.928000000000000000e+04 3.508286681608296931e-05
2.936000000000000000e+04 3.503010884742252529e-05
2.944000000000000000e+04 3.498628575471229851e-05
2.952000000000000000e+04 3.494827251415699720e-05
2.960000000000000000e+04 3.490650124149397016e-05
2.968000000000000000e+04 3.485816705506294966e-05
2.976000000000000000e+04 3.481939711491577327e-05
2.984000000000000000e+04 3.478363942122086883e-05
2.992000000000000000e+04 3.474676850601099432e-05
3.000000000000000000e+04 3.469896910246461630e-05
3.008000000000000000e+04 3.465398549451492727e-05
3.016000000000000000e+04 3.459547224338166416e-05
3.024000000000000000e+04 3.453456520219333470e-05
3.032000000000000000e+04 3.448126517469063401e-05
3.040000000000000000e+04 3.442093293415382504e-05
3.048000000000000000e+04 3.437163832131773233e-05
3.056000000000000000e+04 3.432105222600512207e-05
3.064000000000000000e+04 3.428091804380528629e-05
3.072000000000000000e+04 3.424570240895263851e-05
3.080000000000000000e+04 3.422280497034080327e-05
3.088000000000000000e+04 3.420836947043426335e-05
3.096000000000000000e+04 3.419467248022556305e-05
3.104000000000000000e+04 3.417847983655519783e-05
3.112000000000000000e+04 3.416079925955273211e-05
3.120000000000000000e+04 3.414366801735013723e-05
3.128000000000000000e+04 3.412683145143091679e-05
3.136000000000000000e+04 3.409534474485553801e-05
3.144000000000000000e+04 3.405866664252243936e-05
3.152000000000000000e+04 3.401789217605255544e-05
3.160000000000000000e+04 3.397703039809130132e-05
3.168000000000000000e+04 3.393829319975338876e-05
3.176000000000000000e+04 3.390282290638424456e-05
3.184000000000000000e+04 3.385598029126413167e-05
3.192000000000000000e+04 3.381080387043766677e-05
3.200000000000000000e+04 3.376350650796666741e-05
3.208000000000000000e+04 3.372174614924006164e-05
3.216000000000000000e+04 3.368480247445404530e-05
3.224000000000000000e+04 3.365058000781573355e-05
3.232000000000000000e+04 3.360947448527440429e-05
3.240000000000000000e+04 3.357238529133610427e-05
3.248000000000000000e+04 3.352462954353541136e-05
3.256000000000000000e+04 3.347406891407445073e-05
3.264000000000000000e+04 3.344387005199678242e-05
3.272000000000000000e+04 3.341227056807838380e-05
3.280000000000000000e+04 3.337873931741341949e-05
3.288000000000000000e+04 3.335050860187038779e-05
3.296000000000000000e+04 3.331805419293232262e-05
3.304000000000000000e+04 3.327808735775761306e-05
3.312000000000000000e+04 3.323466080473735929e-05
3.320000000000000000e+04 3.319028110126964748e-05
3.328000000000000000e+04 3.314757850603200495e-05
3.336000000000000000e+04 3.310656393296085298e-05
3.344000000000000000e+04 3.305989230284467340e-05
3.352000000000000000e+04 3.301289689261466265e-05
3.360000000000000000e+04 3.295846909168176353e-05
3.368000000000000000e+04 3.290609674877487123e-05
3.376000000000000000e+04 3.285993443569168448e-05
3.384000000000000000e+04 3.281372846686281264e-05
3.392000000000000000e+04 3.277173891547136009e-05
3.400000000000000000e+04 3.273514084867201746e-05
3.408000000000000000e+04 3.269868466304615140e-05
3.416000000000000000e+04 3.265804843977093697e-05
3.424000000000000000e+04 3.261741221649572253e-05
3.432000000000000000e+04 3.257518255850300193e-05
3.440000000000000000e+04 3.253411341574974358e-05
3.448000000000000000e+04 3.249909786973148584e-05
3.456000000000000000e+04 3.246543201385065913e-05
3.464000000000000000e+04 3.242208549636416137e-05
3.472000000000000000e+04 3.237759301555342972e-05
3.480000000000000000e+04 3.233113238820806146e-05
3.488000000000000000e+04 3.228819696232676506e-05
3.496000000000000000e+04 3.224355168640613556e-05
3.504000000000000000e+04 3.220572398276999593e-05
3.512000000000000000e+04 3.217480116290971637e-05
3.520000000000000000e+04 3.213758100173436105e-05
3.528000000000000000e+04 3.209707210771739483e-05
3.536000000000000000e+04 3.205619941581971943e-05
3.544000000000000000e+04 3.201043000444769859e-05
3.552000000000000000e+04 3.196973921149037778e-05
3.560000000000000000e+04 3.192209260305389762e-05
3.568000000000000000e+04 3.187298716511577368e-05
3.576000000000000000e+04 3.182148066116496921e-05
3.584000000000000000e+04 3.176020254613831639e-05
3.592000000000000000e+04 3.170864147250540555e-05
3.600000000000000000e+04 3.166083843098022044e-05
3.608000000000000000e+04 3.160310006933286786e-05
3.616000000000000000e+04 3.154088335577398539e-05
3.624000000000000000e+04 3.147886673104949296e-05
3.632000000000000000e+04 3.141765409964136779e-05
3.640000000000000000e+04 3.136323721264488995e-05
3.648000000000000000e+04 3.130593904643319547e-05
3.656000000000000000e+04 3.126324372715316713e-05
3.664000000000000000e+04 3.121103509329259396e-05
3.672000000000000000e+04 3.116761581622995436e-05
3.680000000000000000e+04 3.113460843451321125e-05
3.688000000000000000e+04 3.110610850853845477e-05
3.696000000000000000e+04 3.107633165200240910e-05
3.704000000000000000e+04 3.103430208284407854e-05
3.712000000000000000e+04 3.100321191595867276e-05
3.720000000000000000e+04 3.096812361036427319e-05
3.728000000000000000e+04 3.093243140028789639e-05
3.736000000000000000e+04 3.089120946242474020e-05
3.744000000000000000e+04 3.084836134803481400e-05
3.752000000000000000e+04 3.080492751905694604e-05
3.760000000000000000e+04 3.076823850278742611e-05
3.768000000000000000e+04 3.073235711781308055e-05
3.776000000000000000e+04 3.069778904318809509e-05
3.784000000000000000e+04 3.066801946260966361e-05
3.792000000000000000e+04 3.063705662498250604e-05
3.800000000000000000e+04 3.060521339648403227e-05
3.808000000000000000e+04 3.057670255657285452e-05
3.816000000000000000e+04 3.055699562537483871e-05
3.824000000000000000e+04 3.054175977013073862e-05
3.832000000000000000e+04 3.052072133868932724e-05
3.840000000000000000e+04 3.050175837415736169e-05
3.848000000000000000e+04 3.048522921744734049e-05
3.856000000000000000e+04 3.046776146220508963e-05
3.864000000000000000e+04 3.045445555471815169e-05
3.872000000000000000e+04 3.044199002033565193e-05
3.880000000000000000e+04 3.042677235498558730e-05
3.888000000000000000e+04 3.040975934709422290e-05
3.896000000000000000e+04 3.039604780497029424e-05
3.904000000000000000e+04 3.038712384295649827e-05
3.912000000000000000e+04 3.038172690139617771e-05
3.920000000000000000e+04 3.037961323570925742e-05
3.928000000000000000e+04 3.037822716578375548e-05
3.936000000000000000e+04 3.037230089830700308e-05
3.944000000000000000e+04 3.035904774151276797e-05
3.952000000000000000e+04 3.034444125660229474e-05
3.960000000000000000e+04 3.033102439076174051e-05
3.968000000000000000e+04 3.031856431334745139e-05
3.976000000000000000e+04 3.030350308108609170e-05
3.984000000000000000e+04 3.028796163562219590e-05
3.992000000000000000e+04 3.027362436114344746e-05
4.000000000000000000e+04 3.026123158633708954e-05
4.008000000000000000e+04 3.024024044862017035e-05
4.016000000000000000e+04 3.022127930307760835e-05
4.024000000000000000e+04 3.020646363438572735e-05
4.032000000000000000e+04 3.019755240529775620e-05
4.040000000000000000e+04 3.018932147824671119e-05
4.048000000000000000e+04 3.016879963979590684e-05
4.056000000000000000e+04 3.015157562913373113e-05
4.064000000000000000e+04 3.013165769516490400e-05
4.072000000000000000e+04 3.011197259183973074e-05
4.080000000000000000e+04 3.009415013366378844e-05
4.088000000000000000e+04 3.007462510140612721e-05
4.096000000000000000e+04 3.005274811584968120e-05
4.104000000000000000e+04 3.003256824740674347e-05
4.112000000000000000e+04 3.002039375132881105e-05
4.120000000000000000e+04 3.000884680659510195e-05
4.128000000000000000e+04 2.999643402290530503e-05
4.136000000000000000e+04 2.998336458404082805e-05
4.144000000000000000e+04 2.998257696162909269e-05
4.152000000000000000e+04 2.997699994011782110e-05
4.160000000000000000e+04 2.998170930368360132e-05
4.168000000000000000e+04 2.998535092046950012e-05
4.176000000000000000e+04 2.998553463839925826e-05
4.184000000000000000e+04 2.998158925038296729e-05
4.192000000000000000e+04 2.997843694174662232e-05
4.200000000000000000e+04 2.997216142830438912e-05
4.208000000000000000e+04 2.996145849465392530e-05
4.216000000000000000e+04 2.994890564878005534e-05
4.224000000000000000e+04 2.993669841089285910e-05
4.232000000000000000e+04 2.992016197822522372e-05
4.240000000000000000e+04 2.990292523463722318e-05
4.248000000000000000e+04 2.988017513416707516e-05
4.256000000000000000e+04 2.985800165333785117e-05
4.264000000000000000e+04 2.983853119076229632e-05
4.272000000000000000e+04 2.981258330692071468e-05
4.280000000000000000e+04 2.979066812258679420e-05
4.288000000000000000e+04 2.977077929244842380e-05
4.296000000000000000e+04 2.975457027787342668e-05
4.304000000000000000e+04 2.973667869810014963e-05
4.312000000000000000e+04 2.971780304505955428e-05
4.320000000000000000e+04 2.970309469674248248e-05
4.328000000000000000e+04 2.969126944663003087e-05
4.336000000000000000e+04 2.967714863189030439e-05
4.344000000000000000e+04 2.967196996905840933e-05
4.352000000000000000e+04 2.965901330753695220e-05
4.360000000000000000e+04 2.965566091006621718e-05
4.368000000000000000e+04 2.964642226288560778e-05
4.376000000000000000e+04 2.963091355923097581e-05
4.384000000000000000e+04 2.961839527415577322e-05
4.392000000000000000e+04 2.960335586976725608e-05
4.400000000000000000e+04 2.959705307148396969e-05
4.408000000000000000e+04 2.957728065666742623e-05
4.416000000000000000e+04 2.954788942588493228e-05
4.424000000000000000e+04 2.952017166535370052e-05
4.432000000000000000e+04 2.949020745290908962e-05
4.440000000000000000e+04 2.946181666629854590e-05
4.448000000000000000e+04 2.944074549304787070e-05
4.456000000000000000e+04 2.941818092949688435e-05
4.464000000000000000e+04 2.939410114777274430e-05
4.472000000000000000e+04 2.938003308372572064e-05
4.480000000000000000e+04 2.936349483206868172e-05
4.488000000000000000e+04 2.934775875473860651e-05
4.496000000000000000e+04 2.933991709141992033e-05
4.504000000000000000e+04 2.933092218881938607e-05
4.512000000000000000e+04 2.932435018010437489e-05
4.520000000000000000e+04 2.931780181825160980e-05
4.528000000000000000e+04 2.930731170636136085e-05
4.536000000000000000e+04 2.929867150669451803e-05
4.544000000000000000e+04 2.929087349912151694e-05
4.552000000000000000e+04 2.927916648332029581e-05
4.560000000000000000e+04 2.925887565652374178e-05
4.568000000000000000e+04 2.923019565059803426e-05
4.576000000000000000e+04 2.920429506048094481e-05
4.584000000000000000e+04 2.917843448813073337e-05
4.592000000000000000e+04 2.915714685514103621e-05
4.600000000000000000e+04 2.913574826379772276e-05
4.608000000000000000e+04 2.911471710831392556e-05
4.616000000000000000e+04 2.908856185968033969e-05
4.624000000000000000e+04 2.906657573475968093e-05
4.632000000000000000e+04 2.903369932027999312e-05
4.640000000000000000e+04 2.900159597629681230e-05
4.648000000000000000e+04 2.897086051234509796e-05
4.656000000000000000e+04 2.893557211791630834e-05
4.664000000000000000e+04 2.890237192332278937e-05
4.672000000000000000e+04 2.887390292016789317e-05
4.680000000000000000e+04 2.884464993258006871e-05
4.688000000000000000e+04 2.881601540138944983e-05
4.696000000000000000e+04 2.879030580515973270e-05
4.704000000000000000e+04 2.877097904274705797e-05
4.712000000000000000e+04 2.874687197618186474e-05
4.720000000000000000e+04 2.872466211556456983e-05
4.728000000000000000e+04 2.870458229153882712e-05
4.736000000000000000e+04 2.868215960916131735e-05
4.744000000000000000e+04 2.865958413167390972e-05
4.752000000000000000e+04 2.863315421564038843e-05
4.760000000000000000e+04 2.861450593627523631e-05
4.768000000000000000e+04 2.859177402569912374e-05
4.776000000000000000e+04 2.856737046386115253e-05
4.784000000000000000e+04 2.854575723176822066e-05
4.792000000000000000e+04 2.852636498573701829e-05
4.800000000000000000e+04 2.850316013791598380e-05
4.808000000000000000e+04 2.847904215741436929e-05
4.816000000000000000e+04 2.844851223926525563e-05
4.824000000000000000e+04 2.841892091964837164e-05
4.832000000000000000e+04 2.839197441062424332e-05
4.840000000000000000e+04 2.836484600265976042e-05
4.848000000000000000e+04 2.833299186022486538e-05
4.856000000000000000e+04 2.830167613865341991e-05
4.864000000000000000e+04 2.826787567755673081e-05
4.872000000000000000e+04 2.823904469551052898e-05
4.880000000000000000e+04 2.821000634867232293e-05
4.888000000000000000e+04 2.817966560542117804e-05
4.896000000000000000e+04 2.814927756844554096e-05
4.904000000000000000e+04 2.812382444972172379e-05
4.912000000000000000e+04 2.810443766065873206e-05
4.920000000000000000e+04 2.808750105032231659e-05
4.928000000000000000e+04 2.806674456223845482e-05
4.936000000000000000e+04 2.805043732223566622e-05
4.944000000000000000e+04 2.803104871418327093e-05
4.952000000000000000e+04 2.801145819830708206e-05
4.960000000000000000e+04 2.799182220769580454e-05
4.968000000000000000e+04 2.796912303892895579e-05
4.976000000000000000e+04 2.795260297716595232e-05
4.984000000000000000e+04 2.794144165818579495e-05
4.992000000000000000e+04 2.792243321891874075e-05
5.000000000000000000e+04 2.790558937704190612e-05
5.008000000000000000e+04 2.787096491374541074e-05
5.016000000000000000e+04 2.784132811939343810e-05
5.024000000000000000e+04 2.780638533295132220e-05
5.032000000000000000e+04 2.777067311399150640e-05
5.040000000000000000e+04 2.773788401100318879e-05
5.048000000000000000e+04 2.770392711681779474e-05
5.056000000000000000e+04 2.766697434708476067e-05
5.064000000000000000e+04 2.763094380497932434e-05
5.072000000000000000e+04 2.759631934168282896e-05
5.080000000000000000e+04 2.756591675279196352e-05
5.088000000000000000e+04 2.753362969087902457e-05
5.096000000000000000e+04 2.748922815953847021e-05
5.104000000000000000e+04 2.745692654571030289e-05
5.112000000000000000e+04 2.742191645666025579e-05
5.120000000000000000e+04 2.738922557909972966e-05
5.128000000000000000e+04 2.736533133429475129e-05
5.136000000000000000e+04 2.734563531703315675e-05
5.144000000000000000e+04 2.732365464908070862e-05
5.152000000000000000e+04 2.730047162913251668e-05
5.160000000000000000e+04 2.727215178310871124e-05
5.168000000000000000e+04 2.724674232013057917e-05
5.176000000000000000e+04 2.722071258176583797e-05
5.184000000000000000e+04 2.719528492889367044e-05
5.192000000000000000e+04 2.717159622989129275e-05
5.200000000000000000e+04 2.714803667913656682e-05
5.208000000000000000e+04 2.712591958697885275e-05
5.216000000000000000e+04 2.710143780859652907e-05
5.224000000000000000e+04 2.707726889639161527e-05
5.232000000000000000e+04 2.705846600292716175e-05
5.240000000000000000e+04 2.703082282096147537e-05
5.248000000000000000e+04 2.699876858969219029e-05
5.256000000000000000e+04 2.697692434594500810e-05
5.264000000000000000e+04 2.695261900953482836e-05
5.272000000000000000e+04 2.692153429961763322e-05
5.280000000000000000e+04 2.689549182832706720e-05
5.288000000000000000e+04 2.686866173462476581e-05
5.296000000000000000e+04 2.684252285689581186e-05
5.304000000000000000e+04 2.681688965822104365e-05
5.312000000000000000e+04 2.678404962352942675e-05
5.320000000000000000e+04 2.675906762306112796e-05
5.328000000000000000e+04 2.673267226782627404e-05
5.336000000000000000e+04 2.670455796760506928e-05
5.344000000000000000e+04 2.667695662239566445e-05
5.352000000000000000e+04 2.665595820872113109e-05
5.360000000000000000e+04 2.663105806277599186e-05
5.368000000000000000e+04 2.660387690411880612e-05
5.376000000000000000e+04 2.658291487023234367e-05
5.384000000000000000e+04 2.655633943504653871e-05
5.392000000000000000e+04 2.652405237313359976e-05
5.400000000000000000e+04 2.649383895914070308e-05
5.408000000000000000e+04 2.645556014613248408e-05
5.416000000000000000e+04 2.641588071128353477e-05
5.424000000000000000e+04 2.637750912981573492e-05
5.432000000000000000e+04 2.634510201460216194e-05
5.440000000000000000e+04 2.631485403981059790e-05
5.448000000000000000e+04 2.628573929541744292e-05
5.456000000000000000e+04 2.625242450449150056e-05
5.464000000000000000e+04 2.622212741698604077e-05
5.472000000000000000e+04 2.619510814838577062e-05
5.480000000000000000e+04 2.616590791149064898e-05
5.488000000000000000e+04 2.614706863823812455e-05
5.496000000000000000e+04 2.612430580484215170e-05
5.504000000000000000e+04 2.610156843729782850e-05
5.512000000000000000e+04 2.607105125207453966e-05
5.520000000000000000e+04 2.604112887638621032e-05
5.528000000000000000e+04 2.601840060378890485e-05
5.536000000000000000e+04 2.599799154268112034e-05
5.544000000000000000e+04 2.598032369860447943e-05
5.552000000000000000e+04 2.596061312942765653e-05
5.560000000000000000e+04 2.594599936855956912e-05
5.568000000000000000e+04 2.592434429971035570e-05
5.576000000000000000e+04 2.590671647340059280e-05
5.584000000000000000e+04 2.588926690805237740e-05
5.592000000000000000e+04 2.587648486951366067e-05
5.600000000000000000e+04 2.586089431133586913e-05
5.608000000000000000e+04 2.585098263807594776e-05
5.616000000000000000e+04 2.583882996987085789e-05
5.624000000000000000e+04 2.582524030003696680e-05
5.632000000000000000e+04 2.580508044047746807e-05
5.640000000000000000e+04 2.578675776021555066e-05
5.648000000000000000e+04 2.577400300651788712e-05
5.656000000000000000e+04 2.576738006609957665e-05
5.664000000000000000e+04 2.576140286691952497e-05
5.672000000000000000e+04 2.575049802544526756e-05
5.680000000000000000e+04 2.574341669969726354e-05
5.688000000000000000e+04 2.574573409219738096e-05
5.696000000000000000e+04 2.574461723270360380e-05
5.704000000000000000e+04 2.574465361249167472e-05
5.712000000000000000e+04 2.574332211224827915e-05
5.720000000000000000e+04 2.574194695625919849e-05
5.728000000000000000e+04 2.573467281763441861e-05
5.736000000000000000e+04 2.572812081780284643e-05
5.744000000000000000e+04 2.572081575635820627e-05
5.752000000000000000e+04 2.571887307567521930e-05
5.760000000000000000e+04 2.571470213297288865e-05
5.768000000000000000e+04 2.571258301031775773e-05
5.776000000000000000e+04 2.570906508481130004e-05
5.784000000000000000e+04 2.570838114479556680e-05
5.792000000000000000e+04 2.570448305050376803e-05
5.800000000000000000e+04 2.569451498857233673e-05
5.808000000000000000e+04 2.568149466242175549e-05
5.816000000000000000e+04 2.566773218859452754e-05
5.824000000000000000e+04 2.565443355706520379e-05
5.832000000000000000e+04 2.563962334534153342e-05
5.840000000000000000e+04 2.562435292929876596e-05
5.848000000000000000e+04 2.560776192694902420e-05
5.856000000000000000e+04 2.559664608270395547e-05
5.864000000000000000e+04 2.558386586315464228e-05
5.872000000000000000e+04 2.558043524913955480e-05
5.880000000000000000e+04 2.557747939135879278e-05
5.888000000000000000e+04 2.557222069299314171e-05
5.896000000000000000e+04 2.556573963374830782e-05
5.904000000000000000e+04 2.555217724875546992e-05
5.912000000000000000e+04 2.554155798861756921e-05
5.920000000000000000e+04 2.552945625211577863e-05
5.928000000000000000e+04 2.551405850681476295e-05
5.936000000000000000e+04 2.550219869590364397e-05
5.944000000000000000e+04 2.548752308939583600e-05
5.952000000000000000e+04 2.547177791711874306e-05
5.960000000000000000e+04 2.545985444157849997e-05
5.968000000000000000e+04 2.545020288380328566e-05
5.976000000000000000e+04 2.544505332480184734e-05
5.984000000000000000e+04 2.543361551943235099e-05
5.992000000000000000e+04 2.542346010159235448e-05
6.000000000000000000e+04 2.541054527682717890e-05
6.008000000000000000e+04 2.540377681725658476e-05
6.016000000000000000e+04 2.539435445214621723e-05
6.024000000000000000e+04 2.538617627578787506e-05
6.032000000000000000e+04 2.538046464906074107e-05
6.040000000000000000e+04 2.537181899242568761e-05
6.048000000000000000e+04 2.536106148909311742e-05
6.056000000000000000e+04 2.535139537940267473e-05
6.064000000000000000e+04 2.534025225031655282e-05
6.072000000000000000e+04 2.532575308578088880e-05
6.080000000000000000e+04 2.530800884414929897e-05
6.088000000000000000e+04 2.529530684114433825e-05
6.096000000000000000e+04 2.527968354115728289e-05
6.104000000000000000e+04 2.526575372030492872e-05
6.112000000000000000e+04 2.524664159864187241e-05
6.120000000000000000e+04 2.522539580240845680e-05
6.128000000000000000e+04 2.521001079003326595e-05
6.136000000000000000e+04 2.519603549444582313e-05
6.144000000000000000e+04 2.518227483960799873e-05
6.152000000000000000e+04 2.517124448786489666e-05
6.160000000000000000e+04 2.516357017157133669e-05
6.168000000000000000e+04 2.515531559765804559e-05
6.176000000000000000e+04 2.514692459953948855e-05
6.184000000000000000e+04 2.513837898732163012e-05
6.192000000000000000e+04 2.513413164706435055e-05
6.200000000000000000e+04 2.513242725399322808e-05
6.208000000000000000e+04 2.512840364943258464e-05
6.216000000000000000e+04 2.512615355954039842e-05
6.224000000000000000e+04 2.512011087674181908e-05
6.232000000000000000e+04 2.511637649149633944e-05
6.240000000000000000e+04 2.511257662263233215e-05
6.248000000000000000e+04 2.510568447178229690e-05
6.256000000000000000e+04 2.510234480723738670e-05
6.264000000000000000e+04 2.509865043975878507e-05
6.272000000000000000e+04 2.509627120161894709e-05
6.280000000000000000e+04 2.509814476070459932e-05
6.288000000000000000e+04 2.509680598450358957e-05
6.296000000000000000e+04 2.509640398784540594e-05
6.304000000000000000e+04 2.509507794457022101e-05
6.312000000000000000e+04 2.509158548491541296e-05
6.320000000000000000e+04 2.508518628019373864e-05
6.328000000000000000e+04 2.507841418264433742e-05
6.336000000000000000e+04 2.507351200620178133e-05
6.344000000000000000e+04 2.506447708583436906e-05
6.352000000000000000e+04 2.505683005438186228e-05
6.360000000000000000e+04 2.504698568372987211e-05
6.368000000000000000e+04 2.503727409930434078e-05
6.376000000000000000e+04 2.502899224054999650e-05
6.384000000000000000e+04 2.501540802768431604e-05
6.392000000000000000e+04 2.500091250112745911e-05
6.400000000000000000e+04 2.499080619600135833e-05
6.408000000000000000e+04 2.498545109119731933e-05
6.416000000000000000e+04 2.497764398867730051e-05
6.424000000000000000e+04 2.496944944141432643e-05
6.432000000000000000e+04 2.496336128388065845e-05
6.440000000000000000e+04 2.496186971256975085e-05
6.448000000000000000e+04 2.495672015356831253e-05
6.456000000000000000e+04 2.494783802831079811e-05
6.464000000000000000e+04 2.494242653483524919e-05
6.472000000000000000e+04 2.493409556336700916e-05
6.480000000000000000e+04 2.492784005880821496e-05
6.488000000000000000e+04 2.491797386028338224e-05
6.496000000000000000e+04 2.490521183062810451e-05
6.504000000000000000e+04 2.489325015631038696e-05
6.512000000000000000e+04 2.488077007001265883e-05
6.520000000000000000e+04 2.486558514647185802e-05
6.528000000000000000e+04 2.484993274265434593e-05
6.536000000000000000e+04 2.483660136931575835e-05
6.544000000000000000e+04 2.481870433257427067e-05
6.552000000000000000e+04 2.479534305166453123e-05
6.560000000000000000e+04 2.477542693668510765e-05
6.568000000000000000e+04 2.475453402439597994e-05
6.576000000000000000e+04 2.473278800607658923e-05
6.584000000000000000e+04 2.471584957675077021e-05
6.592000000000000000e+04 2.469634455337654799e-05
6.600000000000000000e+04 2.467892409185878932e-05
6.608000000000000000e+04 2.465933539497200400e-05
6.616000000000000000e+04 2.464179851813241839e-05
6.624000000000000000e+04 2.462643169565126300e-05
6.632000000000000000e+04 2.461316944391001016e-05
6.640000000000000000e+04 2.459887764416635036e-05
6.648000000000000000e+04 2.458838207530789077e-05
6.656000000000000000e+04 2.457419941492844373e-05
6.664000000000000000e+04 2.456267066008877009e-05
6.672000000000000000e+04 2.454616878821980208e-05
6.680000000000000000e+04 2.453759043419267982e-05
6.688000000000000000e+04 2.451895670674275607e-05
6.696000000000000000e+04 2.450351348670665175e-05
6.704000000000000000e+04 2.448301529511809349e-05
6.712000000000000000e+04 2.446432336000725627e-05
6.720000000000000000e+04 2.444284473313018680e-05
6.728000000000000000e+04 2.441776268824469298e-05
6.736000000000000000e+04 2.439494164718780667e-05
6.744000000000000000e+04 2.437514376651961356e-05
6.752000000000000000e+04 2.435860187688376755e-05
6.760000000000000000e+04 2.434175257803872228e-05
6.768000000000000000e+04 2.432561450405046344e-05
6.776000000000000000e+04 2.430807580822147429e-05
6.784000000000000000e+04 2.429166306683328003e-05
6.792000000000000000e+04 2.427896288281772286e-05
6.800000000000000000e+04 2.426403443678282201e-05
6.808000000000000000e+04 2.424948797852266580e-05
6.816000000000000000e+04 2.423385558358859271e-05
6.824000000000000000e+04 2.421637145744170994e-05
6.832000000000000000e+04 2.419617521809414029e-05
6.840000000000000000e+04 2.417281939415261149e-05
6.848000000000000000e+04 2.414872869849205017e-05
6.856000000000000000e+04 2.412903631920926273e-05
6.864000000000000000e+04 2.410938941466156393e-05
6.872000000000000000e+04 2.409236731182318181e-05
6.880000000000000000e+04 2.407214924460276961e-05
6.888000000000000000e+04 2.404876431683078408e-05
6.896000000000000000e+04 2.402921381872147322e-05
6.904000000000000000e+04 2.400641460553742945e-05
6.912000000000000000e+04 2.399066943326033652e-05
6.920000000000000000e+04 2.396984746155794710e-05
6.928000000000000000e+04 2.394397597527131438e-05
6.936000000000000000e+04 2.392331953160464764e-05
6.944000000000000000e+04 2.390416011621709913e-05
6.952000000000000000e+04 2.388150278420653194e-05
6.960000000000000000e+04 2.386083360761404037e-05
6.968000000000000000e+04 2.383928585913963616e-05
6.976000000000000000e+04 2.381906051596160978e-05
6.984000000000000000e+04 2.379852412559557706e-05
6.992000000000000000e+04 2.377485725446604192e-05
7.000000000000000000e+04 2.375477015448268503e-05
7.008000000000000000e+04 2.373681127210147679e-05
7.016000000000000000e+04 2.371330811001826078e-05
7.024000000000000000e+04 2.368436071265023202e-05
7.032000000000000000e+04 2.366107582929544151e-05
7.040000000000000000e+04 2.363675048400182277e-05
7.048000000000000000e+04 2.361032966291531920e-05
7.056000000000000000e+04 2.358708115934859961e-05
7.064000000000000000e+04 2.356622098886873573e-05
7.072000000000000000e+04 2.354654498049058020e-05
7.080000000000000000e+04 2.352577394049149007e-05
7.088000000000000000e+04 2.350827708141878247e-05
7.096000000000000000e+04 2.348904672544449568e-05
7.104000000000000000e+04 2.346474866499193013e-05
7.112000000000000000e+04 2.344142922083847225e-05
7.120000000000000000e+04 2.342126754228956997e-05
7.128000000000000000e+04 2.340259561606217176e-05
7.136000000000000000e+04 2.338688682357314974e-05
7.144000000000000000e+04 2.337365913263056427e-05
7.152000000000000000e+04 2.336347097298130393e-05
7.160000000000000000e+04 2.334871169296093285e-05
7.168000000000000000e+04 2.333201155124697834e-05
7.176000000000000000e+04 2.332091025891713798e-05
7.184000000000000000e+04 2.330561619601212442e-05
7.192000000000000000e+04 2.329056951566599309e-05
7.200000000000000000e+04 2.327764377696439624e-05
7.208000000000000000e+04 2.326743015146348625e-05
7.216000000000000000e+04 2.326119829376693815e-05
7.224000000000000000e+04 2.324981505807954818e-05
7.232000000000000000e+04 2.323452281416393816e-05
7.240000000000000000e+04 2.322135878785047680e-05
7.248000000000000000e+04 2.321148167538922280e-05
7.256000000000000000e+04 2.319701343367341906e-05
7.264000000000000000e+04 2.318346196261700243e-05
7.272000000000000000e+04 2.316971040272619575e-05
7.280000000000000000e+04 2.315260826435405761e-05
7.288000000000000000e+04 2.313173899892717600e-05
7.296000000000000000e+04 2.311261596332769841e-05
7.304000000000000000e+04 2.308952207386028022e-05
7.312000000000000000e+04 2.307156501046847552e-05
7.320000000000000000e+04 2.305124326085206121e-05
7.328000000000000000e+04 2.303097062394954264e-05
7.336000000000000000e+04 2.301042331964708865e-05
7.344000000000000000e+04 2.299027983099222183e-05
7.352000000000000000e+04 2.296954698977060616e-05
7.360000000000000000e+04 2.294929254276212305e-05
7.368000000000000000e+04 2.292827230121474713e-05
7.376000000000000000e+04 2.291123746545054018e-05
7.384000000000000000e+04 2.289105577801819891e-05
7.392000000000000000e+04 2.286940434714779258e-05
7.400000000000000000e+04 2.284965921717230231e-05
7.408000000000000000e+04 2.283295907545834780e-05
7.416000000000000000e+04 2.281893466715700924e-05
7.424000000000000000e+04 2.280131775478366762e-05
7.432000000000000000e+04 2.278110150655265898e-05
7.440000000000000000e+04 2.276124178024474531e-05
7.448000000000000000e+04 2.273951758979819715e-05
7.456000000000000000e+04 2.271790435770526528e-05
7.464000000000000000e+04 2.269983451697044075e-05
7.472000000000000000e+04 2.267954187118448317e-05
7.480000000000000000e+04 2.265685725433286279e-05
7.488000000000000000e+04 2.264059912704396993e-05
7.496000000000000000e+04 2.262428097310476005e-05
7.504000000000000000e+04 2.260430301248561591e-05
7.512000000000000000e+04 2.258316635561641306e-05
7.520000000000000000e+04 2.256711559311952442e-05
7.528000000000000000e+04 2.254863466077949852e-05
7.536000000000000000e+04 2.252568992844317108e-05
7.544000000000000000e+04 2.250002216896973550e-05
7.552000000000000000e+04 2.247601514682173729e-05
7.560000000000000000e+04 2.245340147055685520e-05
7.568000000000000000e+04 2.243179187644273043e-05
7.576000000000000000e+04 2.241424590465612710e-05
7.584000000000000000e+04 2.239350214949809015e-05
7.592000000000000000e+04 2.237381886516232044e-05
7.600000000000000000e+04 2.235630563518498093e-05
7.608000000000000000e+04 2.233587656519375741e-05
7.616000000000000000e+04 2.232123733847402036e-05
7.624000000000000000e+04 2.230567224614787847e-05
7.632000000000000000e+04 2.228704943263437599e-05
7.640000000000000000e+04 2.226925607828889042e-05
7.648000000000000000e+04 2.225501702923793346e-05
7.656000000000000000e+04 2.223947376478463411e-05
7.664000000000000000e+04 2.222274815721902996e-05
7.672000000000000000e+04 2.220500573457684368e-05
7.680000000000000000e+04 2.218676127085927874e-05
7.688000000000000000e+04 2.217059591202996671e-05
7.696000000000000000e+04 2.215237509517464787e-05
7.704000000000000000e+04 2.212949038948863745e-05
7.712000000000000000e+04 2.210995444329455495e-05
7.720000000000000000e+04 2.208904697909019887e-05
7.728000000000000000e+04 2.206327735621016473e-05
7.736000000000000000e+04 2.203959047619719058e-05
7.744000000000000000e+04 2.202194627898279577e-05
7.752000000000000000e+04 2.200139351771213114e-05
7.760000000000000000e+04 2.198402944486588240e-05
7.768000000000000000e+04 2.196532477682922035e-05
7.776000000000000000e+04 2.194978696934413165e-05
7.784000000000000000e+04 2.193145701312460005e-05
7.792000000000000000e+04 2.191391831729561090e-05
7.800000000000000000e+04 2.190264240198303014e-05
7.808000000000000000e+04 2.188698999816551805e-05
7.816000000000000000e+04 2.187239624618086964e-05
7.824000000000000000e+04 2.185956145694945008e-05
7.832000000000000000e+04 2.184419281547889113e-05
7.840000000000000000e+04 2.182981734222266823e-05
7.848000000000000000e+04 2.181475974794011563e-05
7.856000000000000000e+04 2.180031697207596153e-05
7.864000000000000000e+04 2.178224531235173345e-05
7.872000000000000000e+04 2.176042653445620090e-05
7.880000000000000000e+04 2.173832399421371520e-05
7.888000000000000000e+04 2.171776759496424347e-05
7.896000000000000000e+04 2.169603067159187049e-05
7.904000000000000000e+04 2.167155253118835390e-05
7.912000000000000000e+04 2.165121259167790413e-05
7.920000000000000000e+04 2.163536009902600199e-05
7.928000000000000000e+04 2.161870725103653967e-05
7.936000000000000000e+04 2.159982250304892659e-05
7.944000000000000000e+04 2.157816379622090608e-05
7.952000000000000000e+04 2.156231312255840749e-05
7.960000000000000000e+04 2.154731555492617190e-05
7.968000000000000000e+04 2.153552304662298411e-05
7.976000000000000000e+04 2.152196611859835684e-05
7.984000000000000000e+04 2.150616273866035044e-05
7.992000000000000000e+04 2.149473039025906473e-05


==> tex_tables/intensity_and_table_convergence/relative_l1_both_margins_low_noise.dat <==
x y
0.000000000000000000e+00 7.783315959386527538e-04
8.000000000000000000e+01 4.113494651392102242e-04
1.600000000000000000e+02 2.894746139645576477e-04
2.400000000000000000e+02 2.344028034713119268e-04
3.200000000000000000e+02 2.019397652475163341e-04
4.000000000000000000e+02 1.807986554922536016e-04
4.800000000000000000e+02 1.663146686041727662e-04
5.600000000000000000e+02 1.547276042401790619e-04
6.400000000000000000e+02 1.464999659219756722e-04
7.200000000000000000e+02 1.394575810991227627e-04
8.000000000000000000e+02 1.337084977421909571e-04
8.800000000000000000e+02 1.290433574467897415e-04
9.600000000000000000e+02 1.243684237124398351e-04
1.040000000000000000e+03 1.207216337206773460e-04
1.120000000000000000e+03 1.177903250209055841e-04
1.200000000000000000e+03 1.149596355389803648e-04
1.280000000000000000e+03 1.128552175941877067e-04
1.360000000000000000e+03 1.108486030716449022e-04
1.440000000000000000e+03 1.090766527340747416e-04
1.520000000000000000e+03 1.073727762559428811e-04
1.600000000000000000e+03 1.059099813573993742e-04
1.680000000000000000e+03 1.044766395352780819e-04
1.760000000000000000e+03 1.030528728733770549e-04
1.840000000000000000e+03 1.016162204905413091e-04
1.920000000000000000e+03 1.003817233140580356e-04
2.000000000000000000e+03 9.919372678268700838e-05
2.080000000000000000e+03 9.815998055273666978e-05
2.160000000000000000e+03 9.708575089462101460e-05
2.240000000000000000e+03 9.599113400327041745e-05
2.320000000000000000e+03 9.508177754469215870e-05
2.400000000000000000e+03 9.412530198460444808e-05
2.480000000000000000e+03 9.328764281235635281e-05
2.560000000000000000e+03 9.229371062247082591e-05
2.640000000000000000e+03 9.129624231718480587e-05
2.720000000000000000e+03 9.035164839588105679e-05
2.800000000000000000e+03 8.962053107097744942e-05
2.880000000000000000e+03 8.889609307516366243e-05
2.960000000000000000e+03 8.820218499749898911e-05
3.040000000000000000e+03 8.748957043280825019e-05
3.120000000000000000e+03 8.673013508087024093e-05
3.200000000000000000e+03 8.593842358095571399e-05
3.280000000000000000e+03 8.519729453837499022e-05
3.360000000000000000e+03 8.438323857262730598e-05
3.440000000000000000e+03 8.367618283955380321e-05
3.520000000000000000e+03 8.296982559841126204e-05
3.600000000000000000e+03 8.236160647356882691e-05
3.680000000000000000e+03 8.172060915967449546e-05
3.760000000000000000e+03 8.110955968732014298e-05
3.840000000000000000e+03 8.050235192058607936e-05
3.920000000000000000e+03 7.988916331669315696e-05
4.000000000000000000e+03 7.921551150502637029e-05
4.080000000000000000e+03 7.868847023928537965e-05
4.160000000000000000e+03 7.823749183444306254e-05
4.240000000000000000e+03 7.771542004775255919e-05
4.320000000000000000e+03 7.724825263721868396e-05
4.400000000000000000e+03 7.675294909859076142e-05
4.480000000000000000e+03 7.617146911798045039e-05
4.560000000000000000e+03 7.560224912595003843e-05
4.640000000000000000e+03 7.510524301324039698e-05
4.720000000000000000e+03 7.457760511897504330e-05
4.800000000000000000e+03 7.410400576191022992e-05
4.880000000000000000e+03 7.369252125499770045e-05
4.960000000000000000e+03 7.325286424020305276e-05
5.040000000000000000e+03 7.280462159542366862e-05
5.120000000000000000e+03 7.238487160066142678e-05
5.200000000000000000e+03 7.197004742920398712e-05
5.280000000000000000e+03 7.147914584493264556e-05
5.360000000000000000e+03 7.107249984983354807e-05
5.440000000000000000e+03 7.068731792969629169e-05
5.520000000000000000e+03 7.028540858300402761e-05
5.600000000000000000e+03 6.992676935624331236e-05
5.680000000000000000e+03 6.961500912439078093e-05
5.760000000000000000e+03 6.931508687557652593e-05
5.840000000000000000e+03 6.895336264278739691e-05
5.920000000000000000e+03 6.856289837742224336e-05
6.000000000000000000e+03 6.819819100201129913e-05
6.080000000000000000e+03 6.791147461626678705e-05
6.160000000000000000e+03 6.759409734513610601e-05
6.240000000000000000e+03 6.727405707351863384e-05
6.320000000000000000e+03 6.694301555398851633e-05
6.400000000000000000e+03 6.657414633082225919e-05
6.480000000000000000e+03 6.620132626267150044e-05
6.560000000000000000e+03 6.584799848496913910e-05
6.640000000000000000e+03 6.553405546583235264e-05
6.720000000000000000e+03 6.522567855427041650e-05
6.800000000000000000e+03 6.491383828688412905e-05
6.880000000000000000e+03 6.464027683250606060e-05
6.960000000000000000e+03 6.438006676035001874e-05
7.040000000000000000e+03 6.409622437786310911e-05
7.120000000000000000e+03 6.381983985193073750e-05
7.200000000000000000e+03 6.353075150400400162e-05
7.280000000000000000e+03 6.320232205325737596e-05
7.360000000000000000e+03 6.288038275670260191e-05
7.440000000000000000e+03 6.257556378841400146e-05
7.520000000000000000e+03 6.221759394975379109e-05
7.600000000000000000e+03 6.189548730617389083e-05
7.680000000000000000e+03 6.160757038742303848e-05
7.760000000000000000e+03 6.137495802249759436e-05
7.840000000000000000e+03 6.113346171332523227e-05
7.920000000000000000e+03 6.087854853831231594e-05
8.000000000000000000e+03 6.063757609808817506e-05
8.080000000000000000e+03 6.041379310772754252e-05
8.160000000000000000e+03 6.017205305397510529e-05
8.240000000000000000e+03 5.995813626213930547e-05
8.320000000000000000e+03 5.974611485726200044e-05
8.400000000000000000e+03 5.951705679763108492e-05
8.480000000000000000e+03 5.929550388827919960e-05
8.560000000000000000e+03 5.908705134061165154e-05
8.640000000000000000e+03 5.886678991373628378e-05
8.720000000000000000e+03 5.863173282705247402e-05
8.800000000000000000e+03 5.839874211233109236e-05
8.880000000000000000e+03 5.813545067212544382e-05
8.960000000000000000e+03 5.787482950836420059e-05
9.040000000000000000e+03 5.760109343100339174e-05
9.120000000000000000e+03 5.734946535085327923e-05
9.200000000000000000e+03 5.712652637157589197e-05
9.280000000000000000e+03 5.693048296961933374e-05
9.360000000000000000e+03 5.672781117027625442e-05
9.440000000000000000e+03 5.649246304528787732e-05
9.520000000000000000e+03 5.624250115943141282e-05
9.600000000000000000e+03 5.599929500021971762e-05
9.680000000000000000e+03 5.576779585680924356e-05
9.760000000000000000e+03 5.554221934289671481e-05
9.840000000000000000e+03 5.535566015169024467e-05
9.920000000000000000e+03 5.513937139767222106e-05
1.000000000000000000e+04 5.495550794876180589e-05
1.008000000000000000e+04 5.479474202729761600e-05
1.016000000000000000e+04 5.461712498799897730e-05
1.024000000000000000e+04 5.442035399028100073e-05
1.032000000000000000e+04 5.421808964456431568e-05
1.040000000000000000e+04 5.403651084634475410e-05
1.048000000000000000e+04 5.383399911806918681e-05
1.056000000000000000e+04 5.362014417187310755e-05
1.064000000000000000e+04 5.340969801181927323e-05
1.072000000000000000e+04 5.324561061570420861e-05
1.080000000000000000e+04 5.306611637934111059e-05
1.088000000000000000e+04 5.288498505251482129e-05
1.096000000000000000e+04 5.273024362395517528e-05
1.104000000000000000e+04 5.258464443613775074e-05
1.112000000000000000e+04 5.242688348516821861e-05
1.120000000000000000e+04 5.225196946412324905e-05
1.128000000000000000e+04 5.208181028137914836e-05
1.136000000000000000e+04 5.195158155402168632e-05
1.144000000000000000e+04 5.181925007491372526e-05
1.152000000000000000e+04 5.165499896975234151e-05
1.160000000000000000e+04 5.149222124600782990e-05
1.168000000000000000e+04 5.134673483553342521e-05
1.176000000000000000e+04 5.122667062096297741e-05
1.184000000000000000e+04 5.105993113829754293e-05
1.192000000000000000e+04 5.088412581244483590e-05
1.200000000000000000e+04 5.070475526736117899e-05
1.208000000000000000e+04 5.052135020378045738e-05
1.216000000000000000e+04 5.034975038142874837e-05
1.224000000000000000e+04 5.017605872126296163e-05
1.232000000000000000e+04 5.000529563403688371e-05
1.240000000000000000e+04 4.981353049515746534e-05
1.248000000000000000e+04 4.963383253198117018e-05
1.256000000000000000e+04 4.948286732542328537e-05
1.264000000000000000e+04 4.931692819809541106e-05
1.272000000000000000e+04 4.914664532407186925e-05
1.280000000000000000e+04 4.896425889455713332e-05
1.288000000000000000e+04 4.880284905084408820e-05
1.296000000000000000e+04 4.860550325247459114e-05
1.304000000000000000e+04 4.840677502215839922e-05
1.312000000000000000e+04 4.823487688554450870e-05
1.320000000000000000e+04 4.811021062778308988e-05
1.328000000000000000e+04 4.799240559805184603e-05
1.336000000000000000e+04 4.788704973179847002e-05
1.344000000000000000e+04 4.779509617947041988e-05
1.352000000000000000e+04 4.771886233356781304e-05
1.360000000000000000e+04 4.763274409924633801e-05
1.368000000000000000e+04 4.755901682074181736e-05
1.376000000000000000e+04 4.748218634631484747e-05
1.384000000000000000e+04 4.743493263958953321e-05
1.392000000000000000e+04 4.735856782644987106e-05
1.400000000000000000e+04 4.728561179945245385e-05
1.408000000000000000e+04 4.723457823274657130e-05
1.416000000000000000e+04 4.718940544989891350e-05
1.424000000000000000e+04 4.713070302386768162e-05
1.432000000000000000e+04 4.707504558609798551e-05
1.440000000000000000e+04 4.699592682300135493e-05
1.448000000000000000e+04 4.693879236583597958e-05
1.456000000000000000e+04 4.686876127379946411e-05
1.464000000000000000e+04 4.680026904679834843e-05
1.472000000000000000e+04 4.674737647292204201e-05
1.480000000000000000e+04 4.669445843319408596e-05
1.488000000000000000e+04 4.663502841140143573e-05
1.496000000000000000e+04 4.657014869735576212e-05
1.504000000000000000e+04 4.650427581509575248e-05
1.512000000000000000e+04 4.644786531571298838e-05
1.520000000000000000e+04 4.636231460608541965e-05
1.528000000000000000e+04 4.628263195627368987e-05
1.536000000000000000e+04 4.621254993253387511e-05
1.544000000000000000e+04 4.611833719536662102e-05
1.552000000000000000e+04 4.603187699103727937e-05
1.560000000000000000e+04 4.595662539941258729e-05
1.568000000000000000e+04 4.584786438499577343e-05
1.576000000000000000e+04 4.576393621391616762e-05
1.584000000000000000e+04 4.568154326989315450e-05
1.592000000000000000e+04 4.559827721095643938e-05
1.600000000000000000e+04 4.551287929643876851e-05
1.608000000000000000e+04 4.544922558125108480e-05
1.616000000000000000e+04 4.536973210633732378e-05
1.624000000000000000e+04 4.529681973508559167e-05
1.632000000000000000e+04 4.521390656009316444e-05
1.640000000000000000e+04 4.513862950261682272e-05
1.648000000000000000e+04 4.507206540438346565e-05
1.656000000000000000e+04 4.501170769799500704e-05
1.664000000000000000e+04 4.494874519878067076e-05
1.672000000000000000e+04 4.488355261855758727e-05
1.680000000000000000e+04 4.480574716581031680e-05
1.688000000000000000e+04 4.471828651730902493e-05
1.696000000000000000e+04 4.462470678845420480e-05
1.704000000000000000e+04 4.452681605471298099e-05
1.712000000000000000e+04 4.443802026798948646e-05
1.720000000000000000e+04 4.433760841493494809e-05
1.728000000000000000e+04 4.424454891704954207e-05
1.736000000000000000e+04 4.414850991452112794e-05
1.744000000000000000e+04 4.405838262755423784e-05
1.752000000000000000e+04 4.396975054987706244e-05
1.760000000000000000e+04 4.389435343910008669e-05
1.768000000000000000e+04 4.379697202239185572e-05
1.776000000000000000e+04 4.370460737845860422e-05
1.784000000000000000e+04 4.358939986559562385e-05
1.792000000000000000e+04 4.346927380538545549e-05
1.800000000000000000e+04 4.334462937549687922e-05
1.808000000000000000e+04 4.324301335145719349e-05
1.816000000000000000e+04 4.315597107051871717e-05
1.824000000000000000e+04 4.308555435272864997e-05
1.832000000000000000e+04 4.297688792576082051e-05
1.840000000000000000e+04 4.287455158191733062e-05
1.848000000000000000e+04 4.277369953342713416e-05
1.856000000000000000e+04 4.268055272405035794e-05
1.864000000000000000e+04 4.258881745045073330e-05
1.872000000000000000e+04 4.249219637131318450e-05
1.880000000000000000e+04 4.238992914906702936e-05
1.888000000000000000e+04 4.229924161336384714e-05
1.896000000000000000e+04 4.220615301164798439e-05
1.904000000000000000e+04 4.211989289615303278e-05
1.912000000000000000e+04 4.203449134365655482e-05
1.920000000000000000e+04 4.195028668618761003e-05
1.928000000000000000e+04 4.186372461845166981e-05
1.936000000000000000e+04 4.177690789219923317e-05
1.944000000000000000e+04 4.169797102804295719e-05
1.952000000000000000e+04 4.162590266787447035e-05
1.960000000000000000e+04 4.155760325375013053e-05
1.968000000000000000e+04 4.148880179855041206e-05
1.976000000000000000e+04 4.142036050325259566e-05
1.984000000000000000e+04 4.133047332288697362e-05
1.992000000000000000e+04 4.123618055018596351e-05
2.000000000000000000e+04 4.115653428016230464e-05
2.008000000000000000e+04 4.108242501388303936e-05
2.016000000000000000e+04 4.101196464034728706e-05
2.024000000000000000e+04 4.093999450560659170e-05
2.032000000000000000e+04 4.086799162905663252e-05
2.040000000000000000e+04 4.078666825080290437e-05
2.048000000000000000e+04 4.071934017702005804e-05
2.056000000000000000e+04 4.065403118147514760e-05
2.064000000000000000e+04 4.057798651047050953e-05
2.072000000000000000e+04 4.050958887091837823e-05
2.080000000000000000e+04 4.045044624945148826e-05
2.088000000000000000e+04 4.038580300402827561e-05
2.096000000000000000e+04 4.032168726553209126e-05
2.104000000000000000e+04 4.025024099973961711e-05
2.112000000000000000e+04 4.018224353785626590e-05
2.120000000000000000e+04 4.011274722870439291e-05
2.128000000000000000e+04 4.005562004749663174e-05
2.136000000000000000e+04 4.000624176114797592e-05
2.144000000000000000e+04 3.996861778432503343e-05
2.152000000000000000e+04 3.992395795648917556e-05
2.160000000000000000e+04 3.989253309555351734e-05
2.168000000000000000e+04 3.985897274105809629e-05
2.176000000000000000e+04 3.982905400334857404e-05
2.184000000000000000e+04 3.979296889156103134e-05
2.192000000000000000e+04 3.975777508458122611e-05
2.200000000000000000e+04 3.972076592617668211e-05
2.208000000000000000e+04 3.966974691138602793e-05
2.216000000000000000e+04 3.962919436162337661e-05
2.224000000000000000e+04 3.959642344852909446e-05
2.232000000000000000e+04 3.956470391131006181e-05
2.240000000000000000e+04 3.952636689064092934e-05
2.248000000000000000e+04 3.948347512050531805e-05
2.256000000000000000e+04 3.945037315133959055e-05
2.264000000000000000e+04 3.940926762879826128e-05
2.272000000000000000e+04 3.934402047889307141e-05
2.280000000000000000e+04 3.929133890778757632e-05
2.288000000000000000e+04 3.924252814613282681e-05
2.296000000000000000e+04 3.918325091945007443e-05
2.304000000000000000e+04 3.912156171281822026e-05
2.312000000000000000e+04 3.905077028321102262e-05
2.320000000000000000e+04 3.897778879036195576e-05
2.328000000000000000e+04 3.890900916303507984e-05
2.336000000000000000e+04 3.884720354108139873e-05
2.344000000000000000e+04 3.879071300616487861e-05
2.352000000000000000e+04 3.873529203701764345e-05
2.360000000000000000e+04 3.868027488351799548e-05
2.368000000000000000e+04 3.862242374452762306e-05
2.376000000000000000e+04 3.855442628264427185e-05
2.384000000000000000e+04 3.849597123917192221e-05
2.392000000000000000e+04 3.843775266432203352e-05
2.400000000000000000e+04 3.837380427285097539e-05
2.408000000000000000e+04 3.830095010926015675e-05
2.416000000000000000e+04 3.823112638201564550e-05
2.424000000000000000e+04 3.815790478256531060e-05
2.432000000000000000e+04 3.809729969361796975e-05
2.440000000000000000e+04 3.802016726695001125e-05
2.448000000000000000e+04 3.793709402089007199e-05
2.456000000000000000e+04 3.786683737416751683e-05
2.464000000000000000e+04 3.779384496738202870e-05
2.472000000000000000e+04 3.772375202970579267e-05
2.480000000000000000e+04 3.764881694223731756e-05
2.488000000000000000e+04 3.756422665901482105e-05
2.496000000000000000e+04 3.749235838768072426e-05
2.504000000000000000e+04 3.741491673281416297e-05
2.512000000000000000e+04 3.733861376531422138e-05
2.520000000000000000e+04 3.727196235558949411e-05
2.528000000000000000e+04 3.720453241840004921e-05
2.536000000000000000e+04 3.712607576744630933e-05
2.544000000000000000e+04 3.705310882651247084e-05
2.552000000000000000e+04 3.697754800668917596e-05
2.560000000000000000e+04 3.689237564685754478e-05
2.568000000000000000e+04 3.682308670249767601e-05
2.576000000000000000e+04 3.675451080198399723e-05
2.584000000000000000e+04 3.667835335363633931e-05
2.592000000000000000e+04 3.661269147414714098e-05
2.600000000000000000e+04 3.654428292065858841e-05
2.608000000000000000e+04 3.649085920187644660e-05
2.616000000000000000e+04 3.644570824690163136e-05
2.624000000000000000e+04 3.640102659119293094e-05
2.632000000000000000e+04 3.636133624240756035e-05
2.640000000000000000e+04 3.631269646575674415e-05
2.648000000000000000e+04 3.627010664786212146e-05
2.656000000000000000e+04 3.621566793299280107e-05
2.664000000000000000e+04 3.615446621552109718e-05
2.672000000000000000e+04 3.610246858443133533e-05
2.680000000000000000e+04 3.606818063417449594e-05
2.688000000000000000e+04 3.602951983339153230e-05
2.696000000000000000e+04 3.598073089960962534e-05
2.704000000000000000e+04 3.593612200347706676e-05
2.712000000000000000e+04 3.588296749512664974e-05
2.720000000000000000e+04 3.583671787055209279e-05
2.728000000000000000e+04 3.577651295927353203e-05
2.736000000000000000e+04 3.572633795556612313e-05
2.744000000000000000e+04 3.567691965145058930e-05
2.752000000000000000e+04 3.562859637895599008e-05
2.760000000000000000e+04 3.556373121682554483e-05
2.768000000000000000e+04 3.550020846887491643e-05
2.776000000000000000e+04 3.544464561855420470e-05
2.784000000000000000e+04 3.537588054314255714e-05
2.792000000000000000e+04 3.531143738655373454e-05
2.800000000000000000e+04 3.525074862409383059e-05
2.808000000000000000e+04 3.520258906064555049e-05
2.816000000000000000e+04 3.517151344567537308e-05
2.824000000000000000e+04 3.514075797284021974e-05
2.832000000000000000e+04 3.511607064865529537e-05
2.840000000000000000e+04 3.508454028633423150e-05
2.848000000000000000e+04 3.506458233459852636e-05
2.856000000000000000e+04 3.503587868181057274e-05
2.864000000000000000e+04 3.500052116578444839e-05
2.872000000000000000e+04 3.497998477541841567e-05
2.880000000000000000e+04 3.494974225759506226e-05
2.888000000000000000e+04 3.491612733341753483e-05
2.896000000000000000e+04 3.488819129415787756e-05
2.904000000000000000e+04 3.485085835563950241e-05
2.912000000000000000e+04 3.480849409243091941e-05
2.920000000000000000e+04 3.477348582237027586e-05
2.928000000000000000e+04 3.474496043054386973e-05
2.936000000000000000e+04 3.471484524197876453e-05
2.944000000000000000e+04 3.467478745733387768e-05
2.952000000000000000e+04 3.462671884335577488e-05
2.960000000000000000e+04 3.458700302871875465e-05
2.968000000000000000e+04 3.454750913078896701e-05
2.976000000000000000e+04 3.450915755820460618e-05
2.984000000000000000e+04 3.445838956395164132e-05
2.992000000000000000e+04 3.440199725446291268e-05
3.000000000000000000e+04 3.434891550568863750e-05
3.008000000000000000e+04 3.430333163123577833e-05
3.016000000000000000e+04 3.426819966989569366e-05
3.024000000000000000e+04 3.424320675549097359e-05
3.032000000000000000e+04 3.421887959120795131e-05
3.040000000000000000e+04 3.420104621909558773e-05
3.048000000000000000e+04 3.417931657168082893e-05
3.056000000000000000e+04 3.414876118768006563e-05
3.064000000000000000e+04 3.411293437238782644e-05
3.072000000000000000e+04 3.407664189580827951e-05
3.080000000000000000e+04 3.403165828785859048e-05
3.088000000000000000e+04 3.399056367925368249e-05
3.096000000000000000e+04 3.395488238311372697e-05
3.104000000000000000e+04 3.391726932022720575e-05
3.112000000000000000e+04 3.387418837519362569e-05
3.120000000000000000e+04 3.384317460586316884e-05
3.128000000000000000e+04 3.381355418241582811e-05
3.136000000000000000e+04 3.377194661879912019e-05
3.144000000000000000e+04 3.374344305484555662e-05
3.152000000000000000e+04 3.372188803041353822e-05
3.160000000000000000e+04 3.369282421772368252e-05
3.168000000000000000e+04 3.366674718563444912e-05
3.176000000000000000e+04 3.363417999935336411e-05
3.184000000000000000e+04 3.360486516612581909e-05
3.192000000000000000e+04 3.358727190061472356e-05
3.200000000000000000e+04 3.356685192557051778e-05
3.208000000000000000e+04 3.355027001816779375e-05
3.216000000000000000e+04 3.351565464981831610e-05
3.224000000000000000e+04 3.349095641169697046e-05
3.232000000000000000e+04 3.346906305523589253e-05
3.240000000000000000e+04 3.343831485835835338e-05
3.248000000000000000e+04 3.340816329000517726e-05
3.256000000000000000e+04 3.337058296892791986e-05
3.264000000000000000e+04 3.334930806886404753e-05
3.272000000000000000e+04 3.331758489366620779e-05
3.280000000000000000e+04 3.328045931993983686e-05
3.288000000000000000e+04 3.323876808281056583e-05
3.296000000000000000e+04 3.320393443573266268e-05
3.304000000000000000e+04 3.315832873340696096e-05
3.312000000000000000e+04 3.312187618575990200e-05
3.320000000000000000e+04 3.308644227217882872e-05
3.328000000000000000e+04 3.305929203634150326e-05
3.336000000000000000e+04 3.303605626570060849e-05
3.344000000000000000e+04 3.300523167126812041e-05
3.352000000000000000e+04 3.297241710242815316e-05
3.360000000000000000e+04 3.293176632723771036e-05
3.368000000000000000e+04 3.289775122539140284e-05
3.376000000000000000e+04 3.287200161139480770e-05
3.384000000000000000e+04 3.284042395534925163e-05
3.392000000000000000e+04 3.281587851233780384e-05
3.400000000000000000e+04 3.279608063166961074e-05
3.408000000000000000e+04 3.277654832345433533e-05
3.416000000000000000e+04 3.276286952313967049e-05
3.424000000000000000e+04 3.274391565355472267e-05
3.432000000000000000e+04 3.272662434028461576e-05
3.440000000000000000e+04 3.270240995334461331e-05
3.448000000000000000e+04 3.267400097684003413e-05
3.456000000000000000e+04 3.264392580604180694e-05
3.464000000000000000e+04 3.261006713728420436e-05
3.472000000000000000e+04 3.257571006543003023e-05
3.480000000000000000e+04 3.253817340009845793e-05
3.488000000000000000e+04 3.251251109759323299e-05
3.496000000000000000e+04 3.248758002882823348e-05
3.504000000000000000e+04 3.246645792387425900e-05
3.512000000000000000e+04 3.243550963816232979e-05
3.520000000000000000e+04 3.240520891267806292e-05
3.528000000000000000e+04 3.236867632949724793e-05
3.536000000000000000e+04 3.233644383726641536e-05
3.544000000000000000e+04 3.230500442441552877e-05
3.552000000000000000e+04 3.226458647986873984e-05
3.560000000000000000e+04 3.222789382562041283e-05
3.568000000000000000e+04 3.219879363314248621e-05
3.576000000000000000e+04 3.215960168745368719e-05
3.584000000000000000e+04 3.212143928976729512e-05
3.592000000000000000e+04 3.208498674212023616e-05
3.600000000000000000e+04 3.205862230970524251e-05
3.608000000000000000e+04 3.202294465154409409e-05
3.616000000000000000e+04 3.198848935426212847e-05
3.624000000000000000e+04 3.195261160726659000e-05
3.632000000000000000e+04 3.192988151567988098e-05
3.640000000000000000e+04 3.191006544511765242e-05
3.648000000000000000e+04 3.190865754731930792e-05
3.656000000000000000e+04 3.190237111994065344e-05
3.664000000000000000e+04 3.189366907463409007e-05
3.672000000000000000e+04 3.187851325492374599e-05
3.680000000000000000e+04 3.185682726325467229e-05
3.688000000000000000e+04 3.183690932928584516e-05
3.696000000000000000e+04 3.182213913532905281e-05
3.704000000000000000e+04 3.180468775099143386e-05
3.712000000000000000e+04 3.179452323820441961e-05
3.720000000000000000e+04 3.179401028319261968e-05
3.728000000000000000e+04 3.178456609020940959e-05
3.736000000000000000e+04 3.176523023284971714e-05
3.744000000000000000e+04 3.174424273311160505e-05
3.752000000000000000e+04 3.173038567183539271e-05
3.760000000000000000e+04 3.171364369336515665e-05
3.768000000000000000e+04 3.168213515891693532e-05
3.776000000000000000e+04 3.165800444548949599e-05
3.784000000000000000e+04 3.163114888593554497e-05
3.792000000000000000e+04 3.161132190143689513e-05
3.800000000000000000e+04 3.159291736665181816e-05
3.808000000000000000e+04 3.157601895509287715e-05
3.816000000000000000e+04 3.155659942422062159e-05
3.824000000000000000e+04 3.154245496261864901e-05
3.832000000000000000e+04 3.153588477289304137e-05
3.840000000000000000e+04 3.154209480271674693e-05
3.848000000000000000e+04 3.154864316456951201e-05
3.856000000000000000e+04 3.156338789267465472e-05
3.864000000000000000e+04 3.157450191793031991e-05
3.872000000000000000e+04 3.160157575621269643e-05
3.880000000000000000e+04 3.161277345498092473e-05
3.888000000000000000e+04 3.162743450957350433e-05
3.896000000000000000e+04 3.162393841193988919e-05
3.904000000000000000e+04 3.163039218634366989e-05
3.912000000000000000e+04 3.163660585414618254e-05
3.920000000000000000e+04 3.164099689456634223e-05
3.928000000000000000e+04 3.163967630825936794e-05
3.936000000000000000e+04 3.163830115227028728e-05
3.944000000000000000e+04 3.162852954119443893e-05
3.952000000000000000e+04 3.163150176987983286e-05
3.960000000000000000e+04 3.161371569149196148e-05
3.968000000000000000e+04 3.160209962516091764e-05
3.976000000000000000e+04 3.159612606395967305e-05
3.984000000000000000e+04 3.159558764309622347e-05
3.992000000000000000e+04 3.159636617056094110e-05
4.000000000000000000e+04 3.159069092362187803e-05
4.008000000000000000e+04 3.158169420203194022e-05
4.016000000000000000e+04 3.157732862746343017e-05
4.024000000000000000e+04 3.156977982143871486e-05
4.032000000000000000e+04 3.156263483106158674e-05
4.040000000000000000e+04 3.155473677907139063e-05
4.048000000000000000e+04 3.154621299472637475e-05
4.056000000000000000e+04 3.153201032546348870e-05
4.064000000000000000e+04 3.151984856231138110e-05
4.072000000000000000e+04 3.150351767544634640e-05
4.080000000000000000e+04 3.147988536511547863e-05
4.088000000000000000e+04 3.146390008623711765e-05
4.096000000000000000e+04 3.145094888168387115e-05
4.104000000000000000e+04 3.144393122056499124e-05
4.112000000000000000e+04 3.143491267110221088e-05
4.120000000000000000e+04 3.142565037705935538e-05
4.128000000000000000e+04 3.141168053844012320e-05
4.136000000000000000e+04 3.140043190796859562e-05
4.144000000000000000e+04 3.138099054922349751e-05
4.152000000000000000e+04 3.136721352348104119e-05
4.160000000000000000e+04 3.134793587378226221e-05
4.168000000000000000e+04 3.133105929009616375e-05
4.176000000000000000e+04 3.130484037683345377e-05
4.184000000000000000e+04 3.127891250187531114e-05
4.192000000000000000e+04 3.125786315649747849e-05
4.200000000000000000e+04 3.122798443655483425e-05
4.208000000000000000e+04 3.120859400951303542e-05
4.216000000000000000e+04 3.118477616226300597e-05
4.224000000000000000e+04 3.115780782536603510e-05
4.232000000000000000e+04 3.113273851340636611e-05
4.240000000000000000e+04 3.109957833657972515e-05
4.248000000000000000e+04 3.106612348346970975e-05
4.256000000000000000e+04 3.103552080574445426e-05
4.264000000000000000e+04 3.100999674643389881e-05
4.272000000000000000e+04 3.098453453276306391e-05
4.280000000000000000e+04 3.095496140304021537e-05
4.288000000000000000e+04 3.092556653427891433e-05
4.296000000000000000e+04 3.090015161433257163e-05
4.304000000000000000e+04 3.088529774686321616e-05
4.312000000000000000e+04 3.087160439463332295e-05
4.320000000000000000e+04 3.086121432716026902e-05
4.328000000000000000e+04 3.084864511038176715e-05
4.336000000000000000e+04 3.083223782596178353e-05
4.344000000000000000e+04 3.081031900364905596e-05
4.352000000000000000e+04 3.079935777350328863e-05
4.360000000000000000e+04 3.078456211369484663e-05
4.368000000000000000e+04 3.076754364883527160e-05
4.376000000000000000e+04 3.074873893638141453e-05
4.384000000000000000e+04 3.073010520893149078e-05
4.392000000000000000e+04 3.071178434765897691e-05
4.400000000000000000e+04 3.070161983487196267e-05
4.408000000000000000e+04 3.068542719120159745e-05
4.416000000000000000e+04 3.067246143473312259e-05
4.424000000000000000e+04 3.065722194151021540e-05
4.432000000000000000e+04 3.063987242057919502e-05
4.440000000000000000e+04 3.062194809899665415e-05
4.448000000000000000e+04 3.060957897105254233e-05
4.456000000000000000e+04 3.058742368011735380e-05
4.464000000000000000e+04 3.056100104004144669e-05
4.472000000000000000e+04 3.054195622098632157e-05
4.480000000000000000e+04 3.051544808840844780e-05
4.488000000000000000e+04 3.049567567359190434e-05
4.496000000000000000e+04 3.047646896447986364e-05
4.504000000000000000e+04 3.044902223336976022e-05
4.512000000000000000e+04 3.042689240828622133e-05
4.520000000000000000e+04 3.039630246348679066e-05
4.528000000000000000e+04 3.037418900930788368e-05
4.536000000000000000e+04 3.034913061128463596e-05
4.544000000000000000e+04 3.033028951904270798e-05
4.552000000000000000e+04 3.031277265108656138e-05
4.560000000000000000e+04 3.029413164767902344e-05
4.568000000000000000e+04 3.027053026016801596e-05
4.576000000000000000e+04 3.025164915015920997e-05
4.584000000000000000e+04 3.022662713192403316e-05
4.592000000000000000e+04 3.020252552232705057e-05
4.600000000000000000e+04 3.017927519977092743e-05
4.608000000000000000e+04 3.015826405317056924e-05
4.616000000000000000e+04 3.014505273313261569e-05
4.624000000000000000e+04 3.013374407601077110e-05
4.632000000000000000e+04 3.011864464497193694e-05
4.640000000000000000e+04 3.009877218573819846e-05
4.648000000000000000e+04 3.007457780768163502e-05
4.656000000000000000e+04 3.005150756507646292e-05
4.664000000000000000e+04 3.002468656632117927e-05
4.672000000000000000e+04 2.999992102559190243e-05
4.680000000000000000e+04 2.996659168275073171e-05
4.688000000000000000e+04 2.993242742377333343e-05
4.696000000000000000e+04 2.989961831190157682e-05
4.704000000000000000e+04 2.986416257044766098e-05
4.712000000000000000e+04 2.983078411489259452e-05
4.720000000000000000e+04 2.980182762257754803e-05
4.728000000000000000e+04 2.976911491714417934e-05
4.736000000000000000e+04 2.974870585603639483e-05
4.744000000000000000e+04 2.972064066852908581e-05
4.752000000000000000e+04 2.969260094687342644e-05
4.760000000000000000e+04 2.966625652334187180e-05
4.768000000000000000e+04 2.964966006402391940e-05
4.776000000000000000e+04 2.963312363135628402e-05
4.784000000000000000e+04 2.961815152957569808e-05
4.792000000000000000e+04 2.960232995974365622e-05
4.800000000000000000e+04 2.958202276204247028e-05
4.808000000000000000e+04 2.956080425065010786e-05
4.816000000000000000e+04 2.952834620373323560e-05
4.824000000000000000e+04 2.949852205347269773e-05
4.832000000000000000e+04 2.947015673271380365e-05
4.840000000000000000e+04 2.943725849036127329e-05
4.848000000000000000e+04 2.941176899184938520e-05
4.856000000000000000e+04 2.938849866040982306e-05
4.864000000000000000e+04 2.936864984803833067e-05
4.872000000000000000e+04 2.934044096036814153e-05
4.880000000000000000e+04 2.930662776634562761e-05
4.888000000000000000e+04 2.927668720076326281e-05
4.896000000000000000e+04 2.925250555563252419e-05
4.904000000000000000e+04 2.923896136053372175e-05
4.912000000000000000e+04 2.921347731899004430e-05
4.920000000000000000e+04 2.918758218584116548e-05
4.928000000000000000e+04 2.916047560574952513e-05
4.936000000000000000e+04 2.913449861807748675e-05
4.944000000000000000e+04 2.910726834670640528e-05
4.952000000000000000e+04 2.908597525674849749e-05
4.960000000000000000e+04 2.905823748733382672e-05
4.968000000000000000e+04 2.902911546698305756e-05
4.976000000000000000e+04 2.900624349422287196e-05
4.984000000000000000e+04 2.898447746702004224e-05
4.992000000000000000e+04 2.896745900216046721e-05
5.000000000000000000e+04 2.894997305702418089e-05
5.008000000000000000e+04 2.891403346438892186e-05
5.016000000000000000e+04 2.887445589294657111e-05
5.024000000000000000e+04 2.883463093894533813e-05
5.032000000000000000e+04 2.879769817809574306e-05
5.040000000000000000e+04 2.877353108488023281e-05
5.048000000000000000e+04 2.874368328775744885e-05
5.056000000000000000e+04 2.871738797693978995e-05
5.064000000000000000e+04 2.869838135666213930e-05
5.072000000000000000e+04 2.867392504413146526e-05
5.080000000000000000e+04 2.864910675270948559e-05
5.088000000000000000e+04 2.861753455363214016e-05
5.096000000000000000e+04 2.859304004232399166e-05
5.104000000000000000e+04 2.856796345440670848e-05
5.112000000000000000e+04 2.853830119420308620e-05
5.120000000000000000e+04 2.850537384802009910e-05
5.128000000000000000e+04 2.848141411959659308e-05
5.136000000000000000e+04 2.845507515303324908e-05
5.144000000000000000e+04 2.842686262738425285e-05
5.152000000000000000e+04 2.839165063051041216e-05
5.160000000000000000e+04 2.836193016264587641e-05
5.168000000000000000e+04 2.833326652762480080e-05
5.176000000000000000e+04 2.830884295690339059e-05
5.184000000000000000e+04 2.827976459229830652e-05
5.192000000000000000e+04 2.824464900186285377e-05
5.200000000000000000e+04 2.820979534590151161e-05
5.208000000000000000e+04 2.817483618855476379e-05
5.216000000000000000e+04 2.813066384987905622e-05
5.224000000000000000e+04 2.809128818626049906e-05
5.232000000000000000e+04 2.805972508213017136e-05
5.240000000000000000e+04 2.803260395012330264e-05
5.248000000000000000e+04 2.801604387059342116e-05
5.256000000000000000e+04 2.799638059514109045e-05
5.264000000000000000e+04 2.797955858113709837e-05
5.272000000000000000e+04 2.796405169647186995e-05
5.280000000000000000e+04 2.794732790789566934e-05
5.288000000000000000e+04 2.793314706650562584e-05
5.296000000000000000e+04 2.791600127238780260e-05
5.304000000000000000e+04 2.789802420011255890e-05
5.312000000000000000e+04 2.787248558888677508e-05
5.320000000000000000e+04 2.785703509289305657e-05
5.328000000000000000e+04 2.783890704449731857e-05
5.336000000000000000e+04 2.781768125714734197e-05
5.344000000000000000e+04 2.780281283776275814e-05
5.352000000000000000e+04 2.779050737444777042e-05
5.360000000000000000e+04 2.777293229883071035e-05
5.368000000000000000e+04 2.776317887764889747e-05
5.376000000000000000e+04 2.774445420072879642e-05
5.384000000000000000e+04 2.773417145363055170e-05
5.392000000000000000e+04 2.772740663203876466e-05
5.400000000000000000e+04 2.772252992144785821e-05
5.408000000000000000e+04 2.771478466456755996e-05
5.416000000000000000e+04 2.770936953311320394e-05
5.424000000000000000e+04 2.770486389636062086e-05
5.432000000000000000e+04 2.769887032627593726e-05
5.440000000000000000e+04 2.768933154584374279e-05
5.448000000000000000e+04 2.767791374935768545e-05
5.456000000000000000e+04 2.766819125099573284e-05
5.464000000000000000e+04 2.766259422060102224e-05
5.472000000000000000e+04 2.765210592770017684e-05
5.480000000000000000e+04 2.763510383374523371e-05
5.488000000000000000e+04 2.761869836831465364e-05
5.496000000000000000e+04 2.760467941698152572e-05
5.504000000000000000e+04 2.759226117632351816e-05
5.512000000000000000e+04 2.757739821390714496e-05
5.520000000000000000e+04 2.756528010650072247e-05
5.528000000000000000e+04 2.754598608589731157e-05
5.536000000000000000e+04 2.752766704361420125e-05
5.544000000000000000e+04 2.750872044998686761e-05
5.552000000000000000e+04 2.749080340436194092e-05
5.560000000000000000e+04 2.747185135376639664e-05
5.568000000000000000e+04 2.745323945418931544e-05
5.576000000000000000e+04 2.743639015534427017e-05
5.584000000000000000e+04 2.741835123742930591e-05
5.592000000000000000e+04 2.739544470387045294e-05
5.600000000000000000e+04 2.738223520282190293e-05
5.608000000000000000e+04 2.736595342867076397e-05
5.616000000000000000e+04 2.734786539804190397e-05
5.624000000000000000e+04 2.732109351200051606e-05
5.632000000000000000e+04 2.730010237428359687e-05
5.640000000000000000e+04 2.728210165514610708e-05
5.648000000000000000e+04 2.727105129451956600e-05
5.656000000000000000e+04 2.725305239437147975e-05
5.664000000000000000e+04 2.724419755395501852e-05
5.672000000000000000e+04 2.722824319789651781e-05
5.680000000000000000e+04 2.720743577810935676e-05
5.688000000000000000e+04 2.719171789067331702e-05
5.696000000000000000e+04 2.717292773013468832e-05
5.704000000000000000e+04 2.716585186135489494e-05
5.712000000000000000e+04 2.715919072215911001e-05
5.720000000000000000e+04 2.714582842600066215e-05
5.728000000000000000e+04 2.713011963351164013e-05
5.736000000000000000e+04 2.711381239350885153e-05
5.744000000000000000e+04 2.709731234062928706e-05
5.752000000000000000e+04 2.707536077650729567e-05
5.760000000000000000e+04 2.704676990106236190e-05
5.768000000000000000e+04 2.701941957639064640e-05
5.776000000000000000e+04 2.699126889638137072e-05
5.784000000000000000e+04 2.696128467505332083e-05
5.792000000000000000e+04 2.694099202926736325e-05
5.800000000000000000e+04 2.691717418201733381e-05
5.808000000000000000e+04 2.690194560273084790e-05
5.816000000000000000e+04 2.688708082132507116e-05
5.824000000000000000e+04 2.687568667170125991e-05
5.832000000000000000e+04 2.686197149159852415e-05
5.840000000000000000e+04 2.684598621272016317e-05
5.848000000000000000e+04 2.682914600882213563e-05
5.856000000000000000e+04 2.681470868992619216e-05
5.864000000000000000e+04 2.680557372514158487e-05
5.872000000000000000e+04 2.678671808098442852e-05
5.880000000000000000e+04 2.677245356608182192e-05
5.888000000000000000e+04 2.675974064914043993e-05
5.896000000000000000e+04 2.674545976333320141e-05
5.904000000000000000e+04 2.673432572919409722e-05
5.912000000000000000e+04 2.671591391845140606e-05
5.920000000000000000e+04 2.669901368790306151e-05
5.928000000000000000e+04 2.667866647243499756e-05
5.936000000000000000e+04 2.666329783096443862e-05
5.944000000000000000e+04 2.664784369699191302e-05
5.952000000000000000e+04 2.663362647581379861e-05
5.960000000000000000e+04 2.662265433173161000e-05
5.968000000000000000e+04 2.661520557012408972e-05
5.976000000000000000e+04 2.659848178154788911e-05
5.984000000000000000e+04 2.659057827258948237e-05
5.992000000000000000e+04 2.658098856045398861e-05
6.000000000000000000e+04 2.657220466062426567e-05
6.008000000000000000e+04 2.656110336829442531e-05
6.016000000000000000e+04 2.655525713635142893e-05
6.024000000000000000e+04 2.654402669577393681e-05
6.032000000000000000e+04 2.652802140801213682e-05
6.040000000000000000e+04 2.651150862220674753e-05
6.048000000000000000e+04 2.649910493346396834e-05
6.056000000000000000e+04 2.647988185344729573e-05
6.064000000000000000e+04 2.646541724971029907e-05
6.072000000000000000e+04 2.645377207954879850e-05
6.080000000000000000e+04 2.644532651174813509e-05
6.088000000000000000e+04 2.643005791469477117e-05
6.096000000000000000e+04 2.641857281560078263e-05
6.104000000000000000e+04 2.640958882693666965e-05
6.112000000000000000e+04 2.640133970999158919e-05
6.120000000000000000e+04 2.639428566908463836e-05
6.128000000000000000e+04 2.637589022924657911e-05
6.136000000000000000e+04 2.635562304931227118e-05
6.144000000000000000e+04 2.634121119626797736e-05
6.152000000000000000e+04 2.632311770867090672e-05
6.160000000000000000e+04 2.630831113492604345e-05
6.168000000000000000e+04 2.628804395499173552e-05
6.176000000000000000e+04 2.626921923365443945e-05
6.184000000000000000e+04 2.625205888762138784e-05
6.192000000000000000e+04 2.623116415634285659e-05
6.200000000000000000e+04 2.621585554152261466e-05
6.208000000000000000e+04 2.619845508888829499e-05
6.216000000000000000e+04 2.617765494505874813e-05
6.224000000000000000e+04 2.615867197164334357e-05
6.232000000000000000e+04 2.614145887491758913e-05
6.240000000000000000e+04 2.612684511404950172e-05
6.248000000000000000e+04 2.611250783957075328e-05
6.256000000000000000e+04 2.610071351227816194e-05
6.264000000000000000e+04 2.609424518595915288e-05
6.272000000000000000e+04 2.608741488074883819e-05
6.280000000000000000e+04 2.607497845019679517e-05
6.288000000000000000e+04 2.606700581964105368e-05
6.296000000000000000e+04 2.605680128908716142e-05
6.304000000000000000e+04 2.604683686513453722e-05
6.312000000000000000e+04 2.603737266326788813e-05
6.320000000000000000e+04 2.602707172627560794e-05
6.328000000000000000e+04 2.601908818178344518e-05
6.336000000000000000e+04 2.601109736133366823e-05
6.344000000000000000e+04 2.599730578367598355e-05
6.352000000000000000e+04 2.598912578832823783e-05
6.360000000000000000e+04 2.597507955215405673e-05
6.368000000000000000e+04 2.596343620098195970e-05
6.376000000000000000e+04 2.594871330074965954e-05
6.384000000000000000e+04 2.593491080915555358e-05
6.392000000000000000e+04 2.592619784991256893e-05
6.400000000000000000e+04 2.591769953141920269e-05
6.408000000000000000e+04 2.590426265669520944e-05
6.416000000000000000e+04 2.588842471595853567e-05
6.424000000000000000e+04 2.587243216112256050e-05
6.432000000000000000e+04 2.585628863016609102e-05
6.440000000000000000e+04 2.584359390311874449e-05
6.448000000000000000e+04 2.582896559033542871e-05
6.456000000000000000e+04 2.581390617706347257e-05
6.464000000000000000e+04 2.580259206297341734e-05
6.472000000000000000e+04 2.579276952019426972e-05
6.480000000000000000e+04 2.577586565166711807e-05
6.488000000000000000e+04 2.576015322119928896e-05
6.496000000000000000e+04 2.574967948021367192e-05
6.504000000000000000e+04 2.573897108959499747e-05
6.512000000000000000e+04 2.572491939645260572e-05
6.520000000000000000e+04 2.571785444160923362e-05
6.528000000000000000e+04 2.571558979980181903e-05
6.536000000000000000e+04 2.571087679825723171e-05
6.544000000000000000e+04 2.570836477389093488e-05
6.552000000000000000e+04 2.570507604104932398e-05
6.560000000000000000e+04 2.569969728938303888e-05
6.568000000000000000e+04 2.569322350609581918e-05
6.576000000000000000e+04 2.569038406363688409e-05
6.584000000000000000e+04 2.568683521531056613e-05
6.592000000000000000e+04 2.568872514530085027e-05
6.600000000000000000e+04 2.569320531620178372e-05
6.608000000000000000e+04 2.569450043665710837e-05
6.616000000000000000e+04 2.569659227447118610e-05
6.624000000000000000e+04 2.569794560258742422e-05
6.632000000000000000e+04 2.569384560047183186e-05
6.640000000000000000e+04 2.569168827903922647e-05
6.648000000000000000e+04 2.569124808360356838e-05
6.656000000000000000e+04 2.568745549069717526e-05
6.664000000000000000e+04 2.568610034359153360e-05
6.672000000000000000e+04 2.568502895883284509e-05
6.680000000000000000e+04 2.568306445027701557e-05
6.688000000000000000e+04 2.568220406828913838e-05
6.696000000000000000e+04 2.568342279118951410e-05
6.704000000000000000e+04 2.568021955084986985e-05
6.712000000000000000e+04 2.567384944995865226e-05
6.720000000000000000e+04 2.566676630522124469e-05
6.728000000000000000e+04 2.566148214100394398e-05
6.736000000000000000e+04 2.565866088843904436e-05
6.744000000000000000e+04 2.565545219113118947e-05
6.752000000000000000e+04 2.565742033766582608e-05
6.760000000000000000e+04 2.565725844760891050e-05
6.768000000000000000e+04 2.565252361819148064e-05
6.776000000000000000e+04 2.564809983596205711e-05
6.784000000000000000e+04 2.564204442023765296e-05
6.792000000000000000e+04 2.563463021942880005e-05
6.800000000000000000e+04 2.562840199971105903e-05
6.808000000000000000e+04 2.562257577665150166e-05
6.816000000000000000e+04 2.561893779784440994e-05
6.824000000000000000e+04 2.561626752140000463e-05
6.832000000000000000e+04 2.561035398684907705e-05
6.840000000000000000e+04 2.560350912972353399e-05
6.848000000000000000e+04 2.560325083322823048e-05
6.856000000000000000e+04 2.560338907642289996e-05
6.864000000000000000e+04 2.560115717642474920e-05
6.872000000000000000e+04 2.560425309638958424e-05
6.880000000000000000e+04 2.561011569923721254e-05
6.888000000000000000e+04 2.561531618994195014e-05
6.896000000000000000e+04 2.562051304266788065e-05
6.904000000000000000e+04 2.562381268944591284e-05
6.912000000000000000e+04 2.563290036050602794e-05
6.920000000000000000e+04 2.563989255577325821e-05
6.928000000000000000e+04 2.564509850344620645e-05
6.936000000000000000e+04 2.565421709732618183e-05
6.944000000000000000e+04 2.566606599430087954e-05
6.952000000000000000e+04 2.567060437286272645e-05
6.960000000000000000e+04 2.568007948866579682e-05
6.968000000000000000e+04 2.569071511970832944e-05
6.976000000000000000e+04 2.570200376794673502e-05
6.984000000000000000e+04 2.570896685938350856e-05
6.992000000000000000e+04 2.571807090134825557e-05
7.000000000000000000e+04 2.572994890215341002e-05
7.008000000000000000e+04 2.573995152488350868e-05
7.016000000000000000e+04 2.574862628534901887e-05
7.024000000000000000e+04 2.574979043856728822e-05
7.032000000000000000e+04 2.575141115812584758e-05
7.040000000000000000e+04 2.575090184109285474e-05
7.048000000000000000e+04 2.575155485828872770e-05
7.056000000000000000e+04 2.574972313595935702e-05
7.064000000000000000e+04 2.575095822976436466e-05
7.072000000000000000e+04 2.574929385446012020e-05
7.080000000000000000e+04 2.574809332145377994e-05
7.088000000000000000e+04 2.573962956375908107e-05
7.096000000000000000e+04 2.574010977696161717e-05
7.104000000000000000e+04 2.574090103735215962e-05
7.112000000000000000e+04 2.573423080320935696e-05
7.120000000000000000e+04 2.573215351731050760e-05
7.128000000000000000e+04 2.573223719082307070e-05
7.136000000000000000e+04 2.573058918642345816e-05
7.144000000000000000e+04 2.573184428911190480e-05
7.152000000000000000e+04 2.573644451331347227e-05
7.160000000000000000e+04 2.573254096205346286e-05
7.168000000000000000e+04 2.573218080215156078e-05
7.176000000000000000e+04 2.573035089881159365e-05
7.184000000000000000e+04 2.572720768512226641e-05
7.192000000000000000e+04 2.571935510786715895e-05
7.200000000000000000e+04 2.571333061496261507e-05
7.208000000000000000e+04 2.570857941464055330e-05
7.216000000000000000e+04 2.570351898611988872e-05
7.224000000000000000e+04 2.569383832451421767e-05
7.232000000000000000e+04 2.569056960055604577e-05
7.240000000000000000e+04 2.568407580838538706e-05
7.248000000000000000e+04 2.567797491792589426e-05
7.256000000000000000e+04 2.567236333561595529e-05
7.264000000000000000e+04 2.566812690929509699e-05
7.272000000000000000e+04 2.566132025094702840e-05
7.280000000000000000e+04 2.565317481639795005e-05
7.288000000000000000e+04 2.564222450018860400e-05
7.296000000000000000e+04 2.563300949987024069e-05
7.304000000000000000e+04 2.562454756116494536e-05
7.312000000000000000e+04 2.561586006777361035e-05
7.320000000000000000e+04 2.560701796028297395e-05
7.328000000000000000e+04 2.559739368734881282e-05
7.336000000000000000e+04 2.558547566877678037e-05
7.344000000000000000e+04 2.557244988565798849e-05
7.352000000000000000e+04 2.556241452111862600e-05
7.360000000000000000e+04 2.555263017711695284e-05
7.368000000000000000e+04 2.554396087361965328e-05
7.376000000000000000e+04 2.553445119701791555e-05
7.384000000000000000e+04 2.552476507844403386e-05
7.392000000000000000e+04 2.551627767388708889e-05
7.400000000000000000e+04 2.550273529777768999e-05
7.408000000000000000e+04 2.550148019508924335e-05
7.416000000000000000e+04 2.549424789322074503e-05
7.424000000000000000e+04 2.548553129599895328e-05
7.432000000000000000e+04 2.548096017562784255e-05
7.440000000000000000e+04 2.547370968386530876e-05
7.448000000000000000e+04 2.546781615819782019e-05
7.456000000000000000e+04 2.545958159316796809e-05
7.464000000000000000e+04 2.545099232520442456e-05
7.472000000000000000e+04 2.544338713050819933e-05
7.480000000000000000e+04 2.543554546718951315e-05
7.488000000000000000e+04 2.542835318308789283e-05
7.496000000000000000e+04 2.542049696785397828e-05
7.504000000000000000e+04 2.541212961659766734e-05
7.512000000000000000e+04 2.540764762670733035e-05
7.520000000000000000e+04 2.540787500038277358e-05
7.528000000000000000e+04 2.541311187087558210e-05
7.536000000000000000e+04 2.542250149417668581e-05
7.544000000000000000e+04 2.542585207265801728e-05
7.552000000000000000e+04 2.543429218349047005e-05
7.560000000000000000e+04 2.543935261201113462e-05
7.568000000000000000e+04 2.544587187003344297e-05
7.576000000000000000e+04 2.545127244957257062e-05
7.584000000000000000e+04 2.545002644183114171e-05
7.592000000000000000e+04 2.545318056945689023e-05
7.600000000000000000e+04 2.545450843172147870e-05
7.608000000000000000e+04 2.545174902479629964e-05
7.616000000000000000e+04 2.544677408877760172e-05
7.624000000000000000e+04 2.544864582887385041e-05
7.632000000000000000e+04 2.544713788665831089e-05
7.640000000000000000e+04 2.544503695389721543e-05
7.648000000000000000e+04 2.544017297623213381e-05
7.656000000000000000e+04 2.543827940826304257e-05
7.664000000000000000e+04 2.544010385463479906e-05
7.672000000000000000e+04 2.544148264860268682e-05
7.680000000000000000e+04 2.543666414567269385e-05
7.688000000000000000e+04 2.543344089644961059e-05
7.696000000000000000e+04 2.543023583712056279e-05
7.704000000000000000e+04 2.542707989050541073e-05
7.712000000000000000e+04 2.542791844462044537e-05
7.720000000000000000e+04 2.542357105994597077e-05
7.728000000000000000e+04 2.542115544201806188e-05
7.736000000000000000e+04 2.541972753533627838e-05
7.744000000000000000e+04 2.542255970183759928e-05
7.752000000000000000e+04 2.542410402384120971e-05
7.760000000000000000e+04 2.542205947975162417e-05
7.768000000000000000e+04 2.542097354307770729e-05
7.776000000000000000e+04 2.541641879361122847e-05
7.784000000000000000e+04 2.541487265261821449e-05
7.792000000000000000e+04 2.541492540331091732e-05
7.800000000000000000e+04 2.541120738897006959e-05
7.808000000000000000e+04 2.540131754358299077e-05
7.816000000000000000e+04 2.539741399232298136e-05
7.824000000000000000e+04 2.539002707635518163e-05
7.832000000000000000e+04 2.538811168051324785e-05
7.840000000000000000e+04 2.538397711759898812e-05
7.848000000000000000e+04 2.537919681344646960e-05
7.856000000000000000e+04 2.537978798500262201e-05
7.864000000000000000e+04 2.537643922551069409e-05
7.872000000000000000e+04 2.537582986406050622e-05
7.880000000000000000e+04 2.537547334213741124e-05
7.888000000000000000e+04 2.537469299568329006e-05
7.896000000000000000e+04 2.537202635721769184e-05
7.904000000000000000e+04 2.536748615966644138e-05
7.912000000000000000e+04 2.536279862397350371e-05
7.920000000000000000e+04 2.535666862968355417e-05
7.928000000000000000e+04 2.534729901526588947e-05
7.936000000000000000e+04 2.533557562856003642e-05
7.944000000000000000e+04 2.532404323574155569e-05
7.952000000000000000e+04 2.531389509385917336e-05
7.960000000000000000e+04 2.530301753722596914e-05
7.968000000000000000e+04 2.529693665564991534e-05
7.976000000000000000e+04 2.528822005842812359e-05
7.984000000000000000e+04 2.528103868826292455e-05
7.992000000000000000e+04 2.527413380448706448e-05


==> tex_tables/intensity_and_table_convergence/relative_l1_row_margin_high_noise.dat <==
x y
0.000000000000000000e+00 2.956845564767718315e-04
8.000000000000000000e+01 1.610634062672033906e-04
1.600000000000000000e+02 1.149069430539384484e-04
2.400000000000000000e+02 9.385046723764389753e-05
3.200000000000000000e+02 8.067370799835771322e-05
4.000000000000000000e+02 7.012254354776814580e-05
4.800000000000000000e+02 6.265628326218575239e-05
5.600000000000000000e+02 5.710396726499311626e-05
6.400000000000000000e+02 5.343241355149075389e-05
7.200000000000000000e+02 4.886515307589434087e-05
8.000000000000000000e+02 4.644346336135640740e-05
8.800000000000000000e+02 4.333266770117916167e-05
9.600000000000000000e+02 4.141562749282456934e-05
1.040000000000000000e+03 3.916179775842465460e-05
1.120000000000000000e+03 3.641998409875668585e-05
1.200000000000000000e+03 3.531340917106717825e-05
1.280000000000000000e+03 3.422539521125145257e-05
1.360000000000000000e+03 3.317114897072315216e-05
1.440000000000000000e+03 3.208175257896073163e-05
1.520000000000000000e+03 3.130642653559334576e-05
1.600000000000000000e+03 3.045601260964758694e-05
1.680000000000000000e+03 2.954080810013692826e-05
1.760000000000000000e+03 2.889987990783993155e-05
1.840000000000000000e+03 2.785044853226281703e-05
1.920000000000000000e+03 2.688655331439804286e-05
2.000000000000000000e+03 2.613622200442478061e-05
2.080000000000000000e+03 2.545446841395460069e-05
2.160000000000000000e+03 2.492639578122179955e-05
2.240000000000000000e+03 2.455818867019843310e-05
2.320000000000000000e+03 2.402353675279300660e-05
2.400000000000000000e+03 2.385064908594358712e-05
2.480000000000000000e+03 2.347950794501230121e-05
2.560000000000000000e+03 2.299589868925977498e-05
2.640000000000000000e+03 2.251401747344061732e-05
2.720000000000000000e+03 2.221002796432003379e-05
2.800000000000000000e+03 2.183192918892018497e-05
2.880000000000000000e+03 2.142713128705509007e-05
2.960000000000000000e+03 2.123730700986925513e-05
3.040000000000000000e+03 2.060812585114035755e-05
3.120000000000000000e+03 2.017703263845760375e-05
3.200000000000000000e+03 2.016304824792314321e-05
3.280000000000000000e+03 1.971550773305352777e-05
3.360000000000000000e+03 1.949878060258924961e-05
3.440000000000000000e+03 1.916533619805704802e-05
3.520000000000000000e+03 1.910531318571884185e-05
3.600000000000000000e+03 1.875163252407219261e-05
3.680000000000000000e+03 1.851092929427977651e-05
3.760000000000000000e+03 1.835415605455636978e-05
3.840000000000000000e+03 1.794652598618995398e-05
3.920000000000000000e+03 1.774740303517319262e-05
4.000000000000000000e+03 1.766004970704670995e-05
4.080000000000000000e+03 1.753252035996410996e-05
4.160000000000000000e+03 1.743014399835374206e-05
4.240000000000000000e+03 1.715238431643228978e-05
4.320000000000000000e+03 1.691356737865135074e-05
4.400000000000000000e+03 1.678894113865680993e-05
4.480000000000000000e+03 1.666958451096434146e-05
4.560000000000000000e+03 1.656632593949325383e-05
4.640000000000000000e+03 1.641973358346149325e-05
4.720000000000000000e+03 1.633475585549604148e-05
4.800000000000000000e+03 1.614806569705251604e-05
4.880000000000000000e+03 1.608501770533621311e-05
4.960000000000000000e+03 1.579205854795873165e-05
5.040000000000000000e+03 1.570974927744828165e-05
5.120000000000000000e+03 1.560791679366957396e-05
5.200000000000000000e+03 1.548512045701500028e-05
5.280000000000000000e+03 1.555345079395920038e-05
5.360000000000000000e+03 1.528680695628281683e-05
5.440000000000000000e+03 1.529037581349257380e-05
5.520000000000000000e+03 1.509960839030100033e-05
5.600000000000000000e+03 1.501359656685963273e-05
5.680000000000000000e+03 1.504115880379686132e-05
5.760000000000000000e+03 1.500869439041707665e-05
5.840000000000000000e+03 1.483845153416041285e-05
5.920000000000000000e+03 1.469747894589090720e-05
6.000000000000000000e+03 1.460631119698518887e-05
6.080000000000000000e+03 1.450454055884620175e-05
6.160000000000000000e+03 1.450918898626696318e-05
6.240000000000000000e+03 1.441199947294080630e-05
6.320000000000000000e+03 1.431865348422434181e-05
6.400000000000000000e+03 1.424030233465600759e-05
6.480000000000000000e+03 1.423596040694974363e-05
6.560000000000000000e+03 1.421017168468097225e-05
6.640000000000000000e+03 1.422132208972470835e-05
6.720000000000000000e+03 1.415176029695430771e-05
6.800000000000000000e+03 1.413523568771779537e-05
6.880000000000000000e+03 1.406799219694221392e-05
6.960000000000000000e+03 1.393368347635259852e-05
7.040000000000000000e+03 1.391166097164386883e-05
7.120000000000000000e+03 1.388500277244020253e-05
7.200000000000000000e+03 1.380515095661394298e-05
7.280000000000000000e+03 1.371446523990016431e-05
7.360000000000000000e+03 1.366833839711034670e-05
7.440000000000000000e+03 1.352588515146635473e-05
7.520000000000000000e+03 1.347864053968805820e-05
7.600000000000000000e+03 1.330675786448409781e-05
7.680000000000000000e+03 1.334394801233429462e-05
7.760000000000000000e+03 1.321513536822749302e-05
7.840000000000000000e+03 1.321361469308612868e-05
7.920000000000000000e+03 1.310842981183668599e-05
8.000000000000000000e+03 1.303673525399062783e-05
8.080000000000000000e+03 1.298525694437557831e-05
8.160000000000000000e+03 1.292577235290082172e-05
8.240000000000000000e+03 1.290455475100316107e-05
8.320000000000000000e+03 1.278401850868249312e-05
8.400000000000000000e+03 1.268327378056710586e-05
8.480000000000000000e+03 1.261144097952637821e-05
8.560000000000000000e+03 1.243404312845086679e-05
8.640000000000000000e+03 1.232002523465780541e-05
8.720000000000000000e+03 1.223806975758634508e-05
8.800000000000000000e+03 1.211390281241619959e-05
8.880000000000000000e+03 1.206407705467427149e-05
8.960000000000000000e+03 1.202902785735204816e-05
9.040000000000000000e+03 1.200360475195338950e-05
9.120000000000000000e+03 1.187409907288383693e-05
9.200000000000000000e+03 1.183599670184776187e-05
9.280000000000000000e+03 1.180092203867388889e-05
9.360000000000000000e+03 1.180963772640097886e-05
9.440000000000000000e+03 1.171525764220859855e-05
9.520000000000000000e+03 1.163242177426582202e-05
9.600000000000000000e+03 1.162580247182631865e-05
9.680000000000000000e+03 1.159669409389607608e-05
9.760000000000000000e+03 1.154151868831831962e-05
9.840000000000000000e+03 1.148026603914331645e-05
9.920000000000000000e+03 1.147677630797261372e-05
1.000000000000000000e+04 1.138522566179744899e-05
1.008000000000000000e+04 1.131305270973825827e-05
1.016000000000000000e+04 1.120350134442560375e-05
1.024000000000000000e+04 1.110949597205035388e-05
1.032000000000000000e+04 1.103083195630460978e-05
1.040000000000000000e+04 1.102467467717360705e-05
1.048000000000000000e+04 1.094423805625410751e-05
1.056000000000000000e+04 1.079094727174378932e-05
1.064000000000000000e+04 1.075702948583057150e-05
1.072000000000000000e+04 1.072301347448956221e-05
1.080000000000000000e+04 1.063285162672400475e-05
1.088000000000000000e+04 1.055534630722831935e-05
1.096000000000000000e+04 1.051823073794366792e-05
1.104000000000000000e+04 1.049601542035816237e-05
1.112000000000000000e+04 1.039952167047886178e-05
1.120000000000000000e+04 1.034291472024051473e-05
1.128000000000000000e+04 1.026246445690048859e-05
1.136000000000000000e+04 1.022438118525315076e-05
1.144000000000000000e+04 1.018493821902666241e-05
1.152000000000000000e+04 1.014631197904236615e-05
1.160000000000000000e+04 1.010574942483799532e-05
1.168000000000000000e+04 1.010223149933153763e-05
1.176000000000000000e+04 1.003543547994922847e-05
1.184000000000000000e+04 1.001531018118839711e-05
1.192000000000000000e+04 9.978651178244035691e-06
1.200000000000000000e+04 9.938424227584619075e-06
1.208000000000000000e+04 9.867886546999216080e-06
1.216000000000000000e+04 9.874791430775076151e-06
1.224000000000000000e+04 9.825043889577500522e-06
1.232000000000000000e+04 9.822166248341090977e-06
1.240000000000000000e+04 9.786008376977406442e-06
1.248000000000000000e+04 9.773657438927330077e-06
1.256000000000000000e+04 9.763489288161508739e-06
1.264000000000000000e+04 9.755985047377180308e-06
1.272000000000000000e+04 9.746428986545652151e-06
1.280000000000000000e+04 9.689998478279449046e-06
1.288000000000000000e+04 9.608399523131083697e-06
1.296000000000000000e+04 9.547665285936091095e-06
1.304000000000000000e+04 9.483218491368461400e-06
1.312000000000000000e+04 9.470566510572098196e-06
1.320000000000000000e+04 9.386837518832180649e-06
1.328000000000000000e+04 9.376516572956461459e-06
1.336000000000000000e+04 9.315632269135676324e-06
1.344000000000000000e+04 9.294178198615554720e-06
1.352000000000000000e+04 9.240209692507050931e-06
1.360000000000000000e+04 9.193318874167744070e-06
1.368000000000000000e+04 9.213257726514711976e-06
1.376000000000000000e+04 9.184099326375871897e-06
1.384000000000000000e+04 9.107023288379423320e-06
1.392000000000000000e+04 9.013327144202776253e-06
1.400000000000000000e+04 8.951520612754393369e-06
1.408000000000000000e+04 8.900950888346415013e-06
1.416000000000000000e+04 8.905098184186499566e-06
1.424000000000000000e+04 8.889833225111942738e-06
1.432000000000000000e+04 8.874694685800932348e-06
1.440000000000000000e+04 8.817034540697932243e-06
1.448000000000000000e+04 8.801856893114745617e-06
1.456000000000000000e+04 8.789663297648075968e-06
1.464000000000000000e+04 8.792953849479090422e-06
1.472000000000000000e+04 8.751841050980146974e-06
1.480000000000000000e+04 8.763293408264871687e-06
1.488000000000000000e+04 8.727115528017748147e-06
1.496000000000000000e+04 8.678498488734476268e-06
1.504000000000000000e+04 8.662393156555481255e-06
1.512000000000000000e+04 8.669450835441239178e-06
1.520000000000000000e+04 8.693267773196566850e-06
1.528000000000000000e+04 8.650650670460890979e-06
1.536000000000000000e+04 8.610748409410007298e-06
1.544000000000000000e+04 8.575517313147429377e-06
1.552000000000000000e+04 8.518989488948136568e-06
1.560000000000000000e+04 8.509113285981584340e-06
1.568000000000000000e+04 8.494542271364480257e-06
1.576000000000000000e+04 8.466256986139342189e-06
1.584000000000000000e+04 8.403761967201717198e-06
1.592000000000000000e+04 8.392164090764708817e-06
1.600000000000000000e+04 8.366635483980644494e-06
1.608000000000000000e+04 8.383012755075469613e-06
1.616000000000000000e+04 8.337238796229939908e-06
1.624000000000000000e+04 8.336333849001675844e-06
1.632000000000000000e+04 8.307025382237043232e-06
1.640000000000000000e+04 8.298125067085493356e-06
1.648000000000000000e+04 8.307132702611852437e-06
1.656000000000000000e+04 8.311409146699588746e-06
1.664000000000000000e+04 8.268249075626954436e-06
1.672000000000000000e+04 8.282851013063918799e-06
1.680000000000000000e+04 8.268473720818292350e-06
1.688000000000000000e+04 8.238783266278915107e-06
1.696000000000000000e+04 8.178973985195625573e-06
1.704000000000000000e+04 8.208596227632369846e-06
1.712000000000000000e+04 8.182049896277021617e-06
1.720000000000000000e+04 8.154023817041888833e-06
1.728000000000000000e+04 8.159880962921306491e-06
1.736000000000000000e+04 8.166152838384732604e-06
1.744000000000000000e+04 8.155203431670088321e-06
1.752000000000000000e+04 8.160165634762961417e-06
1.760000000000000000e+04 8.123425686790142208e-06
1.768000000000000000e+04 8.139515557559207082e-06
1.776000000000000000e+04 8.155423529387917370e-06
1.784000000000000000e+04 8.127528417389839888e-06
1.792000000000000000e+04 8.072770469880197197e-06
1.800000000000000000e+04 8.029740456549916416e-06
1.808000000000000000e+04 7.977213499543722719e-06
1.816000000000000000e+04 7.988172910700086504e-06
1.824000000000000000e+04 8.019175766094122082e-06
1.832000000000000000e+04 8.011361387616489083e-06
1.840000000000000000e+04 7.970025762915611267e-06
1.848000000000000000e+04 7.957391062518581748e-06
1.856000000000000000e+04 7.967113560880534351e-06
1.864000000000000000e+04 7.921895303297787905e-06
1.872000000000000000e+04 7.913200533948838711e-06
1.880000000000000000e+04 7.908633051556535065e-06
1.888000000000000000e+04 7.874121365603059530e-06
1.896000000000000000e+04 7.902358447609003633e-06
1.904000000000000000e+04 7.882047611929010600e-06
1.912000000000000000e+04 7.870793524489272386e-06
1.920000000000000000e+04 7.871301022532861680e-06
1.928000000000000000e+04 7.882486897869966924e-06
1.936000000000000000e+04 7.864908184274099767e-06
1.944000000000000000e+04 7.830334652680903673e-06
1.952000000000000000e+04 7.808121154084801674e-06
1.960000000000000000e+04 7.796023055561818182e-06
1.968000000000000000e+04 7.766204362269490957e-06
1.976000000000000000e+04 7.767745046294294298e-06
1.984000000000000000e+04 7.691523933317512274e-06
1.992000000000000000e+04 7.665825251024216413e-06
2.000000000000000000e+04 7.642609489266760647e-06
2.008000000000000000e+04 7.590089353470830247e-06
2.016000000000000000e+04 7.558986908406950533e-06
2.024000000000000000e+04 7.500583706132601947e-06
2.032000000000000000e+04 7.497908882214687765e-06
2.040000000000000000e+04 7.516789992223493755e-06
2.048000000000000000e+04 7.476182418031385168e-06
2.056000000000000000e+04 7.495207682950422168e-06
2.064000000000000000e+04 7.468630883522564545e-06
2.072000000000000000e+04 7.462646408384898677e-06
2.080000000000000000e+04 7.469326646969420835e-06
2.088000000000000000e+04 7.454975275322794914e-06
2.096000000000000000e+04 7.417913820972898975e-06
2.104000000000000000e+04 7.389968686766223982e-06
2.112000000000000000e+04 7.389472557406406850e-06
2.120000000000000000e+04 7.339068815781502053e-06
2.128000000000000000e+04 7.297171123354928568e-06
2.136000000000000000e+04 7.295530394912930205e-06
2.144000000000000000e+04 7.253861440403852612e-06
2.152000000000000000e+04 7.224867204058682546e-06
2.160000000000000000e+04 7.199969786597648636e-06
2.168000000000000000e+04 7.187529263319447637e-06
2.176000000000000000e+04 7.185929462139029056e-06
2.184000000000000000e+04 7.211453521449584514e-06
2.192000000000000000e+04 7.195679245342034847e-06
2.200000000000000000e+04 7.215373443614225835e-06
2.208000000000000000e+04 7.180145075835753232e-06
2.216000000000000000e+04 7.178563464549370110e-06
2.224000000000000000e+04 7.187249593698652461e-06
2.232000000000000000e+04 7.203623226814670488e-06
2.240000000000000000e+04 7.177893166954163462e-06
2.248000000000000000e+04 7.144949904613895342e-06
2.256000000000000000e+04 7.106955763447331265e-06
2.264000000000000000e+04 7.088984602887649089e-06
2.272000000000000000e+04 7.084111075528198853e-06
2.280000000000000000e+04 7.036261649773223326e-06
2.288000000000000000e+04 7.029380412859609351e-06
2.296000000000000000e+04 7.022668341960525140e-06
2.304000000000000000e+04 7.000462119322037324e-06
2.312000000000000000e+04 7.050158274068962783e-06
2.320000000000000000e+04 7.022303179837763309e-06
2.328000000000000000e+04 7.012620699242688715e-06
2.336000000000000000e+04 6.967566605453612283e-06
2.344000000000000000e+04 6.933821623533731326e-06
2.352000000000000000e+04 6.909682269906625152e-06
2.360000000000000000e+04 6.891325938340742141e-06
2.368000000000000000e+04 6.880287401145324111e-06
2.376000000000000000e+04 6.854272669443162158e-06
2.384000000000000000e+04 6.845868938398780301e-06
2.392000000000000000e+04 6.869175649626413360e-06
2.400000000000000000e+04 6.857121661596465856e-06
2.408000000000000000e+04 6.845221378171117976e-06
2.416000000000000000e+04 6.835967269580578431e-06
2.424000000000000000e+04 6.837014097982319072e-06
2.432000000000000000e+04 6.794434284529415891e-06
2.440000000000000000e+04 6.810577815485885367e-06
2.448000000000000000e+04 6.757042228855425492e-06
2.456000000000000000e+04 6.717004907841328532e-06
2.464000000000000000e+04 6.688776011287700385e-06
2.472000000000000000e+04 6.692274837405420840e-06
2.480000000000000000e+04 6.648875569226220250e-06
2.488000000000000000e+04 6.659622158622369170e-06
2.496000000000000000e+04 6.677194960502674803e-06
2.504000000000000000e+04 6.680046681140083820e-06
2.512000000000000000e+04 6.671092251053778455e-06
2.520000000000000000e+04 6.626664344366872683e-06
2.528000000000000000e+04 6.606235274375649169e-06
2.536000000000000000e+04 6.605699581996304914e-06
2.544000000000000000e+04 6.567722266481723636e-06
2.552000000000000000e+04 6.556625976372743025e-06
2.560000000000000000e+04 6.537624358315952122e-06
2.568000000000000000e+04 6.520269380416721106e-06
2.576000000000000000e+04 6.537796707561938092e-06
2.584000000000000000e+04 6.530165137519361451e-06
2.592000000000000000e+04 6.544403731822967529e-06
2.600000000000000000e+04 6.543433300976175815e-06
2.608000000000000000e+04 6.524987384182168171e-06
2.616000000000000000e+04 6.537884473800659180e-06
2.624000000000000000e+04 6.526305696752388030e-06
2.632000000000000000e+04 6.532913630508119240e-06
2.640000000000000000e+04 6.539148216688772663e-06
2.648000000000000000e+04 6.530465725518297404e-06
2.656000000000000000e+04 6.540594313264591619e-06
2.664000000000000000e+04 6.539513833558885381e-06
2.672000000000000000e+04 6.541669336002087221e-06
2.680000000000000000e+04 6.566890533576952294e-06
2.688000000000000000e+04 6.546651093231048435e-06
2.696000000000000000e+04 6.543541076098335907e-06
2.704000000000000000e+04 6.531208327942295000e-06
2.712000000000000000e+04 6.533045507239876315e-06
2.720000000000000000e+04 6.531391136377351359e-06
2.728000000000000000e+04 6.546080840053036809e-06
2.736000000000000000e+04 6.526579909404972568e-06
2.744000000000000000e+04 6.509938430099282414e-06
2.752000000000000000e+04 6.511885203508427367e-06
2.760000000000000000e+04 6.524735908897127956e-06
2.768000000000000000e+04 6.532422048621810973e-06
2.776000000000000000e+04 6.543109066114993766e-06
2.784000000000000000e+04 6.556224889209261164e-06
2.792000000000000000e+04 6.548208602907834575e-06
2.800000000000000000e+04 6.570385266968514770e-06
2.808000000000000000e+04 6.564615432580467314e-06
2.816000000000000000e+04 6.549531917698914185e-06
2.824000000000000000e+04 6.539679816341958940e-06
2.832000000000000000e+04 6.564797331520821899e-06
2.840000000000000000e+04 6.580306489922804758e-06
2.848000000000000000e+04 6.586305062228348106e-06
2.856000000000000000e+04 6.609684987779473886e-06
2.864000000000000000e+04 6.587651114386972040e-06
2.872000000000000000e+04 6.573281098098959774e-06
2.880000000000000000e+04 6.575874522241065279e-06
2.888000000000000000e+04 6.556112566613592207e-06
2.896000000000000000e+04 6.539102287206333131e-06
2.904000000000000000e+04 6.507553734991233796e-06
2.912000000000000000e+04 6.523147931147832423e-06
2.920000000000000000e+04 6.508643764391308650e-06
2.928000000000000000e+04 6.504910743387881666e-06
2.936000000000000000e+04 6.483753622887888923e-06
2.944000000000000000e+04 6.468208539445186034e-06
2.952000000000000000e+04 6.440770448534749448e-06
2.960000000000000000e+04 6.443578513426473364e-06
2.968000000000000000e+04 6.445834969781571999e-06
2.976000000000000000e+04 6.410059540939982980e-06
2.984000000000000000e+04 6.412321909010643139e-06
2.992000000000000000e+04 6.415868028852855787e-06
3.000000000000000000e+04 6.414177278202259913e-06
3.008000000000000000e+04 6.406193278962746263e-06
3.016000000000000000e+04 6.388723249983740970e-06
3.024000000000000000e+04 6.382538231264334172e-06
3.032000000000000000e+04 6.383053005265537649e-06
3.040000000000000000e+04 6.368449248839169741e-06
3.048000000000000000e+04 6.381940693245269358e-06
3.056000000000000000e+04 6.366037723637418821e-06
3.064000000000000000e+04 6.375934844982111827e-06
3.072000000000000000e+04 6.392336672433884814e-06
3.080000000000000000e+04 6.405089607142144814e-06
3.088000000000000000e+04 6.402923645509872586e-06
3.096000000000000000e+04 6.395336185960331932e-06
3.104000000000000000e+04 6.382229912560433149e-06
3.112000000000000000e+04 6.394388947228435427e-06
3.120000000000000000e+04 6.383580966939916834e-06
3.128000000000000000e+04 6.377752924890955910e-06
3.136000000000000000e+04 6.366585694195237011e-06
3.144000000000000000e+04 6.351945103233447298e-06
3.152000000000000000e+04 6.342443612084025517e-06
3.160000000000000000e+04 6.347541329887462780e-06
3.168000000000000000e+04 6.343067980196792632e-06
3.176000000000000000e+04 6.319800377241335809e-06
3.184000000000000000e+04 6.311738161457469687e-06
3.192000000000000000e+04 6.320853572105988860e-06
3.200000000000000000e+04 6.339436822599964216e-06
3.208000000000000000e+04 6.338590992527315393e-06
3.216000000000000000e+04 6.326929906208533794e-06
3.224000000000000000e+04 6.301472694758558646e-06
3.232000000000000000e+04 6.315888185781659558e-06
3.240000000000000000e+04 6.297726486081955954e-06
3.248000000000000000e+04 6.315189239103347063e-06
3.256000000000000000e+04 6.304165708570508286e-06
3.264000000000000000e+04 6.318526175164151937e-06
3.272000000000000000e+04 6.307700459728948772e-06
3.280000000000000000e+04 6.312540790531784296e-06
3.288000000000000000e+04 6.319435669865924865e-06
3.296000000000000000e+04 6.324854894046438858e-06
3.304000000000000000e+04 6.319285148492781445e-06
3.312000000000000000e+04 6.305491751845693216e-06
3.320000000000000000e+04 6.300942459347425029e-06
3.328000000000000000e+04 6.294724244071403518e-06
3.336000000000000000e+04 6.304752787400502712e-06
3.344000000000000000e+04 6.289085831667762250e-06
3.352000000000000000e+04 6.295555976976174861e-06
3.360000000000000000e+04 6.286828011070610955e-06
3.368000000000000000e+04 6.269844107009703293e-06
3.376000000000000000e+04 6.272979589994065464e-06
3.384000000000000000e+04 6.257043423829600215e-06
3.392000000000000000e+04 6.250190835999092087e-06
3.400000000000000000e+04 6.249779744393890724e-06
3.408000000000000000e+04 6.251824743230827153e-06
3.416000000000000000e+04 6.250024853216018528e-06
3.424000000000000000e+04 6.257984296098584309e-06
3.432000000000000000e+04 6.242968993319664150e-06
3.440000000000000000e+04 6.231498446140903980e-06
3.448000000000000000e+04 6.207199021446285769e-06
3.456000000000000000e+04 6.200929419719614089e-06
3.464000000000000000e+04 6.172931534820236266e-06
3.472000000000000000e+04 6.176709575811401010e-06
3.480000000000000000e+04 6.152194600872462615e-06
3.488000000000000000e+04 6.176468559715431184e-06
3.496000000000000000e+04 6.189950909174513072e-06
3.504000000000000000e+04 6.184409812703961506e-06
3.512000000000000000e+04 6.174027930683223531e-06
3.520000000000000000e+04 6.167931587697239593e-06
3.528000000000000000e+04 6.152991318231215701e-06
3.536000000000000000e+04 6.165829745441442356e-06
3.544000000000000000e+04 6.158904852782143280e-06
3.552000000000000000e+04 6.151016350486315787e-06
3.560000000000000000e+04 6.148781722004059702e-06
3.568000000000000000e+04 6.136488536867545918e-06
3.576000000000000000e+04 6.142556685517774895e-06
3.584000000000000000e+04 6.141998255770886317e-06
3.592000000000000000e+04 6.130587735242443159e-06
3.600000000000000000e+04 6.104558906372403726e-06
3.608000000000000000e+04 6.116060831118375063e-06
3.616000000000000000e+04 6.120700163592118770e-06
3.624000000000000000e+04 6.118003057054011151e-06
3.632000000000000000e+04 6.106875844125170261e-06
3.640000000000000000e+04 6.078907972550950944e-06
3.648000000000000000e+04 6.050784122635377571e-06
3.656000000000000000e+04 6.044148449291242287e-06
3.664000000000000000e+04 6.044921974535100162e-06
3.672000000000000000e+04 6.025037237122887745e-06
3.680000000000000000e+04 6.021414719725726172e-06
3.688000000000000000e+04 6.023562946211313829e-06
3.696000000000000000e+04 5.993394097458804026e-06
3.704000000000000000e+04 5.987339591229101643e-06
3.712000000000000000e+04 5.981809408694971353e-06
3.720000000000000000e+04 5.966448952676728368e-06
3.728000000000000000e+04 5.987149961583781987e-06
3.736000000000000000e+04 5.974804935249267146e-06
3.744000000000000000e+04 5.966375738353235647e-06
3.752000000000000000e+04 5.963818239251850173e-06
3.760000000000000000e+04 5.946938017586944625e-06
3.768000000000000000e+04 5.924975994275882840e-06
3.776000000000000000e+04 5.927792244619922712e-06
3.784000000000000000e+04 5.898986273678019643e-06
3.792000000000000000e+04 5.883619905944215134e-06
3.800000000000000000e+04 5.889319709240226075e-06
3.808000000000000000e+04 5.867380878044059500e-06
3.816000000000000000e+04 5.861626050318591297e-06
3.824000000000000000e+04 5.860926194145577028e-06
3.832000000000000000e+04 5.861079898750176653e-06
3.840000000000000000e+04 5.834274816152174026e-06
3.848000000000000000e+04 5.824256277264794335e-06
3.856000000000000000e+04 5.843699909746646881e-06
3.864000000000000000e+04 5.826337201142450795e-06
3.872000000000000000e+04 5.804998181702103466e-06
3.880000000000000000e+04 5.799211521662073210e-06
3.888000000000000000e+04 5.788450835098046809e-06
3.896000000000000000e+04 5.779591447208076715e-06
3.904000000000000000e+04 5.773129032604629174e-06
3.912000000000000000e+04 5.766718459199182689e-06
3.920000000000000000e+04 5.773928933194838464e-06
3.928000000000000000e+04 5.761325610365020111e-06
3.936000000000000000e+04 5.754639460064936429e-06
3.944000000000000000e+04 5.750543095928151160e-06
3.952000000000000000e+04 5.740376764151733369e-06
3.960000000000000000e+04 5.734973456128500402e-06
3.968000000000000000e+04 5.730521934310672805e-06
3.976000000000000000e+04 5.728700216423021629e-06
3.984000000000000000e+04 5.713019618269754574e-06
3.992000000000000000e+04 5.737294941354775801e-06
4.000000000000000000e+04 5.720609351556049660e-06
4.008000000000000000e+04 5.704531304218107834e-06
4.016000000000000000e+04 5.694670562661485747e-06
4.024000000000000000e+04 5.694314495485741645e-06
4.032000000000000000e+04 5.680703452526358888e-06
4.040000000000000000e+04 5.673367468261858448e-06
4.048000000000000000e+04 5.659638645738596097e-06
4.056000000000000000e+04 5.645550572808133438e-06
4.064000000000000000e+04 5.626115125778596848e-06
4.072000000000000000e+04 5.604149009741377085e-06
4.080000000000000000e+04 5.589160991803510115e-06
4.088000000000000000e+04 5.574736860580742359e-06
4.096000000000000000e+04 5.553774371946929023e-06
4.104000000000000000e+04 5.558623342949431390e-06
4.112000000000000000e+04 5.539457561098970473e-06
4.120000000000000000e+04 5.527746452571591362e-06
4.128000000000000000e+04 5.516897545021492988e-06
4.136000000000000000e+04 5.484996563609456643e-06
4.144000000000000000e+04 5.499653525475878268e-06
4.152000000000000000e+04 5.479370429384289309e-06
4.160000000000000000e+04 5.461182354338234290e-06
4.168000000000000000e+04 5.468547442433191463e-06
4.176000000000000000e+04 5.464099558594170958e-06
4.184000000000000000e+04 5.461269211082253605e-06
4.192000000000000000e+04 5.447876901598647237e-06
4.200000000000000000e+04 5.433540081867249683e-06
4.208000000000000000e+04 5.440137101686559618e-06
4.216000000000000000e+04 5.443905592983355746e-06
4.224000000000000000e+04 5.463062279886798933e-06
4.232000000000000000e+04 5.460432021209271625e-06
4.240000000000000000e+04 5.456719009089283645e-06
4.248000000000000000e+04 5.450969638332026079e-06
4.256000000000000000e+04 5.436733317765174434e-06
4.264000000000000000e+04 5.422505637397989631e-06
4.272000000000000000e+04 5.414107363321818411e-06
4.280000000000000000e+04 5.417943157226545736e-06
4.288000000000000000e+04 5.416624844656325877e-06
4.296000000000000000e+04 5.406766831583809108e-06
4.304000000000000000e+04 5.412994141806848347e-06
4.312000000000000000e+04 5.408631295722443610e-06
4.320000000000000000e+04 5.403965133154997602e-06
4.328000000000000000e+04 5.418336968432413414e-06
4.336000000000000000e+04 5.410662197391502559e-06
4.344000000000000000e+04 5.403782779467292130e-06
4.352000000000000000e+04 5.408674041973426938e-06
4.360000000000000000e+04 5.389305897551821545e-06
4.368000000000000000e+04 5.375706223276210949e-06
4.376000000000000000e+04 5.367558969737729058e-06
4.384000000000000000e+04 5.375075943447882310e-06
4.392000000000000000e+04 5.371294264477910474e-06
4.400000000000000000e+04 5.355396751838270575e-06
4.408000000000000000e+04 5.369429345591925085e-06
4.416000000000000000e+04 5.354852419259259477e-06
4.424000000000000000e+04 5.351526851882226765e-06
4.432000000000000000e+04 5.358589078241493553e-06
4.440000000000000000e+04 5.348205377231352031e-06
4.448000000000000000e+04 5.333794433681759983e-06
4.456000000000000000e+04 5.318529929354554042e-06
4.464000000000000000e+04 5.316562237567268312e-06
4.472000000000000000e+04 5.308189429342746735e-06
4.480000000000000000e+04 5.331179181666811928e-06
4.488000000000000000e+04 5.326269274519290775e-06
4.496000000000000000e+04 5.315241651260294020e-06
4.504000000000000000e+04 5.309610060066916049e-06
4.512000000000000000e+04 5.300647444528294727e-06
4.520000000000000000e+04 5.281588528305292130e-06
4.528000000000000000e+04 5.282720394461648539e-06
4.536000000000000000e+04 5.285020961309783161e-06
4.544000000000000000e+04 5.290096396493026987e-06
4.552000000000000000e+04 5.264884748612530529e-06
4.560000000000000000e+04 5.253889867162797600e-06
4.568000000000000000e+04 5.238593075773678720e-06
4.576000000000000000e+04 5.239631718723103404e-06
4.584000000000000000e+04 5.242561201157514006e-06
4.592000000000000000e+04 5.230319857219001278e-06
4.600000000000000000e+04 5.239328856987413019e-06
4.608000000000000000e+04 5.225525910645956174e-06
4.616000000000000000e+04 5.226300800131866708e-06
4.624000000000000000e+04 5.216393674345454201e-06
4.632000000000000000e+04 5.217433226789580658e-06
4.640000000000000000e+04 5.193709966988535598e-06
4.648000000000000000e+04 5.181057531444821507e-06
4.656000000000000000e+04 5.181211690796772018e-06
4.664000000000000000e+04 5.171858902031090111e-06
4.672000000000000000e+04 5.180922471481608227e-06
4.680000000000000000e+04 5.184288511372869834e-06
4.688000000000000000e+04 5.192548997001722455e-06
4.696000000000000000e+04 5.186671842238865793e-06
4.704000000000000000e+04 5.187685928831342608e-06
4.712000000000000000e+04 5.188005616219015792e-06
4.720000000000000000e+04 5.178597348276525736e-06
4.728000000000000000e+04 5.169994892639806494e-06
4.736000000000000000e+04 5.166264145373133942e-06
4.744000000000000000e+04 5.153181518835481256e-06
4.752000000000000000e+04 5.150215201865648851e-06
4.760000000000000000e+04 5.145055183675140142e-06
4.768000000000000000e+04 5.147971933183725923e-06
4.776000000000000000e+04 5.131003490532748401e-06
4.784000000000000000e+04 5.127303211338585243e-06
4.792000000000000000e+04 5.131543730385601521e-06
4.800000000000000000e+04 5.118960871186573058e-06
4.808000000000000000e+04 5.122949914948549122e-06
4.816000000000000000e+04 5.104516731080366299e-06
4.824000000000000000e+04 5.090661943540908396e-06
4.832000000000000000e+04 5.074683485872810706e-06
4.840000000000000000e+04 5.052522737969411537e-06
4.848000000000000000e+04 5.047394097346113995e-06
4.856000000000000000e+04 5.054997473052935675e-06
4.864000000000000000e+04 5.036257789470255375e-06
4.872000000000000000e+04 5.040936684963526204e-06
4.880000000000000000e+04 5.040472387918271124e-06
4.888000000000000000e+04 5.032808530813781545e-06
4.896000000000000000e+04 5.041923486714949831e-06
4.904000000000000000e+04 5.044443696533562616e-06
4.912000000000000000e+04 5.044486442784545943e-06
4.920000000000000000e+04 5.037478331360034645e-06
4.928000000000000000e+04 5.031304681324400008e-06
4.936000000000000000e+04 5.007604158890899271e-06
4.944000000000000000e+04 5.006782430427847430e-06
4.952000000000000000e+04 4.993888524040812626e-06
4.960000000000000000e+04 4.992301910533569753e-06
4.968000000000000000e+04 4.983192866347962990e-06
4.976000000000000000e+04 4.969969268131535500e-06
4.984000000000000000e+04 4.969486326444894075e-06
4.992000000000000000e+04 4.956542852596612647e-06
5.000000000000000000e+04 4.938292931910837069e-06
5.008000000000000000e+04 4.938303391099907458e-06
5.016000000000000000e+04 4.930335308017674834e-06
5.024000000000000000e+04 4.919517323287436739e-06
5.032000000000000000e+04 4.914207238471135497e-06
5.040000000000000000e+04 4.911216365144355223e-06
5.048000000000000000e+04 4.931393050355836749e-06
5.056000000000000000e+04 4.919754701404599473e-06
5.064000000000000000e+04 4.902378350379876792e-06
5.072000000000000000e+04 4.887390332442009822e-06
5.080000000000000000e+04 4.859119144384749234e-06
5.088000000000000000e+04 4.865084065386326984e-06
5.096000000000000000e+04 4.877065293840132654e-06
5.104000000000000000e+04 4.874008027400122955e-06
5.112000000000000000e+04 4.856340638070832938e-06
5.120000000000000000e+04 4.860632543568499386e-06
5.128000000000000000e+04 4.861602974415291101e-06
5.136000000000000000e+04 4.853887276112800464e-06
5.144000000000000000e+04 4.856799478147877380e-06
5.152000000000000000e+04 4.862577497988240793e-06
5.160000000000000000e+04 4.857141902903094888e-06
5.168000000000000000e+04 4.845884177484549582e-06
5.176000000000000000e+04 4.849519882554886863e-06
5.184000000000000000e+04 4.852152414969168603e-06
5.192000000000000000e+04 4.828719738725339994e-06
5.200000000000000000e+04 4.839440407522488385e-06
5.208000000000000000e+04 4.844337126996833831e-06
5.216000000000000000e+04 4.833003004023339599e-06
5.224000000000000000e+04 4.832199920201674104e-06
5.232000000000000000e+04 4.828220880881417543e-06
5.240000000000000000e+04 4.823869858228135854e-06
5.248000000000000000e+04 4.812208317162003368e-06
5.256000000000000000e+04 4.807339792023412883e-06
5.264000000000000000e+04 4.794311735167866573e-06
5.272000000000000000e+04 4.801990598934935406e-06
5.280000000000000000e+04 4.800757324119331315e-06
5.288000000000000000e+04 4.794053893419913948e-06
5.296000000000000000e+04 4.799017915502190590e-06
5.304000000000000000e+04 4.796197117684641853e-06
5.312000000000000000e+04 4.795643690158613026e-06
5.320000000000000000e+04 4.799288944923318923e-06
5.328000000000000000e+04 4.783377789863152429e-06
5.336000000000000000e+04 4.771925887325778604e-06
5.344000000000000000e+04 4.770191480929497629e-06
5.352000000000000000e+04 4.764060577144846320e-06
5.360000000000000000e+04 4.759626790473703295e-06
5.368000000000000000e+04 4.746167178382165730e-06
5.376000000000000000e+04 4.749978870677296072e-06
5.384000000000000000e+04 4.741950760944746435e-06
5.392000000000000000e+04 4.738631560030626133e-06
5.400000000000000000e+04 4.746588729176437482e-06
5.408000000000000000e+04 4.733422429126221687e-06
5.416000000000000000e+04 4.716987859865184873e-06
5.424000000000000000e+04 4.717361662187613547e-06
5.432000000000000000e+04 4.695904863183386624e-06
5.440000000000000000e+04 4.696750238508684561e-06
5.448000000000000000e+04 4.674604042520513758e-06
5.456000000000000000e+04 4.677780907513806596e-06
5.464000000000000000e+04 4.676595381170045584e-06
5.472000000000000000e+04 4.678519417211646214e-06
5.480000000000000000e+04 4.676960543292807415e-06
5.488000000000000000e+04 4.678217919718008488e-06
5.496000000000000000e+04 4.667197572416625917e-06
5.504000000000000000e+04 4.632966465578647330e-06
5.512000000000000000e+04 4.630664534488460049e-06
5.520000000000000000e+04 4.631334832083666697e-06
5.528000000000000000e+04 4.615695615939330310e-06
5.536000000000000000e+04 4.610190899256849661e-06
5.544000000000000000e+04 4.603696197591489181e-06
5.552000000000000000e+04 4.606104539561783895e-06
5.560000000000000000e+04 4.594524853018810973e-06
5.568000000000000000e+04 4.588557658280478790e-06
5.576000000000000000e+04 4.581514076562598348e-06
5.584000000000000000e+04 4.586834165820619091e-06
5.592000000000000000e+04 4.581879238685360178e-06
5.600000000000000000e+04 4.576349510898580775e-06
5.608000000000000000e+04 4.570456894725793973e-06
5.616000000000000000e+04 4.557717147690709680e-06
5.624000000000000000e+04 4.550816811388358474e-06
5.632000000000000000e+04 4.560790330288000405e-06
5.640000000000000000e+04 4.552694917947519571e-06
5.648000000000000000e+04 4.553074177238158882e-06
5.656000000000000000e+04 4.555590749077964574e-06
5.664000000000000000e+04 4.533795163297327235e-06
5.672000000000000000e+04 4.536864707915810868e-06
5.680000000000000000e+04 4.523210918705444783e-06
5.688000000000000000e+04 4.520908532867906615e-06
5.696000000000000000e+04 4.523355983110377565e-06
5.704000000000000000e+04 4.517855359154054895e-06
5.712000000000000000e+04 4.519489721133140847e-06
5.720000000000000000e+04 4.526161319517996162e-06
5.728000000000000000e+04 4.517304205364780501e-06
5.736000000000000000e+04 4.511385213845642284e-06
5.744000000000000000e+04 4.492402240430237725e-06
5.752000000000000000e+04 4.487996193347498775e-06
5.760000000000000000e+04 4.487049409362953156e-06
5.768000000000000000e+04 4.494977019930956885e-06
5.776000000000000000e+04 4.481425548874540254e-06
5.784000000000000000e+04 4.481237283471273258e-06
5.792000000000000000e+04 4.481503765418892726e-06
5.800000000000000000e+04 4.491877916734665632e-06
5.808000000000000000e+04 4.493866526900092140e-06
5.816000000000000000e+04 4.493061624089023098e-06
5.824000000000000000e+04 4.488162176130572334e-06
5.832000000000000000e+04 4.476190497371135280e-06
5.840000000000000000e+04 4.468206952878972515e-06
5.848000000000000000e+04 4.458358489500824362e-06
5.856000000000000000e+04 4.457233899302082136e-06
5.864000000000000000e+04 4.439606982487021014e-06
5.872000000000000000e+04 4.426315626915311441e-06
5.880000000000000000e+04 4.426971827342640609e-06
5.888000000000000000e+04 4.416538104123901576e-06
5.896000000000000000e+04 4.412185262481216341e-06
5.904000000000000000e+04 4.406833795655984432e-06
5.912000000000000000e+04 4.396212716528680176e-06
5.920000000000000000e+04 4.393448307382641360e-06
5.928000000000000000e+04 4.401779278850881383e-06
5.936000000000000000e+04 4.393237759359180927e-06
5.944000000000000000e+04 4.394346433400642127e-06
5.952000000000000000e+04 4.394921688799513504e-06
5.960000000000000000e+04 4.396734311740146950e-06
5.968000000000000000e+04 4.379548045108094811e-06
5.976000000000000000e+04 4.375981461635092273e-06
5.984000000000000000e+04 4.369887847133213654e-06
5.992000000000000000e+04 4.379834081191802397e-06
6.000000000000000000e+04 4.385654392535798252e-06
6.008000000000000000e+04 4.384220574138453230e-06
6.016000000000000000e+04 4.382294264360098168e-06
6.024000000000000000e+04 4.375672688183840364e-06
6.032000000000000000e+04 4.381630787975154817e-06
6.040000000000000000e+04 4.363459993328433484e-06
6.048000000000000000e+04 4.348054972069803625e-06
6.056000000000000000e+04 4.339527094998629764e-06
6.064000000000000000e+04 4.334550339990528300e-06
6.072000000000000000e+04 4.337594873504713178e-06
6.080000000000000000e+04 4.317107141105225310e-06
6.088000000000000000e+04 4.301638455217471346e-06
6.096000000000000000e+04 4.300168257032055408e-06
6.104000000000000000e+04 4.295659437048016116e-06
6.112000000000000000e+04 4.283016096451319754e-06
6.120000000000000000e+04 4.280951543478295207e-06
6.128000000000000000e+04 4.285492650524247438e-06
6.136000000000000000e+04 4.278779670130461454e-06
6.144000000000000000e+04 4.267266831448068842e-06
6.152000000000000000e+04 4.252400231052888557e-06
6.160000000000000000e+04 4.241634087520651519e-06
6.168000000000000000e+04 4.241564965923316777e-06
6.176000000000000000e+04 4.234303560224361718e-06
6.184000000000000000e+04 4.231414095556829125e-06
6.192000000000000000e+04 4.234334937791572884e-06
6.200000000000000000e+04 4.226554210617905483e-06
6.208000000000000000e+04 4.234390416968381032e-06
6.216000000000000000e+04 4.228204034006921574e-06
6.224000000000000000e+04 4.223893938615219668e-06
6.232000000000000000e+04 4.230019385431660339e-06
6.240000000000000000e+04 4.227666977385524660e-06
6.248000000000000000e+04 4.227736553730210289e-06
6.256000000000000000e+04 4.220032678858842701e-06
6.264000000000000000e+04 4.217555215291213244e-06
6.272000000000000000e+04 4.199903287371853366e-06
6.280000000000000000e+04 4.201463525532744825e-06
6.288000000000000000e+04 4.204146534902974963e-06
6.296000000000000000e+04 4.197476755507523194e-06
6.304000000000000000e+04 4.192798314761603251e-06
6.312000000000000000e+04 4.196607733319979161e-06
6.320000000000000000e+04 4.194704615656519309e-06
6.328000000000000000e+04 4.197139332973165438e-06
6.336000000000000000e+04 4.197441285214154050e-06
6.344000000000000000e+04 4.189928858977509663e-06
6.352000000000000000e+04 4.196484951535239816e-06
6.360000000000000000e+04 4.193936092633521184e-06
6.368000000000000000e+04 4.187131253274856135e-06
6.376000000000000000e+04 4.187324975646333769e-06
6.384000000000000000e+04 4.181777512712869793e-06
6.392000000000000000e+04 4.171329237578902394e-06
6.400000000000000000e+04 4.167523002251982689e-06
6.408000000000000000e+04 4.162783625361043960e-06
6.416000000000000000e+04 4.165387508692219853e-06
6.424000000000000000e+04 4.172185072093270719e-06
6.432000000000000000e+04 4.164094661973649636e-06
6.440000000000000000e+04 4.175507910986198112e-06
6.448000000000000000e+04 4.172824446868617088e-06
6.456000000000000000e+04 4.177102255198406056e-06
6.464000000000000000e+04 4.181778876954922453e-06
6.472000000000000000e+04 4.164131496509071440e-06
6.480000000000000000e+04 4.153868303546914831e-06
6.488000000000000000e+04 4.159060154051985592e-06
6.496000000000000000e+04 4.157509010838111863e-06
6.504000000000000000e+04 4.151063876633998007e-06
6.512000000000000000e+04 4.156331669946666807e-06
6.520000000000000000e+04 4.153915597271407023e-06
6.528000000000000000e+04 4.134313712711445987e-06
6.536000000000000000e+04 4.133359652769286186e-06
6.544000000000000000e+04 4.125819032196886837e-06
6.552000000000000000e+04 4.124186489207204431e-06
6.560000000000000000e+04 4.130485194764332846e-06
6.568000000000000000e+04 4.122023710806388408e-06
6.576000000000000000e+04 4.116373020224273205e-06
6.584000000000000000e+04 4.117993739782832563e-06
6.592000000000000000e+04 4.112844635528745130e-06
6.600000000000000000e+04 4.123834514757618308e-06
6.608000000000000000e+04 4.125104169361293316e-06
6.616000000000000000e+04 4.115953288419404998e-06
6.624000000000000000e+04 4.110559530090540648e-06
6.632000000000000000e+04 4.115284809813601896e-06
6.640000000000000000e+04 4.112840088055236265e-06
6.648000000000000000e+04 4.104358140466501936e-06
6.656000000000000000e+04 4.106945652893045917e-06
6.664000000000000000e+04 4.109209385205758736e-06
6.672000000000000000e+04 4.103140327060827985e-06
6.680000000000000000e+04 4.110086592845618725e-06
6.688000000000000000e+04 4.115330739296041429e-06
6.696000000000000000e+04 4.115803676540963352e-06
6.704000000000000000e+04 4.127851752855349332e-06
6.712000000000000000e+04 4.137871201237430796e-06
6.720000000000000000e+04 4.137466930842492729e-06
6.728000000000000000e+04 4.126427029405022040e-06
6.736000000000000000e+04 4.129889930482022464e-06
6.744000000000000000e+04 4.122767677472438663e-06
6.752000000000000000e+04 4.122198333789128810e-06
6.760000000000000000e+04 4.111610451218439266e-06
6.768000000000000000e+04 4.100333626411156729e-06
6.776000000000000000e+04 4.092216386197833344e-06
6.784000000000000000e+04 4.082225586898857728e-06
6.792000000000000000e+04 4.071264811500441283e-06
6.800000000000000000e+04 4.064516360813286155e-06
6.808000000000000000e+04 4.055529643665067852e-06
6.816000000000000000e+04 4.050146344525273889e-06
6.824000000000000000e+04 4.049875315104145557e-06
6.832000000000000000e+04 4.045400146424071863e-06
6.840000000000000000e+04 4.042220098199322820e-06
6.848000000000000000e+04 4.044276920467382297e-06
6.856000000000000000e+04 4.039595751237357035e-06
6.864000000000000000e+04 4.031410753668751568e-06
6.872000000000000000e+04 4.027438535558758304e-06
6.880000000000000000e+04 4.038912265968974680e-06
6.888000000000000000e+04 4.037760845676530153e-06
6.896000000000000000e+04 4.038929091620957479e-06
6.904000000000000000e+04 4.047619313496397808e-06
6.912000000000000000e+04 4.037503458675928414e-06
6.920000000000000000e+04 4.033717232232447714e-06
6.928000000000000000e+04 4.037325197714380920e-06
6.936000000000000000e+04 4.037931375933112577e-06
6.944000000000000000e+04 4.045436526212142780e-06
6.952000000000000000e+04 4.052124950248980895e-06
6.960000000000000000e+04 4.049650215165456757e-06
6.968000000000000000e+04 4.050572442793054506e-06
6.976000000000000000e+04 4.048421942570712417e-06
6.984000000000000000e+04 4.044530214741826057e-06
6.992000000000000000e+04 4.048614755447488278e-06
7.000000000000000000e+04 4.041138708998914808e-06
7.008000000000000000e+04 4.037153757963096723e-06
7.016000000000000000e+04 4.040166913910070434e-06
7.024000000000000000e+04 4.044190063723362982e-06
7.032000000000000000e+04 4.048241862619761378e-06
7.040000000000000000e+04 4.040517978864954785e-06
7.048000000000000000e+04 4.040276053274283186e-06
7.056000000000000000e+04 4.039020950585836545e-06
7.064000000000000000e+04 4.041424290335271508e-06
7.072000000000000000e+04 4.038302904518786818e-06
7.080000000000000000e+04 4.039380200993036851e-06
7.088000000000000000e+04 4.030624040751717985e-06
7.096000000000000000e+04 4.026238457299768925e-06
7.104000000000000000e+04 4.026670922030461952e-06
7.112000000000000000e+04 4.026059286843519658e-06
7.120000000000000000e+04 4.028103376185754314e-06
7.128000000000000000e+04 4.022155280836159363e-06
7.136000000000000000e+04 4.016266302642179653e-06
7.144000000000000000e+04 4.015882041130680591e-06
7.152000000000000000e+04 4.013257694168714806e-06
7.160000000000000000e+04 4.001170054834801704e-06
7.168000000000000000e+04 3.990004643128486350e-06
7.176000000000000000e+04 3.979429948230972514e-06
7.184000000000000000e+04 3.975167601311113685e-06
7.192000000000000000e+04 3.977745564043289050e-06
7.200000000000000000e+04 3.984048362326575443e-06
7.208000000000000000e+04 3.988661774201318622e-06
7.216000000000000000e+04 3.990975983469979838e-06
7.224000000000000000e+04 3.992648089479189366e-06
7.232000000000000000e+04 3.982970611104974523e-06
7.240000000000000000e+04 3.976858806709060445e-06
7.248000000000000000e+04 3.979534085374325514e-06
7.256000000000000000e+04 3.979819666710682213e-06
7.264000000000000000e+04 3.982411726610735059e-06
7.272000000000000000e+04 3.981572717748349532e-06
7.280000000000000000e+04 3.974726496380753815e-06
7.288000000000000000e+04 3.970218131144065410e-06
7.296000000000000000e+04 3.970596026192652062e-06
7.304000000000000000e+04 3.973589628003537655e-06
7.312000000000000000e+04 3.960004960390506312e-06
7.320000000000000000e+04 3.955525244236923754e-06
7.328000000000000000e+04 3.945942808059044182e-06
7.336000000000000000e+04 3.931405899493256584e-06
7.344000000000000000e+04 3.929408649128163233e-06
7.352000000000000000e+04 3.927594207198126242e-06
7.360000000000000000e+04 3.920034941984340549e-06
7.368000000000000000e+04 3.916806690540397540e-06
7.376000000000000000e+04 3.923033546016085893e-06
7.384000000000000000e+04 3.911157818947685882e-06
7.392000000000000000e+04 3.916904006473487243e-06
7.400000000000000000e+04 3.927220859623048455e-06
7.408000000000000000e+04 3.919325990864308551e-06
7.416000000000000000e+04 3.927636953449109569e-06
7.424000000000000000e+04 3.927430043404456228e-06
7.432000000000000000e+04 3.916486548405373469e-06
7.440000000000000000e+04 3.918353286280762404e-06
7.448000000000000000e+04 3.914994522347114980e-06
7.456000000000000000e+04 3.909026872861431912e-06
7.464000000000000000e+04 3.888968876708531752e-06
7.472000000000000000e+04 3.890025709551991895e-06
7.480000000000000000e+04 3.895423560607014224e-06
7.488000000000000000e+04 3.898636350641027093e-06
7.496000000000000000e+04 3.898291652149055153e-06
7.504000000000000000e+04 3.904943241650471464e-06
7.512000000000000000e+04 3.902775915776146576e-06
7.520000000000000000e+04 3.895371719409013167e-06
7.528000000000000000e+04 3.890745119861094281e-06
7.536000000000000000e+04 3.882968030666233972e-06
7.544000000000000000e+04 3.881382326653692871e-06
7.552000000000000000e+04 3.872612978739198297e-06
7.560000000000000000e+04 3.878966708725783974e-06
7.568000000000000000e+04 3.870850832754513249e-06
7.576000000000000000e+04 3.861788627546047792e-06
7.584000000000000000e+04 3.848373125947546214e-06
7.592000000000000000e+04 3.839719283860176802e-06
7.600000000000000000e+04 3.840291356027591974e-06
7.608000000000000000e+04 3.823565748461987823e-06
7.616000000000000000e+04 3.813665216512163170e-06
7.624000000000000000e+04 3.808195742749376222e-06
7.632000000000000000e+04 3.817577635345514864e-06
7.640000000000000000e+04 3.819571247731801122e-06
7.648000000000000000e+04 3.818000550381839275e-06
7.656000000000000000e+04 3.819549419858958572e-06
7.664000000000000000e+04 3.816334810835542157e-06
7.672000000000000000e+04 3.815860964095918462e-06
7.680000000000000000e+04 3.812695240412722342e-06
7.688000000000000000e+04 3.814912361121969298e-06
7.696000000000000000e+04 3.812546083281631581e-06
7.704000000000000000e+04 3.802331548286019824e-06
7.712000000000000000e+04 3.794558551817317493e-06
7.720000000000000000e+04 3.791148628806695342e-06
7.728000000000000000e+04 3.779923645197413862e-06
7.736000000000000000e+04 3.777876372623723000e-06
7.744000000000000000e+04 3.776327730520279147e-06
7.752000000000000000e+04 3.762860842471127398e-06
7.760000000000000000e+04 3.758753109650569968e-06
7.768000000000000000e+04 3.765421979551319964e-06
7.776000000000000000e+04 3.761292191484244540e-06
7.784000000000000000e+04 3.755935722438152879e-06
7.792000000000000000e+04 3.755356601686798967e-06
7.800000000000000000e+04 3.757016884264885448e-06
7.808000000000000000e+04 3.761527750612003729e-06
7.816000000000000000e+04 3.759841547434916720e-06
7.824000000000000000e+04 3.766630243262625299e-06
7.832000000000000000e+04 3.764530674743582495e-06
7.840000000000000000e+04 3.757764034162391908e-06
7.848000000000000000e+04 3.761308107641525567e-06
7.856000000000000000e+04 3.759092578548006713e-06
7.864000000000000000e+04 3.764458369914791547e-06
7.872000000000000000e+04 3.766312602238031104e-06
7.880000000000000000e+04 3.761645075428532436e-06
7.888000000000000000e+04 3.758524144359398633e-06
7.896000000000000000e+04 3.749544930542469956e-06
7.904000000000000000e+04 3.753576493181753904e-06
7.912000000000000000e+04 3.755104671654407866e-06
7.920000000000000000e+04 3.756356136364047416e-06
7.928000000000000000e+04 3.753708597287186421e-06
7.936000000000000000e+04 3.758472985282423906e-06
7.944000000000000000e+04 3.760861773116630502e-06
7.952000000000000000e+04 3.767115231312345713e-06
7.960000000000000000e+04 3.764414714169106446e-06
7.968000000000000000e+04 3.759729224839247763e-06
7.976000000000000000e+04 3.742760100067243911e-06
7.984000000000000000e+04 3.742459512068307959e-06
7.992000000000000000e+04 3.746740731003228575e-06


==> tex_tables/intensity_and_table_convergence/relative_l1_row_margin_low_noise.dat <==
x y
0.000000000000000000e+00 2.909361792262643576e-04
8.000000000000000000e+01 1.582596305524930358e-04
1.600000000000000000e+02 1.140562235377728939e-04
2.400000000000000000e+02 9.217944898409768939e-05
3.200000000000000000e+02 7.786772039253264666e-05
4.000000000000000000e+02 6.911072705406695604e-05
4.800000000000000000e+02 6.113896961323916912e-05
5.600000000000000000e+02 5.485015935846604407e-05
6.400000000000000000e+02 5.198178041609935462e-05
7.200000000000000000e+02 4.933076343149878085e-05
8.000000000000000000e+02 4.533273022389039397e-05
8.800000000000000000e+02 4.265647294232621789e-05
9.600000000000000000e+02 4.079044083482585847e-05
1.040000000000000000e+03 3.961947004427202046e-05
1.120000000000000000e+03 3.746623769984580576e-05
1.200000000000000000e+03 3.589164771256037056e-05
1.280000000000000000e+03 3.470713636488653719e-05
1.360000000000000000e+03 3.296981958555988967e-05
1.440000000000000000e+03 3.230978836654685438e-05
1.520000000000000000e+03 3.166577880620025098e-05
1.600000000000000000e+03 3.068276055273599923e-05
1.680000000000000000e+03 2.948005567304790020e-05
1.760000000000000000e+03 2.877556289604399353e-05
1.840000000000000000e+03 2.799847607093397528e-05
1.920000000000000000e+03 2.715994560276158154e-05
2.000000000000000000e+03 2.609633156680501997e-05
2.080000000000000000e+03 2.551830766606144607e-05
2.160000000000000000e+03 2.516894346626941115e-05
2.240000000000000000e+03 2.465114084770902991e-05
2.320000000000000000e+03 2.416674942651297897e-05
2.400000000000000000e+03 2.374441100982949138e-05
2.480000000000000000e+03 2.333082375116646290e-05
2.560000000000000000e+03 2.275310180266387761e-05
2.640000000000000000e+03 2.244103598059155047e-05
2.720000000000000000e+03 2.209208105341531336e-05
2.800000000000000000e+03 2.185747507610358298e-05
2.880000000000000000e+03 2.128235064446926117e-05
2.960000000000000000e+03 2.070452865154948086e-05
3.040000000000000000e+03 2.035446232184767723e-05
3.120000000000000000e+03 2.015099562413524836e-05
3.200000000000000000e+03 1.980493470910005271e-05
3.280000000000000000e+03 1.932995837705675513e-05
3.360000000000000000e+03 1.931507358676753938e-05
3.440000000000000000e+03 1.905993849504739046e-05
3.520000000000000000e+03 1.884203265944961458e-05
3.600000000000000000e+03 1.863089892140123993e-05
3.680000000000000000e+03 1.833697933761868626e-05
3.760000000000000000e+03 1.818648706830572337e-05
3.840000000000000000e+03 1.792426155589055270e-05
3.920000000000000000e+03 1.776046883605886251e-05
4.000000000000000000e+03 1.759390943334437907e-05
4.080000000000000000e+03 1.741834421409294009e-05
4.160000000000000000e+03 1.728418465063441545e-05
4.240000000000000000e+03 1.701503970252815634e-05
4.320000000000000000e+03 1.689534474280662835e-05
4.400000000000000000e+03 1.674600389378610998e-05
4.480000000000000000e+03 1.658356450207065791e-05
4.560000000000000000e+03 1.639286347199231386e-05
4.640000000000000000e+03 1.632874409551732242e-05
4.720000000000000000e+03 1.613237145647872239e-05
4.800000000000000000e+03 1.581171636644285172e-05
4.880000000000000000e+03 1.560801138111855835e-05
4.960000000000000000e+03 1.548397449369076639e-05
5.040000000000000000e+03 1.533644717710558325e-05
5.120000000000000000e+03 1.526135201856959611e-05
5.200000000000000000e+03 1.515650274086510763e-05
5.280000000000000000e+03 1.506568332843016833e-05
5.360000000000000000e+03 1.481904928368749097e-05
5.440000000000000000e+03 1.455078745493665338e-05
5.520000000000000000e+03 1.456531754229217768e-05
5.600000000000000000e+03 1.445376892661442980e-05
5.680000000000000000e+03 1.437769333278993145e-05
5.760000000000000000e+03 1.430222073395270854e-05
5.840000000000000000e+03 1.405316743330331519e-05
5.920000000000000000e+03 1.387376050843158737e-05
6.000000000000000000e+03 1.360983333142939955e-05
6.080000000000000000e+03 1.353577135887462646e-05
6.160000000000000000e+03 1.338117908744607121e-05
6.240000000000000000e+03 1.325608172919601202e-05
6.320000000000000000e+03 1.319348939432529733e-05
6.400000000000000000e+03 1.318098111369181424e-05
6.480000000000000000e+03 1.301805787079501897e-05
6.560000000000000000e+03 1.289866668230388314e-05
6.640000000000000000e+03 1.279390107811195776e-05
6.720000000000000000e+03 1.277942192245973274e-05
6.800000000000000000e+03 1.271900509891565889e-05
6.880000000000000000e+03 1.263321701117092744e-05
6.960000000000000000e+03 1.265025093744043261e-05
7.040000000000000000e+03 1.259519649465801194e-05
7.120000000000000000e+03 1.248154057975625619e-05
7.200000000000000000e+03 1.238196819031145424e-05
7.280000000000000000e+03 1.224184597958810627e-05
7.360000000000000000e+03 1.222947412315988913e-05
7.440000000000000000e+03 1.215185784531058744e-05
7.520000000000000000e+03 1.200752467411803082e-05
7.600000000000000000e+03 1.185560631711268798e-05
7.680000000000000000e+03 1.170651466964045539e-05
7.760000000000000000e+03 1.160979263659100980e-05
7.840000000000000000e+03 1.155006339104147628e-05
7.920000000000000000e+03 1.150593197962734848e-05
8.000000000000000000e+03 1.146469548984896392e-05
8.080000000000000000e+03 1.144539146480383351e-05
8.160000000000000000e+03 1.142195196734974161e-05
8.240000000000000000e+03 1.136775063059758395e-05
8.320000000000000000e+03 1.126713505072984844e-05
8.400000000000000000e+03 1.130376313085434958e-05
8.480000000000000000e+03 1.127737959905061871e-05
8.560000000000000000e+03 1.118626278184819967e-05
8.640000000000000000e+03 1.111164056055713445e-05
8.720000000000000000e+03 1.113309463107725605e-05
8.800000000000000000e+03 1.105626506614498794e-05
8.880000000000000000e+03 1.108503693103557453e-05
8.960000000000000000e+03 1.106329727917909622e-05
9.040000000000000000e+03 1.097585391107713804e-05
9.120000000000000000e+03 1.096419509849511087e-05
9.200000000000000000e+03 1.089471879822667688e-05
9.280000000000000000e+03 1.090449768526013941e-05
9.360000000000000000e+03 1.086283918994013220e-05
9.440000000000000000e+03 1.089473516913130879e-05
9.520000000000000000e+03 1.083854112948756665e-05
9.600000000000000000e+03 1.078011064237216488e-05
9.680000000000000000e+03 1.072449504135875031e-05
9.760000000000000000e+03 1.068968140316428617e-05
9.840000000000000000e+03 1.062862702383426949e-05
9.920000000000000000e+03 1.055560005625011399e-05
1.000000000000000000e+04 1.045815952238626778e-05
1.008000000000000000e+04 1.034505839925259352e-05
1.016000000000000000e+04 1.031236206472385675e-05
1.024000000000000000e+04 1.019192950479919091e-05
1.032000000000000000e+04 1.009299285215092823e-05
1.040000000000000000e+04 9.973746273317374289e-06
1.048000000000000000e+04 9.887292435450945050e-06
1.056000000000000000e+04 9.845954082265961915e-06
1.064000000000000000e+04 9.838606274570338428e-06
1.072000000000000000e+04 9.824066182773094624e-06
1.080000000000000000e+04 9.780560503713786602e-06
1.088000000000000000e+04 9.785528163774870336e-06
1.096000000000000000e+04 9.809420589590445161e-06
1.104000000000000000e+04 9.853324627329129726e-06
1.112000000000000000e+04 9.813010365178342909e-06
1.120000000000000000e+04 9.767371011548675597e-06
1.128000000000000000e+04 9.679258255346212536e-06
1.136000000000000000e+04 9.637915354687720537e-06
1.144000000000000000e+04 9.584357030689716339e-06
1.152000000000000000e+04 9.551126822771038860e-06
1.160000000000000000e+04 9.464627510169520974e-06
1.168000000000000000e+04 9.414622581971343607e-06
1.176000000000000000e+04 9.422784387425053865e-06
1.184000000000000000e+04 9.391187631990760565e-06
1.192000000000000000e+04 9.374775800097268075e-06
1.200000000000000000e+04 9.328205123892985284e-06
1.208000000000000000e+04 9.309365850640460849e-06
1.216000000000000000e+04 9.263723768526688218e-06
1.224000000000000000e+04 9.227162991010118276e-06
1.232000000000000000e+04 9.211486030835658312e-06
1.240000000000000000e+04 9.150156984105706215e-06
1.248000000000000000e+04 9.150473488261923194e-06
1.256000000000000000e+04 9.108017366088461131e-06
1.264000000000000000e+04 9.068047802429646254e-06
1.272000000000000000e+04 9.057975148607511073e-06
1.280000000000000000e+04 9.050202606886159629e-06
1.288000000000000000e+04 8.994193194666877389e-06
1.296000000000000000e+04 8.966780114860739559e-06
1.304000000000000000e+04 8.963436812337022275e-06
1.312000000000000000e+04 8.943244210968259722e-06
1.320000000000000000e+04 8.871490535966586322e-06
1.328000000000000000e+04 8.816998160909861326e-06
1.336000000000000000e+04 8.819827598927076906e-06
1.344000000000000000e+04 8.832862476992886513e-06
1.352000000000000000e+04 8.839327165333088487e-06
1.360000000000000000e+04 8.841071576171088964e-06
1.368000000000000000e+04 8.831018931232392788e-06
1.376000000000000000e+04 8.793589586275629699e-06
1.384000000000000000e+04 8.792118933342862874e-06
1.392000000000000000e+04 8.820820767141412944e-06
1.400000000000000000e+04 8.811409315967466682e-06
1.408000000000000000e+04 8.758746844250708818e-06
1.416000000000000000e+04 8.746645107748918235e-06
1.424000000000000000e+04 8.693858035258017480e-06
1.432000000000000000e+04 8.684538443048950285e-06
1.440000000000000000e+04 8.710422662261407822e-06
1.448000000000000000e+04 8.689914466231130064e-06
1.456000000000000000e+04 8.689563401276245713e-06
1.464000000000000000e+04 8.618443644081708044e-06
1.472000000000000000e+04 8.610723853053059429e-06
1.480000000000000000e+04 8.582982445659581572e-06
1.488000000000000000e+04 8.565276402805466205e-06
1.496000000000000000e+04 8.545857781427912414e-06
1.504000000000000000e+04 8.521420568285975605e-06
1.512000000000000000e+04 8.489662832289468497e-06
1.520000000000000000e+04 8.451642315776553005e-06
1.528000000000000000e+04 8.442319085588678718e-06
1.536000000000000000e+04 8.443478691333439201e-06
1.544000000000000000e+04 8.443275874014943838e-06
1.552000000000000000e+04 8.449820597888901830e-06
1.560000000000000000e+04 8.465749488095752895e-06
1.568000000000000000e+04 8.434592018602415919e-06
1.576000000000000000e+04 8.398815225518774241e-06
1.584000000000000000e+04 8.358927516383118927e-06
1.592000000000000000e+04 8.334030098922085017e-06
1.600000000000000000e+04 8.266536497103516012e-06
1.608000000000000000e+04 8.289341167255770415e-06
1.616000000000000000e+04 8.203669494832865894e-06
1.624000000000000000e+04 8.233297194237820804e-06
1.632000000000000000e+04 8.196714588848408312e-06
1.640000000000000000e+04 8.213749424612615258e-06
1.648000000000000000e+04 8.210445230361074209e-06
1.656000000000000000e+04 8.200104275601916015e-06
1.664000000000000000e+04 8.147741937136743218e-06
1.672000000000000000e+04 8.149537279678042978e-06
1.680000000000000000e+04 8.109223017527256161e-06
1.688000000000000000e+04 8.108741894830018282e-06
1.696000000000000000e+04 8.089093171292915940e-06
1.704000000000000000e+04 8.065612746577244252e-06
1.712000000000000000e+04 8.048649760894477367e-06
1.720000000000000000e+04 8.061478183662984520e-06
1.728000000000000000e+04 8.000211892067454755e-06
1.736000000000000000e+04 8.040376997087150812e-06
1.744000000000000000e+04 8.066681402851827443e-06
1.752000000000000000e+04 8.011003956198692322e-06
1.760000000000000000e+04 7.992828614078462124e-06
1.768000000000000000e+04 8.008053555386140943e-06
1.776000000000000000e+04 7.988748620846308768e-06
1.784000000000000000e+04 7.942048796394374222e-06
1.792000000000000000e+04 7.934074346849229187e-06
1.800000000000000000e+04 7.929559615149628371e-06
1.808000000000000000e+04 7.855523108446504921e-06
1.816000000000000000e+04 7.837704288249369711e-06
1.824000000000000000e+04 7.850844667700584978e-06
1.832000000000000000e+04 7.835926226107403636e-06
1.840000000000000000e+04 7.817725418135523796e-06
1.848000000000000000e+04 7.777034625178202987e-06
1.856000000000000000e+04 7.757064850011374801e-06
1.864000000000000000e+04 7.732402082183398306e-06
1.872000000000000000e+04 7.710817953920923173e-06
1.880000000000000000e+04 7.685955097258556634e-06
1.888000000000000000e+04 7.676799214095808566e-06
1.896000000000000000e+04 7.668631951673887670e-06
1.904000000000000000e+04 7.679690497752744704e-06
1.912000000000000000e+04 7.655085028090979904e-06
1.920000000000000000e+04 7.617551091243512928e-06
1.928000000000000000e+04 7.581922091048909351e-06
1.936000000000000000e+04 7.549637302872724831e-06
1.944000000000000000e+04 7.517367976106470451e-06
1.952000000000000000e+04 7.507332156819757074e-06
1.960000000000000000e+04 7.480866770492866635e-06
1.968000000000000000e+04 7.441245543304830790e-06
1.976000000000000000e+04 7.413904768327483907e-06
1.984000000000000000e+04 7.423463102895766497e-06
1.992000000000000000e+04 7.374845608865143731e-06
2.000000000000000000e+04 7.350821306317811832e-06
2.008000000000000000e+04 7.324037142097949982e-06
2.016000000000000000e+04 7.297833235497819260e-06
2.024000000000000000e+04 7.254581305460305884e-06
2.032000000000000000e+04 7.239594197017140687e-06
2.040000000000000000e+04 7.221890427899779752e-06
2.048000000000000000e+04 7.190355063357856125e-06
2.056000000000000000e+04 7.164646831370191649e-06
2.064000000000000000e+04 7.162765996326925233e-06
2.072000000000000000e+04 7.144438313844148070e-06
2.080000000000000000e+04 7.091524821589700878e-06
2.088000000000000000e+04 7.056478352751582861e-06
2.096000000000000000e+04 7.017065399850253016e-06
2.104000000000000000e+04 6.971667517063906416e-06
2.112000000000000000e+04 6.969163678149925545e-06
2.120000000000000000e+04 6.960609425732400268e-06
2.128000000000000000e+04 6.944218966964399442e-06
2.136000000000000000e+04 6.954563104955013841e-06
2.144000000000000000e+04 6.945997938601067290e-06
2.152000000000000000e+04 6.952747753530275077e-06
2.160000000000000000e+04 6.931596089998492971e-06
2.168000000000000000e+04 6.881188255647430196e-06
2.176000000000000000e+04 6.857574589957948774e-06
2.184000000000000000e+04 6.871548521303338930e-06
2.192000000000000000e+04 6.868332548037869856e-06
2.200000000000000000e+04 6.855671017547138035e-06
2.208000000000000000e+04 6.833342013123910874e-06
2.216000000000000000e+04 6.829674020991660655e-06
2.224000000000000000e+04 6.789962753828149289e-06
2.232000000000000000e+04 6.789175131416413933e-06
2.240000000000000000e+04 6.783006938348989934e-06
2.248000000000000000e+04 6.751057298970408738e-06
2.256000000000000000e+04 6.719425982737448066e-06
2.264000000000000000e+04 6.710396974085597321e-06
2.272000000000000000e+04 6.711209152854280546e-06
2.280000000000000000e+04 6.690515419904841110e-06
2.288000000000000000e+04 6.681459126411937177e-06
2.296000000000000000e+04 6.689929705316899344e-06
2.304000000000000000e+04 6.709693934681126848e-06
2.312000000000000000e+04 6.701638540107524022e-06
2.320000000000000000e+04 6.702815880998969078e-06
2.328000000000000000e+04 6.697075150441378355e-06
2.336000000000000000e+04 6.657867288595298305e-06
2.344000000000000000e+04 6.662138275714823976e-06
2.352000000000000000e+04 6.677097644569585100e-06
2.360000000000000000e+04 6.684814252366777509e-06
2.368000000000000000e+04 6.686385404464090243e-06
2.376000000000000000e+04 6.712602953484747559e-06
2.384000000000000000e+04 6.695079264318337664e-06
2.392000000000000000e+04 6.671582013950683177e-06
2.400000000000000000e+04 6.647965165029745549e-06
2.408000000000000000e+04 6.649858278251485899e-06
2.416000000000000000e+04 6.619337000302039087e-06
2.424000000000000000e+04 6.629627023357897997e-06
2.432000000000000000e+04 6.639929779339581728e-06
2.440000000000000000e+04 6.607572231587255374e-06
2.448000000000000000e+04 6.603910151170566678e-06
2.456000000000000000e+04 6.561832378793042153e-06
2.464000000000000000e+04 6.540114554809406400e-06
2.472000000000000000e+04 6.524072432512184605e-06
2.480000000000000000e+04 6.501446478068828583e-06
2.488000000000000000e+04 6.467635557783069089e-06
2.496000000000000000e+04 6.461534212576225400e-06
2.504000000000000000e+04 6.396230673999525607e-06
2.512000000000000000e+04 6.393653166014701128e-06
2.520000000000000000e+04 6.372909410856664181e-06
2.528000000000000000e+04 6.356070571200689301e-06
2.536000000000000000e+04 6.368670256051700562e-06
2.544000000000000000e+04 6.340691015793709084e-06
2.552000000000000000e+04 6.335551915981341153e-06
2.560000000000000000e+04 6.360695351759204641e-06
2.568000000000000000e+04 6.325942649709759280e-06
2.576000000000000000e+04 6.319602107396349311e-06
2.584000000000000000e+04 6.322943136183312163e-06
2.592000000000000000e+04 6.297718300629639998e-06
2.600000000000000000e+04 6.274141014728229493e-06
2.608000000000000000e+04 6.272386599448509514e-06
2.616000000000000000e+04 6.262925126065965742e-06
2.624000000000000000e+04 6.261919224925804883e-06
2.632000000000000000e+04 6.237272828002460301e-06
2.640000000000000000e+04 6.193830813572276384e-06
2.648000000000000000e+04 6.186881819303380325e-06
2.656000000000000000e+04 6.193328317749546841e-06
2.664000000000000000e+04 6.177406703500309959e-06
2.672000000000000000e+04 6.162065346870804206e-06
2.680000000000000000e+04 6.131907866802066565e-06
2.688000000000000000e+04 6.121954356785863638e-06
2.696000000000000000e+04 6.136399406386772171e-06
2.704000000000000000e+04 6.163820671645225957e-06
2.712000000000000000e+04 6.142768597783287987e-06
2.720000000000000000e+04 6.165171726024709642e-06
2.728000000000000000e+04 6.141409812698839232e-06
2.736000000000000000e+04 6.116354143159696832e-06
2.744000000000000000e+04 6.112302344263298437e-06
2.752000000000000000e+04 6.121766546129947528e-06
2.760000000000000000e+04 6.093500815040897578e-06
2.768000000000000000e+04 6.076704266888555139e-06
2.776000000000000000e+04 6.054340246919309720e-06
2.784000000000000000e+04 6.053970082575688139e-06
2.792000000000000000e+04 6.004357146593974903e-06
2.800000000000000000e+04 6.029956693964777514e-06
2.808000000000000000e+04 5.984806193737313151e-06
2.816000000000000000e+04 5.960283942840760574e-06
2.824000000000000000e+04 5.942235020484076813e-06
2.832000000000000000e+04 5.942688403592910618e-06
2.840000000000000000e+04 5.945043994870502502e-06
2.848000000000000000e+04 5.933940428803907707e-06
2.856000000000000000e+04 5.927047823206521571e-06
2.864000000000000000e+04 5.939898073847871274e-06
2.872000000000000000e+04 5.935274202784057707e-06
2.880000000000000000e+04 5.950810646027093753e-06
2.888000000000000000e+04 5.946457804384408519e-06
2.896000000000000000e+04 5.930171937507111579e-06
2.904000000000000000e+04 5.914912435400765389e-06
2.912000000000000000e+04 5.925615369051229209e-06
2.920000000000000000e+04 5.898119979974580929e-06
2.928000000000000000e+04 5.900736596231581643e-06
2.936000000000000000e+04 5.889709882467286661e-06
2.944000000000000000e+04 5.873124791833106428e-06
2.952000000000000000e+04 5.853247330378508195e-06
2.960000000000000000e+04 5.863269052497344092e-06
2.968000000000000000e+04 5.870153017895063385e-06
2.976000000000000000e+04 5.853748461959185079e-06
2.984000000000000000e+04 5.848106866324087605e-06
2.992000000000000000e+04 5.852666618011426181e-06
3.000000000000000000e+04 5.835491720063146204e-06
3.008000000000000000e+04 5.833886461914516985e-06
3.016000000000000000e+04 5.841547135787550360e-06
3.024000000000000000e+04 5.829768724652240053e-06
3.032000000000000000e+04 5.798691745440009981e-06
3.040000000000000000e+04 5.768291430285898969e-06
3.048000000000000000e+04 5.754132416768698022e-06
3.056000000000000000e+04 5.766109097748994827e-06
3.064000000000000000e+04 5.772912118118256330e-06
3.072000000000000000e+04 5.758939551014918834e-06
3.080000000000000000e+04 5.747573595726862550e-06
3.088000000000000000e+04 5.725928531319368631e-06
3.096000000000000000e+04 5.731882538384525105e-06
3.104000000000000000e+04 5.707406216970412061e-06
3.112000000000000000e+04 5.689549652743153274e-06
3.120000000000000000e+04 5.708427579520503059e-06
3.128000000000000000e+04 5.724701622966676950e-06
3.136000000000000000e+04 5.723044523620046675e-06
3.144000000000000000e+04 5.738132131227757782e-06
3.152000000000000000e+04 5.727485586248803884e-06
3.160000000000000000e+04 5.704695922759128734e-06
3.168000000000000000e+04 5.709497600037138909e-06
3.176000000000000000e+04 5.731804321840172634e-06
3.184000000000000000e+04 5.730971679440699518e-06
3.192000000000000000e+04 5.739907464885618538e-06
3.200000000000000000e+04 5.764146408182568848e-06
3.208000000000000000e+04 5.775649242423241958e-06
3.216000000000000000e+04 5.771245923824608326e-06
3.224000000000000000e+04 5.762321052316110581e-06
3.232000000000000000e+04 5.733657417295034975e-06
3.240000000000000000e+04 5.724277343688299879e-06
3.248000000000000000e+04 5.689475074177607894e-06
3.256000000000000000e+04 5.676479759131325409e-06
3.264000000000000000e+04 5.678462912328541279e-06
3.272000000000000000e+04 5.643918939313152805e-06
3.280000000000000000e+04 5.619086550723295659e-06
3.288000000000000000e+04 5.615649115497944877e-06
3.296000000000000000e+04 5.610558218904770911e-06
3.304000000000000000e+04 5.581569439527811483e-06
3.312000000000000000e+04 5.568528194999089465e-06
3.320000000000000000e+04 5.553346909437095746e-06
3.328000000000000000e+04 5.535865966521669179e-06
3.336000000000000000e+04 5.543331553781172261e-06
3.344000000000000000e+04 5.542086910281796008e-06
3.352000000000000000e+04 5.527614575839834288e-06
3.360000000000000000e+04 5.506603883986826986e-06
3.368000000000000000e+04 5.528454948944272473e-06
3.376000000000000000e+04 5.519904334505554289e-06
3.384000000000000000e+04 5.500497991306474432e-06
3.392000000000000000e+04 5.505551143869524822e-06
3.400000000000000000e+04 5.482458163896808401e-06
3.408000000000000000e+04 5.472300017572706565e-06
3.416000000000000000e+04 5.455332029669079930e-06
3.424000000000000000e+04 5.454115125758107752e-06
3.432000000000000000e+04 5.441557732410728931e-06
3.440000000000000000e+04 5.402195256465347484e-06
3.448000000000000000e+04 5.415577561507234350e-06
3.456000000000000000e+04 5.422586582426447421e-06
3.464000000000000000e+04 5.400227564678061754e-06
3.472000000000000000e+04 5.417189186118775979e-06
3.480000000000000000e+04 5.402711394708603621e-06
3.488000000000000000e+04 5.395345851866295561e-06
3.496000000000000000e+04 5.390271326177753508e-06
3.504000000000000000e+04 5.388852059695636854e-06
3.512000000000000000e+04 5.378772129915887490e-06
3.520000000000000000e+04 5.381812115956563503e-06
3.528000000000000000e+04 5.382309609558433294e-06
3.536000000000000000e+04 5.406754098657984287e-06
3.544000000000000000e+04 5.409707227954640985e-06
3.552000000000000000e+04 5.383573807193897665e-06
3.560000000000000000e+04 5.387129931477829814e-06
3.568000000000000000e+04 5.355321718525374308e-06
3.576000000000000000e+04 5.340431016520597041e-06
3.584000000000000000e+04 5.342806616681627929e-06
3.592000000000000000e+04 5.327136022970080376e-06
3.600000000000000000e+04 5.329628038452938199e-06
3.608000000000000000e+04 5.324524863681290299e-06
3.616000000000000000e+04 5.317739578458713368e-06
3.624000000000000000e+04 5.348021204554243013e-06
3.632000000000000000e+04 5.350160790840163827e-06
3.640000000000000000e+04 5.369429800339275971e-06
3.648000000000000000e+04 5.367952326196245849e-06
3.656000000000000000e+04 5.346825673768762499e-06
3.664000000000000000e+04 5.339158178685465828e-06
3.672000000000000000e+04 5.361412149795796722e-06
3.680000000000000000e+04 5.353558663045987487e-06
3.688000000000000000e+04 5.345175850379746407e-06
3.696000000000000000e+04 5.354832865123171359e-06
3.704000000000000000e+04 5.353994765755487606e-06
3.712000000000000000e+04 5.343128123058704659e-06
3.720000000000000000e+04 5.351401341613382101e-06
3.728000000000000000e+04 5.351955678634112701e-06
3.736000000000000000e+04 5.353481810743687674e-06
3.744000000000000000e+04 5.355587745725642890e-06
3.752000000000000000e+04 5.349314506020164117e-06
3.760000000000000000e+04 5.339485142030753195e-06
3.768000000000000000e+04 5.353184860723558813e-06
3.776000000000000000e+04 5.352871539798798040e-06
3.784000000000000000e+04 5.331149168341653422e-06
3.792000000000000000e+04 5.344965757103636861e-06
3.800000000000000000e+04 5.343852990336017683e-06
3.808000000000000000e+04 5.363383024814538658e-06
3.816000000000000000e+04 5.338618848327314481e-06
3.824000000000000000e+04 5.342433269106550142e-06
3.832000000000000000e+04 5.346194484445732087e-06
3.840000000000000000e+04 5.349081220629159361e-06
3.848000000000000000e+04 5.345473709894577041e-06
3.856000000000000000e+04 5.335183686838718131e-06
3.864000000000000000e+04 5.338614755601156503e-06
3.872000000000000000e+04 5.325171969161601737e-06
3.880000000000000000e+04 5.312494522513588890e-06
3.888000000000000000e+04 5.314125701261218637e-06
3.896000000000000000e+04 5.313665496942121536e-06
3.904000000000000000e+04 5.285581210046075284e-06
3.912000000000000000e+04 5.285324277792824432e-06
3.920000000000000000e+04 5.282618076307699084e-06
3.928000000000000000e+04 5.309585958457319066e-06
3.936000000000000000e+04 5.294962193147512153e-06
3.944000000000000000e+04 5.291972684062784538e-06
3.952000000000000000e+04 5.285626684781163931e-06
3.960000000000000000e+04 5.290121862344676629e-06
3.968000000000000000e+04 5.301249075273517519e-06
3.976000000000000000e+04 5.285817678668536246e-06
3.984000000000000000e+04 5.294049060466932133e-06
3.992000000000000000e+04 5.309056632540887222e-06
4.000000000000000000e+04 5.301993951434269547e-06
4.008000000000000000e+04 5.287788098939927295e-06
4.016000000000000000e+04 5.287502062856219709e-06
4.024000000000000000e+04 5.288917691359529272e-06
4.032000000000000000e+04 5.284075996314641088e-06
4.040000000000000000e+04 5.278889148030430079e-06
4.048000000000000000e+04 5.260783837002236396e-06
4.056000000000000000e+04 5.262087142909877002e-06
4.064000000000000000e+04 5.237190180196193978e-06
4.072000000000000000e+04 5.233181582298129797e-06
4.080000000000000000e+04 5.235227945377118886e-06
4.088000000000000000e+04 5.236540346231777221e-06
4.096000000000000000e+04 5.218993464950472116e-06
4.104000000000000000e+04 5.208729817240964621e-06
4.112000000000000000e+04 5.209481059864629060e-06
4.120000000000000000e+04 5.205425622989423573e-06
4.128000000000000000e+04 5.217130819801241159e-06
4.136000000000000000e+04 5.211878487898502499e-06
4.144000000000000000e+04 5.203367891226662323e-06
4.152000000000000000e+04 5.197864084038883448e-06
4.160000000000000000e+04 5.189120656723389402e-06
4.168000000000000000e+04 5.178000719752162695e-06
4.176000000000000000e+04 5.167018116480903700e-06
4.184000000000000000e+04 5.168978987057926133e-06
4.192000000000000000e+04 5.154236987436888739e-06
4.200000000000000000e+04 5.142640929989283904e-06
4.208000000000000000e+04 5.129661985847633332e-06
4.216000000000000000e+04 5.118119133840082213e-06
4.224000000000000000e+04 5.106557637191144750e-06
4.232000000000000000e+04 5.102708655613241717e-06
4.240000000000000000e+04 5.106182470626663417e-06
4.248000000000000000e+04 5.090410923003219068e-06
4.256000000000000000e+04 5.086548753752140328e-06
4.264000000000000000e+04 5.086631517770001665e-06
4.272000000000000000e+04 5.071798113931436092e-06
4.280000000000000000e+04 5.065378900326322764e-06
4.288000000000000000e+04 5.069507551525020972e-06
4.296000000000000000e+04 5.056505415268475190e-06
4.304000000000000000e+04 5.056249847257276997e-06
4.312000000000000000e+04 5.042129942012252286e-06
4.320000000000000000e+04 5.052287178841652349e-06
4.328000000000000000e+04 5.047445483796764165e-06
4.336000000000000000e+04 5.044512818130897358e-06
4.344000000000000000e+04 5.039195457356981933e-06
4.352000000000000000e+04 5.028136911278124899e-06
4.360000000000000000e+04 5.029804469813825563e-06
4.368000000000000000e+04 5.029179192206356674e-06
4.376000000000000000e+04 5.034060450270771980e-06
4.384000000000000000e+04 5.030017291574040428e-06
4.392000000000000000e+04 5.035532467445591465e-06
4.400000000000000000e+04 5.021337983635021374e-06
4.408000000000000000e+04 5.029626208852278069e-06
4.416000000000000000e+04 5.021337074140319601e-06
4.424000000000000000e+04 5.013450845581246540e-06
4.432000000000000000e+04 5.014345788367791101e-06
4.440000000000000000e+04 4.999166776542551816e-06
4.448000000000000000e+04 5.035180947743356228e-06
4.456000000000000000e+04 5.060207968199392781e-06
4.464000000000000000e+04 5.063447588327107951e-06
4.472000000000000000e+04 5.044321369496174157e-06
4.480000000000000000e+04 5.039503321313532069e-06
4.488000000000000000e+04 5.017624971515033394e-06
4.496000000000000000e+04 5.016055638407124206e-06
4.504000000000000000e+04 5.016147042624652386e-06
4.512000000000000000e+04 5.007252639188664034e-06
4.520000000000000000e+04 4.991465175407938659e-06
4.528000000000000000e+04 4.979282039130339399e-06
4.536000000000000000e+04 4.969393103237962350e-06
4.544000000000000000e+04 4.954894848197000101e-06
4.552000000000000000e+04 4.944055035593919456e-06
4.560000000000000000e+04 4.938201072945958003e-06
4.568000000000000000e+04 4.941524366586236283e-06
4.576000000000000000e+04 4.924087988911196589e-06
4.584000000000000000e+04 4.926898327539674938e-06
4.592000000000000000e+04 4.922157131659332663e-06
4.600000000000000000e+04 4.914358669338980690e-06
4.608000000000000000e+04 4.909367362415650859e-06
4.616000000000000000e+04 4.908338723907945678e-06
4.624000000000000000e+04 4.889888714387780055e-06
4.632000000000000000e+04 4.879505468124989420e-06
4.640000000000000000e+04 4.879075277131050825e-06
4.648000000000000000e+04 4.870975772064412013e-06
4.656000000000000000e+04 4.860851731791626662e-06
4.664000000000000000e+04 4.862464265897870064e-06
4.672000000000000000e+04 4.855427050642902032e-06
4.680000000000000000e+04 4.845145667786709964e-06
4.688000000000000000e+04 4.831668320548487827e-06
4.696000000000000000e+04 4.815913598577026278e-06
4.704000000000000000e+04 4.818811248696874827e-06
4.712000000000000000e+04 4.817856279260013252e-06
4.720000000000000000e+04 4.829887529922416434e-06
4.728000000000000000e+04 4.827269094676012173e-06
4.736000000000000000e+04 4.821933089260710403e-06
4.744000000000000000e+04 4.816089131054468453e-06
4.752000000000000000e+04 4.796082521352218464e-06
4.760000000000000000e+04 4.794927917828317732e-06
4.768000000000000000e+04 4.798702775588026270e-06
4.776000000000000000e+04 4.797198016603942961e-06
4.784000000000000000e+04 4.808938228961778805e-06
4.792000000000000000e+04 4.811538474314147606e-06
4.800000000000000000e+04 4.807870936929248273e-06
4.808000000000000000e+04 4.815474312636069953e-06
4.816000000000000000e+04 4.799152065970702097e-06
4.824000000000000000e+04 4.782953965332126245e-06
4.832000000000000000e+04 4.791594619746319950e-06
4.840000000000000000e+04 4.783271833730395883e-06
4.848000000000000000e+04 4.776583409693557769e-06
4.856000000000000000e+04 4.771739895659266040e-06
4.864000000000000000e+04 4.768612598127219826e-06
4.872000000000000000e+04 4.774481567437760532e-06
4.880000000000000000e+04 4.773900400323327631e-06
4.888000000000000000e+04 4.767886366607854143e-06
4.896000000000000000e+04 4.765180165122728795e-06
4.904000000000000000e+04 4.767507562064565718e-06
4.912000000000000000e+04 4.762235221278388053e-06
4.920000000000000000e+04 4.766240181197645143e-06
4.928000000000000000e+04 4.744996203953633085e-06
4.936000000000000000e+04 4.731677108793519437e-06
4.944000000000000000e+04 4.732110028271563351e-06
4.952000000000000000e+04 4.726202405436197296e-06
4.960000000000000000e+04 4.720328888652147725e-06
4.968000000000000000e+04 4.713918315246701241e-06
4.976000000000000000e+04 4.700458703155163676e-06
4.984000000000000000e+04 4.694110884884139523e-06
4.992000000000000000e+04 4.693529263022355735e-06
5.000000000000000000e+04 4.683658971771365032e-06
5.008000000000000000e+04 4.663019353756681085e-06
5.016000000000000000e+04 4.646422439691377804e-06
5.024000000000000000e+04 4.645070475817192346e-06
5.032000000000000000e+04 4.631601768778637052e-06
5.040000000000000000e+04 4.654096755984937772e-06
5.048000000000000000e+04 4.651017661672085524e-06
5.056000000000000000e+04 4.639507096726447344e-06
5.064000000000000000e+04 4.631352567230351269e-06
5.072000000000000000e+04 4.645282388082705438e-06
5.080000000000000000e+04 4.649888523999834433e-06
5.088000000000000000e+04 4.641507075575646013e-06
5.096000000000000000e+04 4.632767286238959059e-06
5.104000000000000000e+04 4.632539912563515827e-06
5.112000000000000000e+04 4.621617335942573845e-06
5.120000000000000000e+04 4.624077973858220503e-06
5.128000000000000000e+04 4.623646873369580135e-06
5.136000000000000000e+04 4.614324552676407620e-06
5.144000000000000000e+04 4.609895313478773460e-06
5.152000000000000000e+04 4.605584308592369780e-06
5.160000000000000000e+04 4.596968665282474831e-06
5.168000000000000000e+04 4.578993411996634677e-06
5.176000000000000000e+04 4.567801170196617022e-06
5.184000000000000000e+04 4.562893991533201188e-06
5.192000000000000000e+04 4.558344244287582114e-06
5.200000000000000000e+04 4.569951215671608225e-06
5.208000000000000000e+04 4.572389116219710559e-06
5.216000000000000000e+04 4.558111868391279131e-06
5.224000000000000000e+04 4.552868631435558200e-06
5.232000000000000000e+04 4.552527116175042465e-06
5.240000000000000000e+04 4.547899607132421806e-06
5.248000000000000000e+04 4.547522166831186041e-06
5.256000000000000000e+04 4.546066975308349356e-06
5.264000000000000000e+04 4.547425760392798111e-06
5.272000000000000000e+04 4.544413968687877059e-06
5.280000000000000000e+04 4.540577720035798848e-06
5.288000000000000000e+04 4.533876563073135912e-06
5.296000000000000000e+04 4.533149876806419343e-06
5.304000000000000000e+04 4.529526904661906883e-06
5.312000000000000000e+04 4.526162229012697935e-06
5.320000000000000000e+04 4.528864792519016191e-06
5.328000000000000000e+04 4.525391887000296265e-06
5.336000000000000000e+04 4.514522515819408000e-06
5.344000000000000000e+04 4.515558430284727365e-06
5.352000000000000000e+04 4.512305622483836487e-06
5.360000000000000000e+04 4.499322130868677050e-06
5.368000000000000000e+04 4.512799478106899187e-06
5.376000000000000000e+04 4.510879989538807422e-06
5.384000000000000000e+04 4.508477559284074232e-06
5.392000000000000000e+04 4.520224592852173373e-06
5.400000000000000000e+04 4.520237325777998194e-06
5.408000000000000000e+04 4.515196906140772626e-06
5.416000000000000000e+04 4.526471911958651617e-06
5.424000000000000000e+04 4.529548732534749433e-06
5.432000000000000000e+04 4.535227162705268711e-06
5.440000000000000000e+04 4.548447122942889109e-06
5.448000000000000000e+04 4.539778274192940444e-06
5.456000000000000000e+04 4.536787400866160169e-06
5.464000000000000000e+04 4.534867002803366631e-06
5.472000000000000000e+04 4.525022177404025570e-06
5.480000000000000000e+04 4.511561201070435345e-06
5.488000000000000000e+04 4.501640432863496244e-06
5.496000000000000000e+04 4.487693786359159276e-06
5.504000000000000000e+04 4.489786078920587897e-06
5.512000000000000000e+04 4.495652774494374171e-06
5.520000000000000000e+04 4.492237167141865939e-06
5.528000000000000000e+04 4.488902959565166384e-06
5.536000000000000000e+04 4.500528575590578839e-06
5.544000000000000000e+04 4.485666522668907419e-06
5.552000000000000000e+04 4.486884790821932256e-06
5.560000000000000000e+04 4.484939381654839963e-06
5.568000000000000000e+04 4.480095412873197347e-06
5.576000000000000000e+04 4.484275450522545725e-06
5.584000000000000000e+04 4.486741090659052134e-06
5.592000000000000000e+04 4.483094926399644464e-06
5.600000000000000000e+04 4.481690211832756177e-06
5.608000000000000000e+04 4.471855845622485504e-06
5.616000000000000000e+04 4.484990768105490133e-06
5.624000000000000000e+04 4.481004452827619389e-06
5.632000000000000000e+04 4.473731223697541282e-06
5.640000000000000000e+04 4.471850843401625752e-06
5.648000000000000000e+04 4.477033598959678784e-06
5.656000000000000000e+04 4.469003670237725601e-06
5.664000000000000000e+04 4.462812739802757278e-06
5.672000000000000000e+04 4.470472504181088880e-06
5.680000000000000000e+04 4.471909505809890106e-06
5.688000000000000000e+04 4.471921783988364041e-06
5.696000000000000000e+04 4.473223270906601101e-06
5.704000000000000000e+04 4.463835921342251822e-06
5.712000000000000000e+04 4.455501766642555594e-06
5.720000000000000000e+04 4.459806859813397750e-06
5.728000000000000000e+04 4.458214789337944239e-06
5.736000000000000000e+04 4.447667379281483591e-06
5.744000000000000000e+04 4.449797870620386675e-06
5.752000000000000000e+04 4.452856956049799919e-06
5.760000000000000000e+04 4.451317181519698352e-06
5.768000000000000000e+04 4.451654604054056108e-06
5.776000000000000000e+04 4.447559604159323499e-06
5.784000000000000000e+04 4.442070348886772990e-06
5.792000000000000000e+04 4.448485469765728340e-06
5.800000000000000000e+04 4.441279997990932316e-06
5.808000000000000000e+04 4.438120868144324049e-06
5.816000000000000000e+04 4.448501385923009366e-06
5.824000000000000000e+04 4.441599685378605500e-06
5.832000000000000000e+04 4.439166787051362917e-06
5.840000000000000000e+04 4.434250058693578467e-06
5.848000000000000000e+04 4.426769919518847018e-06
5.856000000000000000e+04 4.432745754456846043e-06
5.864000000000000000e+04 4.428419288160512224e-06
5.872000000000000000e+04 4.425666702445596457e-06
5.880000000000000000e+04 4.429090040503069758e-06
5.888000000000000000e+04 4.427729891176568344e-06
5.896000000000000000e+04 4.435344635567162186e-06
5.904000000000000000e+04 4.435995379026280716e-06
5.912000000000000000e+04 4.422792244440643117e-06
5.920000000000000000e+04 4.420289315021364018e-06
5.928000000000000000e+04 4.433831691130762920e-06
5.936000000000000000e+04 4.420596724230563268e-06
5.944000000000000000e+04 4.412507678352994844e-06
5.952000000000000000e+04 4.410084329720120877e-06
5.960000000000000000e+04 4.407854248711373657e-06
5.968000000000000000e+04 4.404231276566861197e-06
5.976000000000000000e+04 4.405964773468440399e-06
5.984000000000000000e+04 4.394936240714741871e-06
5.992000000000000000e+04 4.386231466924073175e-06
6.000000000000000000e+04 4.394287316245026886e-06
6.008000000000000000e+04 4.390118192532099783e-06
6.016000000000000000e+04 4.394697498355526477e-06
6.024000000000000000e+04 4.374278432806022465e-06
6.032000000000000000e+04 4.367537258076481521e-06
6.040000000000000000e+04 4.367977453512139618e-06
6.048000000000000000e+04 4.357873422122793272e-06
6.056000000000000000e+04 4.359621016192249954e-06
6.064000000000000000e+04 4.360080765763996169e-06
6.072000000000000000e+04 4.351099960331339389e-06
6.080000000000000000e+04 4.355681994638871402e-06
6.088000000000000000e+04 4.364754659036407247e-06
6.096000000000000000e+04 4.369286671135341749e-06
6.104000000000000000e+04 4.357998477644287050e-06
6.112000000000000000e+04 4.367005658423295245e-06
6.120000000000000000e+04 4.366681878309464082e-06
6.128000000000000000e+04 4.347084086475661024e-06
6.136000000000000000e+04 4.355946657597087324e-06
6.144000000000000000e+04 4.351479219621978700e-06
6.152000000000000000e+04 4.357269972388166934e-06
6.160000000000000000e+04 4.360967068350873888e-06
6.168000000000000000e+04 4.364801498013548553e-06
6.176000000000000000e+04 4.364074811746831983e-06
6.184000000000000000e+04 4.359020749689079821e-06
6.192000000000000000e+04 4.346682544564828277e-06
6.200000000000000000e+04 4.363797415862791240e-06
6.208000000000000000e+04 4.361050741863436997e-06
6.216000000000000000e+04 4.343487034930149093e-06
6.224000000000000000e+04 4.337845439295051619e-06
6.232000000000000000e+04 4.331833224568981677e-06
6.240000000000000000e+04 4.324711426306748763e-06
6.248000000000000000e+04 4.328142495069187135e-06
6.256000000000000000e+04 4.332088792580179870e-06
6.264000000000000000e+04 4.341591193224303424e-06
6.272000000000000000e+04 4.335910944064380601e-06
6.280000000000000000e+04 4.340974101069150493e-06
6.288000000000000000e+04 4.344396529631922022e-06
6.296000000000000000e+04 4.345414254203205928e-06
6.304000000000000000e+04 4.332376647653291002e-06
6.312000000000000000e+04 4.329714556661201641e-06
6.320000000000000000e+04 4.343088221503421664e-06
6.328000000000000000e+04 4.335687208367744461e-06
6.336000000000000000e+04 4.337729023973224685e-06
6.344000000000000000e+04 4.334649474913021550e-06
6.352000000000000000e+04 4.327955593907972798e-06
6.360000000000000000e+04 4.314391389925731346e-06
6.368000000000000000e+04 4.307719791540876031e-06
6.376000000000000000e+04 4.296972747397376224e-06
6.384000000000000000e+04 4.285209797671996057e-06
6.392000000000000000e+04 4.280876055418048054e-06
6.400000000000000000e+04 4.284833721612812951e-06
6.408000000000000000e+04 4.282803729438455775e-06
6.416000000000000000e+04 4.289172920834971592e-06
6.424000000000000000e+04 4.287978299544192851e-06
6.432000000000000000e+04 4.285817340132780373e-06
6.440000000000000000e+04 4.280687335267430171e-06
6.448000000000000000e+04 4.278786036593373865e-06
6.456000000000000000e+04 4.280961547920014709e-06
6.464000000000000000e+04 4.272342266631312668e-06
6.472000000000000000e+04 4.257529781170887873e-06
6.480000000000000000e+04 4.258129138179356232e-06
6.488000000000000000e+04 4.256841293681645766e-06
6.496000000000000000e+04 4.247178367222659290e-06
6.504000000000000000e+04 4.233991603541653603e-06
6.512000000000000000e+04 4.231218554195947945e-06
6.520000000000000000e+04 4.224553777021355927e-06
6.528000000000000000e+04 4.211282885080436245e-06
6.536000000000000000e+04 4.211618033878039569e-06
6.544000000000000000e+04 4.215538865537382662e-06
6.552000000000000000e+04 4.203578555461717770e-06
6.560000000000000000e+04 4.203359821985941380e-06
6.568000000000000000e+04 4.203941443847725168e-06
6.576000000000000000e+04 4.191359494143398479e-06
6.584000000000000000e+04 4.197243015369167551e-06
6.592000000000000000e+04 4.211010491417255253e-06
6.600000000000000000e+04 4.198451733827823773e-06
6.608000000000000000e+04 4.213658485241467133e-06
6.616000000000000000e+04 4.219334186927881092e-06
6.624000000000000000e+04 4.216142770019359887e-06
6.632000000000000000e+04 4.194027042103698477e-06
6.640000000000000000e+04 4.188696493656607345e-06
6.648000000000000000e+04 4.183483270026044920e-06
6.656000000000000000e+04 4.164097845205105841e-06
6.664000000000000000e+04 4.166371127212187275e-06
6.672000000000000000e+04 4.161898232268868014e-06
6.680000000000000000e+04 4.168995474174153060e-06
6.688000000000000000e+04 4.161401193414349109e-06
6.696000000000000000e+04 4.167002771282568574e-06
6.704000000000000000e+04 4.163889116171048954e-06
6.712000000000000000e+04 4.165926384303020313e-06
6.720000000000000000e+04 4.163850462646223605e-06
6.728000000000000000e+04 4.166663529758807272e-06
6.736000000000000000e+04 4.164385700278216973e-06
6.744000000000000000e+04 4.155175247433362529e-06
6.752000000000000000e+04 4.150439508521230891e-06
6.760000000000000000e+04 4.137572432227898389e-06
6.768000000000000000e+04 4.116298441658727825e-06
6.776000000000000000e+04 4.110908776056021452e-06
6.784000000000000000e+04 4.103670562471961603e-06
6.792000000000000000e+04 4.099593297723913565e-06
6.800000000000000000e+04 4.096957127330824733e-06
6.808000000000000000e+04 4.091843493370106444e-06
6.816000000000000000e+04 4.071034709340892732e-06
6.824000000000000000e+04 4.074363914696732536e-06
6.832000000000000000e+04 4.074944627063814551e-06
6.840000000000000000e+04 4.076785444340202957e-06
6.848000000000000000e+04 4.076859568158397451e-06
6.856000000000000000e+04 4.075717242812970653e-06
6.864000000000000000e+04 4.068809630553005263e-06
6.872000000000000000e+04 4.074337084603030235e-06
6.880000000000000000e+04 4.076124241692014039e-06
6.888000000000000000e+04 4.058115791849559173e-06
6.896000000000000000e+04 4.064228050992824137e-06
6.904000000000000000e+04 4.055934368807356805e-06
6.912000000000000000e+04 4.039733084937324747e-06
6.920000000000000000e+04 4.046352387376828119e-06
6.928000000000000000e+04 4.038200586364837363e-06
6.936000000000000000e+04 4.033064669783925638e-06
6.944000000000000000e+04 4.027385784866055474e-06
6.952000000000000000e+04 4.034885478176875040e-06
6.960000000000000000e+04 4.027711838716641068e-06
6.968000000000000000e+04 4.032518063468160108e-06
6.976000000000000000e+04 4.033690856886096299e-06
6.984000000000000000e+04 4.033562618133146316e-06
6.992000000000000000e+04 4.032911419926676899e-06
7.000000000000000000e+04 4.025649104733020067e-06
7.008000000000000000e+04 4.026120677735889331e-06
7.016000000000000000e+04 4.033111054013716057e-06
7.024000000000000000e+04 4.032616288895951584e-06
7.032000000000000000e+04 4.024051122542005032e-06
7.040000000000000000e+04 4.036340669699711725e-06
7.048000000000000000e+04 4.021666427433956414e-06
7.056000000000000000e+04 4.016724233224522322e-06
7.064000000000000000e+04 4.019762400275794789e-06
7.072000000000000000e+04 3.999577984359348193e-06
7.080000000000000000e+04 4.001920842711115256e-06
7.088000000000000000e+04 3.995779479737393558e-06
7.096000000000000000e+04 3.994060534751042724e-06
7.104000000000000000e+04 3.977613687311531976e-06
7.112000000000000000e+04 3.969201770814834163e-06
7.120000000000000000e+04 3.959844889322994277e-06
7.128000000000000000e+04 3.963486506108893082e-06
7.136000000000000000e+04 3.965684754803078249e-06
7.144000000000000000e+04 3.953359282604651526e-06
7.152000000000000000e+04 3.949582151108188555e-06
7.160000000000000000e+04 3.961337824875954539e-06
7.168000000000000000e+04 3.951548933400772512e-06
7.176000000000000000e+04 3.957672561227809638e-06
7.184000000000000000e+04 3.954459771193796769e-06
7.192000000000000000e+04 3.954939074901631102e-06
7.200000000000000000e+04 3.948935500375228003e-06
7.208000000000000000e+04 3.944605850847437978e-06
7.216000000000000000e+04 3.931597802875330672e-06
7.224000000000000000e+04 3.926276804122608155e-06
7.232000000000000000e+04 3.936540451832115650e-06
7.240000000000000000e+04 3.939293947041733190e-06
7.248000000000000000e+04 3.940415808756370097e-06
7.256000000000000000e+04 3.942368039133725688e-06
7.264000000000000000e+04 3.935665517929010093e-06
7.272000000000000000e+04 3.925603778043296188e-06
7.280000000000000000e+04 3.914231911039678380e-06
7.288000000000000000e+04 3.924128577637020499e-06
7.296000000000000000e+04 3.921538336726371199e-06
7.304000000000000000e+04 3.917206413461826742e-06
7.312000000000000000e+04 3.909623956133145839e-06
7.320000000000000000e+04 3.916213699994841591e-06
7.328000000000000000e+04 3.912157808372285217e-06
7.336000000000000000e+04 3.909208771801786497e-06
7.344000000000000000e+04 3.909881343133747578e-06
7.352000000000000000e+04 3.907438895112136379e-06
7.360000000000000000e+04 3.913327873306116089e-06
7.368000000000000000e+04 3.913680757250403985e-06
7.376000000000000000e+04 3.912191004928899929e-06
7.384000000000000000e+04 3.918923994206124917e-06
7.392000000000000000e+04 3.916304194717667997e-06
7.400000000000000000e+04 3.923840267816558480e-06
7.408000000000000000e+04 3.914559783879667521e-06
7.416000000000000000e+04 3.919384653272572905e-06
7.424000000000000000e+04 3.928429578081704676e-06
7.432000000000000000e+04 3.925962118955794722e-06
7.440000000000000000e+04 3.932673280360177159e-06
7.448000000000000000e+04 3.929057584173278883e-06
7.456000000000000000e+04 3.927695161110023037e-06
7.464000000000000000e+04 3.920919880329165608e-06
7.472000000000000000e+04 3.912852207577088848e-06
7.480000000000000000e+04 3.907155132765183225e-06
7.488000000000000000e+04 3.905513949575833976e-06
7.496000000000000000e+04 3.904810910171363503e-06
7.504000000000000000e+04 3.905464382114587352e-06
7.512000000000000000e+04 3.897616807080339640e-06
7.520000000000000000e+04 3.893597749993205070e-06
7.528000000000000000e+04 3.884678335452917963e-06
7.536000000000000000e+04 3.878962615999625996e-06
7.544000000000000000e+04 3.872584784403443336e-06
7.552000000000000000e+04 3.870156888297060505e-06
7.560000000000000000e+04 3.861006007355172187e-06
7.568000000000000000e+04 3.852580903185298666e-06
7.576000000000000000e+04 3.855372597172390670e-06
7.584000000000000000e+04 3.841798843495780602e-06
7.592000000000000000e+04 3.839762939605861902e-06
7.600000000000000000e+04 3.835862116829957813e-06
7.608000000000000000e+04 3.833101345662726089e-06
7.616000000000000000e+04 3.829310571745736524e-06
7.624000000000000000e+04 3.826641659543383867e-06
7.632000000000000000e+04 3.815174750343430787e-06
7.640000000000000000e+04 3.809436293522594497e-06
7.648000000000000000e+04 3.815339368884451687e-06
7.656000000000000000e+04 3.808000428762170486e-06
7.664000000000000000e+04 3.804727839451516047e-06
7.672000000000000000e+04 3.813256626017391682e-06
7.680000000000000000e+04 3.814262299783877097e-06
7.688000000000000000e+04 3.809443569480208680e-06
7.696000000000000000e+04 3.802210585490684025e-06
7.704000000000000000e+04 3.800169906753581017e-06
7.712000000000000000e+04 3.799810201599029824e-06
7.720000000000000000e+04 3.793480345848365687e-06
7.728000000000000000e+04 3.790759137700661086e-06
7.736000000000000000e+04 3.798226089202216826e-06
7.744000000000000000e+04 3.797444378506042995e-06
7.752000000000000000e+04 3.791783228734857403e-06
7.760000000000000000e+04 3.796592864091508090e-06
7.768000000000000000e+04 3.788576577790081501e-06
7.776000000000000000e+04 3.779308144657989033e-06
7.784000000000000000e+04 3.773714979615760967e-06
7.792000000000000000e+04 3.780693305088789202e-06
7.800000000000000000e+04 3.780544147957698442e-06
7.808000000000000000e+04 3.773373236981569789e-06
7.816000000000000000e+04 3.776491666940273717e-06
7.824000000000000000e+04 3.774254764721263200e-06
7.832000000000000000e+04 3.776832045332412235e-06
7.840000000000000000e+04 3.773384833039017394e-06
7.848000000000000000e+04 3.772630407183896750e-06
7.856000000000000000e+04 3.774757260543992743e-06
7.864000000000000000e+04 3.780563019972760230e-06
7.872000000000000000e+04 3.777585334319155663e-06
7.880000000000000000e+04 3.785344460993655957e-06
7.888000000000000000e+04 3.788377853197744116e-06
7.896000000000000000e+04 3.787894456763751805e-06
7.904000000000000000e+04 3.776309085878892802e-06
7.912000000000000000e+04 3.770310286199674010e-06
7.920000000000000000e+04 3.769581326196203008e-06
7.928000000000000000e+04 3.764073653655941598e-06
7.936000000000000000e+04 3.766326472032233141e-06
7.944000000000000000e+04 3.764282837437349372e-06
7.952000000000000000e+04 3.767715270441840403e-06
7.960000000000000000e+04 3.765649125853087753e-06
7.968000000000000000e+04 3.771975798372295685e-06
7.976000000000000000e+04 3.770622242882382125e-06
7.984000000000000000e+04 3.771891215365030803e-06
7.992000000000000000e+04 3.765491101148654707e-06


==> tex_tables/log_destination_attraction_predictions/type_JointTableSIMLatentMCMC_noise_regime_high_experiment_title_both_margins.dat <==
x y
-4.158960 -4.202202
-4.332923 -4.384523
-2.513389 -2.528225
-3.472712 -3.509055
-2.506019 -2.528225
-3.074334 -3.103590
-1.321446 -1.240371
-2.820918 -2.815907
-3.911281 -3.914520
-3.347873 -3.354904
-3.337613 -3.354904
-2.049024 -2.042718
-1.808196 -1.774454


==> tex_tables/log_destination_attraction_predictions/type_JointTableSIMLatentMCMC_noise_regime_high_experiment_title_both_margins_permuted_cells_10percent.dat <==
x y
-4.152873 -4.202202
-4.333666 -4.384523
-2.514211 -2.528225
-3.463133 -3.509055
-2.507453 -2.528225
-3.075744 -3.103590
-1.319996 -1.240371
-2.823641 -2.815907
-3.917311 -3.914520
-3.352463 -3.354904
-3.337480 -3.354904
-2.050178 -2.042718
-1.807516 -1.774454


==> tex_tables/log_destination_attraction_predictions/type_JointTableSIMLatentMCMC_noise_regime_high_experiment_title_both_margins_permuted_cells_20percent.dat <==
x y
-4.150748 -4.202202
-4.341513 -4.384523
-2.512952 -2.528225
-3.450136 -3.509055
-2.512155 -2.528225
-3.079484 -3.103590
-1.318651 -1.240371
-2.820935 -2.815907
-3.914979 -3.914520
-3.355041 -3.354904
-3.338791 -3.354904
-2.051643 -2.042718
-1.807075 -1.774454


==> tex_tables/log_destination_attraction_predictions/type_JointTableSIMLatentMCMC_noise_regime_high_experiment_title_grand_total.dat <==
x y
-4.196874 -4.202202
-4.377147 -4.384523
-2.519726 -2.528225
-3.508631 -3.509055
-2.518279 -2.528225
-3.089004 -3.103590
-1.231333 -1.240371
-2.821822 -2.815907
-3.909835 -3.914520
-3.358110 -3.354904
-3.348091 -3.354904
-2.031927 -2.042718
-1.768491 -1.774454


==> tex_tables/log_destination_attraction_predictions/type_JointTableSIMLatentMCMC_noise_regime_high_experiment_title_row_margin.dat <==
x y
-4.195002 -4.202202
-4.373701 -4.384523
-2.523232 -2.528225
-3.505056 -3.509055
-2.516194 -2.528225
-3.094714 -3.103590
-1.235926 -1.240371
-2.818795 -2.815907
-3.909658 -3.914520
-3.354163 -3.354904
-3.347191 -3.354904
-2.030454 -2.042718
-1.766603 -1.774454


==> tex_tables/log_destination_attraction_predictions/type_JointTableSIMLatentMCMC_noise_regime_low_experiment_title_both_margins.dat <==
x y
-3.846596 -4.202202
-3.909951 -4.384523
-2.518770 -2.528225
-3.392817 -3.509055
-2.439022 -2.528225
-2.887818 -3.103590
-0.939397 -1.240371
-2.981775 -2.815907
-3.687718 -3.914520
-3.346303 -3.354904
-3.218522 -3.354904
-2.061314 -2.042718
-1.954592 -1.774454


==> tex_tables/log_destination_attraction_predictions/type_JointTableSIMLatentMCMC_noise_regime_low_experiment_title_both_margins_permuted_cells_10percent.dat <==
x y
-3.867125 -4.202202
-3.899233 -4.384523
-2.520243 -2.528225
-3.433566 -3.509055
-2.403001 -2.528225
-2.864190 -3.103590
-0.934013 -1.240371
-3.045027 -2.815907
-3.724875 -3.914520
-3.398776 -3.354904
-3.248974 -3.354904
-2.020175 -2.042718
-1.961235 -1.774454


==> tex_tables/log_destination_attraction_predictions/type_JointTableSIMLatentMCMC_noise_regime_low_experiment_title_both_margins_permuted_cells_20percent.dat <==
x y
-3.864092 -4.202202
-3.901079 -4.384523
-2.519826 -2.528225
-3.428094 -3.509055
-2.408666 -2.528225
-2.867688 -3.103590
-0.934465 -1.240371
-3.036213 -2.815907
-3.719604 -3.914520
-3.391466 -3.354904
-3.244453 -3.354904
-2.026382 -2.042718
-1.960408 -1.774454


==> tex_tables/log_destination_attraction_predictions/type_JointTableSIMLatentMCMC_noise_regime_low_experiment_title_grand_total.dat <==
x y
-3.899401 -4.202202
-3.913858 -4.384523
-2.549196 -2.528225
-3.483057 -3.509055
-2.426240 -2.528225
-2.878629 -3.103590
-0.892342 -1.240371
-3.061630 -2.815907
-3.728265 -3.914520
-3.408910 -3.354904
-3.259960 -3.354904
-2.035560 -2.042718
-1.978889 -1.774454


==> tex_tables/log_destination_attraction_predictions/type_JointTableSIMLatentMCMC_noise_regime_low_experiment_title_row_margin.dat <==
x y
-3.902071 -4.202202
-3.915735 -4.384523
-2.548602 -2.528225
-3.487976 -3.509055
-2.428327 -2.528225
-2.875744 -3.103590
-0.883686 -1.240371
-3.069018 -2.815907
-3.732658 -3.914520
-3.414016 -3.354904
-3.264821 -3.354904
-2.041029 -2.042718
-1.984794 -1.774454


==> tex_tables/mean_table_heatmaps/ground_truth_table_cell_data.txt <==
x y z color
0 0 0.000000 0.500000
0 1 0.000000 0.500000
0 2 0.000000 0.500000
0 3 0.000000 0.500000
0 4 0.000000 0.500000
0 5 0.000000 0.500000
0 6 0.000000 0.500000
0 7 0.000000 0.500000
0 8 0.000000 0.500000
0 9 0.000000 0.500000
0 10 0.000000 0.500000
0 11 0.000000 0.500000
0 12 0.000000 0.500000
0 13 0.000000 0.500000
1 0 0.000000 0.500000
1 1 2.000000 0.010000
1 2 5.000000 0.025000
1 3 34.000000 0.170000
1 4 17.000000 0.085000
1 5 36.000000 0.180000
1 6 35.000000 0.175000
1 7 226.000000 0.689189
1 8 42.000000 0.210000
1 9 10.000000 0.050000
1 10 22.000000 0.110000
1 11 22.000000 0.110000
1 12 60.000000 0.300000
1 13 66.000000 0.330000
2 0 0.000000 0.500000
2 1 7.000000 0.035000
2 2 4.000000 0.020000
2 3 17.000000 0.085000
2 4 6.000000 0.030000
2 5 23.000000 0.115000
2 6 69.000000 0.345000
2 7 129.000000 0.543544
2 8 30.000000 0.150000
2 9 20.000000 0.100000
2 10 22.000000 0.110000
2 11 8.000000 0.040000
2 12 41.000000 0.205000
2 13 46.000000 0.230000
3 0 0.000000 0.500000
3 1 5.000000 0.025000
3 2 5.000000 0.025000
3 3 33.000000 0.165000
3 4 13.000000 0.065000
3 5 44.000000 0.220000
3 6 46.000000 0.230000
3 7 218.000000 0.677177
3 8 49.000000 0.245000
3 9 10.000000 0.050000
3 10 18.000000 0.090000
3 11 18.000000 0.090000
3 12 66.000000 0.330000
3 13 55.000000 0.275000
4 0 0.000000 0.500000
4 1 5.000000 0.025000
4 2 2.000000 0.010000
4 3 21.000000 0.105000
4 4 13.000000 0.065000
4 5 25.000000 0.125000
4 6 72.000000 0.360000
4 7 144.000000 0.566066
4 8 31.000000 0.155000
4 9 18.000000 0.090000
4 10 18.000000 0.090000
4 11 13.000000 0.065000
4 12 39.000000 0.195000
4 13 44.000000 0.220000
5 0 0.000000 0.500000
5 1 5.000000 0.025000
5 2 3.000000 0.015000
5 3 25.000000 0.125000
5 4 16.000000 0.080000
5 5 36.000000 0.180000
5 6 64.000000 0.320000
5 7 152.000000 0.578078
5 8 38.000000 0.190000
5 9 19.000000 0.095000
5 10 29.000000 0.145000
5 11 11.000000 0.055000
5 12 39.000000 0.195000
5 13 57.000000 0.285000
6 0 0.000000 0.500000
6 1 6.000000 0.030000
6 2 2.000000 0.010000
6 3 22.000000 0.110000
6 4 17.000000 0.085000
6 5 21.000000 0.105000
6 6 68.000000 0.340000
6 7 142.000000 0.563063
6 8 45.000000 0.225000
6 9 24.000000 0.120000
6 10 31.000000 0.155000
6 11 8.000000 0.040000
6 12 35.000000 0.175000
6 13 53.000000 0.265000
7 0 0.000000 0.500000
7 1 4.000000 0.020000
7 2 21.000000 0.105000
7 3 35.000000 0.175000
7 4 24.000000 0.120000
7 5 80.000000 0.400000
7 6 18.000000 0.090000
7 7 238.000000 0.707207
7 8 24.000000 0.120000
7 9 3.000000 0.015000
7 10 6.000000 0.030000
7 11 6.000000 0.030000
7 12 52.000000 0.260000
7 13 38.000000 0.190000
8 0 0.000000 0.500000
8 1 5.000000 0.025000
8 2 7.000000 0.035000
8 3 19.000000 0.095000
8 4 24.000000 0.120000
8 5 64.000000 0.320000
8 6 12.000000 0.060000
8 7 177.000000 0.615616
8 8 20.000000 0.100000
8 9 10.000000 0.050000
8 10 7.000000 0.035000
8 11 3.000000 0.015000
8 12 47.000000 0.235000
8 13 40.000000 0.200000
9 0 0.000000 0.500000
9 1 8.000000 0.040000
9 2 11.000000 0.055000
9 3 33.000000 0.165000
9 4 16.000000 0.080000
9 5 61.000000 0.305000
9 6 23.000000 0.115000
9 7 161.000000 0.591592
9 8 21.000000 0.105000
9 9 3.000000 0.015000
9 10 17.000000 0.085000
9 11 13.000000 0.065000
9 12 31.000000 0.155000
9 13 29.000000 0.145000
10 0 0.000000 0.500000
10 1 18.000000 0.090000
10 2 13.000000 0.065000
10 3 37.000000 0.185000
10 4 29.000000 0.145000
10 5 51.000000 0.255000
10 6 28.000000 0.140000
10 7 131.000000 0.546547
10 8 19.000000 0.095000
10 9 8.000000 0.040000
10 10 17.000000 0.085000
10 11 10.000000 0.050000
10 12 25.000000 0.125000
10 13 31.000000 0.155000
11 0 0.000000 0.500000
11 1 13.000000 0.065000
11 2 24.000000 0.120000
11 3 37.000000 0.185000
11 4 21.000000 0.105000
11 5 59.000000 0.295000
11 6 18.000000 0.090000
11 7 176.000000 0.614114
11 8 16.000000 0.080000
11 9 7.000000 0.035000
11 10 8.000000 0.040000
11 11 5.000000 0.025000
11 12 44.000000 0.220000
11 13 35.000000 0.175000
12 0 0.000000 0.500000
12 1 13.000000 0.065000
12 2 15.000000 0.075000
12 3 35.000000 0.175000
12 4 29.000000 0.145000
12 5 38.000000 0.190000
12 6 20.000000 0.100000
12 7 147.000000 0.570571
12 8 22.000000 0.110000
12 9 6.000000 0.030000
12 10 12.000000 0.060000
12 11 5.000000 0.025000
12 12 32.000000 0.160000
12 13 40.000000 0.200000
13 0 0.000000 0.500000
13 1 5.000000 0.025000
13 2 9.000000 0.045000
13 3 26.000000 0.130000
13 4 20.000000 0.100000
13 5 77.000000 0.385000
13 6 12.000000 0.060000
13 7 168.000000 0.602102
13 8 15.000000 0.075000
13 9 5.000000 0.025000
13 10 15.000000 0.075000
13 11 7.000000 0.035000
13 12 33.000000 0.165000
13 13 47.000000 0.235000
14 0 0.000000 0.500000
14 1 1.000000 0.005000
14 2 4.000000 0.020000
14 3 19.000000 0.095000
14 4 9.000000 0.045000
14 5 56.000000 0.280000
14 6 1.000000 0.005000
14 7 148.000000 0.572072
14 8 10.000000 0.050000
14 9 4.000000 0.020000
14 10 3.000000 0.015000
14 11 4.000000 0.020000
14 12 37.000000 0.185000
14 13 31.000000 0.155000
15 0 0.000000 0.500000
15 1 4.000000 0.020000
15 2 1.000000 0.005000
15 3 26.000000 0.130000
15 4 9.000000 0.045000
15 5 55.000000 0.275000
15 6 11.000000 0.055000
15 7 149.000000 0.573574
15 8 13.000000 0.065000
15 9 1.000000 0.005000
15 10 5.000000 0.025000
15 11 5.000000 0.025000
15 12 35.000000 0.175000
15 13 35.000000 0.175000
16 0 0.000000 0.500000
16 1 1.000000 0.005000
16 2 4.000000 0.020000
16 3 9.000000 0.045000
16 4 4.000000 0.020000
16 5 59.000000 0.295000
16 6 3.000000 0.015000
16 7 206.000000 0.659159
16 8 9.000000 0.045000
16 9 4.000000 0.020000
16 10 3.000000 0.015000
16 11 1.000000 0.005000
16 12 37.000000 0.185000
16 13 26.000000 0.130000
17 0 0.000000 0.500000
17 1 5.000000 0.025000
17 2 4.000000 0.020000
17 3 24.000000 0.120000
17 4 11.000000 0.055000
17 5 20.000000 0.100000
17 6 19.000000 0.095000
17 7 114.000000 0.521021
17 8 33.000000 0.165000
17 9 15.000000 0.075000
17 10 27.000000 0.135000
17 11 54.000000 0.270000
17 12 62.000000 0.310000
17 13 170.000000 0.605105
18 0 0.000000 0.500000
18 1 2.000000 0.010000
18 2 1.000000 0.005000
18 3 20.000000 0.100000
18 4 5.000000 0.025000
18 5 12.000000 0.060000
18 6 17.000000 0.085000
18 7 75.000000 0.375000
18 8 27.000000 0.135000
18 9 5.000000 0.025000
18 10 27.000000 0.135000
18 11 41.000000 0.205000
18 12 39.000000 0.195000
18 13 120.000000 0.530030
19 0 0.000000 0.500000
19 1 2.000000 0.010000
19 2 1.000000 0.005000
19 3 27.000000 0.135000
19 4 6.000000 0.030000
19 5 12.000000 0.060000
19 6 12.000000 0.060000
19 7 93.000000 0.465000
19 8 19.000000 0.095000
19 9 12.000000 0.060000
19 10 20.000000 0.100000
19 11 30.000000 0.150000
19 12 48.000000 0.240000
19 13 109.000000 0.513514
20 0 0.000000 0.500000
20 1 4.000000 0.020000
20 2 4.000000 0.020000
20 3 22.000000 0.110000
20 4 15.000000 0.075000
20 5 16.000000 0.080000
20 6 27.000000 0.135000
20 7 111.000000 0.516517
20 8 18.000000 0.090000
20 9 25.000000 0.125000
20 10 23.000000 0.115000
20 11 36.000000 0.180000
20 12 55.000000 0.275000
20 13 125.000000 0.537538
21 0 0.000000 0.500000
21 1 3.000000 0.015000
21 2 6.000000 0.030000
21 3 14.000000 0.070000
21 4 10.000000 0.050000
21 5 27.000000 0.135000
21 6 21.000000 0.105000
21 7 100.000000 0.500000
21 8 27.000000 0.135000
21 9 22.000000 0.110000
21 10 43.000000 0.215000
21 11 38.000000 0.190000
21 12 39.000000 0.195000
21 13 146.000000 0.569069
22 0 0.000000 0.500000
22 1 3.000000 0.015000
22 2 2.000000 0.010000
22 3 12.000000 0.060000
22 4 9.000000 0.045000
22 5 18.000000 0.090000
22 6 24.000000 0.120000
22 7 89.000000 0.445000
22 8 30.000000 0.150000
22 9 9.000000 0.045000
22 10 33.000000 0.165000
22 11 43.000000 0.215000
22 12 35.000000 0.175000
22 13 92.000000 0.460000
23 0 0.000000 0.500000
23 1 0.000000 0.000000
23 2 2.000000 0.010000
23 3 24.000000 0.120000
23 4 5.000000 0.025000
23 5 26.000000 0.130000
23 6 20.000000 0.100000
23 7 160.000000 0.590090
23 8 37.000000 0.185000
23 9 19.000000 0.095000
23 10 32.000000 0.160000
23 11 11.000000 0.055000
23 12 61.000000 0.305000
23 13 115.000000 0.522523
24 0 0.000000 0.500000
24 1 2.000000 0.010000
24 2 3.000000 0.015000
24 3 38.000000 0.190000
24 4 11.000000 0.055000
24 5 40.000000 0.200000
24 6 21.000000 0.105000
24 7 231.000000 0.696697
24 8 49.000000 0.245000
24 9 22.000000 0.110000
24 10 56.000000 0.280000
24 11 54.000000 0.270000
24 12 142.000000 0.563063
24 13 179.000000 0.618619
25 0 0.000000 0.500000
25 1 2.000000 0.010000
25 2 1.000000 0.005000
25 3 13.000000 0.065000
25 4 8.000000 0.040000
25 5 23.000000 0.115000
25 6 19.000000 0.095000
25 7 179.000000 0.618619
25 8 38.000000 0.190000
25 9 34.000000 0.170000
25 10 35.000000 0.175000
25 11 14.000000 0.070000
25 12 58.000000 0.290000
25 13 80.000000 0.400000
26 0 0.000000 0.500000
26 1 2.000000 0.010000
26 2 4.000000 0.020000
26 3 23.000000 0.115000
26 4 4.000000 0.020000
26 5 25.000000 0.125000
26 6 19.000000 0.095000
26 7 137.000000 0.555556
26 8 22.000000 0.110000
26 9 12.000000 0.060000
26 10 48.000000 0.240000
26 11 13.000000 0.065000
26 12 60.000000 0.300000
26 13 115.000000 0.522523
27 0 0.000000 0.500000
27 1 2.000000 0.010000
27 2 1.000000 0.005000
27 3 24.000000 0.120000
27 4 6.000000 0.030000
27 5 17.000000 0.085000
27 6 13.000000 0.065000
27 7 119.000000 0.528529
27 8 26.000000 0.130000
27 9 20.000000 0.100000
27 10 42.000000 0.210000
27 11 29.000000 0.145000
27 12 70.000000 0.350000
27 13 116.000000 0.524024
28 0 0.000000 0.500000
28 1 16.000000 0.080000
28 2 10.000000 0.050000
28 3 84.000000 0.420000
28 4 21.000000 0.105000
28 5 31.000000 0.155000
28 6 25.000000 0.125000
28 7 137.000000 0.555556
28 8 33.000000 0.165000
28 9 15.000000 0.075000
28 10 8.000000 0.040000
28 11 10.000000 0.050000
28 12 39.000000 0.195000
28 13 37.000000 0.185000
29 0 0.000000 0.500000
29 1 3.000000 0.015000
29 2 7.000000 0.035000
29 3 76.000000 0.380000
29 4 20.000000 0.100000
29 5 21.000000 0.105000
29 6 24.000000 0.120000
29 7 160.000000 0.590090
29 8 31.000000 0.155000
29 9 13.000000 0.065000
29 10 14.000000 0.070000
29 11 9.000000 0.045000
29 12 41.000000 0.205000
29 13 44.000000 0.220000
30 0 0.000000 0.500000
30 1 11.000000 0.055000
30 2 13.000000 0.065000
30 3 59.000000 0.295000
30 4 24.000000 0.120000
30 5 34.000000 0.170000
30 6 29.000000 0.145000
30 7 158.000000 0.587087
30 8 34.000000 0.170000
30 9 11.000000 0.055000
30 10 23.000000 0.115000
30 11 7.000000 0.035000
30 12 38.000000 0.190000
30 13 49.000000 0.245000
31 0 0.000000 0.500000
31 1 14.000000 0.070000
31 2 10.000000 0.050000
31 3 92.000000 0.460000
31 4 29.000000 0.145000
31 5 33.000000 0.165000
31 6 28.000000 0.140000
31 7 173.000000 0.609610
31 8 44.000000 0.220000
31 9 13.000000 0.065000
31 10 20.000000 0.100000
31 11 11.000000 0.055000
31 12 46.000000 0.230000
31 13 45.000000 0.225000
32 0 0.000000 0.500000
32 1 30.000000 0.150000
32 2 6.000000 0.030000
32 3 45.000000 0.225000
32 4 30.000000 0.150000
32 5 34.000000 0.170000
32 6 32.000000 0.160000
32 7 125.000000 0.537538
32 8 26.000000 0.130000
32 9 9.000000 0.045000
32 10 16.000000 0.080000
32 11 8.000000 0.040000
32 12 47.000000 0.235000
32 13 45.000000 0.225000
33 0 0.000000 0.500000
33 1 21.000000 0.105000
33 2 10.000000 0.050000
33 3 101.000000 0.501502
33 4 29.000000 0.145000
33 5 51.000000 0.255000
33 6 25.000000 0.125000
33 7 155.000000 0.582583
33 8 31.000000 0.155000
33 9 12.000000 0.060000
33 10 16.000000 0.080000
33 11 10.000000 0.050000
33 12 47.000000 0.235000
33 13 30.000000 0.150000
34 0 0.000000 0.500000
34 1 40.000000 0.200000
34 2 9.000000 0.045000
34 3 65.000000 0.325000
34 4 31.000000 0.155000
34 5 47.000000 0.235000
34 6 18.000000 0.090000
34 7 178.000000 0.617117
34 8 27.000000 0.135000
34 9 11.000000 0.055000
34 10 14.000000 0.070000
34 11 8.000000 0.040000
34 12 39.000000 0.195000
34 13 42.000000 0.210000
35 0 0.000000 0.500000
35 1 32.000000 0.160000
35 2 12.000000 0.060000
35 3 39.000000 0.195000
35 4 20.000000 0.100000
35 5 38.000000 0.190000
35 6 21.000000 0.105000
35 7 150.000000 0.575075
35 8 27.000000 0.135000
35 9 7.000000 0.035000
35 10 17.000000 0.085000
35 11 11.000000 0.055000
35 12 32.000000 0.160000
35 13 46.000000 0.230000
36 0 0.000000 0.500000
36 1 49.000000 0.245000
36 2 16.000000 0.080000
36 3 57.000000 0.285000
36 4 26.000000 0.130000
36 5 35.000000 0.175000
36 6 25.000000 0.125000
36 7 142.000000 0.563063
36 8 21.000000 0.105000
36 9 12.000000 0.060000
36 10 16.000000 0.080000
36 11 12.000000 0.060000
36 12 20.000000 0.100000
36 13 36.000000 0.180000
37 0 0.000000 0.500000
37 1 26.000000 0.130000
37 2 12.000000 0.060000
37 3 38.000000 0.190000
37 4 18.000000 0.090000
37 5 30.000000 0.150000
37 6 14.000000 0.070000
37 7 95.000000 0.475000
37 8 16.000000 0.080000
37 9 9.000000 0.045000
37 10 9.000000 0.045000
37 11 6.000000 0.030000
37 12 28.000000 0.140000
37 13 29.000000 0.145000
38 0 0.000000 0.500000
38 1 4.000000 0.020000
38 2 7.000000 0.035000
38 3 23.000000 0.115000
38 4 10.000000 0.050000
38 5 45.000000 0.225000
38 6 11.000000 0.055000
38 7 256.000000 0.734234
38 8 26.000000 0.130000
38 9 8.000000 0.040000
38 10 11.000000 0.055000
38 11 35.000000 0.175000
38 12 62.000000 0.310000
38 13 74.000000 0.370000
39 0 0.000000 0.500000
39 1 1.000000 0.005000
39 2 4.000000 0.020000
39 3 18.000000 0.090000
39 4 7.000000 0.035000
39 5 36.000000 0.180000
39 6 1.000000 0.005000
39 7 226.000000 0.689189
39 8 9.000000 0.045000
39 9 3.000000 0.015000
39 10 6.000000 0.030000
39 11 0.000000 0.000000
39 12 61.000000 0.305000
39 13 35.000000 0.175000
40 0 0.000000 0.500000
40 1 1.000000 0.005000
40 2 3.000000 0.015000
40 3 12.000000 0.060000
40 4 5.000000 0.025000
40 5 48.000000 0.240000
40 6 6.000000 0.030000
40 7 238.000000 0.707207
40 8 17.000000 0.085000
40 9 5.000000 0.025000
40 10 6.000000 0.030000
40 11 10.000000 0.050000
40 12 68.000000 0.340000
40 13 38.000000 0.190000
41 0 0.000000 0.500000
41 1 1.000000 0.005000
41 2 1.000000 0.005000
41 3 7.000000 0.035000
41 4 2.000000 0.010000
41 5 29.000000 0.145000
41 6 0.000000 0.000000
41 7 170.000000 0.605105
41 8 4.000000 0.020000
41 9 5.000000 0.025000
41 10 3.000000 0.015000
41 11 1.000000 0.005000
41 12 25.000000 0.125000
41 13 29.000000 0.145000
42 0 0.000000 0.500000
42 1 0.000000 0.000000
42 2 2.000000 0.010000
42 3 16.000000 0.080000
42 4 11.000000 0.055000
42 5 40.000000 0.200000
42 6 11.000000 0.055000
42 7 188.000000 0.632132
42 8 44.000000 0.220000
42 9 6.000000 0.030000
42 10 20.000000 0.100000
42 11 8.000000 0.040000
42 12 82.000000 0.410000
42 13 71.000000 0.355000
43 0 0.000000 0.500000
43 1 2.000000 0.010000
43 2 0.000000 0.000000
43 3 17.000000 0.085000
43 4 11.000000 0.055000
43 5 24.000000 0.120000
43 6 9.000000 0.045000
43 7 226.000000 0.689189
43 8 48.000000 0.240000
43 9 6.000000 0.030000
43 10 18.000000 0.090000
43 11 8.000000 0.040000
43 12 68.000000 0.340000
43 13 50.000000 0.250000
44 0 0.000000 0.500000
44 1 9.000000 0.045000
44 2 3.000000 0.015000
44 3 51.000000 0.255000
44 4 20.000000 0.100000
44 5 43.000000 0.215000
44 6 22.000000 0.110000
44 7 292.000000 0.788288
44 8 100.000000 0.500000
44 9 15.000000 0.075000
44 10 25.000000 0.125000
44 11 10.000000 0.050000
44 12 67.000000 0.335000
44 13 77.000000 0.385000
45 0 0.000000 0.500000
45 1 1.000000 0.005000
45 2 1.000000 0.005000
45 3 26.000000 0.130000
45 4 11.000000 0.055000
45 5 36.000000 0.180000
45 6 17.000000 0.085000
45 7 183.000000 0.624625
45 8 34.000000 0.170000
45 9 3.000000 0.015000
45 10 6.000000 0.030000
45 11 5.000000 0.025000
45 12 81.000000 0.405000
45 13 49.000000 0.245000
46 0 0.000000 0.500000
46 1 1.000000 0.005000
46 2 5.000000 0.025000
46 3 11.000000 0.055000
46 4 8.000000 0.040000
46 5 22.000000 0.110000
46 6 9.000000 0.045000
46 7 174.000000 0.611111
46 8 48.000000 0.240000
46 9 8.000000 0.040000
46 10 13.000000 0.065000
46 11 5.000000 0.025000
46 12 50.000000 0.250000
46 13 38.000000 0.190000
47 0 0.000000 0.500000
47 1 1.000000 0.005000
47 2 4.000000 0.020000
47 3 14.000000 0.070000
47 4 14.000000 0.070000
47 5 39.000000 0.195000
47 6 16.000000 0.080000
47 7 138.000000 0.557057
47 8 26.000000 0.130000
47 9 14.000000 0.070000
47 10 41.000000 0.205000
47 11 12.000000 0.060000
47 12 60.000000 0.300000
47 13 203.000000 0.654655
48 0 0.000000 0.500000
48 1 4.000000 0.020000
48 2 1.000000 0.005000
48 3 13.000000 0.065000
48 4 5.000000 0.025000
48 5 26.000000 0.130000
48 6 7.000000 0.035000
48 7 118.000000 0.527027
48 8 26.000000 0.130000
48 9 7.000000 0.035000
48 10 28.000000 0.140000
48 11 4.000000 0.020000
48 12 64.000000 0.320000
48 13 433.000000 1.000000
49 0 0.000000 0.500000
49 1 2.000000 0.010000
49 2 0.000000 0.000000
49 3 17.000000 0.085000
49 4 8.000000 0.040000
49 5 21.000000 0.105000
49 6 18.000000 0.090000
49 7 117.000000 0.525526
49 8 41.000000 0.205000
49 9 15.000000 0.075000
49 10 34.000000 0.170000
49 11 14.000000 0.070000
49 12 39.000000 0.195000
49 13 156.000000 0.584084
50 0 0.000000 0.500000
50 1 2.000000 0.010000
50 2 1.000000 0.005000
50 3 11.000000 0.055000
50 4 8.000000 0.040000
50 5 21.000000 0.105000
50 6 16.000000 0.080000
50 7 109.000000 0.513514
50 8 23.000000 0.115000
50 9 11.000000 0.055000
50 10 13.000000 0.065000
50 11 10.000000 0.050000
50 12 46.000000 0.230000
50 13 152.000000 0.578078
51 0 0.000000 0.500000
51 1 1.000000 0.005000
51 2 1.000000 0.005000
51 3 12.000000 0.060000
51 4 2.000000 0.010000
51 5 27.000000 0.135000
51 6 9.000000 0.045000
51 7 103.000000 0.504505
51 8 12.000000 0.060000
51 9 4.000000 0.020000
51 10 15.000000 0.075000
51 11 10.000000 0.050000
51 12 67.000000 0.335000
51 13 108.000000 0.512012
52 0 0.000000 0.500000
52 1 2.000000 0.010000
52 2 7.000000 0.035000
52 3 45.000000 0.225000
52 4 23.000000 0.115000
52 5 50.000000 0.250000
52 6 45.000000 0.225000
52 7 242.000000 0.713213
52 8 68.000000 0.340000
52 9 50.000000 0.250000
52 10 31.000000 0.155000
52 11 23.000000 0.115000
52 12 102.000000 0.503003
52 13 120.000000 0.530030
53 0 0.000000 0.500000
53 1 2.000000 0.010000
53 2 1.000000 0.005000
53 3 27.000000 0.135000
53 4 9.000000 0.045000
53 5 47.000000 0.235000
53 6 23.000000 0.115000
53 7 240.000000 0.710210
53 8 40.000000 0.200000
53 9 34.000000 0.170000
53 10 20.000000 0.100000
53 11 13.000000 0.065000
53 12 85.000000 0.425000
53 13 88.000000 0.440000
54 0 0.000000 0.500000
54 1 8.000000 0.040000
54 2 1.000000 0.005000
54 3 20.000000 0.100000
54 4 20.000000 0.100000
54 5 25.000000 0.125000
54 6 22.000000 0.110000
54 7 190.000000 0.635135
54 8 42.000000 0.210000
54 9 44.000000 0.220000
54 10 26.000000 0.130000
54 11 15.000000 0.075000
54 12 76.000000 0.380000
54 13 84.000000 0.420000
55 0 0.000000 0.500000
55 1 3.000000 0.015000
55 2 5.000000 0.025000
55 3 45.000000 0.225000
55 4 15.000000 0.075000
55 5 34.000000 0.170000
55 6 17.000000 0.085000
55 7 226.000000 0.689189
55 8 41.000000 0.205000
55 9 30.000000 0.150000
55 10 30.000000 0.150000
55 11 9.000000 0.045000
55 12 77.000000 0.385000
55 13 93.000000 0.465000
56 0 0.000000 0.500000
56 1 4.000000 0.020000
56 2 1.000000 0.005000
56 3 39.000000 0.195000
56 4 15.000000 0.075000
56 5 41.000000 0.205000
56 6 26.000000 0.130000
56 7 208.000000 0.662162
56 8 59.000000 0.295000
56 9 33.000000 0.165000
56 10 19.000000 0.095000
56 11 10.000000 0.050000
56 12 85.000000 0.425000
56 13 100.000000 0.500000
57 0 0.000000 0.500000
57 1 2.000000 0.010000
57 2 1.000000 0.005000
57 3 19.000000 0.095000
57 4 11.000000 0.055000
57 5 20.000000 0.100000
57 6 11.000000 0.055000
57 7 129.000000 0.543544
57 8 18.000000 0.090000
57 9 10.000000 0.050000
57 10 6.000000 0.030000
57 11 9.000000 0.045000
57 12 114.000000 0.521021
57 13 141.000000 0.561562
58 0 0.000000 0.500000
58 1 0.000000 0.000000
58 2 5.000000 0.025000
58 3 16.000000 0.080000
58 4 7.000000 0.035000
58 5 17.000000 0.085000
58 6 10.000000 0.050000
58 7 136.000000 0.554054
58 8 28.000000 0.140000
58 9 7.000000 0.035000
58 10 14.000000 0.070000
58 11 13.000000 0.065000
58 12 101.000000 0.501502
58 13 104.000000 0.506006
59 0 0.000000 0.500000
59 1 2.000000 0.010000
59 2 4.000000 0.020000
59 3 10.000000 0.050000
59 4 8.000000 0.040000
59 5 26.000000 0.130000
59 6 7.000000 0.035000
59 7 171.000000 0.606607
59 8 30.000000 0.150000
59 9 3.000000 0.015000
59 10 15.000000 0.075000
59 11 4.000000 0.020000
59 12 99.000000 0.495000
59 13 77.000000 0.385000
60 0 0.000000 0.500000
60 1 11.000000 0.055000
60 2 4.000000 0.020000
60 3 58.000000 0.290000
60 4 37.000000 0.185000
60 5 42.000000 0.210000
60 6 13.000000 0.065000
60 7 198.000000 0.647147
60 8 28.000000 0.140000
60 9 7.000000 0.035000
60 10 12.000000 0.060000
60 11 10.000000 0.050000
60 12 65.000000 0.325000
60 13 57.000000 0.285000
61 0 0.000000 0.500000
61 1 6.000000 0.030000
61 2 7.000000 0.035000
61 3 47.000000 0.235000
61 4 28.000000 0.140000
61 5 40.000000 0.200000
61 6 20.000000 0.100000
61 7 191.000000 0.636637
61 8 27.000000 0.135000
61 9 6.000000 0.030000
61 10 4.000000 0.020000
61 11 8.000000 0.040000
61 12 54.000000 0.270000
61 13 40.000000 0.200000
62 0 0.000000 0.500000
62 1 1.000000 0.005000
62 2 3.000000 0.015000
62 3 44.000000 0.220000
62 4 29.000000 0.145000
62 5 31.000000 0.155000
62 6 13.000000 0.065000
62 7 224.000000 0.686186
62 8 21.000000 0.105000
62 9 3.000000 0.015000
62 10 13.000000 0.065000
62 11 14.000000 0.070000
62 12 54.000000 0.270000
62 13 42.000000 0.210000
63 0 0.000000 0.500000
63 1 6.000000 0.030000
63 2 7.000000 0.035000
63 3 33.000000 0.165000
63 4 37.000000 0.185000
63 5 60.000000 0.300000
63 6 16.000000 0.080000
63 7 226.000000 0.689189
63 8 30.000000 0.150000
63 9 8.000000 0.040000
63 10 12.000000 0.060000
63 11 6.000000 0.030000
63 12 55.000000 0.275000
63 13 46.000000 0.230000
64 0 0.000000 0.500000
64 1 0.000000 0.000000
64 2 4.000000 0.020000
64 3 50.000000 0.250000
64 4 31.000000 0.155000
64 5 52.000000 0.260000
64 6 18.000000 0.090000
64 7 243.000000 0.714715
64 8 23.000000 0.115000
64 9 8.000000 0.040000
64 10 14.000000 0.070000
64 11 17.000000 0.085000
64 12 76.000000 0.380000
64 13 48.000000 0.240000
65 0 0.000000 0.500000
65 1 6.000000 0.030000
65 2 3.000000 0.015000
65 3 64.000000 0.320000
65 4 12.000000 0.060000
65 5 25.000000 0.125000
65 6 11.000000 0.055000
65 7 121.000000 0.531532
65 8 23.000000 0.115000
65 9 6.000000 0.030000
65 10 18.000000 0.090000
65 11 10.000000 0.050000
65 12 59.000000 0.295000
65 13 41.000000 0.205000
66 0 0.000000 0.500000
66 1 0.000000 0.000000
66 2 1.000000 0.005000
66 3 10.000000 0.050000
66 4 3.000000 0.015000
66 5 25.000000 0.125000
66 6 4.000000 0.020000
66 7 118.000000 0.527027
66 8 18.000000 0.090000
66 9 4.000000 0.020000
66 10 9.000000 0.045000
66 11 6.000000 0.030000
66 12 52.000000 0.260000
66 13 62.000000 0.310000
67 0 0.000000 0.500000
67 1 0.000000 0.000000
67 2 3.000000 0.015000
67 3 16.000000 0.080000
67 4 9.000000 0.045000
67 5 17.000000 0.085000
67 6 6.000000 0.030000
67 7 114.000000 0.521021
67 8 28.000000 0.140000
67 9 9.000000 0.045000
67 10 10.000000 0.050000
67 11 11.000000 0.055000
67 12 78.000000 0.390000
67 13 93.000000 0.465000
68 0 0.000000 0.500000
68 1 2.000000 0.010000
68 2 3.000000 0.015000
68 3 20.000000 0.100000
68 4 7.000000 0.035000
68 5 41.000000 0.205000
68 6 12.000000 0.060000
68 7 272.000000 0.758258
68 8 26.000000 0.130000
68 9 5.000000 0.025000
68 10 12.000000 0.060000
68 11 10.000000 0.050000
68 12 68.000000 0.340000
68 13 52.000000 0.260000
69 0 0.000000 0.500000
69 1 7.000000 0.035000
69 2 6.000000 0.030000
69 3 60.000000 0.300000
69 4 14.000000 0.070000
69 5 23.000000 0.115000
69 6 15.000000 0.075000
69 7 148.000000 0.572072
69 8 24.000000 0.120000
69 9 13.000000 0.065000
69 10 13.000000 0.065000
69 11 5.000000 0.025000
69 12 43.000000 0.215000
69 13 35.000000 0.175000


==> tex_tables/mean_table_heatmaps/ground_truth_table_destination_demand_cell_data.txt <==
x y z color
69 0 463.000000 0.008957
69 1 363.000000 0.000000
69 2 2196.000000 0.164174
69 3 1042.000000 0.060815
69 4 2448.000000 0.186744
69 5 1394.000000 0.092342
69 6 11528.000000 1.000000
69 7 2052.000000 0.151276
69 8 849.000000 0.043529
69 9 1289.000000 0.082938
69 10 919.000000 0.049798
69 11 3882.000000 0.315181
69 12 5279.000000 0.440305
70 0 463.000000 0.008957
70 1 363.000000 0.000000
70 2 2196.000000 0.164174
70 3 1042.000000 0.060815
70 4 2448.000000 0.186744
70 5 1394.000000 0.092342
70 6 11528.000000 1.000000
70 7 2052.000000 0.151276
70 8 849.000000 0.043529
70 9 1289.000000 0.082938
70 10 919.000000 0.049798
70 11 3882.000000 0.315181
70 12 5279.000000 0.440305


==> tex_tables/mean_table_heatmaps/intensity_mean_heatmap_NeuralABM_low_noise_row_margin_thinning1_burnin10000_cell_data.txt <==
x y z color
0 0 0.000000 0.500000
0 1 0.000000 0.500000
0 2 0.000000 0.500000
0 3 0.000000 0.500000
0 4 0.000000 0.500000
0 5 0.000000 0.500000
0 6 0.000000 0.500000
0 7 0.000000 0.500000
0 8 0.000000 0.500000
0 9 0.000000 0.500000
0 10 0.000000 0.500000
0 11 0.000000 0.500000
0 12 0.000000 0.500000
0 13 0.000000 0.500000
1 0 0.000000 0.500000
1 1 0.000149 0.540072
1 2 0.000025 0.506666
1 3 0.000230 0.561822
1 4 -0.000075 0.479913
1 5 0.000171 0.546026
1 6 -0.000374 0.399295
1 7 -0.000798 0.285246
1 8 -0.000344 0.407374
1 9 -0.000016 0.495745
1 10 -0.000149 0.460003
1 11 -0.000146 0.460613
1 12 0.000358 0.596182
1 13 0.000970 0.761042
2 0 0.000000 0.500000
2 1 -0.000055 0.485231
2 2 0.000008 0.502129
2 3 0.000401 0.607921
2 4 0.000137 0.536911
2 5 0.000223 0.560037
2 6 -0.001562 0.184126
2 7 0.000489 0.631521
2 8 -0.000229 0.438449
2 9 -0.000387 0.395792
2 10 -0.000282 0.424238
2 11 0.000134 0.536000
2 12 0.000346 0.592995
2 13 0.000777 0.708928
3 0 0.000000 0.500000
3 1 0.000061 0.516428
3 2 0.000026 0.506906
3 3 0.000266 0.571658
3 4 0.000045 0.512204
3 5 -0.000060 0.483971
3 6 -0.000697 0.312495
3 7 -0.000529 0.357693
3 8 -0.000549 0.352243
3 9 -0.000014 0.496105
3 10 -0.000028 0.492499
3 11 -0.000025 0.493321
3 12 0.000191 0.551409
3 13 0.001313 0.797585
4 0 0.000000 0.500000
4 1 0.000012 0.503305
4 2 0.000074 0.519952
4 3 0.000333 0.589471
4 4 -0.000055 0.485113
4 5 0.000214 0.557624
4 6 -0.001624 0.180041
4 7 0.000285 0.576556
4 8 -0.000226 0.439121
4 9 -0.000318 0.414571
4 10 -0.000146 0.460777
4 11 0.000005 0.501373
4 12 0.000492 0.632367
4 13 0.000954 0.756567
5 0 0.000000 0.500000
5 1 0.000031 0.508206
5 2 0.000059 0.515920
5 3 0.000318 0.585627
5 4 -0.000106 0.471581
5 5 -0.000008 0.497839
5 6 -0.001331 0.200962
5 7 0.000543 0.646012
5 8 -0.000353 0.404983
5 9 -0.000323 0.413235
5 10 -0.000426 0.385428
5 11 0.000108 0.529098
5 12 0.000672 0.680637
5 13 0.000816 0.719414
6 0 0.000000 0.500000
6 1 -0.000006 0.498270
6 2 0.000083 0.522287
6 3 0.000364 0.598044
6 4 -0.000150 0.459538
6 5 0.000394 0.606030
6 6 -0.001472 0.190329
6 7 0.000635 0.670910
6 8 -0.000593 0.340594
6 9 -0.000481 0.370684
6 10 -0.000503 0.364672
6 11 0.000180 0.548300
6 12 0.000716 0.692686
6 13 0.000833 0.724064
7 0 0.000000 0.500000
7 1 0.000080 0.521442
7 2 -0.000458 0.376766
7 3 0.000140 0.537753
7 4 -0.000302 0.418640
7 5 -0.001194 0.212406
7 6 0.000098 0.526339
7 7 -0.001438 0.192823
7 8 0.000143 0.538343
7 9 0.000177 0.547547
7 10 0.000300 0.580593
7 11 0.000303 0.581505
7 12 0.000492 0.632423
7 13 0.001660 0.822270
8 0 0.000000 0.500000
8 1 0.000009 0.502358
8 2 -0.000077 0.479278
8 3 0.000370 0.599559
8 4 -0.000388 0.395767
8 5 -0.000964 0.240677
8 6 0.000145 0.538906
8 7 -0.000796 0.285751
8 8 0.000085 0.522753
8 9 -0.000086 0.476893
8 10 0.000171 0.546061
8 11 0.000292 0.578602
8 12 0.000218 0.558589
8 13 0.001022 0.771238
9 0 0.000000 0.500000
9 1 -0.000083 0.477740
9 2 -0.000198 0.446669
9 3 -0.000063 0.483115
9 4 -0.000156 0.458120
9 5 -0.000894 0.259659
9 6 -0.000191 0.448517
9 7 -0.000409 0.389920
9 8 0.000046 0.512359
9 9 0.000119 0.532109
9 10 -0.000129 0.465300
9 11 -0.000010 0.497266
9 12 0.000661 0.677794
9 13 0.001307 0.797097
10 0 0.000000 0.500000
10 1 -0.000383 0.396957
10 2 -0.000260 0.429950
10 3 -0.000202 0.445690
10 4 -0.000550 0.352159
10 5 -0.000617 0.334136
10 6 -0.000351 0.405702
10 7 0.000386 0.603818
10 8 0.000084 0.522538
10 9 -0.000036 0.490366
10 10 -0.000143 0.461655
10 11 0.000069 0.518448
10 12 0.000805 0.716406
10 13 0.001198 0.787958
11 0 0.000000 0.500000
11 1 -0.000218 0.441293
11 2 -0.000573 0.345877
11 3 -0.000103 0.472184
11 4 -0.000278 0.425322
11 5 -0.000755 0.296846
11 6 -0.000001 0.499729
11 7 -0.000479 0.371216
11 8 0.000245 0.565976
11 9 0.000016 0.504385
11 10 0.000165 0.544380
11 11 0.000257 0.569203
11 12 0.000411 0.610566
11 13 0.001312 0.797571
12 0 0.000000 0.500000
12 1 -0.000236 0.436570
12 2 -0.000321 0.413741
12 3 -0.000149 0.459893
12 4 -0.000552 0.351637
12 5 -0.000238 0.436104
12 6 -0.000117 0.468603
12 7 -0.000120 0.467649
12 8 -0.000009 0.497526
12 9 0.000022 0.505997
12 10 0.000004 0.500959
12 11 0.000214 0.557667
12 12 0.000585 0.657472
12 13 0.000915 0.746181
13 0 0.000000 0.500000
13 1 0.000011 0.502851
13 2 -0.000135 0.463598
13 3 0.000171 0.545904
13 4 -0.000265 0.428610
13 5 -0.001342 0.200046
13 6 0.000149 0.540016
13 7 -0.000494 0.367047
13 8 0.000243 0.565323
13 9 0.000066 0.517729
13 10 -0.000059 0.484116
13 11 0.000178 0.547994
13 12 0.000646 0.673773
13 13 0.000833 0.724153
14 0 0.000000 0.500000
14 1 0.000089 0.523866
14 2 -0.000021 0.494464
14 3 0.000138 0.537118
14 4 -0.000023 0.493889
14 5 -0.000960 0.241831
14 6 0.000346 0.593163
14 7 -0.001046 0.226234
14 8 0.000216 0.558026
14 9 0.000041 0.511008
14 10 0.000199 0.553405
14 11 0.000169 0.545442
14 12 0.000113 0.530321
14 13 0.000740 0.698963
15 0 0.000000 0.500000
15 1 0.000007 0.501989
15 2 0.000075 0.520226
15 3 -0.000022 0.494076
15 4 -0.000007 0.498123
15 5 -0.000882 0.262876
15 6 0.000075 0.520289
15 7 -0.000845 0.272624
15 8 0.000157 0.542239
15 9 0.000139 0.537413
15 10 0.000155 0.541702
15 11 0.000157 0.542331
15 12 0.000256 0.568738
15 13 0.000734 0.697375
16 0 0.000000 0.500000
16 1 0.000102 0.527555
16 2 -0.000009 0.497647
16 3 0.000519 0.639507
16 4 0.000154 0.541432
16 5 -0.000964 0.240722
16 6 0.000332 0.589375
16 7 -0.002363 0.140590
16 8 0.000303 0.581563
16 9 0.000059 0.515755
16 10 0.000230 0.561815
16 11 0.000291 0.578291
16 12 0.000259 0.569648
16 13 0.001087 0.777752
17 0 0.000000 0.500000
17 1 0.000052 0.514006
17 2 0.000049 0.513086
17 3 0.000485 0.630542
17 4 0.000085 0.522775
17 5 0.000606 0.662893
17 6 0.000079 0.521172
17 7 0.002334 0.858087
17 8 -0.000112 0.469901
17 9 -0.000174 0.453107
17 10 -0.000313 0.415915
17 11 -0.001111 0.219962
17 12 0.000229 0.561701
17 13 -0.002208 0.147715
18 0 0.000000 0.500000
18 1 0.000082 0.522116
18 2 0.000088 0.523570
18 3 0.000246 0.566076
18 4 0.000144 0.538669
18 5 0.000483 0.629926
18 6 -0.000055 0.485262
18 7 0.001774 0.829253
18 8 -0.000188 0.449348
18 9 0.000043 0.511440
18 10 -0.000457 0.377025
18 11 -0.000873 0.265303
18 12 0.000290 0.578077
18 13 -0.001576 0.183173
19 0 0.000000 0.500000
19 1 0.000081 0.521832
19 2 0.000088 0.523557
19 3 0.000038 0.510177
19 4 0.000110 0.529698
19 5 0.000484 0.630170
19 6 0.000094 0.525296
19 7 0.001245 0.792040
19 8 0.000045 0.512069
19 9 -0.000166 0.455324
19 10 -0.000251 0.432586
19 11 -0.000546 0.353148
19 12 0.000025 0.506789
19 13 -0.001248 0.207758
20 0 0.000000 0.500000
20 1 0.000055 0.514914
20 2 0.000026 0.506889
20 3 0.000379 0.602065
20 4 -0.000086 0.476924
20 5 0.000557 0.649959
20 6 -0.000248 0.433294
20 7 0.001626 0.820128
20 8 0.000220 0.559089
20 9 -0.000507 0.363635
20 10 -0.000259 0.430230
20 11 -0.000645 0.326505
20 12 0.000149 0.540012
20 13 -0.001268 0.206066
21 0 0.000000 0.500000
21 1 0.000090 0.524334
21 2 -0.000029 0.492137
21 3 0.000649 0.674576
21 4 0.000073 0.519759
21 5 0.000263 0.570853
21 6 -0.000053 0.485832
21 7 0.002107 0.847332
21 8 -0.000024 0.493467
21 9 -0.000411 0.389522
21 10 -0.000840 0.274115
21 11 -0.000691 0.314101
21 12 0.000679 0.682694
21 13 -0.001815 0.168368
22 0 0.000000 0.500000
22 1 0.000054 0.514629
22 2 0.000060 0.516223
22 3 0.000500 0.634559
22 4 0.000027 0.507296
22 5 0.000323 0.586943
22 6 -0.000253 0.432028
22 7 0.001446 0.807793
22 8 -0.000270 0.427437
22 9 -0.000073 0.480282
22 10 -0.000630 0.330562
22 11 -0.000924 0.251339
22 12 0.000441 0.618576
22 13 -0.000702 0.311057
23 0 0.000000 0.500000
23 1 0.000184 0.549541
23 2 0.000094 0.525335
23 3 0.000386 0.603882
23 4 0.000231 0.562007
23 5 0.000328 0.588249
23 6 -0.000004 0.498851
23 7 0.000494 0.632978
23 8 -0.000298 0.419831
23 9 -0.000314 0.415422
23 10 -0.000500 0.365597
23 11 0.000124 0.533251
23 12 0.000087 0.523474
23 13 -0.000812 0.281581
24 0 0.000000 0.500000
24 1 0.000246 0.566068
24 2 0.000165 0.544458
24 3 0.000691 0.685982
24 4 0.000301 0.580971
24 5 0.000634 0.670624
24 6 0.000353 0.594854
24 7 0.001828 0.832399
24 8 -0.000129 0.465221
24 9 -0.000240 0.435377
24 10 -0.000916 0.253515
24 11 -0.000857 0.269434
24 12 -0.001071 0.223816
24 13 -0.001004 0.230569
25 0 0.000000 0.500000
25 1 0.000122 0.532806
25 2 0.000121 0.532670
25 3 0.000696 0.687097
25 4 0.000135 0.536415
25 5 0.000400 0.607593
25 6 0.000016 0.504378
25 7 -0.000151 0.459440
25 8 -0.000341 0.408283
25 9 -0.000763 0.294665
25 10 -0.000596 0.339662
25 11 0.000028 0.507488
25 12 0.000147 0.539482
25 13 0.000186 0.550020
26 0 0.000000 0.500000
26 1 0.000115 0.530843
26 2 0.000026 0.507114
26 3 0.000356 0.595718
26 4 0.000239 0.564275
26 5 0.000298 0.580094
26 6 -0.000007 0.498185
26 7 0.000891 0.739633
26 8 0.000102 0.527479
26 9 -0.000121 0.467555
26 10 -0.000999 0.231259
26 11 0.000040 0.510732
26 12 0.000013 0.503627
26 13 -0.000954 0.243486
27 0 0.000000 0.500000
27 1 0.000115 0.530927
27 2 0.000116 0.531138
27 3 0.000328 0.588343
27 4 0.000180 0.548421
27 5 0.000537 0.644552
27 6 0.000173 0.546401
27 7 0.001436 0.807021
27 8 -0.000016 0.495746
27 9 -0.000358 0.403799
27 10 -0.000821 0.279280
27 11 -0.000434 0.383338
27 12 -0.000279 0.424879
27 13 -0.000978 0.236956
28 0 0.000000 0.500000
28 1 -0.000306 0.417692
28 2 -0.000157 0.457794
28 3 -0.001492 0.188925
28 4 -0.000275 0.426057
28 5 0.000080 0.521582
28 6 -0.000206 0.444613
28 7 0.000701 0.688694
28 8 -0.000249 0.433080
28 9 -0.000218 0.441478
28 10 0.000172 0.546397
28 11 0.000113 0.530451
28 12 0.000568 0.652757
28 13 0.001267 0.793870
29 0 0.000000 0.500000
29 1 0.000079 0.521150
29 2 -0.000069 0.481495
29 3 -0.001261 0.206603
29 4 -0.000248 0.433423
29 5 0.000371 0.599669
29 6 -0.000180 0.451671
29 7 -0.000011 0.496927
29 8 -0.000194 0.447742
29 9 -0.000160 0.457038
29 10 -0.000008 0.497771
29 11 0.000140 0.537714
29 12 0.000498 0.633824
29 13 0.001044 0.773527
30 0 0.000000 0.500000
30 1 -0.000149 0.459896
30 2 -0.000239 0.435817
30 3 -0.000698 0.312239
30 4 -0.000347 0.406777
30 5 0.000044 0.511836
30 6 -0.000296 0.420289
30 7 0.000330 0.588802
30 8 -0.000245 0.434013
30 9 -0.000089 0.476184
30 10 -0.000256 0.431215
30 11 0.000222 0.559718
30 12 0.000689 0.685201
30 13 0.001034 0.772457
31 0 0.000000 0.500000
31 1 -0.000213 0.442594
31 2 -0.000129 0.465250
31 3 -0.001531 0.186251
31 4 -0.000445 0.380348
31 5 0.000220 0.559157
31 6 -0.000188 0.449359
31 7 0.000582 0.656628
31 8 -0.000437 0.382439
31 9 -0.000115 0.469061
31 10 -0.000108 0.470974
31 11 0.000163 0.543849
31 12 0.000703 0.689222
31 13 0.001498 0.811457
32 0 0.000000 0.500000
32 1 -0.000726 0.304736
32 2 -0.000042 0.488714
32 3 -0.000362 0.402704
32 4 -0.000553 0.351367
32 5 -0.000035 0.490585
32 6 -0.000428 0.384932
32 7 0.000932 0.750799
32 8 -0.000068 0.481767
32 9 -0.000048 0.487127
32 10 -0.000081 0.478082
32 11 0.000160 0.542936
32 12 0.000285 0.576685
32 13 0.000965 0.759567
33 0 0.000000 0.500000
33 1 -0.000428 0.384802
33 2 -0.000135 0.463605
33 3 -0.001842 0.166781
33 4 -0.000458 0.376675
33 5 -0.000359 0.403536
33 6 -0.000123 0.466888
33 7 0.000904 0.743177
33 8 -0.000077 0.479353
33 9 -0.000093 0.474863
33 10 -0.000002 0.499548
33 11 0.000177 0.547477
33 12 0.000597 0.660620
33 13 0.001840 0.833103
34 0 0.000000 0.500000
34 1 -0.000995 0.232324
34 2 -0.000108 0.470904
34 3 -0.000792 0.287011
34 4 -0.000526 0.358623
34 5 -0.000257 0.430737
34 6 0.000075 0.520199
34 7 0.000138 0.537103
34 8 0.000021 0.505684
34 9 -0.000070 0.481116
34 10 0.000044 0.511879
34 11 0.000226 0.560882
34 12 0.000804 0.716272
34 13 0.001440 0.807305
35 0 0.000000 0.500000
35 1 -0.000786 0.288636
35 2 -0.000220 0.440704
35 3 -0.000187 0.449661
35 4 -0.000256 0.431223
35 5 -0.000157 0.457646
35 6 -0.000103 0.472211
35 7 0.000173 0.546475
35 8 -0.000093 0.475023
35 9 0.000013 0.503473
35 10 -0.000107 0.471222
35 11 0.000071 0.519146
35 12 0.000724 0.694700
35 13 0.000929 0.749879
36 0 0.000000 0.500000
36 1 -0.001285 0.204670
36 2 -0.000335 0.409995
36 3 -0.000689 0.314695
36 4 -0.000423 0.386321
36 5 -0.000036 0.490289
36 6 -0.000205 0.444945
36 7 0.000564 0.651784
36 8 0.000108 0.529072
36 9 -0.000128 0.465488
36 10 -0.000065 0.482629
36 11 0.000055 0.514681
36 12 0.001136 0.782361
36 13 0.001302 0.796728
37 0 0.000000 0.500000
37 1 -0.000652 0.324642
37 2 -0.000257 0.430862
37 3 -0.000419 0.387244
37 4 -0.000288 0.422640
37 5 -0.000182 0.451098
37 6 -0.000036 0.490355
37 7 0.000557 0.649900
37 8 0.000042 0.511275
37 9 -0.000106 0.471460
37 10 0.000023 0.506126
37 11 0.000112 0.530164
37 12 0.000391 0.605188
37 13 0.000814 0.719046
38 0 0.000000 0.500000
38 1 0.000088 0.523605
38 2 -0.000036 0.490307
38 3 0.000545 0.646654
38 4 0.000130 0.534851
38 5 -0.000107 0.471322
38 6 0.000332 0.589260
38 7 -0.001740 0.172797
38 8 0.000123 0.533083
38 9 0.000041 0.510973
38 10 0.000173 0.546647
38 11 -0.000537 0.355627
38 12 0.000280 0.575243
38 13 0.000708 0.690379
39 0 0.000000 0.500000
39 1 0.000118 0.531655
39 2 0.000003 0.500919
39 3 0.000339 0.591274
39 4 0.000096 0.525925
39 5 -0.000195 0.447626
39 6 0.000438 0.617906
39 7 -0.002543 0.132901
39 8 0.000371 0.599741
39 9 0.000110 0.529495
39 10 0.000180 0.548395
39 11 0.000358 0.596295
39 12 -0.000303 0.418437
39 13 0.001027 0.771786
40 0 0.000000 0.500000
40 1 0.000135 0.536277
40 2 0.000048 0.512956
40 3 0.000625 0.667991
40 4 0.000191 0.551287
40 5 -0.000442 0.381081
40 6 0.000348 0.593592
40 7 -0.002381 0.139816
40 8 0.000208 0.555994
40 9 0.000073 0.519644
40 10 0.000221 0.559499
40 11 0.000104 0.527971
40 12 -0.000323 0.413018
40 13 0.001194 0.787596
41 0 0.000000 0.500000
41 1 0.000070 0.518872
41 2 0.000054 0.514394
41 3 0.000387 0.604050
41 4 0.000146 0.539392
41 5 -0.000265 0.428713
41 6 0.000319 0.585766
41 7 -0.002206 0.147815
41 8 0.000313 0.584107
41 9 -0.000014 0.496148
41 10 0.000152 0.540999
41 11 0.000213 0.557315
41 12 0.000285 0.576733
41 13 0.000546 0.646972
42 0 0.000000 0.500000
42 1 0.000180 0.548330
42 2 0.000090 0.524295
42 3 0.000596 0.660223
42 4 0.000044 0.511794
42 5 -0.000115 0.468986
42 6 0.000248 0.566631
42 7 -0.000470 0.373541
42 8 -0.000524 0.358994
42 9 0.000065 0.517463
42 10 -0.000156 0.458134
42 11 0.000201 0.553983
42 12 -0.000584 0.342848
42 13 0.000427 0.614777
43 0 0.000000 0.500000
43 1 0.000116 0.531222
43 2 0.000146 0.539292
43 3 0.000540 0.645332
43 4 0.000035 0.509475
43 5 0.000334 0.589756
43 6 0.000293 0.578880
43 7 -0.001720 0.173968
43 8 -0.000661 0.322068
43 9 0.000059 0.515876
43 10 -0.000107 0.471178
43 11 0.000190 0.551123
43 12 -0.000213 0.442618
43 13 0.000989 0.765950
44 0 0.000000 0.500000
44 1 -0.000002 0.499376
44 2 0.000131 0.535285
44 3 0.000062 0.516658
44 4 -0.000048 0.487213
44 5 0.000300 0.580796
44 6 0.000192 0.551609
44 7 -0.001150 0.216299
44 8 -0.001818 0.168153
44 9 -0.000087 0.476494
44 10 -0.000099 0.473242
44 11 0.000348 0.593487
44 12 0.000731 0.696712
44 13 0.001441 0.807397
45 0 0.000000 0.500000
45 1 0.000134 0.535934
45 2 0.000106 0.528567
45 3 0.000201 0.553932
45 4 0.000010 0.502732
45 5 -0.000095 0.474334
45 6 0.000017 0.504525
45 7 -0.000793 0.286754
45 8 -0.000299 0.419447
45 9 0.000132 0.535452
45 10 0.000219 0.558858
45 11 0.000249 0.567068
45 12 -0.000725 0.304952
45 13 0.000846 0.727445
46 0 0.000000 0.500000
46 1 0.000112 0.530028
46 2 -0.000031 0.491726
46 3 0.000515 0.638441
46 4 0.000054 0.514543
46 5 0.000189 0.550843
46 6 0.000184 0.549489
46 7 -0.001150 0.216312
46 8 -0.000810 0.282052
46 9 -0.000046 0.487505
46 10 -0.000042 0.488576
46 11 0.000196 0.552633
46 12 -0.000031 0.491580
46 13 0.000862 0.731937
47 0 0.000000 0.500000
47 1 0.000179 0.548258
47 2 0.000056 0.515020
47 3 0.000833 0.724084
47 4 0.000014 0.503786
47 5 0.000093 0.525036
47 6 0.000195 0.552478
47 7 0.001866 0.834552
47 8 0.000135 0.536375
47 9 -0.000133 0.464285
47 10 -0.000706 0.310205
47 11 0.000156 0.541880
47 12 0.000377 0.601441
47 13 -0.003066 0.113222
48 0 0.000000 0.500000
48 1 0.000146 0.539174
48 2 0.000191 0.551391
48 3 0.001193 0.787544
48 4 0.000395 0.606138
48 5 0.000810 0.717823
48 6 0.000639 0.671985
48 7 0.004037 0.915704
48 8 0.000375 0.600792
48 9 0.000149 0.540152
48 10 -0.000185 0.450215
48 11 0.000528 0.642045
48 12 0.000830 0.723164
48 13 -0.009107 -0.001242
49 0 0.000000 0.500000
49 1 0.000114 0.530603
49 2 0.000145 0.538878
49 3 0.000530 0.642475
49 4 0.000118 0.531732
49 5 0.000412 0.610943
49 6 0.000021 0.505582
49 7 0.001465 0.809157
49 8 -0.000466 0.374538
49 9 -0.000211 0.443215
49 10 -0.000586 0.342346
49 11 0.000009 0.502338
49 12 0.000630 0.669395
49 13 -0.002179 0.149111
50 0 0.000000 0.500000
50 1 0.000094 0.525232
50 2 0.000097 0.526152
50 3 0.000581 0.656373
50 4 0.000079 0.521155
50 5 0.000285 0.576569
50 6 0.000012 0.503140
50 7 0.001092 0.778284
50 8 -0.000019 0.494762
50 9 -0.000120 0.467755
50 10 -0.000014 0.496331
50 11 0.000075 0.520280
50 12 0.000201 0.554075
50 13 -0.002363 0.140590
51 0 0.000000 0.500000
51 1 0.000104 0.527885
51 2 0.000082 0.521945
51 3 0.000440 0.618277
51 4 0.000215 0.557780
51 5 -0.000004 0.498860
51 6 0.000160 0.543005
51 7 0.000743 0.699783
51 8 0.000223 0.559910
51 9 0.000062 0.516558
51 10 -0.000119 0.467960
51 11 0.000029 0.507875
51 12 -0.000613 0.335139
51 13 -0.001320 0.201848
52 0 0.000000 0.500000
52 1 0.000232 0.562368
52 2 0.000035 0.509319
52 3 0.000399 0.607264
52 4 -0.000083 0.477728
52 5 0.000252 0.567682
52 6 -0.000405 0.390983
52 7 0.001091 0.778177
52 8 -0.000755 0.297042
52 9 -0.001089 0.222008
52 10 -0.000212 0.442922
52 11 0.000027 0.507369
52 12 -0.000033 0.491185
52 13 0.000541 0.645624
53 0 0.000000 0.500000
53 1 0.000167 0.544981
53 2 0.000159 0.542759
53 3 0.000548 0.647501
53 4 0.000200 0.553698
53 5 -0.000044 0.488195
53 6 0.000041 0.511113
53 7 -0.000682 0.316455
53 8 -0.000202 0.445530
53 9 -0.000702 0.311169
53 10 -0.000042 0.488742
53 11 0.000167 0.544851
53 12 -0.000192 0.448427
53 13 0.000582 0.656578
54 0 0.000000 0.500000
54 1 -0.000031 0.491646
54 2 0.000142 0.538239
54 3 0.000636 0.671099
54 4 -0.000169 0.454530
54 5 0.000489 0.631477
54 6 0.000007 0.501801
54 7 0.000229 0.561584
54 8 -0.000351 0.405475
54 9 -0.001026 0.228298
54 10 -0.000269 0.427628
54 11 0.000059 0.515786
54 12 -0.000132 0.464552
54 13 0.000417 0.612203
55 0 0.000000 0.500000
55 1 0.000136 0.536597
55 2 0.000039 0.510511
55 3 0.000006 0.501549
55 4 0.000018 0.504908
55 5 0.000333 0.589652
55 6 0.000215 0.557775
55 7 -0.000308 0.417280
55 8 -0.000239 0.435627
55 9 -0.000585 0.342569
55 10 -0.000342 0.408020
55 11 0.000282 0.575892
55 12 0.000031 0.508329
55 13 0.000414 0.611293
56 0 0.000000 0.500000
56 1 0.000112 0.530050
56 2 0.000162 0.543643
56 3 0.000216 0.558043
56 4 0.000029 0.507875
56 5 0.000158 0.542441
56 6 -0.000035 0.490572
56 7 0.000380 0.602192
56 8 -0.000750 0.298382
56 9 -0.000667 0.320549
56 10 -0.000002 0.499463
56 11 0.000266 0.571429
56 12 -0.000151 0.459425
56 13 0.000282 0.575935
57 0 0.000000 0.500000
57 1 0.000118 0.531854
57 2 0.000118 0.531639
57 3 0.000490 0.631777
57 4 0.000040 0.510879
57 5 0.000460 0.623803
57 6 0.000238 0.564077
57 7 0.001195 0.787680
57 8 0.000235 0.563333
57 9 -0.000057 0.484664
57 10 0.000254 0.568283
57 11 0.000165 0.544348
57 12 -0.001565 0.183935
57 13 -0.001692 0.175732
58 0 0.000000 0.500000
58 1 0.000166 0.544602
58 2 -0.000011 0.497053
58 3 0.000508 0.636672
58 4 0.000134 0.536168
58 5 0.000478 0.628698
58 6 0.000230 0.561851
58 7 0.000649 0.674673
58 8 -0.000113 0.469607
58 9 0.000016 0.504272
58 10 -0.000013 0.496626
58 11 0.000017 0.504616
58 12 -0.001301 0.203327
58 13 -0.000761 0.295182
59 0 0.000000 0.500000
59 1 0.000105 0.528200
59 2 0.000018 0.504875
59 3 0.000681 0.683314
59 4 0.000101 0.527169
59 5 0.000208 0.555949
59 6 0.000317 0.585261
59 7 -0.000405 0.391072
59 8 -0.000177 0.452367
59 9 0.000133 0.535649
59 10 -0.000046 0.487749
59 11 0.000281 0.575696
59 12 -0.001248 0.207758
59 13 0.000031 0.508275
60 0 0.000000 0.500000
60 1 -0.000130 0.464993
60 2 0.000044 0.511855
60 3 -0.000557 0.350290
60 4 -0.000693 0.313506
60 5 -0.000081 0.478093
60 6 0.000238 0.564095
60 7 -0.000323 0.412998
60 8 0.000013 0.503477
60 9 0.000055 0.514810
60 10 0.000115 0.531051
60 11 0.000178 0.547997
60 12 0.000080 0.521622
60 13 0.001060 0.775146
61 0 0.000000 0.500000
61 1 -0.000005 0.498636
61 2 -0.000064 0.482748
61 3 -0.000368 0.401034
61 4 -0.000474 0.372575
61 5 -0.000160 0.457065
61 6 -0.000043 0.488394
61 7 -0.000771 0.292510
61 8 -0.000057 0.484733
61 9 0.000054 0.514429
61 10 0.000297 0.579952
61 11 0.000182 0.548844
61 12 0.000169 0.545593
61 13 0.001240 0.791586
62 0 0.000000 0.500000
62 1 0.000148 0.539861
62 2 0.000059 0.515787
62 3 -0.000249 0.433006
62 4 -0.000493 0.367387
62 5 0.000137 0.536904
62 6 0.000181 0.548572
62 7 -0.001608 0.181056
62 8 0.000144 0.538848
62 9 0.000150 0.540317
62 10 0.000043 0.511604
62 11 0.000016 0.504310
62 12 0.000221 0.559442
62 13 0.001251 0.792551
63 0 0.000000 0.500000
63 1 0.000018 0.504805
63 2 -0.000045 0.487919
63 3 0.000185 0.549647
63 4 -0.000693 0.313596
63 5 -0.000616 0.334424
63 6 0.000149 0.540111
63 7 -0.001155 0.215882
63 8 -0.000045 0.487811
63 9 0.000025 0.506832
63 10 0.000116 0.531209
63 11 0.000297 0.579894
63 12 0.000377 0.601385
63 13 0.001387 0.803355
64 0 0.000000 0.500000
64 1 0.000211 0.556752
64 2 0.000057 0.515230
64 3 -0.000230 0.438194
64 4 -0.000484 0.369849
64 5 -0.000288 0.422437
64 6 0.000138 0.537134
64 7 -0.001230 0.209209
64 8 0.000229 0.561716
64 9 0.000046 0.512475
64 10 0.000094 0.525315
64 11 0.000008 0.502082
64 12 -0.000091 0.475521
64 13 0.001540 0.814392
65 0 0.000000 0.500000
65 1 -0.000034 0.490895
65 2 0.000031 0.508268
65 3 -0.001042 0.226671
65 4 -0.000059 0.484245
65 5 0.000115 0.531016
65 6 0.000133 0.535744
65 7 0.000495 0.633190
65 8 -0.000060 0.483984
65 9 0.000016 0.504299
65 10 -0.000186 0.449981
65 11 0.000053 0.514342
65 12 -0.000272 0.426808
65 13 0.000809 0.717554
66 0 0.000000 0.500000
66 1 0.000113 0.530380
66 2 0.000064 0.517195
66 3 0.000373 0.600281
66 4 0.000144 0.538745
66 5 -0.000072 0.480577
66 6 0.000240 0.564579
66 7 -0.000310 0.416659
66 8 -0.000045 0.487865
66 9 0.000034 0.509040
66 10 0.000007 0.501986
66 11 0.000096 0.525934
66 12 -0.000388 0.395671
66 13 -0.000256 0.431085
67 0 0.000000 0.500000
67 1 0.000142 0.538122
67 2 0.000029 0.507844
67 3 0.000370 0.599623
67 4 0.000025 0.506654
67 5 0.000342 0.591943
67 6 0.000275 0.574052
67 7 0.000651 0.675228
67 8 -0.000215 0.442148
67 9 -0.000076 0.479671
67 10 0.000049 0.513229
67 11 0.000020 0.505250
67 12 -0.000854 0.270234
67 13 -0.000758 0.296003
68 0 0.000000 0.500000
68 1 0.000132 0.535453
68 2 0.000070 0.518847
68 3 0.000544 0.646307
68 4 0.000187 0.550269
68 5 -0.000078 0.479031
68 6 0.000254 0.568277
68 7 -0.002644 0.128799
68 8 0.000057 0.515284
68 9 0.000109 0.529330
68 10 0.000107 0.528806
68 11 0.000168 0.545211
68 12 -0.000054 0.485582
68 13 0.001148 0.783476
69 0 0.000000 0.500000
69 1 -0.000061 0.483624
69 2 -0.000056 0.484894
69 3 -0.000908 0.255711
69 4 -0.000113 0.469670
69 5 0.000190 0.551058
69 6 0.000022 0.506008
69 7 -0.000234 0.437145
69 8 -0.000079 0.478713
69 9 -0.000188 0.449300
69 10 -0.000032 0.491416
69 11 0.000208 0.555891
69 12 0.000229 0.561534
69 13 0.001022 0.771326


==> tex_tables/mean_table_heatmaps/intensity_mean_heatmap_NeuralABM_low_noise_row_margin_thinning1_burnin10000_covered_cell_coordinates.dat <==
x y
0 0
0 1
0 2
0 3
0 4
0 6
0 8
0 9
0 10
0 11
0 12
1 0
1 1
1 2
1 3
1 4
1 6
1 7
1 10
1 11
1 12
2 0
2 1
2 2
2 3
2 4
2 6
2 8
2 9
2 10
2 11
2 12
3 0
3 1
3 2
3 3
3 4
3 6
3 7
3 9
3 10
3 11
3 12
4 0
4 1
4 2
4 3
4 4
4 6
4 10
4 11
4 12
5 0
5 1
5 2
5 3
5 4
5 6
5 10
5 11
5 12
6 0
6 2
6 3
6 5
6 6
6 7
6 8
6 9
6 10
6 11
7 0
7 1
7 2
7 5
7 6
7 7
7 8
7 9
7 10
7 11
7 12
8 0
8 1
8 2
8 3
8 5
8 6
8 7
8 8
8 9
8 10
8 11
9 6
9 7
9 8
9 9
9 10
9 11
10 0
10 2
10 3
10 5
10 6
10 7
10 8
10 9
10 10
10 11
11 2
11 5
11 6
11 7
11 8
11 9
11 10
11 11
11 12
12 0
12 1
12 2
12 3
12 5
12 6
12 7
12 8
12 9
12 10
12 11
12 12
13 0
13 1
13 2
13 3
13 5
13 6
13 7
13 8
13 9
13 10
13 11
13 12
14 0
14 1
14 2
14 3
14 5
14 6
14 7
14 8
14 9
14 10
14 11
14 12
15 0
15 1
15 2
15 3
15 5
15 6
15 7
15 8
15 9
15 10
15 11
16 0
16 1
16 2
16 3
16 4
16 5
16 6
16 7
16 8
16 9
16 11
17 0
17 1
17 2
17 3
17 4
17 5
17 6
17 7
17 8
17 11
18 0
18 1
18 2
18 3
18 4
18 5
18 6
18 7
18 8
18 9
18 11
19 0
19 1
19 2
19 3
19 4
19 5
19 6
19 7
19 9
19 11
20 0
20 1
20 2
20 3
20 4
20 5
20 6
20 7
20 11
21 0
21 1
21 2
21 3
21 4
21 5
21 6
21 8
21 11
22 1
22 2
22 3
22 4
22 5
22 6
22 10
22 11
23 0
23 1
23 2
23 3
23 4
23 5
23 6
23 7
23 8
24 0
24 1
24 2
24 3
24 4
24 5
24 6
24 10
24 11
24 12
25 0
25 1
25 2
25 3
25 4
25 5
25 6
25 7
25 8
25 10
25 11
26 0
26 1
26 2
26 3
26 4
26 5
26 6
26 7
27 1
27 3
27 4
27 5
27 6
27 7
27 8
27 9
27 10
27 11
28 0
28 1
28 3
28 4
28 5
28 6
28 7
28 8
28 9
28 10
28 11
28 12
29 0
29 1
29 4
29 5
29 6
29 7
29 8
29 9
29 10
29 11
29 12
30 0
30 1
30 4
30 5
30 6
30 8
30 9
30 10
30 11
31 1
31 4
31 6
31 7
31 8
31 9
31 10
31 11
31 12
32 1
32 5
32 6
32 7
32 8
32 9
32 10
32 11
33 1
33 5
33 6
33 7
33 8
33 9
33 10
33 11
34 1
34 2
34 3
34 4
34 5
34 6
34 7
34 8
34 9
34 10
34 11
34 12
35 4
35 5
35 6
35 7
35 8
35 9
35 10
35 11
36 5
36 6
36 7
36 8
36 9
36 10
36 11
36 12
37 0
37 1
37 2
37 3
37 4
37 5
37 6
37 7
37 8
37 9
37 11
37 12
38 0
38 1
38 2
38 3
38 5
38 6
38 7
38 8
38 9
38 12
39 0
39 1
39 2
39 3
39 5
39 6
39 7
39 8
39 9
39 10
40 0
40 1
40 2
40 3
40 6
40 7
40 8
40 9
40 10
40 11
40 12
41 1
41 2
41 3
41 4
41 5
41 6
41 8
41 9
41 10
41 12
42 0
42 2
42 3
42 4
42 5
42 6
42 8
42 9
42 10
42 12
43 0
43 1
43 2
43 3
43 4
43 5
43 6
43 8
43 9
43 10
43 11
43 12
44 0
44 1
44 2
44 3
44 4
44 5
44 6
44 8
44 9
44 10
44 12
45 0
45 1
45 2
45 3
45 4
45 5
45 6
45 8
45 9
45 10
45 11
45 12
46 0
46 1
46 2
46 3
46 4
46 5
46 6
46 7
46 8
46 10
46 11
47 0
47 1
47 2
47 3
47 4
47 5
47 7
47 8
47 9
47 10
47 11
48 0
48 2
48 3
48 4
48 5
48 6
48 8
48 10
48 11
49 0
49 1
49 2
49 3
49 4
49 5
49 6
49 7
49 8
49 9
49 10
49 11
50 0
50 1
50 2
50 3
50 4
50 5
50 6
50 7
50 8
50 9
50 10
51 0
51 1
51 2
51 3
51 4
51 5
51 6
51 9
51 10
51 11
51 12
52 0
52 1
52 2
52 3
52 4
52 5
52 6
52 7
52 9
52 10
52 12
53 0
53 1
53 2
53 3
53 4
53 5
53 6
53 9
53 10
53 12
54 0
54 1
54 2
54 3
54 4
54 5
54 6
54 7
54 9
54 10
54 11
54 12
55 0
55 1
55 2
55 3
55 4
55 5
55 6
55 9
55 10
55 12
56 0
56 1
56 2
56 3
56 4
56 5
56 6
56 7
56 8
56 9
56 10
57 1
57 2
57 3
57 4
57 5
57 6
57 7
57 8
57 9
57 10
58 0
58 1
58 2
58 3
58 4
58 5
58 6
58 7
58 8
58 9
58 10
58 12
59 0
59 1
59 4
59 5
59 6
59 7
59 8
59 9
59 10
59 11
59 12
60 0
60 1
60 4
60 5
60 6
60 7
60 8
60 9
60 10
60 11
61 0
61 1
61 4
61 5
61 6
61 7
61 8
61 9
61 10
61 11
61 12
62 0
62 1
62 2
62 5
62 6
62 7
62 8
62 9
62 10
62 11
62 12
63 1
63 2
63 5
63 6
63 7
63 8
63 9
63 10
63 11
64 0
64 1
64 3
64 4
64 5
64 6
64 7
64 8
64 9
64 10
64 12
65 1
65 2
65 3
65 4
65 5
65 6
65 7
65 8
65 9
65 10
66 1
66 2
66 3
66 4
66 5
66 6
66 7
66 8
66 9
66 10
67 0
67 1
67 2
67 3
67 4
67 5
67 6
67 7
67 8
67 9
67 10
67 11
67 12
68 0
68 1
68 3
68 4
68 5
68 6
68 7
68 8
68 9
68 10
68 11
68 12


==> tex_tables/mean_table_heatmaps/intensity_mean_heatmap_NeuralABM_low_noise_row_margin_thinning1_burnin10000_destination_demand_cell_data.txt <==
x y z color
69 0 -0.001571 0.267374
69 1 -0.000657 0.370017
69 2 0.007181 0.850044
69 3 -0.005848 0.165821
69 4 -0.000248 0.450999
69 5 -0.002578 0.229134
69 6 0.002990 0.782350
69 7 -0.008248 0.139255
69 8 -0.008796 0.134285
69 9 -0.008737 0.134799
69 10 0.002335 0.763217
69 11 0.009693 0.873224
69 12 0.014484 0.904257
70 0 -0.001571 0.267374
70 1 -0.000657 0.370017
70 2 0.007181 0.850044
70 3 -0.005848 0.165821
70 4 -0.000248 0.450999
70 5 -0.002578 0.229134
70 6 0.002990 0.782350
70 7 -0.008248 0.139255
70 8 -0.008796 0.134285
70 9 -0.008737 0.134799
70 10 0.002335 0.763217
70 11 0.009693 0.873224
70 12 0.014484 0.904257


==> tex_tables/mean_table_heatmaps/intensity_mean_heatmap_SIMLatentMCMC_high_noise_row_margin_thinning1_burnin10000_cell_data.txt <==
x y z color
0 0 0.000000 0.500000
0 1 0.000000 0.500000
0 2 0.000000 0.500000
0 3 0.000000 0.500000
0 4 0.000000 0.500000
0 5 0.000000 0.500000
0 6 0.000000 0.500000
0 7 0.000000 0.500000
0 8 0.000000 0.500000
0 9 0.000000 0.500000
0 10 0.000000 0.500000
0 11 0.000000 0.500000
0 12 0.000000 0.500000
0 13 0.000000 0.500000
1 0 0.000000 0.500000
1 1 0.000142 0.538168
1 2 0.000131 0.535275
1 3 0.000464 0.624802
1 4 -0.000149 0.459910
1 5 0.000516 0.638884
1 6 -0.000075 0.479878
1 7 -0.001479 0.189871
1 8 -0.000537 0.355469
1 9 -0.000035 0.490555
1 10 -0.000402 0.391884
1 11 -0.000187 0.449581
1 12 0.000701 0.688629
1 13 0.000910 0.744774
2 0 0.000000 0.500000
2 1 0.000021 0.505700
2 2 0.000081 0.521785
2 3 0.000530 0.642599
2 4 0.000232 0.562484
2 5 0.000353 0.595087
2 6 -0.001423 0.193947
2 7 -0.000493 0.367346
2 8 -0.000134 0.463878
2 9 -0.000302 0.418889
2 10 -0.000189 0.449155
2 11 0.000251 0.567631
2 12 0.000397 0.606892
2 13 0.000674 0.681234
3 0 0.000000 0.500000
3 1 0.000055 0.514764
3 2 0.000126 0.533998
3 3 0.000560 0.650739
3 4 -0.000119 0.467983
3 5 0.000306 0.582369
3 6 -0.000360 0.403034
3 7 -0.001107 0.220331
3 8 -0.000927 0.250608
3 9 -0.000053 0.485673
3 10 -0.000314 0.415544
3 11 -0.000034 0.490822
3 12 0.000579 0.655634
3 13 0.001288 0.795636
4 0 0.000000 0.500000
4 1 0.000001 0.500193
4 2 0.000148 0.539935
4 3 0.000565 0.651963
4 4 -0.000211 0.443227
4 5 0.000500 0.634426
4 6 -0.001356 0.198963
4 7 -0.000125 0.466255
4 8 -0.000557 0.350184
4 9 -0.000356 0.404130
4 10 -0.000372 0.399896
4 11 0.000011 0.502957
4 12 0.000803 0.716094
4 13 0.000950 0.755594
5 0 0.000000 0.500000
5 1 0.000121 0.532439
5 2 0.000144 0.538774
5 3 0.000463 0.624553
5 4 0.000014 0.503675
5 5 0.000138 0.537219
5 6 -0.001172 0.214319
5 7 -0.000629 0.330816
5 8 -0.000223 0.439948
5 9 -0.000216 0.441882
5 10 -0.000300 0.419355
5 11 0.000249 0.567069
5 12 0.000722 0.694305
5 13 0.000689 0.685238
6 0 0.000000 0.500000
6 1 0.000074 0.519941
6 2 0.000165 0.544510
6 3 0.000518 0.639215
6 4 -0.000066 0.482368
6 5 0.000551 0.648211
6 6 -0.001309 0.202723
6 7 -0.000429 0.384730
6 8 -0.000521 0.359798
6 9 -0.000394 0.394027
6 10 -0.000423 0.386122
6 11 0.000310 0.583353
6 12 0.000792 0.712995
6 13 0.000732 0.696765
7 0 0.000000 0.500000
7 1 0.000094 0.525182
7 2 -0.000314 0.415624
7 3 0.000358 0.596212
7 4 -0.000288 0.422435
7 5 -0.000750 0.298382
7 6 0.000373 0.600442
7 7 -0.001837 0.167077
7 8 -0.000325 0.412523
7 9 0.000023 0.506318
7 10 -0.000038 0.489901
7 11 0.000167 0.544976
7 12 0.000915 0.746075
7 13 0.001621 0.819778
8 0 0.000000 0.500000
8 1 0.000010 0.502583
8 2 0.000033 0.508779
8 3 0.000528 0.642117
8 4 -0.000368 0.400927
8 5 -0.000629 0.330806
8 6 0.000359 0.596479
8 7 -0.001158 0.215604
8 8 -0.000232 0.437649
8 9 -0.000194 0.447821
8 10 -0.000077 0.479165
8 11 0.000197 0.552921
8 12 0.000538 0.644615
8 13 0.000995 0.767580
9 0 0.000000 0.500000
9 1 -0.000003 0.499232
9 2 -0.000122 0.467141
9 3 0.000069 0.518692
9 4 -0.000050 0.486563
9 5 -0.000755 0.296898
9 6 -0.000049 0.486694
9 7 -0.001386 0.196660
9 8 0.000127 0.534031
9 9 0.000194 0.552282
9 10 -0.000052 0.486139
9 11 0.000100 0.526903
9 12 0.000721 0.693807
9 13 0.001207 0.788731
10 0 0.000000 0.500000
10 1 -0.000325 0.412513
10 2 -0.000154 0.458443
10 3 0.000018 0.504806
10 4 -0.000591 0.341031
10 5 -0.000268 0.427783
10 6 -0.000128 0.465519
10 7 0.000154 0.541355
10 8 -0.000351 0.405461
10 9 -0.000169 0.454487
10 10 -0.000426 0.385305
10 11 -0.000050 0.486518
10 12 0.001145 0.783239
10 13 0.001148 0.783480
11 0 0.000000 0.500000
11 1 -0.000185 0.450367
11 2 -0.000451 0.378668
11 3 0.000105 0.528328
11 4 -0.000271 0.427107
11 5 -0.000376 0.398872
11 6 0.000237 0.563729
11 7 -0.000788 0.288126
11 8 -0.000191 0.448714
11 9 -0.000121 0.467357
11 10 -0.000134 0.463876
11 11 0.000135 0.536202
11 12 0.000774 0.708101
11 13 0.001266 0.793790
12 0 0.000000 0.500000
12 1 -0.000174 0.453202
12 2 -0.000218 0.441489
12 3 0.000069 0.518470
12 4 -0.000549 0.352394
12 5 0.000090 0.524127
12 6 0.000101 0.527247
12 7 -0.000407 0.390440
12 8 -0.000411 0.389374
12 9 -0.000100 0.473200
12 10 -0.000269 0.427751
12 11 0.000108 0.528938
12 12 0.000902 0.742501
12 13 0.000858 0.730866
13 0 0.000000 0.500000
13 1 0.000092 0.524734
13 2 -0.000058 0.484474
13 3 0.000303 0.581612
13 4 -0.000155 0.458326
13 5 -0.001204 0.211491
13 6 0.000293 0.578717
13 7 -0.001512 0.187555
13 8 0.000338 0.590917
13 9 0.000148 0.539788
13 10 0.000031 0.508452
13 11 0.000295 0.579262
13 12 0.000702 0.688724
13 13 0.000727 0.695532
14 0 0.000000 0.500000
14 1 0.000149 0.539961
14 2 0.000037 0.509916
14 3 0.000236 0.563363
14 4 0.000058 0.515531
14 5 -0.000858 0.269242
14 6 0.000453 0.621802
14 7 -0.001808 0.168719
14 8 0.000291 0.578164
14 9 0.000104 0.527874
14 10 0.000271 0.572863
14 11 0.000257 0.569160
14 12 0.000153 0.541025
14 13 0.000660 0.677558
15 0 0.000000 0.500000
15 1 0.000007 0.501923
15 2 0.000169 0.545355
15 3 0.000110 0.529569
15 4 -0.000047 0.487363
15 5 -0.000578 0.344621
15 6 0.000253 0.567936
15 7 -0.001042 0.226643
15 8 -0.000170 0.454151
15 9 0.000032 0.508505
15 10 -0.000068 0.481763
15 11 0.000062 0.516639
15 12 0.000548 0.647501
15 13 0.000725 0.695075
16 0 0.000000 0.500000
16 1 0.000090 0.524289
16 2 0.000083 0.522279
16 3 0.000639 0.671839
16 4 0.000116 0.531250
16 5 -0.000666 0.320756
16 6 0.000513 0.637922
16 7 -0.002625 0.129564
16 8 0.000023 0.506279
16 9 -0.000039 0.489444
16 10 0.000020 0.505389
16 11 0.000207 0.555693
16 12 0.000550 0.647837
16 13 0.001089 0.777975
17 0 0.000000 0.500000
17 1 -0.000058 0.484333
17 2 0.000112 0.530062
17 3 0.000564 0.651614
17 4 -0.000242 0.434940
17 5 0.000953 0.756366
17 6 0.000363 0.597692
17 7 0.001905 0.836735
17 8 -0.000661 0.322105
17 9 -0.000295 0.420529
17 10 -0.000495 0.366765
17 11 -0.000890 0.260654
17 12 0.000689 0.685459
17 13 -0.001944 0.161128
18 0 0.000000 0.500000
18 1 0.000153 0.541023
18 2 0.000155 0.541637
18 3 0.000359 0.596574
18 4 0.000236 0.563358
18 5 0.000599 0.661103
18 6 0.000070 0.518952
18 7 0.000847 0.727730
18 8 -0.000087 0.476607
18 9 0.000126 0.533762
18 10 -0.000354 0.404750
18 11 -0.000759 0.295926
18 12 0.000331 0.588998
18 13 -0.001674 0.176812
19 0 0.000000 0.500000
19 1 0.000009 0.502451
19 2 0.000134 0.536072
19 3 0.000095 0.525430
19 4 -0.000108 0.470897
19 5 0.000716 0.692672
19 6 0.000288 0.577506
19 7 0.000887 0.738563
19 8 -0.000292 0.421575
19 9 -0.000228 0.438625
19 10 -0.000329 0.411630
19 11 -0.000412 0.389177
19 12 0.000324 0.587147
19 13 -0.001085 0.222473
20 0 0.000000 0.500000
20 1 0.000137 0.536936
20 2 0.000108 0.529111
20 3 0.000521 0.640175
20 4 0.000012 0.503215
20 5 0.000705 0.689632
20 6 -0.000090 0.475657
20 7 0.000505 0.635885
20 8 0.000328 0.588178
20 9 -0.000408 0.390161
20 10 -0.000141 0.461996
20 11 -0.000503 0.364634
20 12 0.000208 0.555819
20 13 -0.001381 0.197093
21 0 0.000000 0.500000
21 1 0.000158 0.542510
21 2 0.000056 0.515057
21 3 0.000802 0.715625
21 4 0.000120 0.532294
21 5 0.000434 0.616800
21 6 0.000121 0.532637
21 7 0.001024 0.771460
21 8 0.000021 0.505602
21 9 -0.000329 0.411580
21 10 -0.000748 0.298749
21 11 -0.000537 0.355574
21 12 0.000774 0.708113
21 13 -0.001896 0.163765
22 0 0.000000 0.500000
22 1 -0.000019 0.494885
22 2 0.000107 0.528783
22 3 0.000575 0.654653
22 4 -0.000201 0.445983
22 5 0.000570 0.653224
22 6 -0.000044 0.488294
22 7 0.001126 0.781462
22 8 -0.000651 0.324833
22 9 -0.000148 0.460181
22 10 -0.000767 0.293644
22 11 -0.000756 0.296691
22 12 0.000759 0.704207
22 13 -0.000551 0.351749
23 0 0.000000 0.500000
23 1 0.000106 0.528473
23 2 0.000162 0.543697
23 3 0.000456 0.622792
23 4 -0.000014 0.496327
23 5 0.000603 0.662068
23 6 0.000228 0.561436
23 7 -0.000134 0.464087
23 8 -0.000519 0.360489
23 9 -0.000325 0.412652
23 10 -0.000470 0.373613
23 11 0.000190 0.551221
23 12 0.000412 0.610855
23 13 -0.000698 0.312290
24 0 0.000000 0.500000
24 1 0.000109 0.529442
24 2 0.000280 0.575336
24 3 0.000784 0.710915
24 4 -0.000108 0.470863
24 5 0.001099 0.778943
24 6 0.000728 0.695807
24 7 0.000814 0.719027
24 8 -0.000501 0.365208
24 9 -0.000310 0.416584
24 10 -0.000831 0.276378
24 11 -0.000792 0.287038
24 12 -0.000509 0.363177
24 13 -0.000764 0.294522
25 0 0.000000 0.500000
25 1 0.000045 0.511970
25 2 0.000187 0.550341
25 3 0.000782 0.710239
25 4 -0.000114 0.469308
25 5 0.000678 0.682259
25 6 0.000258 0.569421
25 7 -0.000728 0.304094
25 8 -0.000630 0.330568
25 9 -0.000773 0.292147
25 10 -0.000624 0.332119
25 11 0.000137 0.536819
25 12 0.000479 0.628834
25 13 0.000304 0.581881
26 0 0.000000 0.500000
26 1 0.000032 0.508669
26 2 0.000088 0.523569
26 3 0.000417 0.612082
26 4 -0.000012 0.496643
26 5 0.000568 0.652685
26 6 0.000219 0.558828
26 7 0.000355 0.595477
26 8 -0.000208 0.444052
26 9 -0.000164 0.455933
26 10 -0.000991 0.233391
26 11 0.000137 0.536939
26 12 0.000348 0.593493
26 13 -0.000787 0.288238
27 0 0.000000 0.500000
27 1 0.000028 0.507655
27 2 0.000175 0.547059
27 3 0.000394 0.606044
27 4 -0.000083 0.477595
27 5 0.000817 0.719805
27 6 0.000407 0.609370
27 7 0.000948 0.755121
27 8 -0.000389 0.395255
27 9 -0.000419 0.387305
27 10 -0.000868 0.266500
27 11 -0.000296 0.420259
27 12 0.000075 0.520128
27 13 -0.000788 0.287904
28 0 0.000000 0.500000
28 1 -0.000218 0.441310
28 2 -0.000076 0.479461
28 3 -0.001354 0.199165
28 4 -0.000157 0.457778
28 5 0.000219 0.558850
28 6 -0.000056 0.484849
28 7 -0.000404 0.391405
28 8 -0.000128 0.465549
28 9 -0.000119 0.467873
28 10 0.000288 0.577425
28 11 0.000244 0.565683
28 12 0.000616 0.665632
28 13 0.001146 0.783342
29 0 0.000000 0.500000
29 1 0.000164 0.544178
29 2 0.000012 0.503200
29 3 -0.001117 0.219372
29 4 -0.000139 0.462660
29 5 0.000515 0.638603
29 6 -0.000026 0.492957
29 7 -0.001084 0.222552
29 8 -0.000095 0.474372
29 9 -0.000069 0.481496
29 10 0.000086 0.523036
29 11 0.000265 0.571407
29 12 0.000556 0.649622
29 13 0.000931 0.750475
30 0 0.000000 0.500000
30 1 -0.000097 0.473839
30 2 -0.000136 0.463487
30 3 -0.000418 0.387600
30 4 -0.000341 0.408331
30 5 0.000377 0.601528
30 6 -0.000031 0.491695
30 7 -0.000136 0.463477
30 8 -0.000618 0.333834
30 9 -0.000183 0.450721
30 10 -0.000541 0.354343
30 11 0.000144 0.538778
30 12 0.001016 0.770619
30 13 0.000964 0.759172
31 0 0.000000 0.500000
31 1 -0.000141 0.462131
31 2 -0.000016 0.495662
31 3 -0.001162 0.215187
31 4 -0.000524 0.359055
31 5 0.000610 0.664058
31 6 0.000129 0.534661
31 7 0.000111 0.529875
31 8 -0.000923 0.251729
31 9 -0.000236 0.436651
31 10 -0.000449 0.379108
31 11 0.000076 0.520498
31 12 0.001098 0.778827
31 13 0.001427 0.806382
32 0 0.000000 0.500000
32 1 -0.000623 0.332379
32 2 0.000062 0.516594
32 3 -0.000077 0.479186
32 4 -0.000609 0.336206
32 5 0.000316 0.585025
32 6 -0.000179 0.451802
32 7 0.000633 0.670251
32 8 -0.000531 0.357082
32 9 -0.000183 0.450902
32 10 -0.000386 0.396202
32 11 0.000047 0.512724
32 12 0.000634 0.670485
32 13 0.000897 0.741160
33 0 0.000000 0.500000
33 1 -0.000325 0.412476
33 2 -0.000041 0.488947
33 3 -0.001675 0.176777
33 4 -0.000326 0.412300
33 5 -0.000191 0.448729
33 6 0.000054 0.514541
33 7 -0.000345 0.407279
33 8 0.000038 0.510230
33 9 0.000010 0.502672
33 10 0.000108 0.528984
33 11 0.000321 0.586333
33 12 0.000664 0.678659
33 13 0.001708 0.825269
34 0 0.000000 0.500000
34 1 -0.000884 0.262250
34 2 0.000008 0.502185
34 3 -0.000448 0.379444
34 4 -0.000586 0.342336
34 5 0.000137 0.536947
34 6 0.000368 0.598995
34 7 -0.000249 0.432964
34 8 -0.000496 0.366518
34 9 -0.000215 0.442055
34 10 -0.000302 0.418657
34 11 0.000110 0.529582
34 12 0.001198 0.787942
34 13 0.001360 0.801350
35 0 0.000000 0.500000
35 1 -0.000699 0.311912
35 2 -0.000141 0.462160
35 3 -0.000047 0.487229
35 4 -0.000142 0.461773
35 5 -0.000014 0.496102
35 6 0.000046 0.512313
35 7 -0.000872 0.265489
35 8 -0.000000 0.499967
35 9 0.000097 0.526027
35 10 -0.000019 0.494980
35 11 0.000190 0.551238
35 12 0.000782 0.710403
35 13 0.000819 0.720408
36 0 0.000000 0.500000
36 1 -0.001192 0.212565
36 2 -0.000248 0.433334
36 3 -0.000522 0.359685
36 4 -0.000327 0.412092
36 5 0.000141 0.537840
36 6 -0.000036 0.490408
36 7 -0.000418 0.387582
36 8 0.000116 0.531131
36 9 -0.000077 0.479216
36 10 -0.000047 0.487285
36 11 0.000156 0.541884
36 12 0.001238 0.791448
36 13 0.001216 0.789544
37 0 0.000000 0.500000
37 1 -0.000585 0.342596
37 2 -0.000196 0.447292
37 3 -0.000299 0.419682
37 4 -0.000222 0.440213
37 5 -0.000057 0.484779
37 6 0.000084 0.522690
37 7 -0.000134 0.463860
37 8 0.000044 0.511925
37 9 -0.000070 0.481133
37 10 0.000033 0.508763
37 11 0.000184 0.549387
37 12 0.000464 0.624926
37 13 0.000754 0.702752
38 0 0.000000 0.500000
38 1 0.000071 0.519072
38 2 0.000076 0.520577
38 3 0.000735 0.697627
38 4 0.000090 0.524150
38 5 0.000247 0.566501
38 6 0.000608 0.663510
38 7 -0.002406 0.138685
38 8 -0.000019 0.494946
38 9 -0.000015 0.496061
38 10 -0.000070 0.481053
38 11 -0.000602 0.338051
38 12 0.000629 0.669074
38 13 0.000657 0.676679
39 0 0.000000 0.500000
39 1 0.000191 0.551288
39 2 0.000074 0.519996
39 3 0.000458 0.623331
39 4 0.000194 0.552292
39 5 -0.000070 0.481170
39 6 0.000570 0.653280
39 7 -0.003497 0.099397
39 8 0.000471 0.626755
39 9 0.000190 0.551169
39 10 0.000277 0.574547
39 11 0.000469 0.626237
39 12 -0.000256 0.431146
39 13 0.000927 0.749366
40 0 0.000000 0.500000
40 1 0.000075 0.520166
40 2 0.000139 0.537329
40 3 0.000710 0.691058
40 4 0.000014 0.503653
40 5 -0.000092 0.475260
40 6 0.000565 0.652082
40 7 -0.002688 0.127037
40 8 -0.000104 0.472040
40 9 -0.000045 0.487807
40 10 0.000016 0.504413
40 11 0.000024 0.506399
40 12 0.000079 0.521271
40 13 0.001307 0.797165
41 0 0.000000 0.500000
41 1 0.000042 0.511390
41 2 0.000116 0.531272
41 3 0.000455 0.622439
41 4 0.000058 0.515634
41 5 -0.000033 0.491191
41 6 0.000455 0.622309
41 7 -0.002358 0.140818
41 8 0.000086 0.523115
41 9 -0.000095 0.474476
41 10 -0.000001 0.499720
41 11 0.000149 0.540173
41 12 0.000534 0.643530
41 13 0.000591 0.659051
42 0 0.000000 0.500000
42 1 0.000119 0.532011
42 2 0.000167 0.544921
42 3 0.000674 0.681263
42 4 -0.000142 0.461757
42 5 0.000153 0.541205
42 6 0.000465 0.625213
42 7 -0.001127 0.218485
42 8 -0.000515 0.361452
42 9 0.000054 0.514405
42 10 -0.000206 0.444592
42 11 0.000192 0.551615
42 12 -0.000288 0.422488
42 13 0.000454 0.622099
43 0 0.000000 0.500000
43 1 0.000063 0.516841
43 2 0.000225 0.560407
43 3 0.000625 0.668241
43 4 -0.000127 0.465834
43 5 0.000601 0.661621
43 6 0.000507 0.636334
43 7 -0.002357 0.140890
43 8 -0.000624 0.332218
43 9 0.000040 0.510865
43 10 -0.000194 0.447911
43 11 0.000168 0.545262
43 12 0.000075 0.520103
43 13 0.000997 0.768233
44 0 0.000000 0.500000
44 1 -0.000047 0.487433
44 2 0.000255 0.568637
44 3 0.000280 0.575374
44 4 -0.000220 0.440694
44 5 0.000707 0.690193
44 6 0.000547 0.647183
44 7 -0.002102 0.152887
44 8 -0.001866 0.165429
44 9 -0.000057 0.484555
44 10 -0.000342 0.408106
44 11 0.000322 0.586559
44 12 0.001143 0.782998
44 13 0.001381 0.802899
45 0 0.000000 0.500000
45 1 0.000094 0.525234
45 2 0.000178 0.547921
45 3 0.000307 0.582630
45 4 -0.000128 0.465702
45 5 0.000145 0.539095
45 6 0.000226 0.560910
45 7 -0.001404 0.195344
45 8 -0.000281 0.424286
45 9 0.000162 0.543579
45 10 0.000110 0.529483
45 11 0.000244 0.565648
45 12 -0.000476 0.371928
45 13 0.000822 0.721215
46 0 0.000000 0.500000
46 1 0.000080 0.521575
46 2 0.000035 0.509445
46 3 0.000607 0.663403
46 4 -0.000047 0.487364
46 5 0.000404 0.608710
46 6 0.000363 0.597636
46 7 -0.001669 0.177156
46 8 -0.000778 0.290796
46 9 -0.000047 0.487483
46 10 -0.000152 0.459194
46 11 0.000176 0.547229
46 12 0.000189 0.550710
46 13 0.000838 0.725402
47 0 0.000000 0.500000
47 1 0.000069 0.518482
47 2 0.000127 0.534257
47 3 0.000884 0.737723
47 4 -0.000307 0.417360
47 5 0.000437 0.617452
47 6 0.000465 0.625020
47 7 0.001303 0.796786
47 8 -0.000319 0.414248
47 9 -0.000236 0.436512
47 10 -0.000741 0.300782
47 11 0.000255 0.568709
47 12 0.000824 0.721770
47 13 -0.002761 0.124229
48 0 0.000000 0.500000
48 1 0.000000 0.500057
48 2 0.000285 0.576537
48 3 0.001240 0.791588
48 4 -0.000016 0.495583
48 5 0.001268 0.793911
48 6 0.000976 0.762610
48 7 0.003395 0.897486
48 8 -0.000228 0.438672
48 9 -0.000015 0.495870
48 10 -0.000281 0.424343
48 11 0.000584 0.657030
48 12 0.001440 0.807348
48 13 -0.008646 0.004219
49 0 0.000000 0.500000
49 1 0.000019 0.505094
49 2 0.000201 0.554113
49 3 0.000578 0.655370
49 4 -0.000157 0.457684
49 5 0.000704 0.689394
49 6 0.000253 0.567930
49 7 0.001044 0.773488
49 8 -0.000893 0.259921
49 9 -0.000307 0.417524
49 10 -0.000670 0.319664
49 11 0.000133 0.535854
49 12 0.001015 0.770547
49 13 -0.001919 0.162459
50 0 0.000000 0.500000
50 1 0.000169 0.545487
50 2 0.000170 0.545698
50 3 0.000703 0.689175
50 4 0.000177 0.547578
50 5 0.000410 0.610355
50 6 0.000147 0.539552
50 7 0.000090 0.524194
50 8 0.000090 0.524343
50 9 -0.000031 0.491692
50 10 0.000099 0.526701
50 11 0.000197 0.553033
50 12 0.000246 0.566038
50 13 -0.002468 0.136031
51 0 0.000000 0.500000
51 1 0.000038 0.510146
51 2 0.000130 0.535084
51 3 0.000471 0.626709
51 4 0.000022 0.506035
51 5 0.000209 0.556322
51 6 0.000325 0.587466
51 7 0.000344 0.592567
51 8 -0.000006 0.498289
51 9 0.000005 0.501387
51 10 -0.000098 0.473579
51 11 0.000059 0.515859
51 12 -0.000342 0.407949
51 13 -0.001158 0.215621
52 0 0.000000 0.500000
52 1 0.000160 0.542907
52 2 0.000157 0.542334
52 3 0.000633 0.670338
52 4 -0.000376 0.398872
52 5 0.000695 0.686826
52 6 0.000003 0.500822
52 7 0.000087 0.523355
52 8 -0.001001 0.230956
52 9 -0.000996 0.232112
52 10 -0.000433 0.383636
52 11 0.000085 0.522781
52 12 0.000443 0.619172
52 13 0.000543 0.645977
53 0 0.000000 0.500000
53 1 0.000099 0.526520
53 2 0.000252 0.567765
53 3 0.000679 0.682701
53 4 -0.000035 0.490470
53 5 0.000284 0.576328
53 6 0.000332 0.589336
53 7 -0.001527 0.186493
53 8 -0.000262 0.429618
53 9 -0.000629 0.330846
53 10 -0.000137 0.463277
53 11 0.000196 0.552764
53 12 0.000160 0.543069
53 13 0.000588 0.658103
54 0 0.000000 0.500000
54 1 -0.000103 0.472182
54 2 0.000222 0.559604
54 3 0.000771 0.707310
54 4 -0.000426 0.385296
54 5 0.000804 0.716142
54 6 0.000293 0.578723
54 7 -0.000449 0.379290
54 8 -0.000627 0.331360
54 9 -0.000987 0.234512
54 10 -0.000368 0.401139
54 11 0.000158 0.542389
54 12 0.000228 0.561328
54 13 0.000486 0.630722
55 0 0.000000 0.500000
55 1 0.000062 0.516632
55 2 0.000128 0.534476
55 3 0.000139 0.537307
55 4 -0.000239 0.435583
55 5 0.000664 0.678512
55 6 0.000512 0.637678
55 7 -0.001112 0.219848
55 8 -0.000410 0.389780
55 9 -0.000513 0.361897
55 10 -0.000424 0.385891
55 11 0.000346 0.593129
55 12 0.000396 0.606616
55 13 0.000452 0.621619
56 0 0.000000 0.500000
56 1 0.000029 0.507868
56 2 0.000253 0.568015
56 3 0.000326 0.587670
56 4 -0.000239 0.435606
56 5 0.000492 0.632413
56 6 0.000256 0.568874
56 7 -0.000460 0.376146
56 8 -0.000878 0.263752
56 9 -0.000623 0.332483
56 10 -0.000031 0.491546
56 11 0.000316 0.584885
56 12 0.000223 0.559976
56 13 0.000337 0.590765
57 0 0.000000 0.500000
57 1 0.000206 0.555460
57 2 0.000202 0.554405
57 3 0.000632 0.669920
57 4 0.000156 0.542023
57 5 0.000607 0.663240
57 6 0.000395 0.606366
57 7 0.000033 0.508801
57 8 0.000363 0.597680
57 9 0.000045 0.512031
57 10 0.000382 0.602867
57 11 0.000304 0.581710
57 12 -0.001512 0.187536
57 13 -0.001813 0.168438
58 0 0.000000 0.500000
58 1 0.000247 0.566444
58 2 0.000068 0.518298
58 3 0.000641 0.672334
58 4 0.000240 0.564574
58 5 0.000616 0.665715
58 6 0.000377 0.601424
58 7 -0.000431 0.384007
58 8 0.000003 0.500782
58 9 0.000110 0.529508
58 10 0.000106 0.528559
58 11 0.000147 0.539511
58 12 -0.001251 0.207503
58 13 -0.000873 0.265232
59 0 0.000000 0.500000
59 1 0.000048 0.512814
59 2 0.000097 0.525987
59 3 0.000757 0.703525
59 4 -0.000067 0.482059
59 5 0.000493 0.632564
59 6 0.000522 0.640337
59 7 -0.000894 0.259520
59 8 -0.000292 0.421412
59 9 0.000066 0.517872
59 10 -0.000153 0.458947
59 11 0.000243 0.565289
59 12 -0.000921 0.252390
59 13 0.000101 0.527283
60 0 0.000000 0.500000
60 1 -0.000048 0.487136
60 2 0.000165 0.544436
60 3 -0.000247 0.433515
60 4 -0.000666 0.320971
60 5 0.000306 0.582282
60 6 0.000528 0.641994
60 7 -0.000796 0.285885
60 8 -0.000451 0.378792
60 9 -0.000075 0.479949
60 10 -0.000219 0.440975
60 11 0.000070 0.518815
60 12 0.000456 0.622757
60 13 0.000976 0.762493
61 0 0.000000 0.500000
61 1 0.000046 0.512296
61 2 0.000049 0.513275
61 3 -0.000135 0.463724
61 4 -0.000393 0.394347
61 5 0.000188 0.550682
61 6 0.000202 0.554284
61 7 -0.001195 0.212294
61 8 -0.000450 0.379077
61 9 -0.000064 0.482691
61 10 0.000006 0.501537
61 11 0.000078 0.520914
61 12 0.000500 0.634520
61 13 0.001168 0.785274
62 0 0.000000 0.500000
62 1 0.000176 0.547331
62 2 0.000165 0.544375
62 3 -0.000023 0.493872
62 4 -0.000415 0.388449
62 5 0.000464 0.624885
62 6 0.000431 0.615978
62 7 -0.002123 0.151843
62 8 -0.000161 0.456638
62 9 0.000064 0.517186
62 10 -0.000226 0.439307
62 11 -0.000064 0.482729
62 12 0.000533 0.643431
62 13 0.001178 0.786247
63 0 0.000000 0.500000
63 1 0.000038 0.510096
63 2 0.000087 0.523432
63 3 0.000403 0.608398
63 4 -0.000603 0.337829
63 5 -0.000218 0.441393
63 6 0.000417 0.612292
63 7 -0.001648 0.178484
63 8 -0.000437 0.382343
63 9 -0.000102 0.472523
63 10 -0.000197 0.447108
63 11 0.000182 0.549055
63 12 0.000753 0.702480
63 13 0.001325 0.798561
64 0 0.000000 0.500000
64 1 0.000223 0.560088
64 2 0.000180 0.548366
64 3 0.000010 0.502764
64 4 -0.000423 0.386148
64 5 0.000090 0.524327
64 6 0.000430 0.615635
64 7 -0.001871 0.165165
64 8 -0.000058 0.484308
64 9 -0.000038 0.489670
64 10 -0.000202 0.445656
64 11 -0.000078 0.479146
64 12 0.000272 0.573264
64 13 0.001464 0.809067
65 0 0.000000 0.500000
65 1 -0.000021 0.494258
65 2 0.000109 0.529380
65 3 -0.000851 0.271146
65 4 -0.000072 0.480726
65 5 0.000367 0.598849
65 6 0.000344 0.592630
65 7 0.000059 0.515850
65 8 -0.000267 0.428099
65 9 -0.000027 0.492867
65 10 -0.000388 0.395757
65 11 0.000010 0.502624
65 12 -0.000024 0.493546
65 13 0.000759 0.704266
66 0 0.000000 0.500000
66 1 0.000165 0.544492
66 2 0.000118 0.531681
66 3 0.000462 0.624385
66 4 0.000210 0.556563
66 5 0.000024 0.506335
66 6 0.000341 0.591761
66 7 -0.001038 0.227056
66 8 0.000032 0.508589
66 9 0.000095 0.525568
66 10 0.000087 0.523382
66 11 0.000182 0.549039
66 12 -0.000350 0.405968
66 13 -0.000329 0.411539
67 0 0.000000 0.500000
67 1 0.000081 0.521797
67 2 0.000088 0.523774
67 3 0.000415 0.611513
67 4 -0.000153 0.458714
67 5 0.000574 0.654294
67 6 0.000448 0.620592
67 7 0.000211 0.556830
67 8 -0.000359 0.403459
67 9 -0.000130 0.465157
67 10 0.000037 0.510045
67 11 0.000011 0.502925
67 12 -0.000573 0.345895
67 13 -0.000651 0.325005
68 0 0.000000 0.500000
68 1 0.000098 0.526495
68 2 0.000180 0.548284
68 3 0.000689 0.685270
68 4 0.000102 0.527415
68 5 0.000279 0.575124
68 6 0.000504 0.635577
68 7 -0.003183 0.109277
68 8 -0.000132 0.464499
68 9 0.000022 0.506005
68 10 -0.000117 0.468570
68 11 0.000093 0.525047
68 12 0.000313 0.584092
68 13 0.001152 0.783853
69 0 0.000000 0.500000
69 1 -0.000031 0.491573
69 2 0.000025 0.506732
69 3 -0.000678 0.317542
69 4 -0.000138 0.462871
69 5 0.000458 0.623245
69 6 0.000246 0.566182
69 7 -0.000634 0.329367
69 8 -0.000362 0.402650
69 9 -0.000252 0.432300
69 10 -0.000258 0.430600
69 11 0.000157 0.542137
69 12 0.000496 0.633393
69 13 0.000972 0.761407


==> tex_tables/mean_table_heatmaps/intensity_mean_heatmap_SIMLatentMCMC_high_noise_row_margin_thinning1_burnin10000_covered_cell_coordinates.dat <==
x y
0 1
0 3
0 5
0 8
1 0
1 1
1 6
1 7
2 0
2 1
2 3
2 4
2 5
2 6
2 8
2 10
3 0
3 6
3 10
4 0
4 3
4 4
4 6
5 0
5 3
5 6
6 0
6 7
6 8
6 9
6 10
7 0
7 1
7 7
7 9
8 0
8 1
8 2
8 3
8 5
8 7
8 9
8 10
9 1
9 2
9 4
9 5
9 6
9 7
9 10
10 2
10 5
10 6
10 7
10 8
10 9
10 10
11 2
11 4
11 5
11 6
11 8
11 10
12 0
12 1
12 3
12 9
13 1
13 3
13 11
14 0
14 2
14 3
14 7
14 8
14 9
14 10
15 1
15 7
15 8
15 9
16 0
16 1
17 5
17 6
17 7
18 0
18 2
18 3
18 6
18 7
19 1
19 3
19 5
19 6
19 9
19 11
20 1
20 3
20 5
20 6
20 7
21 0
21 5
22 3
22 5
22 6
23 0
23 3
23 6
23 11
23 12
24 0
24 3
24 5
24 6
24 10
24 12
25 0
25 1
25 3
25 5
25 6
25 7
25 10
25 11
26 0
26 3
26 6
26 11
27 1
27 3
27 4
27 5
27 6
27 7
27 8
28 1
28 3
28 5
28 6
28 7
28 8
28 9
29 0
29 1
29 5
29 6
29 10
30 0
30 1
30 5
30 6
30 10
31 1
31 2
31 4
31 5
31 6
31 10
32 1
32 4
32 5
32 6
32 7
32 8
32 9
33 1
33 4
33 6
33 10
34 1
34 2
34 3
34 4
34 5
34 6
34 7
34 8
34 9
35 4
35 5
35 6
35 7
35 8
35 9
35 10
36 4
36 5
36 6
36 7
36 8
36 9
37 0
37 1
37 3
37 4
37 7
37 8
37 9
38 1
38 4
38 11
39 3
39 4
39 7
39 8
39 9
39 10
39 11
40 0
40 3
40 4
40 7
40 9
41 3
41 4
41 6
41 8
41 11
42 0
42 3
42 8
42 11
43 0
43 2
43 3
43 8
44 3
44 4
44 5
44 9
45 1
45 3
45 8
45 9
45 11
46 0
46 6
46 7
47 0
47 3
47 7
47 8
47 9
48 0
48 3
48 6
48 10
49 5
49 6
49 7
49 8
49 9
50 0
50 3
50 4
50 6
50 7
50 8
50 9
50 10
50 11
51 1
51 5
51 6
51 10
51 11
51 12
52 0
52 3
52 4
52 6
52 7
52 9
52 10
52 11
53 0
53 5
53 6
53 10
53 11
53 12
54 0
54 1
54 2
54 3
54 6
54 11
54 12
55 0
55 3
55 5
55 6
55 9
55 11
55 12
56 3
56 6
56 8
57 1
57 6
57 7
57 8
57 9
57 10
58 0
58 1
58 3
58 6
58 8
58 9
58 12
59 0
59 2
59 4
59 6
59 8
59 9
59 10
60 0
60 1
60 2
60 4
60 5
60 6
60 8
60 9
60 10
61 2
61 7
61 8
61 9
61 10
62 0
62 1
62 4
62 8
62 9
62 10
63 2
63 4
63 7
63 8
63 9
63 10
63 11
64 0
64 3
64 6
64 8
64 10
64 11
65 4
65 7
65 9
65 12
66 3
66 6
66 9
66 10
67 3
67 4
67 7
67 8
67 9
67 10
67 11
68 0
68 1
68 6


==> tex_tables/mean_table_heatmaps/intensity_mean_heatmap_SIMLatentMCMC_high_noise_row_margin_thinning1_burnin10000_destination_demand_cell_data.txt <==
x y z color
69 0 -0.001276 0.283449
69 1 0.005317 0.826825
69 2 0.017514 0.918937
69 3 -0.010459 0.120898
69 4 0.018444 0.922935
69 5 0.012664 0.893885
69 6 -0.042426 0.012694
69 7 -0.020719 0.068076
69 8 -0.010227 0.122632
69 9 -0.015377 0.091118
69 10 0.004140 0.807485
69 11 0.028050 0.955332
69 12 0.014355 0.903568
70 0 -0.001276 0.283449
70 1 0.005317 0.826825
70 2 0.017514 0.918937
70 3 -0.010459 0.120898
70 4 0.018444 0.922935
70 5 0.012664 0.893885
70 6 -0.042426 0.012694
70 7 -0.020719 0.068076
70 8 -0.010227 0.122632
70 9 -0.015377 0.091118
70 10 0.004140 0.807485
70 11 0.028050 0.955332
70 12 0.014355 0.903568


==> tex_tables/mean_table_heatmaps/table_mean_heatmap_JointTableSIMLatentMCMC_high_noise_both_margins_permuted_cells_20percent_thinning1_burnin10000_cell_data.txt <==
x y z color
0 0 0.000000 0.500000
0 1 0.000000 0.500000
0 2 0.000000 0.500000
0 3 0.000000 0.500000
0 4 0.000000 0.500000
0 5 0.000000 0.500000
0 6 0.000000 0.500000
0 7 0.000000 0.500000
0 8 0.000000 0.500000
0 9 0.000000 0.500000
0 10 0.000000 0.500000
0 11 0.000000 0.500000
0 12 0.000000 0.500000
0 13 0.000000 0.500000
1 0 0.000000 0.500000
1 1 0.000189 0.550865
1 2 0.000028 0.507506
1 3 0.000238 0.563911
1 4 0.000033 0.508932
1 5 0.000143 0.538337
1 6 -0.000315 0.415310
1 7 -0.000880 0.263333
1 8 0.000000 0.500000
1 9 0.000132 0.535464
1 10 0.000000 0.500000
1 11 -0.000231 0.437735
1 12 0.000000 0.500000
1 13 0.000664 0.678609
2 0 0.000000 0.500000
2 1 0.000009 0.502391
2 2 0.000007 0.501915
2 3 0.000321 0.586463
2 4 0.000310 0.583434
2 5 0.000127 0.534243
2 6 -0.001585 0.182554
2 7 0.000000 0.500043
2 8 0.000183 0.549297
2 9 0.000000 0.500000
2 10 0.000004 0.500965
2 11 0.000160 0.543090
2 12 0.000000 0.500000
2 13 0.000463 0.624637
3 0 0.000000 0.500000
3 1 0.000079 0.521233
3 2 0.000040 0.510712
3 3 0.000270 0.572644
3 4 0.000000 0.500000
3 5 -0.000060 0.483818
3 6 -0.000595 0.340077
3 7 -0.000361 0.402796
3 8 -0.000579 0.344277
3 9 0.000082 0.522148
3 10 -0.000125 0.466367
3 11 -0.000079 0.478753
3 12 0.000190 0.551120
3 13 0.001138 0.782561
4 0 0.000000 0.500000
4 1 0.000000 0.500000
4 2 0.000000 0.500000
4 3 0.000303 0.581547
4 4 -0.000088 0.476447
4 5 0.000201 0.554064
4 6 -0.001546 0.185195
4 7 0.000666 0.679155
4 8 -0.000339 0.408706
4 9 -0.000246 0.433805
4 10 -0.000226 0.439196
4 11 -0.000025 0.493317
4 12 0.000472 0.626957
4 13 0.000828 0.722706
5 0 0.000000 0.500000
5 1 0.000128 0.534449
5 2 0.000064 0.517267
5 3 0.000191 0.551418
5 4 0.000148 0.539897
5 5 -0.000166 0.455342
5 6 -0.001351 0.199420
5 7 0.000000 0.500000
5 8 0.000078 0.521077
5 9 0.000000 0.500000
5 10 0.000000 0.500000
5 11 0.000115 0.530937
5 12 0.000407 0.609590
5 13 0.000384 0.603291
6 0 0.000000 0.500000
6 1 0.000000 0.500000
6 2 0.000086 0.523233
6 3 0.000285 0.576574
6 4 0.000072 0.519438
6 5 0.000244 0.565642
6 6 -0.001487 0.189265
6 7 0.000100 0.527014
6 8 0.000000 0.500000
6 9 -0.000238 0.435869
6 10 -0.000210 0.443517
6 11 0.000195 0.552376
6 12 0.000459 0.623473
6 13 0.000494 0.632972
7 0 0.000000 0.500000
7 1 0.000000 0.500000
7 2 -0.000406 0.390878
7 3 0.000251 0.567423
7 4 -0.000069 0.481513
7 5 -0.001053 0.225552
7 6 0.000000 0.500000
7 7 -0.000634 0.329372
7 8 -0.000009 0.497475
7 9 0.000130 0.534939
7 10 0.000103 0.527710
7 11 0.000175 0.547048
7 12 0.000000 0.500000
7 13 0.001513 0.812523
8 0 0.000000 0.500000
8 1 0.000034 0.509144
8 2 -0.000055 0.485280
8 3 0.000000 0.500000
8 4 0.000000 0.500000
8 5 -0.000945 0.245910
8 6 0.000187 0.550382
8 7 -0.000466 0.374569
8 8 0.000024 0.506491
8 9 -0.000119 0.467984
8 10 0.000000 0.500000
8 11 0.000182 0.548879
8 12 0.000227 0.561137
8 13 0.000930 0.750224
9 0 0.000000 0.500000
9 1 0.000000 0.500000
9 2 -0.000191 0.448560
9 3 -0.000123 0.466948
9 4 0.000079 0.521325
9 5 -0.000979 0.236701
9 6 -0.000191 0.448717
9 7 -0.000726 0.304649
9 8 0.000397 0.606809
9 9 0.000000 0.500000
9 10 0.000161 0.543267
9 11 0.000025 0.506796
9 12 0.000489 0.631468
9 13 0.001059 0.774978
10 0 0.000000 0.500000
10 1 -0.000321 0.413629
10 2 -0.000246 0.433805
10 3 -0.000173 0.453342
10 4 -0.000468 0.374108
10 5 -0.000536 0.355805
10 6 0.000000 0.500000
10 7 0.000865 0.732744
10 8 0.000000 0.500000
10 9 -0.000098 0.473546
10 10 0.000000 0.500000
10 11 -0.000043 0.488437
10 12 0.000000 0.500000
10 13 0.001021 0.771153
11 0 0.000000 0.500000
11 1 -0.000162 0.456442
11 2 0.000000 0.500000
11 3 -0.000129 0.465182
11 4 0.000000 0.500000
11 5 -0.000722 0.305827
11 6 0.000069 0.518480
11 7 -0.000262 0.429598
11 8 0.000000 0.500000
11 9 -0.000040 0.489110
11 10 -0.000044 0.488082
11 11 0.000132 0.535464
11 12 0.000000 0.500000
11 13 0.001159 0.784522
12 0 0.000000 0.500000
12 1 0.000000 0.500000
12 2 -0.000282 0.424093
12 3 -0.000150 0.459578
12 4 0.000000 0.500000
12 5 -0.000177 0.452285
12 6 0.000000 0.500000
12 7 0.000256 0.568962
12 8 -0.000187 0.449703
12 9 -0.000021 0.494452
12 10 -0.000192 0.448333
12 11 0.000103 0.527695
12 12 0.000650 0.674899
12 13 0.000000 0.500000
13 0 0.000000 0.500000
13 1 0.000000 0.500000
13 2 -0.000140 0.462437
13 3 0.000057 0.515423
13 4 0.000000 0.500000
13 5 0.000000 0.500000
13 6 0.000099 0.526596
13 7 -0.001196 0.212226
13 8 0.000000 0.500000
13 9 0.000263 0.570750
13 10 0.000195 0.552497
13 11 0.000000 0.500000
13 12 0.000348 0.593600
13 13 0.000373 0.600311
14 0 0.000000 0.500000
14 1 0.000000 0.500000
14 2 -0.000030 0.492047
14 3 -0.000007 0.498177
14 4 0.000096 0.525787
14 5 -0.001132 0.217998
14 6 0.000281 0.575666
14 7 0.000000 0.500000
14 8 0.000000 0.500000
14 9 0.000158 0.542458
14 10 0.000328 0.588194
14 11 0.000145 0.539131
14 12 -0.000184 0.450568
14 13 0.000344 0.592401
15 0 0.000000 0.500000
15 1 0.000019 0.505207
15 2 0.000095 0.525482
15 3 -0.000089 0.476093
15 4 0.000043 0.511663
15 5 -0.000897 0.258778
15 6 0.000080 0.521573
15 7 0.000000 0.500000
15 8 -0.000061 0.483506
15 9 0.000075 0.520140
15 10 0.000000 0.500057
15 11 0.000044 0.511762
15 12 0.000201 0.554150
15 13 0.000489 0.631589
16 0 0.000000 0.500000
16 1 0.000125 0.533655
16 2 0.000022 0.505817
16 3 0.000539 0.644926
16 4 0.000261 0.570083
16 5 0.000000 0.500000
16 6 0.000398 0.607143
16 7 -0.001739 0.172817
16 8 0.000228 0.561421
16 9 0.000035 0.509485
16 10 0.000131 0.535336
16 11 0.000000 0.500000
16 12 0.000000 0.500000
16 13 0.000000 0.500000
17 0 0.000000 0.500000
17 1 0.000021 0.505732
17 2 0.000102 0.527490
17 3 0.000802 0.715654
17 4 -0.000105 0.471694
17 5 0.001061 0.775248
17 6 0.000386 0.603929
17 7 0.000000 0.500000
17 8 -0.000183 0.450873
17 9 -0.000081 0.478136
17 10 -0.000065 0.482577
17 11 -0.000825 0.278181
17 12 0.000000 0.500000
17 13 -0.001114 0.219625
18 0 0.000000 0.500000
18 1 0.000205 0.555079
18 2 0.000000 0.500000
18 3 0.000340 0.591372
18 4 0.000426 0.614719
18 5 0.000582 0.656560
18 6 0.000000 0.500000
18 7 0.000000 0.500000
18 8 0.000000 0.500000
18 9 0.000326 0.587620
18 10 0.000006 0.501681
18 11 -0.000757 0.296313
18 12 0.000332 0.589407
18 13 -0.001460 0.191216
19 0 0.000000 0.500000
19 1 0.000000 0.500000
19 2 0.000109 0.529441
19 3 0.000140 0.537563
19 4 0.000009 0.502327
19 5 0.000657 0.676630
19 6 0.000228 0.561215
19 7 0.000000 0.500000
19 8 0.000000 0.500000
19 9 -0.000091 0.475461
19 10 -0.000064 0.482868
19 11 -0.000405 0.391119
19 12 0.000333 0.589585
19 13 -0.000915 0.253791
20 0 0.000000 0.500000
20 1 0.000152 0.540841
20 2 0.000000 0.500000
20 3 0.000299 0.580412
20 4 0.000107 0.528738
20 5 0.000426 0.614492
20 6 -0.000251 0.432606
20 7 0.000976 0.762483
20 8 0.000631 0.669748
20 9 0.000000 0.500000
20 10 0.000094 0.525383
20 11 -0.000616 0.334224
20 12 -0.000112 0.469885
20 13 -0.001706 0.174871
21 0 0.000000 0.500000
21 1 0.000160 0.543047
21 2 -0.000034 0.490955
21 3 0.000000 0.500000
21 4 0.000255 0.568487
21 5 0.000080 0.521616
21 6 -0.000061 0.483570
21 7 0.000000 0.500000
21 8 0.000280 0.575439
21 9 -0.000164 0.455882
21 10 -0.000517 0.361005
21 11 0.000000 0.500000
21 12 0.000000 0.500000
21 13 0.000000 0.500000
22 0 0.000000 0.500000
22 1 -0.000005 0.498652
22 2 0.000056 0.514947
22 3 0.000384 0.603191
22 4 0.000000 0.500000
22 5 0.000261 0.570218
22 6 -0.000237 0.436309
22 7 0.001274 0.794452
22 8 -0.000510 0.362686
22 9 0.000000 0.500000
22 10 -0.000648 0.325726
22 11 -0.000876 0.264489
22 12 0.000301 0.581079
22 13 0.000000 0.500000
23 0 0.000000 0.500000
23 1 0.000140 0.537656
23 2 0.000094 0.525276
23 3 0.000000 0.500000
23 4 0.000091 0.524368
23 5 0.000000 0.500000
23 6 0.000058 0.515735
23 7 0.000733 0.697118
23 8 -0.000185 0.450121
23 9 -0.000153 0.458726
23 10 -0.000185 0.450284
23 11 0.000140 0.537599
23 12 0.000137 0.536748
23 13 -0.000869 0.266369
24 0 0.000000 0.500000
24 1 0.000174 0.546772
24 2 0.000151 0.540678
24 3 0.000386 0.603773
24 4 0.000027 0.507179
24 5 0.000505 0.635746
24 6 0.000366 0.598488
24 7 0.001474 0.809754
24 8 -0.000105 0.471772
24 9 -0.000103 0.472290
24 10 -0.000456 0.377243
24 11 -0.000886 0.261623
24 12 0.000000 0.500000
24 13 -0.001532 0.186197
25 0 0.000000 0.500000
25 1 0.000074 0.519771
25 2 0.000126 0.533811
25 3 0.000546 0.646898
25 4 0.000000 0.500000
25 5 0.000357 0.596062
25 6 -0.000008 0.497780
25 7 -0.000393 0.394354
25 8 -0.000328 0.411792
25 9 0.000000 0.500000
25 10 -0.000414 0.388636
25 11 0.000039 0.510435
25 12 0.000002 0.500461
25 13 0.000000 0.500000
26 0 0.000000 0.500000
26 1 0.000086 0.523177
26 2 0.000000 0.500000
26 3 0.000407 0.609519
26 4 0.000000 0.500000
26 5 0.000000 0.500000
26 6 0.000000 0.500000
26 7 0.000000 0.500000
26 8 0.000218 0.558583
26 9 0.000035 0.509421
26 10 -0.000610 0.335934
26 11 0.000141 0.537968
26 12 0.000283 0.576148
26 13 -0.000560 0.349250
27 0 0.000000 0.500000
27 1 0.000050 0.513351
27 2 0.000110 0.529689
27 3 0.000173 0.546658
27 4 -0.000021 0.494452
27 5 0.000488 0.631199
27 6 0.000189 0.550879
27 7 0.001341 0.799811
27 8 -0.000137 0.463231
27 9 -0.000303 0.418432
27 10 0.000000 0.500000
27 11 -0.000428 0.384990
27 12 -0.000283 0.423781
27 13 -0.001180 0.213650
28 0 0.000000 0.500000
28 1 -0.000198 0.446638
28 2 -0.000146 0.460826
28 3 -0.001521 0.186916
28 4 0.000008 0.502228
28 5 0.000000 0.500000
28 6 -0.000164 0.455768
28 7 0.000580 0.655929
28 8 0.000276 0.574290
28 9 0.000087 0.523361
28 10 0.000587 0.657766
28 11 0.000000 0.500000
28 12 0.000492 0.632341
28 13 0.000000 0.500000
29 0 0.000000 0.500000
29 1 0.000183 0.549340
29 2 -0.000067 0.481889
29 3 -0.001358 0.198814
29 4 -0.000042 0.488742
29 5 0.000257 0.569132
29 6 0.000000 0.500000
29 7 -0.000532 0.356812
29 8 0.000156 0.541905
29 9 0.000069 0.518579
29 10 0.000303 0.581405
29 11 0.000166 0.544686
29 12 0.000239 0.564351
29 13 0.000627 0.668528
30 0 0.000000 0.500000
30 1 -0.000048 0.487117
30 2 -0.000204 0.445063
30 3 -0.000609 0.336282
30 4 -0.000161 0.456634
30 5 0.000116 0.531306
30 6 0.000000 0.500000
30 7 0.000755 0.703084
30 8 -0.000348 0.406386
30 9 0.000000 0.500000
30 10 -0.000411 0.389332
30 11 0.000143 0.538535
30 12 0.000767 0.706262
30 13 0.000000 0.500000
31 0 0.000000 0.500000
31 1 -0.000099 0.473298
31 2 -0.000104 0.472077
31 3 -0.001416 0.194454
31 4 0.000000 0.500000
31 5 0.000340 0.591344
31 6 -0.000075 0.479846
31 7 0.001015 0.770502
31 8 -0.000621 0.332898
31 9 -0.000114 0.469261
31 10 -0.000286 0.423029
31 11 0.000065 0.517374
31 12 0.000000 0.500000
31 13 0.001297 0.796314
32 0 0.000000 0.500000
32 1 0.000000 0.500000
32 2 -0.000023 0.493935
32 3 -0.000403 0.391609
32 4 0.000000 0.500000
32 5 -0.000052 0.485883
32 6 -0.000398 0.393042
32 7 0.000963 0.759106
32 8 0.000000 0.500000
32 9 0.000000 0.500000
32 10 -0.000290 0.422092
32 11 0.000000 0.500000
32 12 0.000202 0.554334
32 13 0.000000 0.500000
33 0 0.000000 0.500000
33 1 -0.000289 0.422199
33 2 -0.000079 0.478874
33 3 -0.001623 0.180081
33 4 -0.000020 0.494488
33 5 0.000000 0.500000
33 6 0.000000 0.500000
33 7 0.000000 0.500000
33 8 0.000732 0.696898
33 9 0.000307 0.582533
33 10 0.000562 0.651233
33 11 0.000410 0.610406
33 12 0.000000 0.500000
33 13 0.000000 0.500000
34 0 0.000000 0.500000
34 1 -0.000862 0.268128
34 2 -0.000090 0.475809
34 3 -0.000744 0.299988
34 4 -0.000422 0.386487
34 5 -0.000226 0.439147
34 6 0.000125 0.533754
34 7 0.000370 0.599609
34 8 -0.000296 0.420503
34 9 0.000000 0.500000
34 10 0.000000 0.500000
34 11 0.000090 0.524312
34 12 0.000816 0.719407
34 13 0.001237 0.791387
35 0 0.000000 0.500000
35 1 -0.000692 0.313907
35 2 -0.000210 0.443637
35 3 0.000000 0.500000
35 4 0.000000 0.500000
35 5 -0.000282 0.424192
35 6 -0.000112 0.469942
35 7 -0.000347 0.406719
35 8 0.000297 0.579901
35 9 0.000000 0.500000
35 10 0.000209 0.556107
35 11 0.000000 0.500000
35 12 0.000490 0.631908
35 13 0.000646 0.673686
36 0 0.000000 0.500000
36 1 -0.001189 0.212828
36 2 -0.000318 0.414409
36 3 -0.000777 0.290865
36 4 -0.000215 0.442204
36 5 -0.000148 0.460230
36 6 -0.000227 0.438834
36 7 0.000259 0.569771
36 8 0.000401 0.607852
36 9 0.000035 0.509513
36 10 0.000180 0.548453
36 11 0.000056 0.515118
36 12 0.000928 0.749678
36 13 0.001014 0.770486
37 0 0.000000 0.500000
37 1 -0.000545 0.353492
37 2 -0.000224 0.439657
37 3 0.000000 0.500000
37 4 -0.000037 0.490139
37 5 -0.000043 0.488337
37 6 0.000067 0.518005
37 7 0.000000 0.500000
37 8 0.000000 0.500000
37 9 0.000082 0.521928
37 10 0.000000 0.500000
37 11 0.000190 0.551163
37 12 0.000510 0.637278
37 13 0.000000 0.500000
38 0 0.000000 0.500000
38 1 0.000105 0.528348
38 2 -0.000015 0.495928
38 3 0.000464 0.624871
38 4 0.000262 0.570544
38 5 -0.000089 0.475972
38 6 0.000000 0.500000
38 7 -0.001726 0.173657
38 8 0.000363 0.597594
38 9 0.000135 0.536244
38 10 0.000127 0.534165
38 11 0.000000 0.500000
38 12 0.000000 0.500000
38 13 0.000374 0.600474
39 0 0.000000 0.500000
39 1 0.000113 0.530420
39 2 -0.000034 0.490771
39 3 -0.000001 0.499610
39 4 0.000130 0.535024
39 5 -0.000538 0.355159
39 6 0.000270 0.572594
39 7 0.000000 0.500000
39 8 0.000415 0.611761
39 9 0.000169 0.545452
39 10 0.000246 0.566224
39 11 0.000000 0.500000
39 12 -0.000937 0.248073
39 13 0.000167 0.544913
40 0 0.000000 0.500000
40 1 0.000089 0.524049
40 2 0.000052 0.514117
40 3 0.000567 0.652439
40 4 0.000133 0.535882
40 5 -0.000422 0.386395
40 6 0.000381 0.602439
40 7 -0.002068 0.154601
40 8 0.000121 0.532633
40 9 0.000045 0.512237
40 10 0.000000 0.500000
40 11 -0.000004 0.498851
40 12 0.000000 0.500000
40 13 0.001105 0.779520
41 0 0.000000 0.500000
41 1 0.000070 0.518934
41 2 0.000082 0.522063
41 3 0.000000 0.500000
41 4 0.000000 0.500000
41 5 -0.000092 0.475156
41 6 0.000402 0.608242
41 7 -0.001470 0.190516
41 8 0.000280 0.575205
41 9 -0.000033 0.491012
41 10 0.000119 0.532143
41 11 0.000165 0.544345
41 12 0.000477 0.628276
41 13 0.000000 0.500000
42 0 0.000000 0.500000
42 1 0.000000 0.500000
42 2 0.000100 0.526787
42 3 0.000542 0.645848
42 4 -0.000028 0.492466
42 5 -0.000147 0.460330
42 6 0.000259 0.569714
42 7 -0.000441 0.381358
42 8 -0.000201 0.445900
42 9 0.000185 0.549751
42 10 0.000031 0.508399
42 11 0.000142 0.538259
42 12 -0.000654 0.323966
42 13 0.000213 0.557221
43 0 0.000000 0.500000
43 1 0.000085 0.522779
43 2 0.000133 0.535783
43 3 0.000423 0.613854
43 4 -0.000029 0.492310
43 5 0.000267 0.571856
43 6 0.000281 0.575623
43 7 -0.001802 0.169096
43 8 -0.000329 0.411444
43 9 0.000171 0.545927
43 10 -0.000008 0.497964
43 11 0.000000 0.500000
43 12 0.000000 0.500000
43 13 0.000807 0.717180
44 0 0.000000 0.500000
44 1 0.000010 0.502611
44 2 0.000000 0.500000
44 3 -0.000045 0.488004
44 4 -0.000041 0.488869
44 5 0.000275 0.573900
44 6 0.000218 0.558718
44 7 -0.000780 0.290283
44 8 -0.001376 0.197459
44 9 0.000155 0.541635
44 10 -0.000068 0.481704
44 11 0.000000 0.500000
44 12 0.000622 0.667273
44 13 0.001030 0.772116
45 0 0.000000 0.500000
45 1 0.000100 0.527007
45 2 0.000100 0.527007
45 3 0.000003 0.500816
45 4 -0.000043 0.488550
45 5 0.000000 0.500000
45 6 -0.000023 0.493849
45 7 0.000000 0.500000
45 8 -0.000061 0.483598
45 9 0.000225 0.560527
45 10 0.000260 0.569927
45 11 0.000141 0.537961
45 12 -0.001025 0.228453
45 13 0.000321 0.586371
46 0 0.000000 0.500000
46 1 0.000000 0.500000
46 2 -0.000026 0.493076
46 3 0.000000 0.500000
46 4 0.000053 0.514366
46 5 0.000000 0.500000
46 6 0.000239 0.564393
46 7 -0.001189 0.212803
46 8 0.000000 0.500000
46 9 0.000073 0.519672
46 10 0.000039 0.510357
46 11 0.000138 0.537024
46 12 -0.000079 0.478845
46 13 0.000751 0.702119
47 0 0.000000 0.500000
47 1 0.000069 0.518587
47 2 0.000000 0.500000
47 3 0.000376 0.601028
47 4 -0.000270 0.427271
47 5 -0.000170 0.454392
47 6 0.000090 0.524283
47 7 0.000454 0.622253
47 8 -0.000182 0.451015
47 9 -0.000176 0.452540
47 10 0.000000 0.500000
47 11 0.000030 0.507974
47 12 -0.000221 0.440658
47 13 0.000000 0.500000
48 0 0.000000 0.500000
48 1 0.000000 0.500000
48 2 0.000201 0.553979
48 3 0.000000 0.500000
48 4 0.000097 0.526106
48 5 0.000975 0.762242
48 6 0.000770 0.707220
48 7 0.004927 0.936659
48 8 0.000228 0.561449
48 9 0.000174 0.546729
48 10 0.000207 0.555554
48 11 0.000517 0.639038
48 12 0.000913 0.745719
48 13 -0.009009 -0.000109
49 0 0.000000 0.500000
49 1 0.000035 0.509400
49 2 0.000119 0.531902
49 3 0.000266 0.571566
49 4 -0.000102 0.472461
49 5 0.000252 0.567756
49 6 -0.000033 0.491012
49 7 0.000988 0.765774
49 8 -0.000738 0.301570
49 9 -0.000226 0.439125
49 10 -0.000542 0.354294
49 11 -0.000018 0.495141
49 12 0.000000 0.500000
49 13 0.000000 0.500000
50 0 0.000000 0.500000
50 1 0.000184 0.549623
50 2 0.000110 0.529497
50 3 0.000000 0.500000
50 4 0.000302 0.581121
50 5 0.000230 0.561868
50 6 0.000022 0.505881
50 7 0.000840 0.725863
50 8 0.000421 0.613137
50 9 0.000114 0.530796
50 10 0.000311 0.583555
50 11 0.000000 0.500000
50 12 0.000080 0.521502
50 13 -0.002613 0.130030
51 0 0.000000 0.500000
51 1 0.000065 0.517551
51 2 0.000000 0.500000
51 3 0.000473 0.627219
51 4 0.000105 0.528298
51 5 0.000108 0.529065
51 6 0.000251 0.567529
51 7 0.000000 0.500000
51 8 0.000286 0.576971
51 9 0.000000 0.500000
51 10 0.000180 0.548354
51 11 0.000069 0.518693
51 12 -0.000464 0.375122
51 13 -0.001074 0.223539
52 0 0.000000 0.500000
52 1 0.000206 0.555519
52 2 0.000037 0.509974
52 3 0.000000 0.500000
52 4 -0.000215 0.442247
52 5 0.000127 0.534293
52 6 0.000000 0.500000
52 7 0.001077 0.776817
52 8 0.000000 0.500000
52 9 -0.000776 0.291241
52 10 0.000000 0.500000
52 11 -0.000074 0.479987
52 12 -0.000296 0.420404
52 13 -0.000087 0.476554
53 0 0.000000 0.500000
53 1 0.000136 0.536677
53 2 0.000000 0.500000
53 3 0.000429 0.615308
53 4 0.000112 0.529994
53 5 -0.000121 0.467417
53 6 0.000082 0.521928
53 7 -0.000483 0.370007
53 8 0.000200 0.553795
53 9 -0.000447 0.379875
53 10 0.000169 0.545466
53 11 0.000149 0.540174
53 12 -0.000225 0.439359
53 13 0.000000 0.500000
54 0 0.000000 0.500000
54 1 -0.000079 0.478746
54 2 0.000134 0.536017
54 3 0.000517 0.639052
54 4 0.000000 0.500000
54 5 0.000000 0.500000
54 6 0.000025 0.506697
54 7 0.000140 0.537556
54 8 -0.000338 0.409082
54 9 0.000000 0.500000
54 10 -0.000173 0.453455
54 11 0.000031 0.508243
54 12 -0.000333 0.410380
54 13 0.000077 0.520772
55 0 0.000000 0.500000
55 1 0.000112 0.530214
55 2 0.000045 0.512088
55 3 -0.000131 0.464693
55 4 -0.000108 0.471077
55 5 0.000000 0.500000
55 6 0.000241 0.564855
55 7 -0.000358 0.403719
55 8 0.000015 0.503944
55 9 -0.000299 0.419446
55 10 0.000000 0.500000
55 11 0.000266 0.571466
55 12 -0.000092 0.475121
55 13 0.000310 0.583377
56 0 0.000000 0.500000
56 1 0.000058 0.515586
56 2 0.000167 0.544927
56 3 0.000004 0.501128
56 4 -0.000105 0.471787
56 5 0.000065 0.517374
56 6 -0.000016 0.495814
56 7 0.000000 0.500000
56 8 0.000000 0.500000
56 9 -0.000462 0.375711
56 10 0.000262 0.570530
56 11 0.000238 0.564081
56 12 -0.000241 0.435153
56 13 0.000029 0.507910
57 0 0.000000 0.500000
57 1 0.000201 0.554192
57 2 0.000134 0.536074
57 3 0.000401 0.607930
57 4 0.000286 0.576915
57 5 0.000303 0.581426
57 6 0.000214 0.557647
57 7 0.000660 0.677481
57 8 0.000698 0.687782
57 9 0.000191 0.551425
57 10 0.000606 0.663037
57 11 0.000179 0.548169
57 12 -0.001846 0.166575
57 13 -0.002028 0.156657
58 0 0.000000 0.500000
58 1 0.000242 0.565082
58 2 0.000002 0.500419
58 3 0.000452 0.621586
58 4 0.000397 0.606774
58 5 0.000413 0.610988
58 6 0.000227 0.561038
58 7 0.000000 0.500000
58 8 0.000337 0.590670
58 9 0.000000 0.500000
58 10 0.000327 0.587875
58 11 0.000065 0.517381
58 12 -0.001516 0.187249
58 13 -0.000944 0.246044
59 0 0.000000 0.500000
59 1 0.000068 0.518196
59 2 0.000027 0.507144
59 3 0.000546 0.646905
59 4 0.000032 0.508570
59 5 0.000171 0.545984
59 6 0.000325 0.587520
59 7 0.000000 0.500000
59 8 -0.000004 0.498808
59 9 0.000165 0.544367
59 10 0.000043 0.511634
59 11 0.000216 0.558087
59 12 -0.001330 0.201030
59 13 -0.000258 0.430534
60 0 0.000000 0.500000
60 1 0.000000 0.500000
60 2 0.000076 0.520530
60 3 -0.000488 0.368709
60 4 -0.000477 0.371596
60 5 -0.000025 0.493147
60 6 0.000000 0.500000
60 7 0.000067 0.518133
60 8 -0.000179 0.451845
60 9 0.000044 0.511890
60 10 -0.000067 0.482066
60 11 0.000055 0.514912
60 12 0.000152 0.540791
60 13 0.000842 0.726381
61 0 0.000000 0.500000
61 1 0.000049 0.513245
61 2 -0.000041 0.488919
61 3 -0.000353 0.405045
61 4 -0.000229 0.438288
61 5 0.000000 0.500000
61 6 0.000023 0.506144
61 7 -0.000507 0.363502
61 8 -0.000199 0.446517
61 9 0.000000 0.500000
61 10 0.000112 0.530107
61 11 0.000060 0.516047
61 12 0.000000 0.500000
61 13 0.001086 0.777685
62 0 0.000000 0.500000
62 1 0.000000 0.500000
62 2 0.000079 0.521155
62 3 -0.000202 0.445772
62 4 -0.000259 0.430293
62 5 0.000000 0.500000
62 6 0.000223 0.559896
62 7 -0.001257 0.206928
62 8 0.000138 0.536996
62 9 0.000180 0.548517
62 10 -0.000075 0.479952
62 11 -0.000083 0.477618
62 12 0.000151 0.540720
62 13 0.001105 0.779515
63 0 0.000000 0.500000
63 1 0.000060 0.516267
63 2 0.000000 0.500000
63 3 0.000111 0.529767
63 4 -0.000504 0.364382
63 5 0.000000 0.500000
63 6 0.000384 0.603241
63 7 -0.001159 0.215486
63 8 -0.000193 0.448050
63 9 0.000016 0.504285
63 10 -0.000078 0.478959
63 11 0.000168 0.545104
63 12 0.000217 0.558328
63 13 0.000979 0.763412
64 0 0.000000 0.500000
64 1 0.000252 0.567834
64 2 0.000080 0.521538
64 3 -0.000239 0.435649
64 4 -0.000255 0.431393
64 5 -0.000301 0.419013
64 6 0.000220 0.559229
64 7 -0.001051 0.225800
64 8 0.000276 0.574198
64 9 0.000091 0.524595
64 10 -0.000010 0.497368
64 11 -0.000094 0.474646
64 12 -0.000205 0.444829
64 13 0.001236 0.791232
65 0 0.000000 0.500000
65 1 0.000000 0.500000
65 2 0.000060 0.516068
65 3 -0.000974 0.238085
65 4 0.000094 0.525248
65 5 0.000184 0.549432
65 6 0.000208 0.556044
65 7 0.000000 0.500000
65 8 0.000044 0.511776
65 9 0.000000 0.500000
65 10 -0.000238 0.435862
65 11 0.000007 0.501937
65 12 -0.000105 0.471723
65 13 0.000721 0.693826
66 0 0.000000 0.500000
66 1 0.000153 0.541047
66 2 0.000072 0.519317
66 3 0.000281 0.575482
66 4 0.000274 0.573630
66 5 -0.000200 0.446120
66 6 0.000195 0.552482
66 7 0.000000 0.500000
66 8 0.000171 0.546119
66 9 0.000157 0.542104
66 10 0.000000 0.500000
66 11 0.000089 0.523815
66 12 -0.000620 0.333331
66 13 -0.000570 0.346554
67 0 0.000000 0.500000
67 1 0.000101 0.527078
67 2 0.000031 0.508321
67 3 0.000297 0.580022
67 4 -0.000077 0.479250
67 5 0.000332 0.589308
67 6 0.000296 0.579532
67 7 0.000742 0.699487
67 8 -0.000123 0.466870
67 9 0.000000 0.500000
67 10 0.000226 0.560917
67 11 -0.000001 0.499780
67 12 -0.000910 0.255260
67 13 -0.000914 0.254174
68 0 0.000000 0.500000
68 1 0.000095 0.525574
68 2 0.000051 0.513642
68 3 0.000252 0.567699
68 4 0.000148 0.539777
68 5 -0.000305 0.417921
68 6 0.000176 0.547453
68 7 0.000000 0.500000
68 8 -0.000006 0.498461
68 9 0.000088 0.523602
68 10 -0.000005 0.498645
68 11 0.000005 0.501312
68 12 -0.000498 0.365914
68 13 0.000000 0.500000
69 0 0.000000 0.500000
69 1 0.000000 0.500000
69 2 -0.000017 0.495460
69 3 -0.000779 0.290468
69 4 0.000000 0.500000
69 5 0.000286 0.576907
69 6 0.000116 0.531094
69 7 0.000306 0.582242
69 8 -0.000077 0.479278
69 9 0.000000 0.500000
69 10 -0.000122 0.467211
69 11 0.000000 0.500000
69 12 0.000288 0.577340
69 13 0.000000 0.500000


==> tex_tables/mean_table_heatmaps/table_mean_heatmap_JointTableSIMLatentMCMC_high_noise_both_margins_permuted_cells_20percent_thinning1_burnin10000_covered_cell_coordinates.dat <==
x y
0 1
0 2
0 3
0 4
0 5
0 6
0 7
0 8
0 9
0 10
0 11
1 0
1 1
1 2
1 4
1 6
1 7
1 8
1 9
1 10
1 11
1 12
2 0
2 1
2 2
2 3
2 4
2 5
2 6
2 8
2 9
2 10
2 11
3 0
3 1
3 2
3 3
3 4
3 9
3 10
3 11
3 12
4 0
4 1
4 2
4 3
4 4
4 6
4 7
4 8
4 9
4 10
4 11
4 12
5 0
5 1
5 2
5 3
5 4
5 6
5 7
5 8
5 9
5 10
5 11
5 12
6 0
6 2
6 3
6 5
6 6
6 7
6 8
6 9
6 10
6 11
7 0
7 1
7 2
7 3
7 5
7 6
7 7
7 8
7 9
7 10
7 11
8 0
8 2
8 3
8 5
8 6
8 7
8 8
8 9
8 10
8 11
9 2
9 5
9 7
9 8
9 9
9 10
9 11
10 0
10 1
10 2
10 3
10 5
10 6
10 7
10 8
10 9
10 10
10 11
11 0
11 2
11 3
11 4
11 5
11 6
11 7
11 8
11 10
11 12
12 0
12 1
12 2
12 3
12 4
12 5
12 7
12 9
12 10
12 11
12 12
13 0
13 1
13 2
13 3
13 6
13 7
13 8
13 10
13 11
13 12
14 0
14 1
14 2
14 3
14 5
14 6
14 7
14 8
14 9
14 10
14 11
14 12
15 0
15 1
15 4
15 7
15 8
15 9
15 10
15 11
15 12
16 0
16 1
16 3
16 5
16 6
16 7
16 8
16 9
16 11
17 0
17 1
17 2
17 5
17 6
17 7
17 8
17 9
17 11
18 0
18 1
18 2
18 3
18 5
18 6
18 7
18 8
18 9
18 11
19 0
19 1
19 2
19 3
19 5
19 6
19 8
19 9
19 11
20 0
20 1
20 2
20 3
20 4
20 5
20 6
20 7
20 8
20 10
20 11
20 12
21 0
21 1
21 2
21 3
21 4
21 5
21 6
21 8
21 11
21 12
22 1
22 2
22 3
22 4
22 5
22 6
22 7
22 8
22 9
22 10
22 11
23 0
23 1
23 2
23 3
23 4
23 5
23 7
23 8
23 9
23 11
24 0
24 1
24 3
24 4
24 5
24 6
24 7
24 8
24 10
24 11
24 12
25 0
25 1
25 2
25 3
25 4
25 5
25 6
25 7
25 8
25 10
25 11
25 12
26 0
26 1
26 2
26 3
26 4
26 5
26 7
26 9
26 11
27 0
27 1
27 3
27 4
27 5
27 6
27 7
27 8
27 10
27 11
27 12
28 0
28 1
28 3
28 4
28 5
28 6
28 7
28 8
28 9
28 10
28 11
29 0
29 3
29 4
29 5
29 8
29 10
29 12
30 0
30 1
30 3
30 4
30 5
30 8
30 9
30 10
30 11
31 0
31 1
31 3
31 4
31 5
31 6
31 7
31 8
31 10
31 11
31 12
32 1
32 3
32 4
32 5
32 6
32 7
32 8
32 9
32 10
32 11
32 12
33 1
33 4
33 5
33 6
33 7
33 8
33 9
33 10
34 2
34 3
34 4
34 5
34 6
34 7
34 8
34 9
34 10
34 11
35 3
35 4
35 5
35 6
35 7
35 8
35 9
35 10
36 2
36 3
36 4
36 5
36 6
36 7
36 8
36 9
36 10
36 11
36 12
37 0
37 1
37 2
37 3
37 4
37 5
37 7
37 8
37 9
37 10
37 11
37 12
38 0
38 1
38 2
38 3
38 6
38 8
38 9
38 10
38 12
39 0
39 1
39 3
39 4
39 5
39 7
39 8
39 9
39 10
39 11
40 0
40 1
40 2
40 3
40 4
40 8
40 9
40 10
40 11
40 12
41 0
41 1
41 3
41 4
41 5
41 6
41 7
41 8
41 9
41 10
41 12
42 0
42 1
42 2
42 3
42 4
42 5
42 7
42 8
42 9
42 10
42 11
43 0
43 1
43 2
43 3
43 4
43 5
43 6
43 8
43 9
43 10
43 11
43 12
44 0
44 1
44 2
44 3
44 4
44 5
44 6
44 7
44 8
44 10
44 12
45 0
45 1
45 2
45 3
45 4
45 5
45 7
45 8
45 9
45 10
45 11
46 0
46 1
46 2
46 4
46 5
46 6
46 7
46 8
46 9
46 10
46 11
46 12
47 0
47 2
47 3
47 7
47 8
47 9
48 0
48 1
48 2
48 3
48 4
48 5
48 6
48 8
48 10
48 11
48 12
49 0
49 1
49 2
49 3
49 4
49 5
49 7
49 8
49 9
49 10
49 11
50 0
50 1
50 3
50 4
50 5
50 6
50 8
50 9
50 10
50 11
51 0
51 1
51 2
51 3
51 4
51 5
51 7
51 9
51 10
51 11
51 12
52 0
52 1
52 3
52 4
52 5
52 6
52 7
52 9
52 10
52 11
52 12
53 0
53 1
53 3
53 4
53 5
53 6
53 7
53 8
53 9
53 10
53 11
53 12
54 0
54 1
54 2
54 3
54 4
54 5
54 6
54 7
54 8
54 9
54 10
54 11
54 12
55 0
55 1
55 2
55 3
55 4
55 5
55 6
55 7
55 9
55 10
55 11
55 12
56 0
56 1
56 3
56 4
56 5
56 6
56 8
56 10
57 1
57 3
57 5
57 6
57 7
57 8
57 9
57 10
57 12
58 0
58 1
58 3
58 4
58 5
58 6
58 7
58 8
58 9
58 10
58 12
59 0
59 1
59 2
59 4
59 5
59 6
59 7
59 8
59 9
59 10
59 11
59 12
60 0
60 1
60 2
60 3
60 4
60 5
60 6
60 7
60 8
60 9
60 10
60 11
61 0
61 1
61 2
61 3
61 4
61 5
61 6
61 7
61 8
61 9
61 10
61 11
62 0
62 1
62 2
62 4
62 5
62 7
62 8
62 9
62 10
62 11
63 1
63 2
63 3
63 4
63 5
63 6
63 7
63 8
63 9
63 10
63 11
64 0
64 1
64 3
64 4
64 5
64 6
64 7
64 8
64 9
64 10
64 11
65 0
65 1
65 2
65 4
65 5
65 6
65 7
65 8
65 9
65 10
65 11
66 0
66 1
66 2
66 3
66 4
66 5
66 6
66 7
66 8
66 9
66 10
67 0
67 1
67 2
67 3
67 4
67 5
67 6
67 7
67 8
67 9
67 10
67 12
68 0
68 1
68 3
68 4
68 5
68 6
68 7
68 8
68 9
68 10
68 11
68 12


==> tex_tables/mean_table_heatmaps/table_mean_heatmap_JointTableSIMLatentMCMC_high_noise_both_margins_permuted_cells_20percent_thinning1_burnin10000_fixed_cell_coordinates.dat <==
x y
0 7
0 9
0 11
1 8
1 11
2 3
3 0
3 1
4 6
4 8
4 9
5 0
5 7
6 0
6 5
6 11
7 2
7 3
7 9
8 0
8 8
9 5
9 7
9 9
9 11
10 1
10 3
10 7
10 11
11 0
11 3
11 5
11 12
12 0
12 3
12 4
12 7
12 10
13 0
13 6
13 7
14 6
15 4
15 10
15 11
15 12
16 6
16 11
17 1
17 5
17 6
17 7
18 0
18 6
18 7
19 1
19 8
20 2
20 6
20 10
20 11
20 12
21 3
21 8
21 12
22 2
22 4
23 11
24 3
24 8
24 12
25 1
25 3
25 4
25 5
25 6
26 9
27 4
27 10
27 12
28 5
29 5
29 8
29 12
30 3
30 11
31 0
31 3
31 7
31 8
31 10
31 12
32 4
32 5
32 6
32 11
32 12
33 8
33 9
34 2
34 3
34 8
34 10
36 2
36 6
36 7
36 9
36 12
37 5
37 10
37 11
38 6
38 10
39 9
39 11
40 2
40 3
40 12
41 0
42 10
42 11
43 1
43 10
44 4
44 6
45 0
45 2
45 4
45 7
46 1
46 9
46 12
47 0
47 2
48 11
48 12
49 2
49 10
50 1
50 6
50 8
51 2
51 5
51 7
51 9
52 1
52 12
53 3
53 4
53 8
54 4
54 9
55 6
55 7
57 6
57 8
58 6
59 0
59 5
60 4
60 8
60 11
61 0
61 4
62 1
62 4
64 0
64 6
64 8
65 6
65 9
66 8
67 6
67 12
68 0
68 3
68 8
68 10
68 12


==> tex_tables/mean_table_heatmaps/trip_error_colorbar_ticks.txt <==
locations ticks
0.000000 -9e-3
0.012383 -8e-3
0.026423 -7e-3
0.042630 -6e-3
0.061799 -5e-3
0.085260 -4e-3
0.115506 -3e-3
0.158136 -2e-3
0.231012 -1e-3
0.500000 0e-0
0.768988 1e-3
0.841864 2e-3
0.884494 3e-3
0.914740 4e-3
0.938201 5e-3
0.957370 6e-3
0.973577 7e-3
0.987617 8e-3
1.000000 9e-3

